PennyGS: Full Resolution 3DGS Training in Minutes on Consumer GPUs

3D Gaussian Splatting is increasingly fed by high-resolution captures from commodity devices, yet training still happens at reduced resolution with research-grade GPUs. We present PennyGS, a method to achieve full-resolution (4K) training of 3DGS on consumer GPUs by improving the efficiency of every stage of a training step. Improvements include a leaner splat with flat RGB color and a directional cone opacity, fused projection and key emission, forward rasterization optimizations with strided pixel sampling, an approximate tile SSIM loss, a warp-per-splat backward rasterization, and a fused backward projection and sparse Adam step. At the standard 30k-step budget, PennyGS is the fastest of 10 methods on Mip-NeRF 360 and Tanks&Temples 4K on all four GPUs at competitive quality, at least 3.9x faster than the quickest of the others, while peaking below 2 GB of GPU memory. On an RTX 3060, a full-resolution Mip-NeRF 360 scene trains in 6m 25s, faster than any other method trains it on an RTX 4090.

==> figsrc/data/ablation_std.jsonl <==
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 176.5, "psnr": 29.64609317779541, "ssim": 0.9107078452905019, "lpips_vgg": 0.28372109652012095, "splats": 694344, "stages": {"RasterizeBackward": 98.7, "RasterizeForward": 31.676, "SortRTS": 13.101, "FusedProjectionBackwardOptimizerStep": 9.784, "ProjectionForward": 7.024, "DensifyPostBackward": 6.303, "ComputeSSIMGradient": 4.432, "ComputeTileRanges": 1.01}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 445.1, "psnr": 29.671104431152344, "ssim": 0.9107020139694214, "lpips_vgg": 0.28387450129911684, "splats": 695364, "stages": {"RasterizeBackward": 367.415, "RasterizeForward": 31.659, "SortRTS": 13.075, "FusedProjectionBackwardOptimizerStep": 9.715, "ProjectionForward": 7.057, "DensifyPostBackward": 6.291, "ComputeSSIMGradient": 4.438, "ComputeTileRanges": 1.011}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 200.2, "psnr": 29.648383076985677, "ssim": 0.9106474200884501, "lpips_vgg": 0.2836088679002548, "splats": 693300, "stages": {"RasterizeBackward": 98.78, "FusedProjectionBackwardOptimizerStep": 32.982, "RasterizeForward": 31.695, "SortRTS": 13.1, "ProjectionForward": 7.171, "DensifyPostBackward": 6.595, "ComputeSSIMGradient": 4.43, "ComputeTileRanges": 1.011}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 183.8, "psnr": 29.016048367818197, "ssim": 0.9081680019696553, "lpips_vgg": 0.28557451930364625, "splats": 511402, "stages": {"RasterizeBackward": 90.12, "RasterizeForward": 28.794, "FusedProjectionBackwardOptimizerStep": 24.202, "SortRTS": 12.323, "ProjectionForward": 10.938, "DensifyPostBackward": 7.54, "ComputeSSIMGradient": 4.434, "ComputeTileRanges": 0.962}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 206.1, "psnr": 29.442306645711263, "ssim": 0.9132750173409779, "lpips_vgg": 0.28335176759534286, "splats": 675456, "stages": {"RasterizeBackward": 96.114, "ComputeSSIMGradient": 38.159, "RasterizeForward": 30.883, "SortRTS": 12.751, "FusedProjectionBackwardOptimizerStep": 9.629, "ProjectionForward": 6.95, "DensifyPostBackward": 6.158, "ComputeTileRanges": 0.99}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 184.5, "psnr": 29.607652791341145, "ssim": 0.9107456266880035, "lpips_vgg": 0.2836579490322016, "splats": 692231, "stages": {"RasterizeBackward": 99.081, "RasterizeForward": 39.138, "SortRTS": 13.091, "FusedProjectionBackwardOptimizerStep": 9.783, "ProjectionForward": 7.196, "DensifyPostBackward": 6.275, "ComputeSSIMGradient": 4.436, "ComputeTileRanges": 1.009}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "keys_only_v1", "seed": 1, "time_s": 179.9, "psnr": 29.656207847595216, "ssim": 0.9105912625789643, "lpips_vgg": 0.2840001636467852, "splats": 687560, "stages": {"RasterizeBackward": 98.779, "RasterizeForward": 31.701, "SortRTS": 13.115, "ProjectionForward": 10.528, "FusedProjectionBackwardOptimizerStep": 9.721, "DensifyPostBackward": 6.249, "ComputeSSIMGradient": 4.431, "ComputeTileRanges": 1.007}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "all_std_v1", "seed": 1, "time_s": 521.9, "psnr": 28.838656743367512, "ssim": 0.9109796583652496, "lpips_vgg": 0.2857329205440414, "splats": 498026, "stages": {"RasterizeBackward": 322.281, "FusedProjectionBackwardOptimizerStep": 84.77, "ComputeSSIMGradient": 38.083, "RasterizeForward": 34.647, "ProjectionForward": 17.224, "SortRTS": 12.061, "DensifyPostBackward": 7.636, "ComputeTileRanges": 0.901}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 680.0, "psnr": 24.65084056854248, "ssim": 0.8347483649849892, "lpips_vgg": 0.30071106614430093, "splats": 2135367, "stages": {"RasterizeBackward": 545.737, "RasterizeForward": 47.291, "FusedProjectionBackwardOptimizerStep": 22.52, "SortRTS": 21.349, "DensifyPostBackward": 14.677, "ProjectionForward": 14.084, "ComputeSSIMGradient": 5.835, "ComputeTileRanges": 1.45}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 346.5, "psnr": 24.692496061325073, "ssim": 0.8350911244750023, "lpips_vgg": 0.30001619371935395, "splats": 2130566, "stages": {"RasterizeBackward": 150.569, "FusedProjectionBackwardOptimizerStep": 82.948, "RasterizeForward": 47.492, "SortRTS": 21.38, "DensifyPostBackward": 15.579, "ProjectionForward": 14.109, "ComputeSSIMGradient": 5.834, "ComputeTileRanges": 1.445}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 291.6, "psnr": 24.388013458251955, "ssim": 0.832023848593235, "lpips_vgg": 0.30471015049532163, "splats": 1605776, "stages": {"RasterizeBackward": 125.027, "FusedProjectionBackwardOptimizerStep": 52.611, "RasterizeForward": 39.394, "ProjectionForward": 21.752, "DensifyPostBackward": 19.467, "SortRTS": 19.215, "ComputeSSIMGradient": 5.832, "ComputeTileRanges": 1.298}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 329.6, "psnr": 24.507738447189332, "ssim": 0.8375802472233772, "lpips_vgg": 0.297877336453639, "splats": 2222740, "stages": {"RasterizeBackward": 149.631, "ComputeSSIMGradient": 50.433, "RasterizeForward": 47.18, "FusedProjectionBackwardOptimizerStep": 23.137, "SortRTS": 21.358, "DensifyPostBackward": 14.943, "ProjectionForward": 14.373, "ComputeTileRanges": 1.438}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 295.7, "psnr": 24.689077186584473, "ssim": 0.8347987160086632, "lpips_vgg": 0.30060458256343303, "splats": 2127769, "stages": {"RasterizeBackward": 149.524, "RasterizeForward": 59.164, "FusedProjectionBackwardOptimizerStep": 22.564, "SortRTS": 21.272, "DensifyPostBackward": 14.693, "ProjectionForward": 14.05, "ComputeSSIMGradient": 5.83, "ComputeTileRanges": 1.436}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "keys_only_v1", "seed": 1, "time_s": 293.9, "psnr": 24.683886194229125, "ssim": 0.8347747251391411, "lpips_vgg": 0.3006416623606768, "splats": 2137395, "stages": {"RasterizeBackward": 150.569, "RasterizeForward": 47.475, "ProjectionForward": 23.369, "FusedProjectionBackwardOptimizerStep": 22.68, "SortRTS": 21.059, "DensifyPostBackward": 14.747, "ComputeSSIMGradient": 5.831, "ComputeTileRanges": 1.363}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "all_std_v1", "seed": 1, "time_s": 841.6, "psnr": 24.24342246055603, "ssim": 0.8355947718024254, "lpips_vgg": 0.30183014405566855, "splats": 1639855, "stages": {"RasterizeBackward": 449.226, "FusedProjectionBackwardOptimizerStep": 201.969, "ComputeSSIMGradient": 50.451, "RasterizeForward": 49.147, "ProjectionForward": 44.378, "DensifyPostBackward": 19.998, "SortRTS": 18.491, "ComputeTileRanges": 1.224}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "ours", "seed": 1, "time_s": 166.9, "psnr": 31.717186560997597, "ssim": 0.9154755381437448, "lpips_vgg": 0.3033257934320288, "splats": 715087, "stages": {"RasterizeBackward": 97.163, "RasterizeForward": 31.48, "SortRTS": 10.933, "FusedProjectionBackwardOptimizerStep": 6.255, "ProjectionForward": 6.192, "DensifyPostBackward": 5.911, "ComputeSSIMGradient": 4.803, "ComputeTileRanges": 0.922}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 431.6, "psnr": 31.855449236356296, "ssim": 0.9161726985222254, "lpips_vgg": 0.3028661879303047, "splats": 719513, "stages": {"RasterizeBackward": 362.517, "RasterizeForward": 31.064, "SortRTS": 10.892, "FusedProjectionBackwardOptimizerStep": 6.25, "ProjectionForward": 6.123, "DensifyPostBackward": 5.891, "ComputeSSIMGradient": 4.752, "ComputeTileRanges": 0.92}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 186.8, "psnr": 31.860318697415867, "ssim": 0.9160460967283982, "lpips_vgg": 0.30288006529156414, "splats": 710124, "stages": {"RasterizeBackward": 96.887, "RasterizeForward": 31.369, "FusedProjectionBackwardOptimizerStep": 26.395, "SortRTS": 10.852, "DensifyPostBackward": 6.221, "ProjectionForward": 6.146, "ComputeSSIMGradient": 4.814, "ComputeTileRanges": 0.918}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 164.1, "psnr": 31.62823016826923, "ssim": 0.9138155319751837, "lpips_vgg": 0.3054386915510622, "splats": 586242, "stages": {"RasterizeBackward": 86.281, "RasterizeForward": 27.744, "FusedProjectionBackwardOptimizerStep": 15.132, "SortRTS": 9.496, "DensifyPostBackward": 8.595, "ProjectionForward": 7.951, "ComputeSSIMGradient": 4.798, "ComputeTileRanges": 0.833}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 198.7, "psnr": 31.754105543478943, "ssim": 0.9166985750198364, "lpips_vgg": 0.3036990454039252, "splats": 708022, "stages": {"RasterizeBackward": 95.065, "ComputeSSIMGradient": 40.128, "RasterizeForward": 30.848, "SortRTS": 10.602, "ProjectionForward": 6.168, "FusedProjectionBackwardOptimizerStep": 6.131, "DensifyPostBackward": 5.78, "ComputeTileRanges": 0.901}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 176.1, "psnr": 31.85295153886844, "ssim": 0.9161803095768659, "lpips_vgg": 0.30260547791985065, "splats": 706793, "stages": {"RasterizeBackward": 98.808, "RasterizeForward": 38.986, "SortRTS": 10.976, "ProjectionForward": 6.337, "FusedProjectionBackwardOptimizerStep": 6.242, "DensifyPostBackward": 5.925, "ComputeSSIMGradient": 4.813, "ComputeTileRanges": 0.926}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "keys_only_v1", "seed": 1, "time_s": 170.8, "psnr": 31.81073193672376, "ssim": 0.9159497297727145, "lpips_vgg": 0.30315162987943617, "splats": 709852, "stages": {"RasterizeBackward": 97.316, "RasterizeForward": 31.517, "SortRTS": 10.832, "ProjectionForward": 10.08, "FusedProjectionBackwardOptimizerStep": 6.268, "DensifyPostBackward": 5.948, "ComputeSSIMGradient": 4.806, "ComputeTileRanges": 0.919}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "all_std_v1", "seed": 1, "time_s": 472.2, "psnr": 31.461470579489685, "ssim": 0.9141029929503416, "lpips_vgg": 0.3058447883832348, "splats": 562103, "stages": {"RasterizeBackward": 301.95, "FusedProjectionBackwardOptimizerStep": 60.381, "ComputeSSIMGradient": 39.093, "RasterizeForward": 31.874, "ProjectionForward": 17.557, "SortRTS": 9.122, "DensifyPostBackward": 8.407, "ComputeTileRanges": 0.808}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 575.9, "psnr": 28.523349064152416, "ssim": 0.8826760576992501, "lpips_vgg": 0.2144922520409894, "splats": 1168977, "stages": {"RasterizeBackward": 472.151, "RasterizeForward": 41.127, "SortRTS": 16.087, "FusedProjectionBackwardOptimizerStep": 14.961, "ProjectionForward": 10.361, "DensifyPostBackward": 9.729, "ComputeSSIMGradient": 6.21, "ComputeTileRanges": 1.248}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "ours", "seed": 1, "time_s": 117.0, "psnr": 31.697322503114357, "ssim": 0.9156040151913961, "lpips_vgg": 0.3035793975027948, "splats": 703002, "stages": {"RasterizeBackward": 69.574, "RasterizeForward": 22.262, "SortRTS": 7.12, "ProjectionForward": 4.812, "DensifyPostBackward": 4.203, "FusedProjectionBackwardOptimizerStep": 3.183, "ComputeSSIMGradient": 3.135, "ComputeTileRanges": 0.573}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 274.0, "psnr": 31.815020438952324, "ssim": 0.9158770136344128, "lpips_vgg": 0.3030944463012693, "splats": 707091, "stages": {"RasterizeBackward": 229.077, "RasterizeForward": 20.658, "SortRTS": 6.902, "ProjectionForward": 4.591, "DensifyPostBackward": 4.04, "FusedProjectionBackwardOptimizerStep": 3.145, "ComputeSSIMGradient": 2.931, "ComputeTileRanges": 0.555}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 129.3, "psnr": 31.87137354337252, "ssim": 0.915814879613045, "lpips_vgg": 0.30315397394853555, "splats": 719708, "stages": {"RasterizeBackward": 69.745, "RasterizeForward": 22.283, "FusedProjectionBackwardOptimizerStep": 15.105, "SortRTS": 7.099, "ProjectionForward": 4.7, "DensifyPostBackward": 4.473, "ComputeSSIMGradient": 3.157, "ComputeTileRanges": 0.569}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 114.7, "psnr": 31.621606044280224, "ssim": 0.9136081383778498, "lpips_vgg": 0.3051969615151237, "splats": 582468, "stages": {"RasterizeBackward": 63.031, "RasterizeForward": 20.004, "FusedProjectionBackwardOptimizerStep": 7.792, "DensifyPostBackward": 6.505, "SortRTS": 6.405, "ProjectionForward": 5.117, "ComputeSSIMGradient": 3.141, "ComputeTileRanges": 0.521}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 136.8, "psnr": 31.604124900622246, "ssim": 0.9160641997288435, "lpips_vgg": 0.3039836547275627, "splats": 702842, "stages": {"RasterizeBackward": 68.841, "ComputeSSIMGradient": 24.349, "RasterizeForward": 21.965, "SortRTS": 6.948, "ProjectionForward": 4.714, "DensifyPostBackward": 4.182, "FusedProjectionBackwardOptimizerStep": 3.146, "ComputeTileRanges": 0.558}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 121.8, "psnr": 31.64513406998072, "ssim": 0.9155813226333032, "lpips_vgg": 0.30351513003614616, "splats": 709605, "stages": {"RasterizeBackward": 69.622, "RasterizeForward": 27.016, "SortRTS": 7.104, "ProjectionForward": 4.749, "DensifyPostBackward": 4.241, "FusedProjectionBackwardOptimizerStep": 3.197, "ComputeSSIMGradient": 3.152, "ComputeTileRanges": 0.569}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "keys_only_v1", "seed": 1, "time_s": 119.9, "psnr": 31.82073177435459, "ssim": 0.91563592507289, "lpips_vgg": 0.30311862028565767, "splats": 708461, "stages": {"RasterizeBackward": 70.193, "RasterizeForward": 22.495, "SortRTS": 7.038, "ProjectionForward": 6.863, "DensifyPostBackward": 4.249, "FusedProjectionBackwardOptimizerStep": 3.213, "ComputeSSIMGradient": 3.179, "ComputeTileRanges": 0.571}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "all_std_v1", "seed": 1, "time_s": 301.1, "psnr": 31.306818301861103, "ssim": 0.9140049616495768, "lpips_vgg": 0.3060987977238952, "splats": 563461, "stages": {"RasterizeBackward": 196.915, "FusedProjectionBackwardOptimizerStep": 34.429, "ComputeSSIMGradient": 22.726, "RasterizeForward": 21.878, "ProjectionForward": 10.363, "DensifyPostBackward": 6.231, "SortRTS": 6.03, "ComputeTileRanges": 0.498}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 366.8, "psnr": 28.65806091122511, "ssim": 0.8829149632919125, "lpips_vgg": 0.21448774565104933, "splats": 1153178, "stages": {"RasterizeBackward": 301.201, "RasterizeForward": 28.089, "SortRTS": 9.451, "FusedProjectionBackwardOptimizerStep": 7.371, "ProjectionForward": 7.044, "DensifyPostBackward": 6.402, "ComputeSSIMGradient": 3.855, "ComputeTileRanges": 0.741}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 187.3, "psnr": 28.301477664854467, "ssim": 0.8825056058604542, "lpips_vgg": 0.21552955885734817, "splats": 1144402, "stages": {"RasterizeBackward": 96.978, "RasterizeForward": 30.106, "FusedProjectionBackwardOptimizerStep": 28.452, "SortRTS": 9.673, "ProjectionForward": 7.469, "DensifyPostBackward": 7.019, "ComputeSSIMGradient": 4.174, "ComputeTileRanges": 0.76}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 140.1, "psnr": 27.23557783917683, "ssim": 0.8771765115784436, "lpips_vgg": 0.22344588659804265, "splats": 678110, "stages": {"RasterizeBackward": 71.896, "RasterizeForward": 22.537, "FusedProjectionBackwardOptimizerStep": 13.709, "SortRTS": 8.281, "ProjectionForward": 8.246, "DensifyPostBackward": 7.943, "ComputeSSIMGradient": 4.156, "ComputeTileRanges": 0.654}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 195.5, "psnr": 28.16731494810523, "ssim": 0.8817064238757621, "lpips_vgg": 0.21774193174187667, "splats": 1139109, "stages": {"RasterizeBackward": 98.436, "ComputeSSIMGradient": 31.786, "RasterizeForward": 30.33, "SortRTS": 9.678, "ProjectionForward": 7.641, "FusedProjectionBackwardOptimizerStep": 7.553, "DensifyPostBackward": 6.706, "ComputeTileRanges": 0.758}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 171.4, "psnr": 28.32443646686833, "ssim": 0.881780388878613, "lpips_vgg": 0.2150690067230989, "splats": 1145732, "stages": {"RasterizeBackward": 95.697, "RasterizeForward": 37.157, "SortRTS": 9.632, "FusedProjectionBackwardOptimizerStep": 7.41, "ProjectionForward": 7.326, "DensifyPostBackward": 6.706, "ComputeSSIMGradient": 4.14, "ComputeTileRanges": 0.757}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "keys_only_v1", "seed": 1, "time_s": 168.6, "psnr": 28.68458952554842, "ssim": 0.8833510672173849, "lpips_vgg": 0.21476236662318485, "splats": 1155789, "stages": {"RasterizeBackward": 96.143, "RasterizeForward": 30.024, "ProjectionForward": 10.952, "SortRTS": 9.696, "FusedProjectionBackwardOptimizerStep": 7.467, "DensifyPostBackward": 6.736, "ComputeSSIMGradient": 4.17, "ComputeTileRanges": 0.764}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "all_std_v1", "seed": 1, "time_s": 364.9, "psnr": 27.328916270558427, "ssim": 0.8770289043100868, "lpips_vgg": 0.22556283062881985, "splats": 640245, "stages": {"RasterizeBackward": 220.617, "FusedProjectionBackwardOptimizerStep": 56.359, "ComputeSSIMGradient": 29.802, "RasterizeForward": 26.069, "ProjectionForward": 13.173, "SortRTS": 7.998, "DensifyPostBackward": 7.663, "ComputeTileRanges": 0.639}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 167.0, "psnr": 28.696321487426758, "ssim": 0.8825825176587919, "lpips_vgg": 0.21469748595229995, "splats": 1150807, "stages": {"RasterizeBackward": 97.231, "RasterizeForward": 30.217, "SortRTS": 9.71, "ProjectionForward": 7.503, "FusedProjectionBackwardOptimizerStep": 7.487, "DensifyPostBackward": 6.762, "ComputeSSIMGradient": 4.188, "ComputeTileRanges": 0.762}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 187.5, "psnr": 31.608675493512834, "ssim": 0.9180111578532628, "lpips_vgg": 0.20819645844228907, "splats": 1063056, "stages": {"RasterizeBackward": 92.805, "FusedProjectionBackwardOptimizerStep": 36.374, "RasterizeForward": 28.571, "SortRTS": 9.928, "DensifyPostBackward": 7.082, "ProjectionForward": 6.666, "ComputeSSIMGradient": 3.372, "ComputeTileRanges": 0.761}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 153.0, "psnr": 31.027368327549524, "ssim": 0.9172601733888899, "lpips_vgg": 0.20951574693300234, "splats": 740047, "stages": {"RasterizeBackward": 77.965, "RasterizeForward": 23.802, "FusedProjectionBackwardOptimizerStep": 20.443, "SortRTS": 8.94, "ProjectionForward": 8.64, "DensifyPostBackward": 7.277, "ComputeSSIMGradient": 3.295, "ComputeTileRanges": 0.696}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 192.9, "psnr": 31.664844349452427, "ssim": 0.9208453280585153, "lpips_vgg": 0.20616184553955144, "splats": 1143669, "stages": {"RasterizeBackward": 98.928, "RasterizeForward": 30.449, "ComputeSSIMGradient": 25.621, "FusedProjectionBackwardOptimizerStep": 10.652, "SortRTS": 10.376, "DensifyPostBackward": 7.245, "ProjectionForward": 6.851, "ComputeTileRanges": 0.793}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 164.6, "psnr": 31.635845184326172, "ssim": 0.9181576899119785, "lpips_vgg": 0.2078062660656257, "splats": 1073190, "stages": {"RasterizeBackward": 90.523, "RasterizeForward": 35.734, "SortRTS": 9.806, "FusedProjectionBackwardOptimizerStep": 9.519, "DensifyPostBackward": 6.629, "ProjectionForward": 6.367, "ComputeSSIMGradient": 3.308, "ComputeTileRanges": 0.757}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "keys_only_v1", "seed": 1, "time_s": 164.5, "psnr": 31.458749880109515, "ssim": 0.9179750749043056, "lpips_vgg": 0.2081925339354941, "splats": 1077154, "stages": {"RasterizeBackward": 93.768, "RasterizeForward": 28.842, "SortRTS": 9.883, "FusedProjectionBackwardOptimizerStep": 9.591, "ProjectionForward": 9.48, "DensifyPostBackward": 6.838, "ComputeSSIMGradient": 3.39, "ComputeTileRanges": 0.767}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "all_std_v1", "seed": 1, "time_s": 434.2, "psnr": 31.21670014517648, "ssim": 0.9196645566395351, "lpips_vgg": 0.20751838947280243, "splats": 748698, "stages": {"RasterizeBackward": 259.38, "FusedProjectionBackwardOptimizerStep": 90.74, "RasterizeForward": 28.82, "ComputeSSIMGradient": 22.933, "ProjectionForward": 13.544, "SortRTS": 8.881, "DensifyPostBackward": 7.323, "ComputeTileRanges": 0.702}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 162.4, "psnr": 31.665740857805524, "ssim": 0.9182900973728725, "lpips_vgg": 0.20775690766022553, "splats": 1082886, "stages": {"RasterizeBackward": 94.387, "RasterizeForward": 29.062, "SortRTS": 10.057, "FusedProjectionBackwardOptimizerStep": 9.596, "DensifyPostBackward": 6.804, "ProjectionForward": 6.392, "ComputeSSIMGradient": 3.427, "ComputeTileRanges": 0.766}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 354.3, "psnr": 31.61569916861398, "ssim": 0.9182404960904803, "lpips_vgg": 0.20780700938751284, "splats": 1077723, "stages": {"RasterizeBackward": 292.071, "RasterizeForward": 25.104, "FusedProjectionBackwardOptimizerStep": 9.47, "SortRTS": 9.435, "DensifyPostBackward": 6.315, "ProjectionForward": 6.27, "ComputeSSIMGradient": 2.965, "ComputeTileRanges": 0.744}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 144.2, "psnr": 24.579394870334202, "ssim": 0.8651255435413785, "lpips_vgg": 0.24530223359319572, "splats": 614430, "stages": {"RasterizeBackward": 77.68, "RasterizeForward": 24.032, "FusedProjectionBackwardOptimizerStep": 13.633, "ProjectionForward": 7.661, "DensifyPostBackward": 7.616, "SortRTS": 7.568, "ComputeSSIMGradient": 4.168, "ComputeTileRanges": 0.609}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 195.4, "psnr": 25.10742653740777, "ssim": 0.873684287071228, "lpips_vgg": 0.22584105639300756, "splats": 1039996, "stages": {"RasterizeBackward": 100.269, "ComputeSSIMGradient": 32.549, "RasterizeForward": 31.187, "SortRTS": 9.202, "FusedProjectionBackwardOptimizerStep": 7.317, "ProjectionForward": 6.855, "DensifyPostBackward": 6.153, "ComputeTileRanges": 0.722}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 181.9, "psnr": 25.792720158894856, "ssim": 0.8746013045310974, "lpips_vgg": 0.22380445405957053, "splats": 1109589, "stages": {"RasterizeBackward": 104.736, "RasterizeForward": 40.631, "SortRTS": 9.485, "FusedProjectionBackwardOptimizerStep": 7.685, "ProjectionForward": 6.839, "DensifyPostBackward": 6.395, "ComputeSSIMGradient": 4.208, "ComputeTileRanges": 0.754}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "keys_only_v1", "seed": 1, "time_s": 179.5, "psnr": 25.568783866034615, "ssim": 0.8722013102637397, "lpips_vgg": 0.22725491092829053, "splats": 1098994, "stages": {"RasterizeBackward": 106.753, "RasterizeForward": 33.275, "SortRTS": 9.63, "ProjectionForward": 9.56, "FusedProjectionBackwardOptimizerStep": 7.697, "DensifyPostBackward": 6.42, "ComputeSSIMGradient": 4.208, "ComputeTileRanges": 0.756}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 159.4, "psnr": 21.8879418122141, "ssim": 0.7826227451625624, "lpips_vgg": 0.2987218441941917, "splats": 1736468, "stages": {"RasterizeBackward": 83.724, "RasterizeForward": 26.148, "SortRTS": 11.832, "FusedProjectionBackwardOptimizerStep": 10.243, "ProjectionForward": 7.845, "DensifyPostBackward": 7.629, "ComputeSSIMGradient": 3.27, "ComputeTileRanges": 0.881}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 360.7, "psnr": 22.01948020332738, "ssim": 0.784648409015254, "lpips_vgg": 0.2979512729898045, "splats": 1738624, "stages": {"RasterizeBackward": 285.652, "RasterizeForward": 25.709, "SortRTS": 11.8, "FusedProjectionBackwardOptimizerStep": 10.218, "ProjectionForward": 7.91, "DensifyPostBackward": 7.55, "ComputeSSIMGradient": 3.25, "ComputeTileRanges": 0.879}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 185.1, "psnr": 21.93742440876208, "ssim": 0.7809255107452995, "lpips_vgg": 0.2986292920812591, "splats": 1761511, "stages": {"RasterizeBackward": 82.832, "FusedProjectionBackwardOptimizerStep": 36.119, "RasterizeForward": 26.083, "SortRTS": 11.952, "ProjectionForward": 8.122, "DensifyPostBackward": 8.054, "ComputeSSIMGradient": 3.26, "ComputeTileRanges": 0.887}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 147.1, "psnr": 21.32255626979627, "ssim": 0.7750468912877535, "lpips_vgg": 0.3098440948251435, "splats": 876757, "stages": {"RasterizeBackward": 65.472, "RasterizeForward": 20.768, "FusedProjectionBackwardOptimizerStep": 20.197, "SortRTS": 10.43, "ProjectionForward": 9.752, "DensifyPostBackward": 8.476, "ComputeSSIMGradient": 3.283, "ComputeTileRanges": 0.805}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 175.0, "psnr": 21.801497609991777, "ssim": 0.7846213281154633, "lpips_vgg": 0.3000962439434981, "splats": 1667922, "stages": {"RasterizeBackward": 78.645, "ComputeSSIMGradient": 26.695, "RasterizeForward": 24.995, "SortRTS": 11.262, "FusedProjectionBackwardOptimizerStep": 9.599, "ProjectionForward": 7.698, "DensifyPostBackward": 7.423, "ComputeTileRanges": 0.85}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 164.3, "psnr": 21.726719931552285, "ssim": 0.7805241565955313, "lpips_vgg": 0.2982030251338524, "splats": 1741315, "stages": {"RasterizeBackward": 82.504, "RasterizeForward": 32.224, "SortRTS": 11.793, "FusedProjectionBackwardOptimizerStep": 10.27, "ProjectionForward": 7.938, "DensifyPostBackward": 7.648, "ComputeSSIMGradient": 3.271, "ComputeTileRanges": 0.881}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "keys_only_v1", "seed": 1, "time_s": 160.8, "psnr": 21.977765334279912, "ssim": 0.7834574972328386, "lpips_vgg": 0.2976326310921282, "splats": 1744372, "stages": {"RasterizeBackward": 81.783, "RasterizeForward": 25.863, "SortRTS": 11.757, "ProjectionForward": 11.508, "FusedProjectionBackwardOptimizerStep": 10.229, "DensifyPostBackward": 7.652, "ComputeSSIMGradient": 3.273, "ComputeTileRanges": 0.879}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "all_std_v1", "seed": 1, "time_s": 380.6, "psnr": 21.113389316358063, "ssim": 0.7777850972978693, "lpips_vgg": 0.3118137740153248, "splats": 814546, "stages": {"RasterizeBackward": 217.216, "FusedProjectionBackwardOptimizerStep": 71.075, "ComputeSSIMGradient": 26.467, "RasterizeForward": 24.853, "ProjectionForward": 14.196, "SortRTS": 10.092, "DensifyPostBackward": 7.994, "ComputeTileRanges": 0.78}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 203.2, "psnr": 32.797709800101615, "ssim": 0.9357543925981264, "lpips_vgg": 0.29429628082538345, "splats": 772228, "stages": {"RasterizeBackward": 161.314, "RasterizeForward": 14.055, "SortRTS": 5.92, "FusedProjectionBackwardOptimizerStep": 4.433, "DensifyPostBackward": 4.008, "ProjectionForward": 3.991, "ComputeSSIMGradient": 2.572, "ComputeTileRanges": 0.497}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 102.5, "psnr": 32.83990762040422, "ssim": 0.9359461423513051, "lpips_vgg": 0.2940609071768762, "splats": 775630, "stages": {"RasterizeBackward": 47.211, "FusedProjectionBackwardOptimizerStep": 17.484, "RasterizeForward": 14.126, "SortRTS": 5.936, "DensifyPostBackward": 4.237, "ProjectionForward": 3.993, "ComputeSSIMGradient": 2.58, "ComputeTileRanges": 0.498}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 90.9, "psnr": 31.97248278437434, "ssim": 0.9335541886252325, "lpips_vgg": 0.29656545574487075, "splats": 633033, "stages": {"RasterizeBackward": 42.307, "RasterizeForward": 12.695, "FusedProjectionBackwardOptimizerStep": 10.339, "SortRTS": 5.531, "ProjectionForward": 5.353, "DensifyPostBackward": 4.993, "ComputeSSIMGradient": 2.587, "ComputeTileRanges": 0.473}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 107.3, "psnr": 32.96036694500897, "ssim": 0.9385946376903637, "lpips_vgg": 0.2928766045684908, "splats": 752589, "stages": {"RasterizeBackward": 46.929, "ComputeSSIMGradient": 20.609, "RasterizeForward": 14.057, "SortRTS": 6.041, "FusedProjectionBackwardOptimizerStep": 4.681, "ProjectionForward": 4.025, "DensifyPostBackward": 3.982, "ComputeTileRanges": 0.501}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 93.0, "psnr": 32.88861310804212, "ssim": 0.9362078083528055, "lpips_vgg": 0.29375378501098665, "splats": 776403, "stages": {"RasterizeBackward": 47.236, "RasterizeForward": 17.751, "SortRTS": 5.97, "FusedProjectionBackwardOptimizerStep": 4.481, "DensifyPostBackward": 4.046, "ProjectionForward": 4.028, "ComputeSSIMGradient": 2.534, "ComputeTileRanges": 0.501}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "keys_only_v1", "seed": 1, "time_s": 91.7, "psnr": 32.8848720756737, "ssim": 0.9361036629290194, "lpips_vgg": 0.29404008370712215, "splats": 776923, "stages": {"RasterizeBackward": 47.426, "RasterizeForward": 14.212, "SortRTS": 6.058, "ProjectionForward": 5.822, "FusedProjectionBackwardOptimizerStep": 4.495, "DensifyPostBackward": 4.043, "ComputeSSIMGradient": 2.552, "ComputeTileRanges": 0.502}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "all_std_v1", "seed": 1, "time_s": 250.8, "psnr": 31.959659370216162, "ssim": 0.9353146053649284, "lpips_vgg": 0.29604196816257483, "splats": 602256, "stages": {"RasterizeBackward": 143.503, "FusedProjectionBackwardOptimizerStep": 44.116, "ComputeSSIMGradient": 20.364, "RasterizeForward": 15.635, "ProjectionForward": 9.838, "SortRTS": 5.568, "DensifyPostBackward": 4.978, "ComputeTileRanges": 0.469}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 90.0, "psnr": 32.882782291721654, "ssim": 0.9358332849837638, "lpips_vgg": 0.2940200398140815, "splats": 777811, "stages": {"RasterizeBackward": 47.397, "RasterizeForward": 14.167, "SortRTS": 6.127, "FusedProjectionBackwardOptimizerStep": 4.507, "DensifyPostBackward": 4.045, "ProjectionForward": 4.025, "ComputeSSIMGradient": 2.577, "ComputeTileRanges": 0.501}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 175.8, "psnr": 26.57489706122357, "ssim": 0.8611973498178565, "lpips_vgg": 0.2473456019945872, "splats": 1744135, "stages": {"RasterizeBackward": 79.94, "FusedProjectionBackwardOptimizerStep": 34.805, "RasterizeForward": 24.293, "SortRTS": 9.244, "DensifyPostBackward": 7.91, "ProjectionForward": 6.269, "ComputeSSIMGradient": 3.268, "ComputeTileRanges": 0.737}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 151.8, "psnr": 25.799632155376933, "ssim": 0.8577138392821603, "lpips_vgg": 0.2574788440197118, "splats": 1311547, "stages": {"RasterizeBackward": 69.032, "RasterizeForward": 20.932, "FusedProjectionBackwardOptimizerStep": 19.579, "DensifyPostBackward": 11.212, "ProjectionForward": 9.201, "SortRTS": 8.555, "ComputeSSIMGradient": 3.284, "ComputeTileRanges": 0.678}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 172.7, "psnr": 26.47986287656038, "ssim": 0.8660974398903225, "lpips_vgg": 0.24413765647612706, "splats": 1734171, "stages": {"RasterizeBackward": 79.546, "ComputeSSIMGradient": 27.079, "RasterizeForward": 24.231, "SortRTS": 9.25, "FusedProjectionBackwardOptimizerStep": 8.644, "DensifyPostBackward": 7.388, "ProjectionForward": 6.41, "ComputeTileRanges": 0.736}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 157.1, "psnr": 26.702218553294305, "ssim": 0.8643335933270662, "lpips_vgg": 0.24658527521598572, "splats": 1757740, "stages": {"RasterizeBackward": 81.073, "RasterizeForward": 30.842, "SortRTS": 9.438, "FusedProjectionBackwardOptimizerStep": 8.532, "DensifyPostBackward": 7.522, "ProjectionForward": 6.364, "ComputeSSIMGradient": 3.268, "ComputeTileRanges": 0.741}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "keys_only_v1", "seed": 1, "time_s": 154.6, "psnr": 26.572305513464887, "ssim": 0.86322381315024, "lpips_vgg": 0.2468717149271728, "splats": 1760689, "stages": {"RasterizeBackward": 80.803, "RasterizeForward": 24.543, "ProjectionForward": 10.412, "SortRTS": 9.441, "FusedProjectionBackwardOptimizerStep": 8.532, "DensifyPostBackward": 7.516, "ComputeSSIMGradient": 3.27, "ComputeTileRanges": 0.741}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "all_std_v1", "seed": 1, "time_s": 416.6, "psnr": 25.658804312996242, "ssim": 0.8610387859137162, "lpips_vgg": 0.25231170773451356, "splats": 1272527, "stages": {"RasterizeBackward": 230.75, "FusedProjectionBackwardOptimizerStep": 84.487, "ComputeSSIMGradient": 26.858, "RasterizeForward": 25.79, "ProjectionForward": 19.025, "DensifyPostBackward": 11.277, "SortRTS": 8.42, "ComputeTileRanges": 0.678}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 151.1, "psnr": 26.67981417282768, "ssim": 0.8642839815305627, "lpips_vgg": 0.2463114557809409, "splats": 1753305, "stages": {"RasterizeBackward": 81.301, "RasterizeForward": 24.667, "SortRTS": 9.305, "FusedProjectionBackwardOptimizerStep": 8.532, "DensifyPostBackward": 7.528, "ProjectionForward": 6.381, "ComputeSSIMGradient": 3.295, "ComputeTileRanges": 0.74}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 344.8, "psnr": 26.682757045911707, "ssim": 0.8638609777326169, "lpips_vgg": 0.24721018668620576, "splats": 1747203, "stages": {"RasterizeBackward": 275.919, "RasterizeForward": 24.092, "SortRTS": 9.229, "FusedProjectionBackwardOptimizerStep": 8.423, "DensifyPostBackward": 7.427, "ProjectionForward": 6.313, "ComputeSSIMGradient": 3.256, "ComputeTileRanges": 0.734}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 204.0, "psnr": 26.09067928791046, "ssim": 0.7905296422541142, "lpips_vgg": 0.38651713205848753, "splats": 2285370, "stages": {"RasterizeBackward": 116.065, "RasterizeForward": 35.972, "DensifyPostBackward": 10.714, "SortRTS": 10.109, "ComputeSSIMGradient": 8.726, "ProjectionForward": 8.496, "FusedProjectionBackwardOptimizerStep": 7.06, "ComputeTileRanges": 0.762}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 444.2, "psnr": 25.600356936454773, "ssim": 0.7889362163841724, "lpips_vgg": 0.3875653255077939, "splats": 2235708, "stages": {"RasterizeBackward": 364.748, "RasterizeForward": 30.972, "DensifyPostBackward": 10.003, "SortRTS": 9.548, "ProjectionForward": 7.725, "ComputeSSIMGradient": 7.601, "FusedProjectionBackwardOptimizerStep": 6.83, "ComputeTileRanges": 0.746}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 232.5, "psnr": 26.120870113372803, "ssim": 0.7910266034305096, "lpips_vgg": 0.38581724144005003, "splats": 2272330, "stages": {"RasterizeBackward": 115.627, "FusedProjectionBackwardOptimizerStep": 35.88, "RasterizeForward": 35.855, "DensifyPostBackward": 11.268, "SortRTS": 10.064, "ComputeSSIMGradient": 8.69, "ProjectionForward": 8.313, "ComputeTileRanges": 0.765}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 207.3, "psnr": 26.424906969070435, "ssim": 0.7980929985642433, "lpips_vgg": 0.38284752058905064, "splats": 2095992, "stages": {"RasterizeBackward": 105.117, "RasterizeForward": 32.463, "FusedProjectionBackwardOptimizerStep": 17.498, "DensifyPostBackward": 17.336, "ProjectionForward": 9.793, "SortRTS": 9.469, "ComputeSSIMGradient": 8.749, "ComputeTileRanges": 0.724}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 233.7, "psnr": 25.69460117816925, "ssim": 0.7882986068725586, "lpips_vgg": 0.40947969616911495, "splats": 1549335, "stages": {"RasterizeBackward": 97.955, "ComputeSSIMGradient": 67.716, "RasterizeForward": 31.367, "SortRTS": 8.631, "DensifyPostBackward": 8.532, "ProjectionForward": 7.875, "FusedProjectionBackwardOptimizerStep": 4.929, "ComputeTileRanges": 0.652}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 213.7, "psnr": 26.13447368144989, "ssim": 0.7914477176964283, "lpips_vgg": 0.3851746102757696, "splats": 2311889, "stages": {"RasterizeBackward": 116.9, "RasterizeForward": 44.85, "DensifyPostBackward": 10.741, "SortRTS": 10.145, "ComputeSSIMGradient": 8.712, "ProjectionForward": 8.427, "FusedProjectionBackwardOptimizerStep": 7.131, "ComputeTileRanges": 0.768}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "keys_only_v1", "seed": 1, "time_s": 210.4, "psnr": 26.091700077056885, "ssim": 0.7905251868069172, "lpips_vgg": 0.3860314399200808, "splats": 2273592, "stages": {"RasterizeBackward": 116.943, "RasterizeForward": 36.264, "ProjectionForward": 13.659, "DensifyPostBackward": 10.723, "SortRTS": 10.13, "ComputeSSIMGradient": 8.777, "FusedProjectionBackwardOptimizerStep": 7.069, "ComputeTileRanges": 0.765}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "all_std_v1", "seed": 1, "time_s": 484.5, "psnr": 25.97491228580475, "ssim": 0.7938424199819565, "lpips_vgg": 0.4058401973560598, "splats": 1431474, "stages": {"RasterizeBackward": 284.099, "FusedProjectionBackwardOptimizerStep": 62.337, "ComputeSSIMGradient": 60.187, "RasterizeForward": 29.888, "ProjectionForward": 19.317, "DensifyPostBackward": 14.213, "SortRTS": 7.785, "ComputeTileRanges": 0.618}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 438.0, "psnr": 22.434679174423216, "ssim": 0.7275302097201347, "lpips_vgg": 0.3116540882925756, "splats": 1760923, "stages": {"RasterizeBackward": 355.638, "RasterizeForward": 30.984, "SortRTS": 11.54, "FusedProjectionBackwardOptimizerStep": 9.87, "DensifyPostBackward": 8.573, "ProjectionForward": 8.447, "ComputeSSIMGradient": 4.049, "ComputeTileRanges": 0.898}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 230.5, "psnr": 22.78061800003052, "ssim": 0.7296216785907745, "lpips_vgg": 0.3111469829804794, "splats": 1775769, "stages": {"RasterizeBackward": 112.195, "FusedProjectionBackwardOptimizerStep": 38.738, "RasterizeForward": 35.433, "SortRTS": 12.035, "DensifyPostBackward": 9.553, "ProjectionForward": 9.309, "ComputeSSIMGradient": 4.576, "ComputeTileRanges": 0.891}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 172.9, "psnr": 21.899774932861327, "ssim": 0.7195803388953209, "lpips_vgg": 0.32402687389497353, "splats": 967512, "stages": {"RasterizeBackward": 82.688, "RasterizeForward": 26.162, "FusedProjectionBackwardOptimizerStep": 19.312, "SortRTS": 10.866, "ProjectionForward": 10.423, "DensifyPostBackward": 10.131, "ComputeSSIMGradient": 4.568, "ComputeTileRanges": 0.793}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 226.9, "psnr": 22.54935121536255, "ssim": 0.7305250778794289, "lpips_vgg": 0.3134929289263776, "splats": 1756374, "stages": {"RasterizeBackward": 109.553, "ComputeSSIMGradient": 34.634, "RasterizeForward": 34.498, "SortRTS": 11.634, "FusedProjectionBackwardOptimizerStep": 9.602, "DensifyPostBackward": 9.196, "ProjectionForward": 9.075, "ComputeTileRanges": 0.859}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 174.7, "psnr": 25.54468324449327, "ssim": 0.8736038671599494, "lpips_vgg": 0.22416850533071558, "splats": 1107099, "stages": {"RasterizeBackward": 97.582, "RasterizeForward": 30.274, "SortRTS": 9.671, "FusedProjectionBackwardOptimizerStep": 7.827, "ProjectionForward": 6.863, "DensifyPostBackward": 6.65, "ComputeSSIMGradient": 4.119, "ComputeTileRanges": 0.874}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 379.6, "psnr": 25.825281778971355, "ssim": 0.8735105593999227, "lpips_vgg": 0.22649516565346575, "splats": 1099950, "stages": {"RasterizeBackward": 310.183, "RasterizeForward": 28.736, "SortRTS": 9.414, "FusedProjectionBackwardOptimizerStep": 7.674, "ProjectionForward": 6.461, "DensifyPostBackward": 6.247, "ComputeSSIMGradient": 3.957, "ComputeTileRanges": 0.859}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 194.3, "psnr": 25.705179850260418, "ssim": 0.8730755183431838, "lpips_vgg": 0.22421249091380954, "splats": 1080743, "stages": {"RasterizeBackward": 98.226, "RasterizeForward": 30.555, "FusedProjectionBackwardOptimizerStep": 29.795, "SortRTS": 9.88, "ProjectionForward": 6.909, "DensifyPostBackward": 6.87, "ComputeSSIMGradient": 4.167, "ComputeTileRanges": 0.886}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 145.7, "psnr": 24.601307445102268, "ssim": 0.8640515009562174, "lpips_vgg": 0.24821999962534994, "splats": 599356, "stages": {"RasterizeBackward": 72.904, "RasterizeForward": 22.478, "FusedProjectionBackwardOptimizerStep": 13.393, "ProjectionForward": 8.335, "DensifyPostBackward": 7.867, "SortRTS": 7.718, "ComputeSSIMGradient": 4.048, "ComputeTileRanges": 0.684}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 189.0, "psnr": 25.72789404127333, "ssim": 0.8761629727151659, "lpips_vgg": 0.22422815425645803, "splats": 1052160, "stages": {"RasterizeBackward": 93.817, "ComputeSSIMGradient": 31.188, "RasterizeForward": 29.085, "SortRTS": 9.14, "FusedProjectionBackwardOptimizerStep": 7.439, "ProjectionForward": 6.769, "DensifyPostBackward": 6.176, "ComputeTileRanges": 0.807}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 179.5, "psnr": 25.82581901550293, "ssim": 0.8749659458796183, "lpips_vgg": 0.22281137740409238, "splats": 1122059, "stages": {"RasterizeBackward": 99.569, "RasterizeForward": 38.372, "SortRTS": 9.77, "FusedProjectionBackwardOptimizerStep": 7.793, "ProjectionForward": 6.909, "DensifyPostBackward": 6.544, "ComputeSSIMGradient": 4.135, "ComputeTileRanges": 0.832}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "keys_only_v1", "seed": 1, "time_s": 175.8, "psnr": 25.869876437717014, "ssim": 0.8755181630452474, "lpips_vgg": 0.22292900766866028, "splats": 1110101, "stages": {"RasterizeBackward": 99.736, "RasterizeForward": 30.945, "SortRTS": 9.613, "ProjectionForward": 9.529, "FusedProjectionBackwardOptimizerStep": 7.825, "DensifyPostBackward": 6.572, "ComputeSSIMGradient": 4.146, "ComputeTileRanges": 0.837}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "all_std_v1", "seed": 1, "time_s": 353.1, "psnr": 24.65493647257487, "ssim": 0.8724256157875061, "lpips_vgg": 0.23863070700463218, "splats": 570987, "stages": {"RasterizeBackward": 213.26, "FusedProjectionBackwardOptimizerStep": 52.749, "ComputeSSIMGradient": 29.739, "RasterizeForward": 24.619, "ProjectionForward": 11.997, "DensifyPostBackward": 7.493, "SortRTS": 7.288, "ComputeTileRanges": 0.743}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 553.4, "psnr": 24.378075790405273, "ssim": 0.7240880584716797, "lpips_vgg": 0.3652685315350625, "splats": 2932909, "stages": {"RasterizeBackward": 441.1, "RasterizeForward": 41.501, "DensifyPostBackward": 13.608, "SortRTS": 13.403, "ProjectionForward": 10.143, "FusedProjectionBackwardOptimizerStep": 9.972, "ComputeSSIMGradient": 7.083, "ComputeTileRanges": 1.131}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 325.5, "psnr": 24.32220474243164, "ssim": 0.7234140777587891, "lpips_vgg": 0.3657727250665257, "splats": 2914033, "stages": {"RasterizeBackward": 139.396, "FusedProjectionBackwardOptimizerStep": 46.83, "RasterizeForward": 44.023, "DensifyPostBackward": 15.662, "SortRTS": 13.724, "ProjectionForward": 10.68, "ComputeSSIMGradient": 7.488, "ComputeTileRanges": 1.184}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 323.0, "psnr": 24.529020843505858, "ssim": 0.7278679728507995, "lpips_vgg": 0.36369299093186475, "splats": 2495635, "stages": {"RasterizeBackward": 128.056, "RasterizeForward": 40.078, "FusedProjectionBackwardOptimizerStep": 26.093, "DensifyPostBackward": 19.799, "ProjectionForward": 14.397, "SortRTS": 13.354, "ComputeSSIMGradient": 7.32, "ComputeTileRanges": 1.176}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 61.9, "psnr": 29.661045010884603, "ssim": 0.9107600311438243, "lpips_vgg": 0.28356461581424214, "splats": 691878, "stages": {"RasterizeBackward": 32.835, "RasterizeForward": 9.915, "ProjectionForward": 4.003, "SortRTS": 3.882, "FusedProjectionBackwardOptimizerStep": 3.562, "DensifyPostBackward": 2.656, "ComputeSSIMGradient": 1.398, "ComputeTileRanges": 0.333}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 128.9, "psnr": 29.68557383219401, "ssim": 0.9107486188411713, "lpips_vgg": 0.2836170111184794, "splats": 690658, "stages": {"RasterizeBackward": 100.529, "RasterizeForward": 9.684, "ProjectionForward": 3.91, "SortRTS": 3.801, "FusedProjectionBackwardOptimizerStep": 3.472, "DensifyPostBackward": 2.613, "ComputeSSIMGradient": 1.37, "ComputeTileRanges": 0.328}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 72.6, "psnr": 29.622986348470054, "ssim": 0.9105688095092773, "lpips_vgg": 0.28400290740116296, "splats": 689303, "stages": {"RasterizeBackward": 32.324, "FusedProjectionBackwardOptimizerStep": 14.989, "RasterizeForward": 9.707, "ProjectionForward": 3.987, "SortRTS": 3.81, "DensifyPostBackward": 2.872, "ComputeSSIMGradient": 1.377, "ComputeTileRanges": 0.329}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 67.4, "psnr": 28.99233194986979, "ssim": 0.9081171870231628, "lpips_vgg": 0.28585162926802876, "splats": 512369, "stages": {"RasterizeBackward": 30.362, "FusedProjectionBackwardOptimizerStep": 9.829, "RasterizeForward": 9.078, "ProjectionForward": 5.76, "DensifyPostBackward": 3.687, "SortRTS": 3.679, "ComputeSSIMGradient": 1.374, "ComputeTileRanges": 0.326}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 72.5, "psnr": 29.46763261159261, "ssim": 0.9134742816289266, "lpips_vgg": 0.2834629982306212, "splats": 675305, "stages": {"RasterizeBackward": 32.094, "ComputeSSIMGradient": 13.438, "RasterizeForward": 9.65, "ProjectionForward": 3.93, "SortRTS": 3.809, "FusedProjectionBackwardOptimizerStep": 3.456, "DensifyPostBackward": 2.644, "ComputeTileRanges": 0.33}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 64.0, "psnr": 29.64048932393392, "ssim": 0.9106203496456147, "lpips_vgg": 0.28377379446441336, "splats": 696823, "stages": {"RasterizeBackward": 32.763, "RasterizeForward": 12.067, "ProjectionForward": 4.068, "SortRTS": 3.899, "FusedProjectionBackwardOptimizerStep": 3.56, "DensifyPostBackward": 2.672, "ComputeSSIMGradient": 1.403, "ComputeTileRanges": 0.334}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "keys_only_v1", "seed": 1, "time_s": 62.9, "psnr": 29.6484894434611, "ssim": 0.9106965283552806, "lpips_vgg": 0.2839215999491912, "splats": 692668, "stages": {"RasterizeBackward": 32.679, "RasterizeForward": 9.791, "ProjectionForward": 5.375, "SortRTS": 3.85, "FusedProjectionBackwardOptimizerStep": 3.55, "DensifyPostBackward": 2.657, "ComputeSSIMGradient": 1.394, "ComputeTileRanges": 0.336}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "all_std_v1", "seed": 1, "time_s": 175.2, "psnr": 28.902309036254884, "ssim": 0.9109106918176015, "lpips_vgg": 0.2853088977394531, "splats": 498269, "stages": {"RasterizeBackward": 88.712, "FusedProjectionBackwardOptimizerStep": 41.887, "ComputeSSIMGradient": 13.418, "RasterizeForward": 10.925, "ProjectionForward": 9.424, "DensifyPostBackward": 3.809, "SortRTS": 3.589, "ComputeTileRanges": 0.32}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 200.2, "psnr": 24.622318935394286, "ssim": 0.8347157299518585, "lpips_vgg": 0.30053842700640676, "splats": 2137817, "stages": {"RasterizeBackward": 149.655, "RasterizeForward": 14.715, "FusedProjectionBackwardOptimizerStep": 9.415, "ProjectionForward": 7.19, "DensifyPostBackward": 6.187, "SortRTS": 6.002, "ComputeSSIMGradient": 1.827, "ComputeTileRanges": 0.43}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 132.9, "psnr": 24.679898262023926, "ssim": 0.8348216608166694, "lpips_vgg": 0.3007478992079787, "splats": 2127710, "stages": {"RasterizeBackward": 51.097, "FusedProjectionBackwardOptimizerStep": 40.068, "RasterizeForward": 14.649, "ProjectionForward": 7.216, "DensifyPostBackward": 6.718, "SortRTS": 5.979, "ComputeSSIMGradient": 1.83, "ComputeTileRanges": 0.433}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 107.7, "psnr": 24.3839382648468, "ssim": 0.8321432799100876, "lpips_vgg": 0.3050349154183305, "splats": 1605379, "stages": {"RasterizeBackward": 40.524, "FusedProjectionBackwardOptimizerStep": 22.268, "RasterizeForward": 12.022, "ProjectionForward": 10.463, "DensifyPostBackward": 9.719, "SortRTS": 5.351, "ComputeSSIMGradient": 1.771, "ComputeTileRanges": 0.402}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 120.2, "psnr": 24.46946539878845, "ssim": 0.8376543387770653, "lpips_vgg": 0.2981472772988517, "splats": 2214037, "stages": {"RasterizeBackward": 51.795, "ComputeSSIMGradient": 18.808, "RasterizeForward": 15.03, "FusedProjectionBackwardOptimizerStep": 9.779, "ProjectionForward": 7.138, "DensifyPostBackward": 6.42, "SortRTS": 6.035, "ComputeTileRanges": 0.435}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 106.2, "psnr": 24.66510910987854, "ssim": 0.8346558660268784, "lpips_vgg": 0.3003579180515058, "splats": 2129985, "stages": {"RasterizeBackward": 51.246, "RasterizeForward": 18.652, "FusedProjectionBackwardOptimizerStep": 9.572, "ProjectionForward": 7.199, "DensifyPostBackward": 6.228, "SortRTS": 6.053, "ComputeSSIMGradient": 1.856, "ComputeTileRanges": 0.438}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "keys_only_v1", "seed": 1, "time_s": 106.9, "psnr": 24.625671911239625, "ssim": 0.8344728484749794, "lpips_vgg": 0.30071457475263785, "splats": 2127559, "stages": {"RasterizeBackward": 51.694, "RasterizeForward": 14.84, "ProjectionForward": 11.516, "FusedProjectionBackwardOptimizerStep": 9.537, "DensifyPostBackward": 6.214, "SortRTS": 5.756, "ComputeSSIMGradient": 1.839, "ComputeTileRanges": 0.432}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "all_std_v1", "seed": 1, "time_s": 299.1, "psnr": 24.27321500778198, "ssim": 0.8355102375149727, "lpips_vgg": 0.3020091426966347, "splats": 1637437, "stages": {"RasterizeBackward": 122.119, "FusedProjectionBackwardOptimizerStep": 101.736, "ProjectionForward": 21.428, "ComputeSSIMGradient": 18.368, "RasterizeForward": 15.113, "DensifyPostBackward": 10.116, "SortRTS": 5.134, "ComputeTileRanges": 0.405}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 102.6, "psnr": 24.601267623901368, "ssim": 0.8345312073826789, "lpips_vgg": 0.3009745332351742, "splats": 2119463, "stages": {"RasterizeBackward": 51.342, "RasterizeForward": 14.875, "FusedProjectionBackwardOptimizerStep": 9.529, "ProjectionForward": 7.221, "DensifyPostBackward": 6.212, "SortRTS": 6.04, "ComputeSSIMGradient": 1.855, "ComputeTileRanges": 0.437}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 165.6, "psnr": 26.342088143030804, "ssim": 0.7870217387874922, "lpips_vgg": 0.28132471314365665, "splats": 2444208, "stages": {"RasterizeBackward": 63.621, "FusedProjectionBackwardOptimizerStep": 45.269, "RasterizeForward": 19.154, "DensifyPostBackward": 8.34, "ProjectionForward": 7.768, "SortRTS": 7.151, "ComputeSSIMGradient": 5.13, "ComputeTileRanges": 0.502}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 149.7, "psnr": 26.09024167060852, "ssim": 0.7836821575959524, "lpips_vgg": 0.28540609041060366, "splats": 2008139, "stages": {"RasterizeBackward": 58.297, "FusedProjectionBackwardOptimizerStep": 27.66, "RasterizeForward": 17.61, "ProjectionForward": 12.536, "DensifyPostBackward": 12.058, "SortRTS": 6.673, "ComputeSSIMGradient": 5.129, "ComputeTileRanges": 0.476}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 160.8, "psnr": 26.217915773391724, "ssim": 0.7885159527262052, "lpips_vgg": 0.2832789860968886, "splats": 2407238, "stages": {"RasterizeBackward": 63.375, "ComputeSSIMGradient": 39.171, "RasterizeForward": 19.261, "FusedProjectionBackwardOptimizerStep": 9.93, "DensifyPostBackward": 7.671, "ProjectionForward": 7.634, "SortRTS": 6.975, "ComputeTileRanges": 0.497}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 139.0, "psnr": 26.374072074890137, "ssim": 0.7868957643707594, "lpips_vgg": 0.2813379976146266, "splats": 2441992, "stages": {"RasterizeBackward": 65.777, "RasterizeForward": 24.659, "FusedProjectionBackwardOptimizerStep": 10.374, "DensifyPostBackward": 7.953, "ProjectionForward": 7.819, "SortRTS": 7.31, "ComputeSSIMGradient": 5.134, "ComputeTileRanges": 0.51}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "keys_only_v1", "seed": 1, "time_s": 138.6, "psnr": 26.372935612996418, "ssim": 0.7872233688831329, "lpips_vgg": 0.28100844838997546, "splats": 2450542, "stages": {"RasterizeBackward": 65.548, "RasterizeForward": 19.737, "ProjectionForward": 12.696, "FusedProjectionBackwardOptimizerStep": 10.422, "DensifyPostBackward": 7.93, "SortRTS": 6.992, "ComputeSSIMGradient": 5.151, "ComputeTileRanges": 0.506}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "all_std_v1", "seed": 1, "time_s": 412.3, "psnr": 26.05589469273885, "ssim": 0.7857060780127844, "lpips_vgg": 0.2860762999737554, "splats": 2008213, "stages": {"RasterizeBackward": 186.538, "FusedProjectionBackwardOptimizerStep": 117.962, "ComputeSSIMGradient": 38.969, "ProjectionForward": 24.387, "RasterizeForward": 20.694, "DensifyPostBackward": 11.89, "SortRTS": 5.996, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 100.4, "psnr": 21.907261421805934, "ssim": 0.7831707863431228, "lpips_vgg": 0.2981425998338513, "splats": 1738044, "stages": {"RasterizeBackward": 47.873, "RasterizeForward": 14.702, "FusedProjectionBackwardOptimizerStep": 8.936, "ProjectionForward": 7.292, "SortRTS": 6.214, "DensifyPostBackward": 5.294, "ComputeSSIMGradient": 1.938, "ComputeTileRanges": 0.444}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 200.9, "psnr": 21.70019965422781, "ssim": 0.779813151610525, "lpips_vgg": 0.29922341761433907, "splats": 1733385, "stages": {"RasterizeBackward": 147.957, "RasterizeForward": 14.828, "FusedProjectionBackwardOptimizerStep": 8.702, "ProjectionForward": 7.365, "SortRTS": 6.266, "DensifyPostBackward": 5.306, "ComputeSSIMGradient": 1.933, "ComputeTileRanges": 0.446}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 128.2, "psnr": 22.048095853705156, "ssim": 0.7832172654177013, "lpips_vgg": 0.29832008831593687, "splats": 1745923, "stages": {"RasterizeBackward": 48.927, "FusedProjectionBackwardOptimizerStep": 33.525, "RasterizeForward": 14.852, "ProjectionForward": 7.439, "SortRTS": 6.322, "DensifyPostBackward": 5.786, "ComputeSSIMGradient": 1.938, "ComputeTileRanges": 0.451}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 101.6, "psnr": 21.21974387921785, "ssim": 0.7765208623911205, "lpips_vgg": 0.3094352910084711, "splats": 879661, "stages": {"RasterizeBackward": 39.432, "FusedProjectionBackwardOptimizerStep": 17.509, "RasterizeForward": 12.157, "ProjectionForward": 9.15, "DensifyPostBackward": 6.525, "SortRTS": 5.499, "ComputeSSIMGradient": 1.839, "ComputeTileRanges": 0.41}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 119.2, "psnr": 21.80750641069914, "ssim": 0.7845718656715593, "lpips_vgg": 0.29929937386625266, "splats": 1684996, "stages": {"RasterizeBackward": 47.937, "ComputeSSIMGradient": 18.745, "RasterizeForward": 14.694, "FusedProjectionBackwardOptimizerStep": 8.389, "ProjectionForward": 7.281, "SortRTS": 6.223, "DensifyPostBackward": 5.332, "ComputeTileRanges": 0.445}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 106.8, "psnr": 21.81442097613686, "ssim": 0.7807122531690096, "lpips_vgg": 0.2987078392585631, "splats": 1734573, "stages": {"RasterizeBackward": 49.517, "RasterizeForward": 18.343, "FusedProjectionBackwardOptimizerStep": 8.902, "ProjectionForward": 7.373, "SortRTS": 6.242, "DensifyPostBackward": 5.32, "ComputeSSIMGradient": 1.924, "ComputeTileRanges": 0.444}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "keys_only_v1", "seed": 1, "time_s": 104.6, "psnr": 21.845554100839717, "ssim": 0.7810534928974352, "lpips_vgg": 0.2990160366873598, "splats": 1737977, "stages": {"RasterizeBackward": 48.439, "RasterizeForward": 14.749, "ProjectionForward": 10.647, "FusedProjectionBackwardOptimizerStep": 8.909, "SortRTS": 5.993, "DensifyPostBackward": 5.341, "ComputeSSIMGradient": 1.892, "ComputeTileRanges": 0.445}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "all_std_v1", "seed": 1, "time_s": 246.8, "psnr": 21.15548573042217, "ssim": 0.7779390953089061, "lpips_vgg": 0.31118593801867245, "splats": 815136, "stages": {"RasterizeBackward": 112.524, "FusedProjectionBackwardOptimizerStep": 66.577, "ComputeSSIMGradient": 18.432, "RasterizeForward": 14.583, "ProjectionForward": 14.286, "DensifyPostBackward": 6.309, "SortRTS": 5.01, "ComputeTileRanges": 0.405}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 113.6, "psnr": 32.8506985226193, "ssim": 0.9359485877526773, "lpips_vgg": 0.2942914707786939, "splats": 772389, "stages": {"RasterizeBackward": 84.539, "RasterizeForward": 7.926, "ProjectionForward": 3.51, "SortRTS": 3.347, "FusedProjectionBackwardOptimizerStep": 2.963, "DensifyPostBackward": 2.897, "ComputeSSIMGradient": 1.463, "ComputeTileRanges": 0.308}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 68.9, "psnr": 32.85249849267908, "ssim": 0.9357174103324478, "lpips_vgg": 0.29425255303611214, "splats": 773840, "stages": {"RasterizeBackward": 27.919, "FusedProjectionBackwardOptimizerStep": 15.128, "RasterizeForward": 7.924, "ProjectionForward": 3.534, "SortRTS": 3.311, "DensifyPostBackward": 3.097, "ComputeSSIMGradient": 1.461, "ComputeTileRanges": 0.309}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 61.3, "psnr": 31.983454626959723, "ssim": 0.9337932854085356, "lpips_vgg": 0.29600096546681076, "splats": 636187, "stages": {"RasterizeBackward": 24.823, "FusedProjectionBackwardOptimizerStep": 8.28, "RasterizeForward": 7.068, "ProjectionForward": 5.048, "DensifyPostBackward": 4.068, "SortRTS": 3.222, "ComputeSSIMGradient": 1.449, "ComputeTileRanges": 0.307}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 69.1, "psnr": 32.79558800362252, "ssim": 0.9381099149987504, "lpips_vgg": 0.29305448066294576, "splats": 751951, "stages": {"RasterizeBackward": 27.463, "ComputeSSIMGradient": 13.562, "RasterizeForward": 7.8, "ProjectionForward": 3.505, "SortRTS": 3.348, "FusedProjectionBackwardOptimizerStep": 3.197, "DensifyPostBackward": 2.802, "ComputeTileRanges": 0.312}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 59.3, "psnr": 32.87328792262722, "ssim": 0.9360537045710796, "lpips_vgg": 0.2940316462881013, "splats": 771171, "stages": {"RasterizeBackward": 27.91, "RasterizeForward": 9.915, "ProjectionForward": 3.515, "SortRTS": 3.348, "FusedProjectionBackwardOptimizerStep": 2.99, "DensifyPostBackward": 2.879, "ComputeSSIMGradient": 1.472, "ComputeTileRanges": 0.313}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "keys_only_v1", "seed": 1, "time_s": 59.1, "psnr": 32.8261752257476, "ssim": 0.9358166005160358, "lpips_vgg": 0.2939969239283461, "splats": 774224, "stages": {"RasterizeBackward": 27.974, "RasterizeForward": 7.844, "ProjectionForward": 5.081, "SortRTS": 3.447, "FusedProjectionBackwardOptimizerStep": 2.98, "DensifyPostBackward": 2.871, "ComputeSSIMGradient": 1.446, "ComputeTileRanges": 0.319}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "all_std_v1", "seed": 1, "time_s": 162.5, "psnr": 31.927595499399548, "ssim": 0.9355149526853819, "lpips_vgg": 0.2959968599563143, "splats": 606707, "stages": {"RasterizeBackward": 74.909, "FusedProjectionBackwardOptimizerStep": 40.857, "ComputeSSIMGradient": 13.401, "ProjectionForward": 10.081, "RasterizeForward": 8.775, "DensifyPostBackward": 4.124, "SortRTS": 3.157, "ComputeTileRanges": 0.306}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 57.1, "psnr": 32.78014368624301, "ssim": 0.9358913672936929, "lpips_vgg": 0.29399442992923064, "splats": 771105, "stages": {"RasterizeBackward": 27.92, "RasterizeForward": 7.898, "ProjectionForward": 3.521, "SortRTS": 3.372, "FusedProjectionBackwardOptimizerStep": 3.001, "DensifyPostBackward": 2.874, "ComputeSSIMGradient": 1.466, "ComputeTileRanges": 0.309}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 122.1, "psnr": 26.718670513318934, "ssim": 0.8641731596511343, "lpips_vgg": 0.24688252089821766, "splats": 1755538, "stages": {"RasterizeBackward": 45.86, "FusedProjectionBackwardOptimizerStep": 32.193, "RasterizeForward": 13.495, "ProjectionForward": 6.043, "DensifyPostBackward": 5.839, "SortRTS": 5.224, "ComputeSSIMGradient": 1.867, "ComputeTileRanges": 0.389}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 103.5, "psnr": 25.76845239556354, "ssim": 0.8572743392508962, "lpips_vgg": 0.2577844975860178, "splats": 1310882, "stages": {"RasterizeBackward": 40.051, "FusedProjectionBackwardOptimizerStep": 16.739, "RasterizeForward": 11.801, "DensifyPostBackward": 8.905, "ProjectionForward": 8.823, "SortRTS": 4.556, "ComputeSSIMGradient": 1.832, "ComputeTileRanges": 0.361}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 108.6, "psnr": 26.4133125388104, "ssim": 0.8661537442518317, "lpips_vgg": 0.24387323542427106, "splats": 1738050, "stages": {"RasterizeBackward": 44.322, "ComputeSSIMGradient": 18.74, "RasterizeForward": 13.181, "FusedProjectionBackwardOptimizerStep": 7.114, "ProjectionForward": 5.808, "DensifyPostBackward": 5.15, "SortRTS": 4.951, "ComputeTileRanges": 0.38}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 97.5, "psnr": 26.57329567618992, "ssim": 0.8639671323092087, "lpips_vgg": 0.24691213559862468, "splats": 1752661, "stages": {"RasterizeBackward": 46.146, "RasterizeForward": 16.82, "FusedProjectionBackwardOptimizerStep": 6.987, "ProjectionForward": 5.951, "DensifyPostBackward": 5.226, "SortRTS": 4.97, "ComputeSSIMGradient": 1.865, "ComputeTileRanges": 0.378}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "keys_only_v1", "seed": 1, "time_s": 97.9, "psnr": 26.68268402763035, "ssim": 0.864219949297283, "lpips_vgg": 0.2466029682045984, "splats": 1751793, "stages": {"RasterizeBackward": 46.511, "RasterizeForward": 13.632, "ProjectionForward": 9.695, "FusedProjectionBackwardOptimizerStep": 6.982, "DensifyPostBackward": 5.224, "SortRTS": 4.714, "ComputeSSIMGradient": 1.865, "ComputeTileRanges": 0.382}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "all_std_v1", "seed": 1, "time_s": 274.3, "psnr": 25.610179362089738, "ssim": 0.8607216205285944, "lpips_vgg": 0.2530942227841614, "splats": 1274468, "stages": {"RasterizeBackward": 119.875, "FusedProjectionBackwardOptimizerStep": 79.359, "ProjectionForward": 18.69, "ComputeSSIMGradient": 18.374, "RasterizeForward": 14.269, "DensifyPostBackward": 9.155, "SortRTS": 4.371, "ComputeTileRanges": 0.368}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 96.6, "psnr": 26.499806362649668, "ssim": 0.8619436284770137, "lpips_vgg": 0.24700868722687452, "splats": 1762149, "stages": {"RasterizeBackward": 46.695, "RasterizeForward": 13.704, "FusedProjectionBackwardOptimizerStep": 7.013, "ProjectionForward": 6.019, "DensifyPostBackward": 5.327, "SortRTS": 5.039, "ComputeSSIMGradient": 1.871, "ComputeTileRanges": 0.382}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 193.1, "psnr": 26.66287795357082, "ssim": 0.8639353267524553, "lpips_vgg": 0.24702955724630274, "splats": 1750351, "stages": {"RasterizeBackward": 143.983, "RasterizeForward": 13.447, "FusedProjectionBackwardOptimizerStep": 6.887, "ProjectionForward": 5.947, "DensifyPostBackward": 5.263, "SortRTS": 5.104, "ComputeSSIMGradient": 1.868, "ComputeTileRanges": 0.383}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 66.0, "psnr": 31.674615224202473, "ssim": 0.9142725345415946, "lpips_vgg": 0.30479638272028886, "splats": 578909, "stages": {"RasterizeBackward": 29.969, "RasterizeForward": 9.217, "FusedProjectionBackwardOptimizerStep": 5.78, "DensifyPostBackward": 4.665, "ProjectionForward": 4.42, "SortRTS": 3.164, "ComputeSSIMGradient": 1.441, "ComputeTileRanges": 0.297}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 73.6, "psnr": 31.580025990804035, "ssim": 0.9161289777511206, "lpips_vgg": 0.303672004745913, "splats": 713623, "stages": {"RasterizeBackward": 32.012, "ComputeSSIMGradient": 13.514, "RasterizeForward": 9.857, "ProjectionForward": 3.5, "SortRTS": 3.37, "DensifyPostBackward": 2.641, "FusedProjectionBackwardOptimizerStep": 1.959, "ComputeTileRanges": 0.309}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 63.8, "psnr": 31.532686478052383, "ssim": 0.9150706086403284, "lpips_vgg": 0.30381823572275185, "splats": 702783, "stages": {"RasterizeBackward": 32.148, "RasterizeForward": 11.864, "ProjectionForward": 3.536, "SortRTS": 3.449, "DensifyPostBackward": 2.625, "FusedProjectionBackwardOptimizerStep": 1.99, "ComputeSSIMGradient": 1.44, "ComputeTileRanges": 0.312}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 84.1, "psnr": 25.643059412638348, "ssim": 0.8748294247521294, "lpips_vgg": 0.2246204551394365, "splats": 1106683, "stages": {"RasterizeBackward": 45.468, "RasterizeForward": 13.637, "FusedProjectionBackwardOptimizerStep": 6.276, "ProjectionForward": 5.182, "SortRTS": 4.251, "DensifyPostBackward": 3.836, "ComputeSSIMGradient": 1.784, "ComputeTileRanges": 0.319}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 177.2, "psnr": 25.260542551676433, "ssim": 0.8704080051845975, "lpips_vgg": 0.22642050352692525, "splats": 1099925, "stages": {"RasterizeBackward": 138.823, "RasterizeForward": 13.841, "FusedProjectionBackwardOptimizerStep": 6.128, "ProjectionForward": 5.361, "SortRTS": 4.267, "DensifyPostBackward": 3.784, "ComputeSSIMGradient": 1.777, "ComputeTileRanges": 0.32}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 104.3, "psnr": 25.75941530863444, "ssim": 0.8741192950142754, "lpips_vgg": 0.22435270319357858, "splats": 1102212, "stages": {"RasterizeBackward": 46.184, "FusedProjectionBackwardOptimizerStep": 25.06, "RasterizeForward": 13.907, "ProjectionForward": 5.306, "SortRTS": 4.268, "DensifyPostBackward": 4.132, "ComputeSSIMGradient": 1.778, "ComputeTileRanges": 0.322}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 78.2, "psnr": 24.736896514892578, "ssim": 0.8652112550205655, "lpips_vgg": 0.2453099191992797, "splats": 615440, "stages": {"RasterizeBackward": 35.524, "FusedProjectionBackwardOptimizerStep": 11.121, "RasterizeForward": 10.578, "ProjectionForward": 6.784, "DensifyPostBackward": 5.405, "SortRTS": 3.426, "ComputeSSIMGradient": 1.746, "ComputeTileRanges": 0.276}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 97.6, "psnr": 25.438261032104492, "ssim": 0.8755927483240763, "lpips_vgg": 0.22606484986366654, "splats": 1040412, "stages": {"RasterizeBackward": 43.801, "ComputeSSIMGradient": 18.697, "RasterizeForward": 13.088, "FusedProjectionBackwardOptimizerStep": 5.949, "ProjectionForward": 5.21, "SortRTS": 4.064, "DensifyPostBackward": 3.604, "ComputeTileRanges": 0.307}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 88.6, "psnr": 25.862351523505318, "ssim": 0.8744920293490092, "lpips_vgg": 0.22461917781547136, "splats": 1138974, "stages": {"RasterizeBackward": 46.359, "RasterizeForward": 17.081, "FusedProjectionBackwardOptimizerStep": 6.241, "ProjectionForward": 5.434, "SortRTS": 4.257, "DensifyPostBackward": 3.867, "ComputeSSIMGradient": 1.779, "ComputeTileRanges": 0.32}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "keys_only_v1", "seed": 1, "time_s": 86.5, "psnr": 25.51173867119683, "ssim": 0.8736061321364509, "lpips_vgg": 0.22396824495350845, "splats": 1114338, "stages": {"RasterizeBackward": 45.82, "RasterizeForward": 13.682, "ProjectionForward": 7.295, "FusedProjectionBackwardOptimizerStep": 6.297, "SortRTS": 4.102, "DensifyPostBackward": 3.879, "ComputeSSIMGradient": 1.785, "ComputeTileRanges": 0.322}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "all_std_v1", "seed": 1, "time_s": 194.1, "psnr": 24.54048114352756, "ssim": 0.8695880307091607, "lpips_vgg": 0.24304721706048948, "splats": 556924, "stages": {"RasterizeBackward": 95.648, "FusedProjectionBackwardOptimizerStep": 46.177, "ComputeSSIMGradient": 18.381, "RasterizeForward": 11.849, "ProjectionForward": 10.524, "DensifyPostBackward": 5.227, "SortRTS": 3.186, "ComputeTileRanges": 0.272}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 260.9, "psnr": 24.324717864990234, "ssim": 0.7237247037887573, "lpips_vgg": 0.3652379206193199, "splats": 2920747, "stages": {"RasterizeBackward": 193.488, "RasterizeForward": 18.932, "DensifyPostBackward": 9.01, "FusedProjectionBackwardOptimizerStep": 8.143, "ProjectionForward": 8.119, "SortRTS": 6.77, "ComputeSSIMGradient": 4.754, "ComputeTileRanges": 0.436}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 164.3, "psnr": 24.343587951660155, "ssim": 0.72399489402771, "lpips_vgg": 0.3650097148972547, "splats": 2913008, "stages": {"RasterizeBackward": 62.453, "FusedProjectionBackwardOptimizerStep": 40.532, "RasterizeForward": 18.968, "DensifyPostBackward": 9.795, "ProjectionForward": 8.059, "SortRTS": 6.798, "ComputeSSIMGradient": 4.753, "ComputeTileRanges": 0.437}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 147.6, "psnr": 24.533479461669923, "ssim": 0.7283009672164917, "lpips_vgg": 0.3630313619368593, "splats": 2470087, "stages": {"RasterizeBackward": 58.651, "FusedProjectionBackwardOptimizerStep": 21.759, "RasterizeForward": 17.604, "DensifyPostBackward": 13.926, "ProjectionForward": 11.449, "SortRTS": 6.399, "ComputeSSIMGradient": 4.763, "ComputeTileRanges": 0.415}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 146.6, "psnr": 24.042974243164064, "ssim": 0.7104570937156677, "lpips_vgg": 0.40198308128557214, "splats": 2189220, "stages": {"RasterizeBackward": 55.09, "ComputeSSIMGradient": 36.449, "RasterizeForward": 17.197, "DensifyPostBackward": 7.12, "ProjectionForward": 7.102, "FusedProjectionBackwardOptimizerStep": 6.361, "SortRTS": 5.627, "ComputeTileRanges": 0.384}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 135.3, "psnr": 24.36488586425781, "ssim": 0.7238461518287659, "lpips_vgg": 0.36524169573618276, "splats": 2939599, "stages": {"RasterizeBackward": 62.22, "RasterizeForward": 23.028, "DensifyPostBackward": 9.076, "FusedProjectionBackwardOptimizerStep": 8.259, "ProjectionForward": 8.154, "SortRTS": 6.767, "ComputeSSIMGradient": 4.753, "ComputeTileRanges": 0.433}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "keys_only_v1", "seed": 1, "time_s": 136.6, "psnr": 24.366055603027345, "ssim": 0.7238739466667176, "lpips_vgg": 0.36566479054257606, "splats": 2913726, "stages": {"RasterizeBackward": 62.273, "RasterizeForward": 18.892, "ProjectionForward": 13.552, "DensifyPostBackward": 9.077, "FusedProjectionBackwardOptimizerStep": 8.265, "SortRTS": 6.651, "ComputeSSIMGradient": 4.761, "ComputeTileRanges": 0.436}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "all_std_v1", "seed": 1, "time_s": 342.8, "psnr": 24.10333366394043, "ssim": 0.7122484683990479, "lpips_vgg": 0.40345487382212214, "splats": 1759918, "stages": {"RasterizeBackward": 157.726, "FusedProjectionBackwardOptimizerStep": 80.231, "ComputeSSIMGradient": 36.157, "ProjectionForward": 21.87, "RasterizeForward": 19.241, "DensifyPostBackward": 10.952, "SortRTS": 5.036, "ComputeTileRanges": 0.376}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 131.6, "psnr": 24.378865509033204, "ssim": 0.7240935182571411, "lpips_vgg": 0.3651223325326719, "splats": 2910337, "stages": {"RasterizeBackward": 62.345, "RasterizeForward": 18.932, "DensifyPostBackward": 9.06, "ProjectionForward": 8.285, "FusedProjectionBackwardOptimizerStep": 8.27, "SortRTS": 6.797, "ComputeSSIMGradient": 4.756, "ComputeTileRanges": 0.434}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 138.1, "psnr": 22.747904459635418, "ssim": 0.829821893802056, "lpips_vgg": 0.2540673199014998, "splats": 1605984, "stages": {"RasterizeBackward": 56.54, "FusedProjectionBackwardOptimizerStep": 30.831, "RasterizeForward": 17.113, "ProjectionForward": 8.067, "SortRTS": 6.569, "DensifyPostBackward": 5.724, "ComputeSSIMGradient": 2.173, "ComputeTileRanges": 0.427}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 97.1, "psnr": 22.16680600092961, "ssim": 0.824993854913956, "lpips_vgg": 0.26392350980811946, "splats": 636894, "stages": {"RasterizeBackward": 38.517, "FusedProjectionBackwardOptimizerStep": 13.466, "RasterizeForward": 12.025, "ProjectionForward": 9.074, "DensifyPostBackward": 6.013, "SortRTS": 4.943, "ComputeSSIMGradient": 2.039, "ComputeTileRanges": 0.35}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 130.5, "psnr": 22.86021217933068, "ssim": 0.8335184775865995, "lpips_vgg": 0.25320619143226514, "splats": 1632790, "stages": {"RasterizeBackward": 55.153, "ComputeSSIMGradient": 20.579, "RasterizeForward": 16.718, "FusedProjectionBackwardOptimizerStep": 7.782, "ProjectionForward": 7.717, "SortRTS": 6.275, "DensifyPostBackward": 5.265, "ComputeTileRanges": 0.413}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 118.3, "psnr": 22.64341060931866, "ssim": 0.8300026655197144, "lpips_vgg": 0.2542446532292783, "splats": 1593465, "stages": {"RasterizeBackward": 56.095, "RasterizeForward": 20.8, "FusedProjectionBackwardOptimizerStep": 8.125, "ProjectionForward": 8.102, "SortRTS": 6.573, "DensifyPostBackward": 5.314, "ComputeSSIMGradient": 2.169, "ComputeTileRanges": 0.426}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "keys_only_v1", "seed": 1, "time_s": 117.0, "psnr": 22.951654189672226, "ssim": 0.8313240378330915, "lpips_vgg": 0.2543561547507247, "splats": 1567416, "stages": {"RasterizeBackward": 56.032, "RasterizeForward": 16.935, "ProjectionForward": 11.193, "FusedProjectionBackwardOptimizerStep": 8.001, "SortRTS": 6.342, "DensifyPostBackward": 5.241, "ComputeSSIMGradient": 2.158, "ComputeTileRanges": 0.42}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "all_std_v1", "seed": 1, "time_s": 238.1, "psnr": 22.323947026179386, "ssim": 0.829144054498428, "lpips_vgg": 0.26433680509159896, "splats": 601625, "stages": {"RasterizeBackward": 115.935, "FusedProjectionBackwardOptimizerStep": 52.713, "ComputeSSIMGradient": 20.475, "RasterizeForward": 14.218, "ProjectionForward": 13.448, "DensifyPostBackward": 5.829, "SortRTS": 4.574, "ComputeTileRanges": 0.338}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 115.1, "psnr": 22.558274244650818, "ssim": 0.8289169928966424, "lpips_vgg": 0.25506519801401356, "splats": 1595096, "stages": {"RasterizeBackward": 56.524, "RasterizeForward": 17.077, "FusedProjectionBackwardOptimizerStep": 8.168, "ProjectionForward": 7.933, "SortRTS": 6.646, "DensifyPostBackward": 5.328, "ComputeSSIMGradient": 2.175, "ComputeTileRanges": 0.429}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 226.1, "psnr": 22.716902121519432, "ssim": 0.8308944977246798, "lpips_vgg": 0.25442331861286277, "splats": 1584987, "stages": {"RasterizeBackward": 167.649, "RasterizeForward": 17.193, "ProjectionForward": 8.059, "FusedProjectionBackwardOptimizerStep": 7.918, "SortRTS": 6.69, "DensifyPostBackward": 5.277, "ComputeSSIMGradient": 2.175, "ComputeTileRanges": 0.427}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 104.4, "psnr": 26.467337250709534, "ssim": 0.7988193593919277, "lpips_vgg": 0.38237134755288554, "splats": 2105725, "stages": {"RasterizeBackward": 39.679, "FusedProjectionBackwardOptimizerStep": 14.17, "RasterizeForward": 11.735, "DensifyPostBackward": 10.666, "ProjectionForward": 8.499, "ComputeSSIMGradient": 4.815, "SortRTS": 4.416, "ComputeTileRanges": 0.319}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 89.5, "psnr": 26.11157500743866, "ssim": 0.791309766471386, "lpips_vgg": 0.3854327558418582, "splats": 2265524, "stages": {"RasterizeBackward": 42.338, "RasterizeForward": 12.637, "DensifyPostBackward": 6.248, "ProjectionForward": 6.107, "FusedProjectionBackwardOptimizerStep": 5.436, "ComputeSSIMGradient": 4.864, "SortRTS": 4.48, "ComputeTileRanges": 0.356}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 180.5, "psnr": 26.09805405139923, "ssim": 0.791327927261591, "lpips_vgg": 0.38549543302786327, "splats": 2282680, "stages": {"RasterizeBackward": 136.998, "RasterizeForward": 12.45, "ProjectionForward": 6.069, "DensifyPostBackward": 5.974, "FusedProjectionBackwardOptimizerStep": 5.24, "ComputeSSIMGradient": 4.859, "SortRTS": 4.367, "ComputeTileRanges": 0.352}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 111.6, "psnr": 26.141546726226807, "ssim": 0.7910682372748852, "lpips_vgg": 0.38590122269041793, "splats": 2277200, "stages": {"RasterizeBackward": 41.882, "FusedProjectionBackwardOptimizerStep": 28.677, "RasterizeForward": 12.464, "DensifyPostBackward": 6.754, "ProjectionForward": 6.067, "ComputeSSIMGradient": 4.859, "SortRTS": 4.408, "ComputeTileRanges": 0.355}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 97.1, "psnr": 26.31388282775879, "ssim": 0.7979404218494892, "lpips_vgg": 0.382703827746722, "splats": 2089539, "stages": {"RasterizeBackward": 37.795, "FusedProjectionBackwardOptimizerStep": 14.09, "RasterizeForward": 11.147, "DensifyPostBackward": 10.03, "ProjectionForward": 8.315, "ComputeSSIMGradient": 4.849, "SortRTS": 4.126, "ComputeTileRanges": 0.339}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 103.2, "psnr": 25.555419325828552, "ssim": 0.788015577942133, "lpips_vgg": 0.4097256675391367, "splats": 1548965, "stages": {"ComputeSSIMGradient": 37.047, "RasterizeBackward": 34.181, "RasterizeForward": 10.61, "ProjectionForward": 5.214, "DensifyPostBackward": 4.564, "SortRTS": 3.727, "FusedProjectionBackwardOptimizerStep": 3.429, "ComputeTileRanges": 0.326}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 92.0, "psnr": 26.132906198501587, "ssim": 0.791579183191061, "lpips_vgg": 0.38545802546981384, "splats": 2252170, "stages": {"RasterizeBackward": 42.316, "RasterizeForward": 15.356, "ProjectionForward": 6.235, "DensifyPostBackward": 6.211, "FusedProjectionBackwardOptimizerStep": 5.376, "ComputeSSIMGradient": 4.863, "SortRTS": 4.654, "ComputeTileRanges": 0.359}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "keys_only_v1", "seed": 1, "time_s": 93.7, "psnr": 26.09765589237213, "ssim": 0.7914066985249519, "lpips_vgg": 0.3852952569906576, "splats": 2300042, "stages": {"RasterizeBackward": 42.49, "RasterizeForward": 12.662, "ProjectionForward": 10.606, "DensifyPostBackward": 6.276, "FusedProjectionBackwardOptimizerStep": 5.451, "ComputeSSIMGradient": 4.839, "SortRTS": 4.295, "ComputeTileRanges": 0.359}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "all_std_v1", "seed": 1, "time_s": 232.3, "psnr": 25.97489607334137, "ssim": 0.7932845130562782, "lpips_vgg": 0.40720624556956253, "splats": 1447764, "stages": {"RasterizeBackward": 100.239, "FusedProjectionBackwardOptimizerStep": 51.627, "ComputeSSIMGradient": 36.998, "ProjectionForward": 16.89, "RasterizeForward": 11.288, "DensifyPostBackward": 7.613, "SortRTS": 3.303, "ComputeTileRanges": 0.305}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 176.8, "psnr": 22.474068260192873, "ssim": 0.7277029976248741, "lpips_vgg": 0.3111052762031558, "splats": 1772456, "stages": {"RasterizeBackward": 132.022, "RasterizeForward": 12.661, "FusedProjectionBackwardOptimizerStep": 8.279, "ProjectionForward": 6.6, "SortRTS": 5.218, "DensifyPostBackward": 4.713, "ComputeSSIMGradient": 1.759, "ComputeTileRanges": 0.383}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 112.0, "psnr": 22.44835638999939, "ssim": 0.7278582975268364, "lpips_vgg": 0.31113471598188336, "splats": 1780985, "stages": {"RasterizeBackward": 42.879, "FusedProjectionBackwardOptimizerStep": 31.27, "RasterizeForward": 12.701, "ProjectionForward": 6.575, "SortRTS": 5.308, "DensifyPostBackward": 5.191, "ComputeSSIMGradient": 1.765, "ComputeTileRanges": 0.388}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 83.6, "psnr": 21.875466728210448, "ssim": 0.7179354771971702, "lpips_vgg": 0.32474871502856867, "splats": 960824, "stages": {"RasterizeBackward": 31.629, "FusedProjectionBackwardOptimizerStep": 16.104, "RasterizeForward": 9.463, "ProjectionForward": 8.514, "DensifyPostBackward": 5.858, "SortRTS": 4.523, "ComputeSSIMGradient": 1.65, "ComputeTileRanges": 0.354}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 103.3, "psnr": 22.250909781455995, "ssim": 0.7255508154630661, "lpips_vgg": 0.3155399883530023, "splats": 1793498, "stages": {"RasterizeBackward": 41.611, "ComputeSSIMGradient": 18.638, "RasterizeForward": 12.519, "FusedProjectionBackwardOptimizerStep": 8.149, "ProjectionForward": 6.658, "SortRTS": 5.192, "DensifyPostBackward": 4.97, "ComputeTileRanges": 0.387}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 91.8, "psnr": 22.769670820236207, "ssim": 0.7304881572723388, "lpips_vgg": 0.31001639437579215, "splats": 1787951, "stages": {"RasterizeBackward": 43.002, "RasterizeForward": 15.781, "FusedProjectionBackwardOptimizerStep": 8.517, "ProjectionForward": 6.698, "SortRTS": 5.354, "DensifyPostBackward": 4.859, "ComputeSSIMGradient": 1.798, "ComputeTileRanges": 0.391}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "keys_only_v1", "seed": 1, "time_s": 91.3, "psnr": 22.794918179512024, "ssim": 0.7305439844727516, "lpips_vgg": 0.31033767645091587, "splats": 1777640, "stages": {"RasterizeBackward": 42.981, "RasterizeForward": 12.818, "ProjectionForward": 9.797, "FusedProjectionBackwardOptimizerStep": 8.476, "SortRTS": 5.094, "DensifyPostBackward": 4.799, "ComputeSSIMGradient": 1.769, "ComputeTileRanges": 0.392}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "all_std_v1", "seed": 1, "time_s": 212.7, "psnr": 21.698587203025816, "ssim": 0.7189741596579552, "lpips_vgg": 0.32815418381320083, "splats": 930835, "stages": {"RasterizeBackward": 92.203, "FusedProjectionBackwardOptimizerStep": 61.816, "ComputeSSIMGradient": 18.442, "ProjectionForward": 13.729, "RasterizeForward": 11.068, "DensifyPostBackward": 5.66, "SortRTS": 4.089, "ComputeTileRanges": 0.345}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 88.1, "psnr": 22.345233535766603, "ssim": 0.7228055089712143, "lpips_vgg": 0.3108529170746445, "splats": 1765580, "stages": {"RasterizeBackward": 42.638, "RasterizeForward": 12.787, "FusedProjectionBackwardOptimizerStep": 8.433, "ProjectionForward": 6.679, "SortRTS": 5.318, "DensifyPostBackward": 4.803, "ComputeSSIMGradient": 1.8, "ComputeTileRanges": 0.393}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 124.8, "psnr": 21.704135569130504, "ssim": 0.6986392249421376, "lpips_vgg": 0.3296427915672163, "splats": 2510123, "stages": {"RasterizeBackward": 44.291, "FusedProjectionBackwardOptimizerStep": 41.735, "RasterizeForward": 12.422, "ProjectionForward": 6.933, "DensifyPostBackward": 6.866, "SortRTS": 5.115, "ComputeSSIMGradient": 1.797, "ComputeTileRanges": 0.378}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 100.3, "psnr": 21.444082539256026, "ssim": 0.698841624143647, "lpips_vgg": 0.33814149552668193, "splats": 1902083, "stages": {"RasterizeBackward": 36.627, "FusedProjectionBackwardOptimizerStep": 21.525, "ProjectionForward": 10.279, "RasterizeForward": 10.231, "DensifyPostBackward": 9.913, "SortRTS": 4.39, "ComputeSSIMGradient": 1.682, "ComputeTileRanges": 0.344}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 113.4, "psnr": 22.02416592109494, "ssim": 0.716331133028356, "lpips_vgg": 0.31665712091763937, "splats": 2758632, "stages": {"RasterizeBackward": 45.824, "ComputeSSIMGradient": 18.521, "RasterizeForward": 12.905, "FusedProjectionBackwardOptimizerStep": 10.901, "ProjectionForward": 7.477, "DensifyPostBackward": 6.781, "SortRTS": 5.331, "ComputeTileRanges": 0.392}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 97.0, "psnr": 21.71607750218089, "ssim": 0.7060050368309021, "lpips_vgg": 0.3256010122650567, "splats": 2546333, "stages": {"RasterizeBackward": 44.868, "RasterizeForward": 15.999, "FusedProjectionBackwardOptimizerStep": 9.907, "ProjectionForward": 7.121, "DensifyPostBackward": 6.467, "SortRTS": 5.178, "ComputeSSIMGradient": 1.812, "ComputeTileRanges": 0.381}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "keys_only_v1", "seed": 1, "time_s": 97.3, "psnr": 21.598198913946383, "ssim": 0.7060389140757118, "lpips_vgg": 0.3254923467248218, "splats": 2527620, "stages": {"RasterizeBackward": 44.774, "RasterizeForward": 12.54, "ProjectionForward": 11.455, "FusedProjectionBackwardOptimizerStep": 9.854, "DensifyPostBackward": 6.407, "SortRTS": 4.857, "ComputeSSIMGradient": 1.8, "ComputeTileRanges": 0.379}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "all_std_v1", "seed": 1, "time_s": 286.9, "psnr": 21.178553860361983, "ssim": 0.705620618855081, "lpips_vgg": 0.3279437228873232, "splats": 2044933, "stages": {"RasterizeBackward": 106.761, "FusedProjectionBackwardOptimizerStep": 105.174, "ProjectionForward": 23.253, "ComputeSSIMGradient": 18.144, "RasterizeForward": 13.154, "DensifyPostBackward": 10.729, "SortRTS": 4.22, "ComputeTileRanges": 0.35}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 94.0, "psnr": 21.964249727202624, "ssim": 0.7064591515354994, "lpips_vgg": 0.32546771985713757, "splats": 2546327, "stages": {"RasterizeBackward": 45.112, "RasterizeForward": 12.707, "FusedProjectionBackwardOptimizerStep": 9.931, "ProjectionForward": 7.054, "DensifyPostBackward": 6.455, "SortRTS": 5.191, "ComputeSSIMGradient": 1.83, "ComputeTileRanges": 0.384}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 179.5, "psnr": 21.73516306063024, "ssim": 0.7067912162804022, "lpips_vgg": 0.3256512001576626, "splats": 2545539, "stages": {"RasterizeBackward": 131.301, "RasterizeForward": 12.483, "FusedProjectionBackwardOptimizerStep": 9.777, "ProjectionForward": 6.985, "DensifyPostBackward": 6.38, "SortRTS": 5.106, "ComputeSSIMGradient": 1.806, "ComputeTileRanges": 0.378}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 64.5, "psnr": 29.013441467285155, "ssim": 0.9080442905426025, "lpips_vgg": 0.2857331473005474, "splats": 508917, "stages": {"RasterizeBackward": 28.782, "FusedProjectionBackwardOptimizerStep": 9.782, "RasterizeForward": 8.536, "ProjectionForward": 5.571, "DensifyPostBackward": 3.489, "SortRTS": 3.404, "ComputeSSIMGradient": 1.291, "ComputeTileRanges": 0.305}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 69.6, "psnr": 29.517111523946127, "ssim": 0.9133279860019684, "lpips_vgg": 0.2834150117786601, "splats": 675816, "stages": {"RasterizeBackward": 30.298, "ComputeSSIMGradient": 13.384, "RasterizeForward": 9.138, "ProjectionForward": 3.748, "SortRTS": 3.549, "FusedProjectionBackwardOptimizerStep": 3.434, "DensifyPostBackward": 2.521, "ComputeTileRanges": 0.314}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 60.7, "psnr": 29.653421020507814, "ssim": 0.9105973382790883, "lpips_vgg": 0.28384102053670995, "splats": 691235, "stages": {"RasterizeBackward": 30.996, "RasterizeForward": 11.352, "ProjectionForward": 3.783, "SortRTS": 3.62, "FusedProjectionBackwardOptimizerStep": 3.483, "DensifyPostBackward": 2.516, "ComputeSSIMGradient": 1.328, "ComputeTileRanges": 0.313}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "keys_only_v1", "seed": 1, "time_s": 60.0, "psnr": 29.62605202992757, "ssim": 0.9097064197063446, "lpips_vgg": 0.283731259167122, "splats": 693430, "stages": {"RasterizeBackward": 30.997, "RasterizeForward": 9.207, "ProjectionForward": 5.205, "SortRTS": 3.584, "FusedProjectionBackwardOptimizerStep": 3.516, "DensifyPostBackward": 2.524, "ComputeSSIMGradient": 1.342, "ComputeTileRanges": 0.319}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "all_std_v1", "seed": 1, "time_s": 165.7, "psnr": 28.90153153737386, "ssim": 0.9109852135181427, "lpips_vgg": 0.2853275011948641, "splats": 500582, "stages": {"RasterizeBackward": 82.281, "FusedProjectionBackwardOptimizerStep": 40.488, "ComputeSSIMGradient": 13.212, "RasterizeForward": 10.19, "ProjectionForward": 9.141, "DensifyPostBackward": 3.631, "SortRTS": 3.306, "ComputeTileRanges": 0.301}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 58.8, "psnr": 29.668676567077636, "ssim": 0.9107608000437418, "lpips_vgg": 0.2836542866185659, "splats": 693360, "stages": {"RasterizeBackward": 31.087, "RasterizeForward": 9.356, "ProjectionForward": 3.744, "SortRTS": 3.627, "FusedProjectionBackwardOptimizerStep": 3.528, "DensifyPostBackward": 2.529, "ComputeSSIMGradient": 1.327, "ComputeTileRanges": 0.316}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 121.7, "psnr": 29.70832373301188, "ssim": 0.9108035087585449, "lpips_vgg": 0.28358784874863635, "splats": 691597, "stages": {"RasterizeBackward": 94.416, "RasterizeForward": 9.159, "ProjectionForward": 3.672, "SortRTS": 3.527, "FusedProjectionBackwardOptimizerStep": 3.468, "DensifyPostBackward": 2.497, "ComputeSSIMGradient": 1.323, "ComputeTileRanges": 0.311}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 69.4, "psnr": 29.65152581532796, "ssim": 0.910768969853719, "lpips_vgg": 0.2836112061038722, "splats": 692048, "stages": {"RasterizeBackward": 30.729, "FusedProjectionBackwardOptimizerStep": 14.494, "RasterizeForward": 9.163, "ProjectionForward": 3.782, "SortRTS": 3.545, "DensifyPostBackward": 2.733, "ComputeSSIMGradient": 1.294, "ComputeTileRanges": 0.313}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 115.5, "psnr": 24.45201277732849, "ssim": 0.8374283656477928, "lpips_vgg": 0.2981641537368501, "splats": 2219057, "stages": {"RasterizeBackward": 48.654, "ComputeSSIMGradient": 18.648, "RasterizeForward": 14.046, "FusedProjectionBackwardOptimizerStep": 9.767, "ProjectionForward": 7.082, "DensifyPostBackward": 6.206, "SortRTS": 5.763, "ComputeTileRanges": 0.41}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 102.0, "psnr": 24.676231956481935, "ssim": 0.8345277637243271, "lpips_vgg": 0.30066547908435937, "splats": 2125702, "stages": {"RasterizeBackward": 49.039, "RasterizeForward": 17.558, "FusedProjectionBackwardOptimizerStep": 9.438, "ProjectionForward": 7.061, "DensifyPostBackward": 5.97, "SortRTS": 5.743, "ComputeSSIMGradient": 1.737, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "keys_only_v1", "seed": 1, "time_s": 101.4, "psnr": 24.684668827056885, "ssim": 0.8350819423794746, "lpips_vgg": 0.300603826445183, "splats": 2139016, "stages": {"RasterizeBackward": 48.363, "RasterizeForward": 13.889, "ProjectionForward": 11.001, "FusedProjectionBackwardOptimizerStep": 9.483, "DensifyPostBackward": 5.996, "SortRTS": 5.488, "ComputeSSIMGradient": 1.734, "ComputeTileRanges": 0.426}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 100.6, "psnr": 26.02969992160797, "ssim": 0.7905629388988018, "lpips_vgg": 0.38601783710034865, "splats": 2268210, "stages": {"RasterizeBackward": 49.975, "RasterizeForward": 15.031, "ProjectionForward": 6.929, "DensifyPostBackward": 6.867, "FusedProjectionBackwardOptimizerStep": 5.493, "SortRTS": 5.181, "ComputeSSIMGradient": 4.896, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 220.0, "psnr": 26.154059410095215, "ssim": 0.791269563138485, "lpips_vgg": 0.38583759704450227, "splats": 2278394, "stages": {"RasterizeBackward": 171.252, "RasterizeForward": 15.064, "DensifyPostBackward": 6.77, "ProjectionForward": 6.728, "FusedProjectionBackwardOptimizerStep": 5.308, "SortRTS": 5.24, "ComputeSSIMGradient": 4.897, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 126.1, "psnr": 26.058543801307678, "ssim": 0.7908802032470703, "lpips_vgg": 0.38541358373995266, "splats": 2268319, "stages": {"RasterizeBackward": 49.99, "FusedProjectionBackwardOptimizerStep": 30.545, "RasterizeForward": 15.039, "DensifyPostBackward": 7.454, "ProjectionForward": 7.096, "SortRTS": 5.191, "ComputeSSIMGradient": 4.893, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 108.8, "psnr": 26.460944056510925, "ssim": 0.7990227416157722, "lpips_vgg": 0.381582241212966, "splats": 2075838, "stages": {"RasterizeBackward": 45.24, "FusedProjectionBackwardOptimizerStep": 14.237, "RasterizeForward": 13.508, "DensifyPostBackward": 11.022, "ProjectionForward": 8.62, "SortRTS": 5.233, "ComputeSSIMGradient": 4.89, "ComputeTileRanges": 0.389}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 114.0, "psnr": 25.64406430721283, "ssim": 0.7882297411561012, "lpips_vgg": 0.40942959682845964, "splats": 1567497, "stages": {"RasterizeBackward": 40.325, "ComputeSSIMGradient": 37.553, "RasterizeForward": 12.58, "ProjectionForward": 5.671, "DensifyPostBackward": 5.153, "SortRTS": 4.377, "FusedProjectionBackwardOptimizerStep": 3.54, "ComputeTileRanges": 0.363}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 104.5, "psnr": 26.111023902893066, "ssim": 0.7908061258494854, "lpips_vgg": 0.38613310296817593, "splats": 2309883, "stages": {"RasterizeBackward": 50.377, "RasterizeForward": 18.52, "ProjectionForward": 7.0, "DensifyPostBackward": 6.951, "FusedProjectionBackwardOptimizerStep": 5.531, "SortRTS": 5.263, "ComputeSSIMGradient": 4.896, "ComputeTileRanges": 0.407}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "keys_only_v1", "seed": 1, "time_s": 105.3, "psnr": 25.894182562828064, "ssim": 0.7898876182734966, "lpips_vgg": 0.38614934602895484, "splats": 2284821, "stages": {"RasterizeBackward": 50.269, "RasterizeForward": 15.092, "ProjectionForward": 11.507, "DensifyPostBackward": 6.908, "FusedProjectionBackwardOptimizerStep": 5.554, "SortRTS": 5.002, "ComputeSSIMGradient": 4.88, "ComputeTileRanges": 0.407}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "all_std_v1", "seed": 1, "time_s": 272.2, "psnr": 25.96251916885376, "ssim": 0.793874941766262, "lpips_vgg": 0.40597558433351794, "splats": 1447820, "stages": {"RasterizeBackward": 129.028, "FusedProjectionBackwardOptimizerStep": 56.164, "ComputeSSIMGradient": 37.519, "ProjectionForward": 18.107, "RasterizeForward": 13.976, "DensifyPostBackward": 8.631, "SortRTS": 4.128, "ComputeTileRanges": 0.352}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 217.0, "psnr": 22.927823877334596, "ssim": 0.7311659827828407, "lpips_vgg": 0.3094995840187425, "splats": 1774922, "stages": {"RasterizeBackward": 165.981, "RasterizeForward": 15.686, "FusedProjectionBackwardOptimizerStep": 8.506, "ProjectionForward": 7.273, "SortRTS": 6.162, "DensifyPostBackward": 5.39, "ComputeSSIMGradient": 2.052, "ComputeTileRanges": 0.448}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 128.5, "psnr": 22.716856718063354, "ssim": 0.7286455377936363, "lpips_vgg": 0.310593483958365, "splats": 1767208, "stages": {"RasterizeBackward": 51.967, "FusedProjectionBackwardOptimizerStep": 33.753, "RasterizeForward": 15.627, "ProjectionForward": 7.158, "SortRTS": 6.15, "DensifyPostBackward": 5.858, "ComputeSSIMGradient": 2.048, "ComputeTileRanges": 0.448}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 96.2, "psnr": 21.894033575057982, "ssim": 0.7182843178510666, "lpips_vgg": 0.32552089253577904, "splats": 970366, "stages": {"RasterizeBackward": 38.727, "FusedProjectionBackwardOptimizerStep": 16.38, "RasterizeForward": 11.775, "ProjectionForward": 9.111, "DensifyPostBackward": 6.68, "SortRTS": 5.568, "ComputeSSIMGradient": 2.022, "ComputeTileRanges": 0.413}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 117.3, "psnr": 22.506607484817504, "ssim": 0.7303890660405159, "lpips_vgg": 0.31254307818146837, "splats": 1780233, "stages": {"RasterizeBackward": 50.239, "ComputeSSIMGradient": 18.893, "RasterizeForward": 15.166, "FusedProjectionBackwardOptimizerStep": 8.294, "ProjectionForward": 7.393, "SortRTS": 5.984, "DensifyPostBackward": 5.491, "ComputeTileRanges": 0.437}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "fwd_kernel_only_v1", "seed": 1, "time_s": 105.9, "psnr": 22.26220586299896, "ssim": 0.726552252471447, "lpips_vgg": 0.3111607260403471, "splats": 1758508, "stages": {"RasterizeBackward": 51.452, "RasterizeForward": 19.1, "FusedProjectionBackwardOptimizerStep": 8.623, "ProjectionForward": 7.327, "SortRTS": 6.138, "DensifyPostBackward": 5.372, "ComputeSSIMGradient": 2.03, "ComputeTileRanges": 0.446}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 414.9, "psnr": 26.13424277305603, "ssim": 0.7913771010935307, "lpips_vgg": 0.3861462268038811, "splats": 2252518, "stages": {"RasterizeBackward": 240.625, "RasterizeForward": 76.018, "SortRTS": 20.024, "DensifyPostBackward": 19.325, "ComputeSSIMGradient": 18.598, "FusedProjectionBackwardOptimizerStep": 17.334, "ProjectionForward": 14.816, "MortonSorting": 2.685, "ComputeTileRanges": 1.449}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 1466.3, "psnr": 26.096384644508362, "ssim": 0.7901529036462307, "lpips_vgg": 0.387779542046064, "splats": 2152523, "stages": {"RasterizeBackward": 938.385, "RasterizeForward": 374.959, "ComputeSSIMGradient": 74.845, "SortRTS": 19.657, "DensifyPostBackward": 18.993, "FusedProjectionBackwardOptimizerStep": 16.694, "ProjectionForward": 14.271, "MortonSorting": 2.568, "ComputeTileRanges": 1.468}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 455.4, "psnr": 26.13469171524048, "ssim": 0.7914678603410721, "lpips_vgg": 0.3853741632981008, "splats": 2274754, "stages": {"RasterizeBackward": 240.372, "RasterizeForward": 75.871, "SortRTS": 49.08, "ProjectionForward": 26.878, "DensifyPostBackward": 19.426, "ComputeSSIMGradient": 18.38, "FusedProjectionBackwardOptimizerStep": 17.522, "MortonSorting": 2.709, "ComputeTileRanges": 1.35}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 3710.3, "psnr": 26.03169870376587, "ssim": 0.7940947338938713, "lpips_vgg": 0.40570275444478676, "splats": 1460073, "stages": {"RasterizeBackward": 2599.888, "ComputeSSIMGradient": 588.061, "RasterizeForward": 270.253, "FusedProjectionBackwardOptimizerStep": 145.54, "ProjectionForward": 42.974, "SortRTS": 35.808, "DensifyPostBackward": 20.198, "MortonSorting": 4.269, "ComputeTileRanges": 1.059}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 1037.8, "psnr": 26.114490509033203, "ssim": 0.7909505851566792, "lpips_vgg": 0.3862860200138265, "splats": 2273027, "stages": {"RasterizeBackward": 867.609, "RasterizeForward": 73.648, "SortRTS": 19.896, "DensifyPostBackward": 18.94, "ComputeSSIMGradient": 17.676, "FusedProjectionBackwardOptimizerStep": 17.238, "ProjectionForward": 14.553, "MortonSorting": 2.699, "ComputeTileRanges": 1.456}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 476.5, "psnr": 26.11938226222992, "ssim": 0.7911042608320713, "lpips_vgg": 0.3860900620921509, "splats": 2235476, "stages": {"RasterizeBackward": 238.168, "FusedProjectionBackwardOptimizerStep": 82.037, "RasterizeForward": 75.287, "DensifyPostBackward": 20.085, "SortRTS": 19.894, "ComputeSSIMGradient": 18.369, "ProjectionForward": 14.545, "MortonSorting": 3.255, "ComputeTileRanges": 1.446}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 472.9, "psnr": 25.703967690467834, "ssim": 0.7877906523644924, "lpips_vgg": 0.40986510091264394, "splats": 1576645, "stages": {"RasterizeBackward": 195.647, "ComputeSSIMGradient": 150.946, "RasterizeForward": 63.875, "SortRTS": 16.006, "DensifyPostBackward": 15.013, "FusedProjectionBackwardOptimizerStep": 12.136, "ProjectionForward": 11.38, "MortonSorting": 1.843, "ComputeTileRanges": 1.197}}
{"tier": "3060", "box": "60355518", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 420.0, "psnr": 26.43592941761017, "ssim": 0.7983257919549942, "lpips_vgg": 0.3826181944203057, "splats": 2085846, "stages": {"RasterizeBackward": 216.074, "RasterizeForward": 67.797, "FusedProjectionBackwardOptimizerStep": 43.798, "DensifyPostBackward": 26.412, "ProjectionForward": 20.996, "SortRTS": 18.498, "ComputeSSIMGradient": 18.393, "MortonSorting": 5.863, "ComputeTileRanges": 1.348}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 405.2, "psnr": 22.700857186317442, "ssim": 0.7286916583776474, "lpips_vgg": 0.3107882565593333, "splats": 1753230, "stages": {"RasterizeBackward": 226.924, "RasterizeForward": 74.462, "SortRTS": 24.899, "FusedProjectionBackwardOptimizerStep": 24.791, "DensifyPostBackward": 17.404, "ProjectionForward": 16.355, "ComputeSSIMGradient": 9.794, "MortonSorting": 2.064, "ComputeTileRanges": 1.69}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 1392.2, "psnr": 22.560729789733887, "ssim": 0.7295995801687241, "lpips_vgg": 0.3110223067677783, "splats": 1749353, "stages": {"RasterizeBackward": 890.048, "RasterizeForward": 368.919, "ComputeSSIMGradient": 39.537, "FusedProjectionBackwardOptimizerStep": 24.739, "SortRTS": 24.652, "DensifyPostBackward": 17.369, "ProjectionForward": 16.014, "MortonSorting": 2.04, "ComputeTileRanges": 1.749}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 444.9, "psnr": 22.661166763305665, "ssim": 0.7289990946650505, "lpips_vgg": 0.3098637706403844, "splats": 1777129, "stages": {"RasterizeBackward": 224.118, "RasterizeForward": 73.516, "SortRTS": 59.208, "ProjectionForward": 25.8, "FusedProjectionBackwardOptimizerStep": 24.969, "DensifyPostBackward": 17.437, "ComputeSSIMGradient": 9.701, "MortonSorting": 2.082, "ComputeTileRanges": 1.523}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 3233.1, "psnr": 21.84966332912445, "ssim": 0.7201542049646378, "lpips_vgg": 0.3281781885575818, "splats": 925581, "stages": {"RasterizeBackward": 2392.008, "ComputeSSIMGradient": 305.913, "RasterizeForward": 250.321, "FusedProjectionBackwardOptimizerStep": 176.447, "SortRTS": 48.584, "ProjectionForward": 33.762, "DensifyPostBackward": 16.269, "MortonSorting": 2.773, "ComputeTileRanges": 1.276}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 1005.5, "psnr": 22.40682280063629, "ssim": 0.7258848726749421, "lpips_vgg": 0.31160996090473203, "splats": 1759801, "stages": {"RasterizeBackward": 832.635, "RasterizeForward": 71.06, "FusedProjectionBackwardOptimizerStep": 24.628, "SortRTS": 24.549, "DensifyPostBackward": 16.911, "ProjectionForward": 15.807, "ComputeSSIMGradient": 9.312, "MortonSorting": 2.043, "ComputeTileRanges": 1.712}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 466.1, "psnr": 22.733369398117066, "ssim": 0.7292656153440475, "lpips_vgg": 0.3110364843939341, "splats": 1764321, "stages": {"RasterizeBackward": 224.334, "FusedProjectionBackwardOptimizerStep": 88.553, "RasterizeForward": 73.658, "SortRTS": 24.878, "DensifyPostBackward": 18.152, "ProjectionForward": 16.307, "ComputeSSIMGradient": 9.672, "MortonSorting": 2.522, "ComputeTileRanges": 1.707}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 457.5, "psnr": 22.31576364040375, "ssim": 0.7273354813456535, "lpips_vgg": 0.3149489965486172, "splats": 1765248, "stages": {"RasterizeBackward": 216.427, "ComputeSSIMGradient": 78.448, "RasterizeForward": 71.372, "SortRTS": 23.986, "FusedProjectionBackwardOptimizerStep": 23.841, "DensifyPostBackward": 17.085, "ProjectionForward": 15.794, "MortonSorting": 1.981, "ComputeTileRanges": 1.662}}
{"tier": "3060", "box": "60355518", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 351.1, "psnr": 21.88396360874176, "ssim": 0.718187901377678, "lpips_vgg": 0.3244533268230079, "splats": 979319, "stages": {"RasterizeBackward": 167.706, "RasterizeForward": 54.868, "FusedProjectionBackwardOptimizerStep": 48.903, "SortRTS": 21.626, "ProjectionForward": 20.758, "DensifyPostBackward": 17.453, "ComputeSSIMGradient": 9.619, "MortonSorting": 2.814, "ComputeTileRanges": 1.442}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 425.5, "psnr": 21.52925342466773, "ssim": 0.7039554671543401, "lpips_vgg": 0.32757050315594777, "splats": 2525864, "stages": {"RasterizeBackward": 238.132, "RasterizeForward": 73.354, "FusedProjectionBackwardOptimizerStep": 29.51, "SortRTS": 23.694, "DensifyPostBackward": 22.861, "ProjectionForward": 17.567, "ComputeSSIMGradient": 9.749, "MortonSorting": 3.187, "ComputeTileRanges": 1.62}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 1457.0, "psnr": 21.899336093809545, "ssim": 0.706610101025279, "lpips_vgg": 0.3254093035875444, "splats": 2534045, "stages": {"RasterizeBackward": 934.105, "RasterizeForward": 378.682, "ComputeSSIMGradient": 39.414, "FusedProjectionBackwardOptimizerStep": 29.485, "SortRTS": 23.873, "DensifyPostBackward": 22.932, "ProjectionForward": 17.497, "MortonSorting": 3.171, "ComputeTileRanges": 1.688}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 467.8, "psnr": 21.553943285127964, "ssim": 0.7002498325778217, "lpips_vgg": 0.3279934974360618, "splats": 2530286, "stages": {"RasterizeBackward": 235.873, "RasterizeForward": 72.639, "SortRTS": 56.371, "ProjectionForward": 30.516, "FusedProjectionBackwardOptimizerStep": 29.572, "DensifyPostBackward": 22.884, "ComputeSSIMGradient": 9.648, "MortonSorting": 3.191, "ComputeTileRanges": 1.467}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 3745.1, "psnr": 21.06778196009194, "ssim": 0.7035953460670099, "lpips_vgg": 0.3308302502112114, "splats": 2005113, "stages": {"RasterizeBackward": 2708.119, "ComputeSSIMGradient": 304.503, "RasterizeForward": 296.161, "FusedProjectionBackwardOptimizerStep": 289.458, "ProjectionForward": 60.255, "SortRTS": 48.178, "DensifyPostBackward": 28.519, "MortonSorting": 6.186, "ComputeTileRanges": 1.293}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 1014.1, "psnr": 21.891610029267103, "ssim": 0.7072345512669261, "lpips_vgg": 0.32516197579072426, "splats": 2549095, "stages": {"RasterizeBackward": 829.881, "RasterizeForward": 70.898, "FusedProjectionBackwardOptimizerStep": 29.613, "SortRTS": 23.816, "DensifyPostBackward": 22.474, "ProjectionForward": 17.475, "ComputeSSIMGradient": 9.287, "MortonSorting": 3.19, "ComputeTileRanges": 1.659}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 514.9, "psnr": 21.928214864033023, "ssim": 0.7073410691284552, "lpips_vgg": 0.32515006755260245, "splats": 2530000, "stages": {"RasterizeBackward": 234.751, "FusedProjectionBackwardOptimizerStep": 122.305, "RasterizeForward": 72.325, "DensifyPostBackward": 23.936, "SortRTS": 23.905, "ProjectionForward": 17.522, "ComputeSSIMGradient": 9.583, "MortonSorting": 3.905, "ComputeTileRanges": 1.646}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 503.1, "psnr": 21.728207146249165, "ssim": 0.7125744427122721, "lpips_vgg": 0.31718468842100644, "splats": 2757400, "stages": {"RasterizeBackward": 241.203, "ComputeSSIMGradient": 77.98, "RasterizeForward": 74.294, "FusedProjectionBackwardOptimizerStep": 32.355, "SortRTS": 24.484, "DensifyPostBackward": 23.63, "ProjectionForward": 18.551, "MortonSorting": 3.375, "ComputeTileRanges": 1.667}}
{"tier": "3060", "box": "60355518", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 410.6, "psnr": 21.246243476867676, "ssim": 0.6963756796790332, "lpips_vgg": 0.3394694020177484, "splats": 1898572, "stages": {"RasterizeBackward": 193.199, "FusedProjectionBackwardOptimizerStep": 64.705, "RasterizeForward": 58.991, "DensifyPostBackward": 27.599, "ProjectionForward": 26.172, "SortRTS": 20.185, "ComputeSSIMGradient": 9.599, "MortonSorting": 5.58, "ComputeTileRanges": 1.359}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 277.0, "psnr": 29.64078820546468, "ssim": 0.9105761607487997, "lpips_vgg": 0.28372257631177916, "splats": 690572, "stages": {"RasterizeBackward": 164.117, "RasterizeForward": 53.368, "SortRTS": 16.073, "FusedProjectionBackwardOptimizerStep": 12.11, "ProjectionForward": 9.096, "DensifyPostBackward": 8.362, "ComputeSSIMGradient": 7.38, "ComputeTileRanges": 1.17, "MortonSorting": 0.976}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 991.7, "psnr": 29.604414812723796, "ssim": 0.9107622782389323, "lpips_vgg": 0.2836251871866408, "splats": 686918, "stages": {"RasterizeBackward": 646.822, "RasterizeForward": 262.794, "ComputeSSIMGradient": 29.743, "SortRTS": 16.019, "FusedProjectionBackwardOptimizerStep": 12.022, "ProjectionForward": 9.031, "DensifyPostBackward": 8.299, "ComputeTileRanges": 1.218, "MortonSorting": 0.962}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 301.5, "psnr": 29.654549407958985, "ssim": 0.9107646226882935, "lpips_vgg": 0.2838522065028925, "splats": 694483, "stages": {"RasterizeBackward": 162.832, "RasterizeForward": 52.9, "SortRTS": 37.429, "ProjectionForward": 14.326, "FusedProjectionBackwardOptimizerStep": 12.198, "DensifyPostBackward": 8.375, "ComputeSSIMGradient": 7.305, "ComputeTileRanges": 1.014, "MortonSorting": 0.978}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 2728.3, "psnr": 28.889990361531577, "ssim": 0.9109761158625285, "lpips_vgg": 0.2853774868950859, "splats": 500550, "stages": {"RasterizeBackward": 2087.083, "ComputeSSIMGradient": 228.992, "RasterizeForward": 223.211, "FusedProjectionBackwardOptimizerStep": 116.781, "SortRTS": 34.469, "ProjectionForward": 22.011, "DensifyPostBackward": 9.519, "MortonSorting": 1.782, "ComputeTileRanges": 0.947}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 705.5, "psnr": 29.648601913452147, "ssim": 0.9108095089594523, "lpips_vgg": 0.2833741574561246, "splats": 693211, "stages": {"RasterizeBackward": 595.65, "RasterizeForward": 51.152, "SortRTS": 15.949, "FusedProjectionBackwardOptimizerStep": 12.091, "ProjectionForward": 8.73, "DensifyPostBackward": 8.168, "ComputeSSIMGradient": 7.032, "ComputeTileRanges": 1.202, "MortonSorting": 0.967}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 307.2, "psnr": 29.675864028930665, "ssim": 0.9106027881304423, "lpips_vgg": 0.28383889632910037, "splats": 689346, "stages": {"RasterizeBackward": 162.153, "RasterizeForward": 52.72, "FusedProjectionBackwardOptimizerStep": 44.857, "SortRTS": 16.069, "ProjectionForward": 8.874, "DensifyPostBackward": 8.719, "ComputeSSIMGradient": 7.296, "MortonSorting": 1.18, "ComputeTileRanges": 1.18}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 320.8, "psnr": 29.451327323913574, "ssim": 0.9132050613562266, "lpips_vgg": 0.283655882511539, "splats": 679424, "stages": {"RasterizeBackward": 158.792, "ComputeSSIMGradient": 58.7, "RasterizeForward": 51.766, "SortRTS": 15.77, "FusedProjectionBackwardOptimizerStep": 12.0, "ProjectionForward": 8.959, "DensifyPostBackward": 8.147, "ComputeTileRanges": 1.168, "MortonSorting": 0.939}}
{"tier": "3060", "box": "60355518", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 278.3, "psnr": 29.06829376220703, "ssim": 0.9081611633300781, "lpips_vgg": 0.2857799412444864, "splats": 510658, "stages": {"RasterizeBackward": 147.742, "RasterizeForward": 47.805, "FusedProjectionBackwardOptimizerStep": 30.724, "SortRTS": 15.14, "ProjectionForward": 13.348, "DensifyPostBackward": 9.719, "ComputeSSIMGradient": 7.276, "MortonSorting": 1.733, "ComputeTileRanges": 1.091}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 626.6, "psnr": 26.34740988413493, "ssim": 0.7870030850172043, "lpips_vgg": 0.2808703629902492, "splats": 2439459, "stages": {"RasterizeBackward": 371.081, "RasterizeForward": 115.418, "SortRTS": 31.165, "FusedProjectionBackwardOptimizerStep": 30.678, "DensifyPostBackward": 27.104, "ComputeSSIMGradient": 19.721, "ProjectionForward": 19.217, "MortonSorting": 3.035, "ComputeTileRanges": 2.165}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 2246.0, "psnr": 26.308207432428997, "ssim": 0.7868350769082705, "lpips_vgg": 0.28101677880128006, "splats": 2441971, "stages": {"RasterizeBackward": 1462.73, "RasterizeForward": 583.535, "ComputeSSIMGradient": 79.462, "SortRTS": 30.862, "FusedProjectionBackwardOptimizerStep": 30.744, "DensifyPostBackward": 26.986, "ProjectionForward": 19.294, "MortonSorting": 3.015, "ComputeTileRanges": 2.174}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 683.0, "psnr": 26.319217999776203, "ssim": 0.786935344338417, "lpips_vgg": 0.28098755416813576, "splats": 2454620, "stages": {"RasterizeBackward": 368.887, "RasterizeForward": 114.657, "SortRTS": 77.334, "ProjectionForward": 32.807, "FusedProjectionBackwardOptimizerStep": 30.755, "DensifyPostBackward": 27.156, "ComputeSSIMGradient": 19.567, "MortonSorting": 3.042, "ComputeTileRanges": 1.946}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 6152.4, "psnr": 26.033110698064167, "ssim": 0.7857449253400167, "lpips_vgg": 0.2859772326483175, "splats": 2009702, "stages": {"RasterizeBackward": 4540.403, "ComputeSSIMGradient": 622.518, "RasterizeForward": 490.524, "FusedProjectionBackwardOptimizerStep": 322.641, "SortRTS": 68.676, "ProjectionForward": 63.745, "DensifyPostBackward": 32.768, "MortonSorting": 6.194, "ComputeTileRanges": 1.75}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 1537.5, "psnr": 26.33670751253764, "ssim": 0.7870705003539721, "lpips_vgg": 0.2812228066180214, "splats": 2438723, "stages": {"RasterizeBackward": 1290.014, "RasterizeForward": 110.256, "SortRTS": 30.774, "FusedProjectionBackwardOptimizerStep": 30.523, "DensifyPostBackward": 26.258, "ProjectionForward": 18.842, "ComputeSSIMGradient": 18.702, "MortonSorting": 3.004, "ComputeTileRanges": 2.129}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 714.1, "psnr": 26.343897104263306, "ssim": 0.7869271089633306, "lpips_vgg": 0.281051746892829, "splats": 2437182, "stages": {"RasterizeBackward": 364.679, "FusedProjectionBackwardOptimizerStep": 126.038, "RasterizeForward": 113.557, "SortRTS": 31.049, "DensifyPostBackward": 27.943, "ComputeSSIMGradient": 19.445, "ProjectionForward": 19.178, "MortonSorting": 3.696, "ComputeTileRanges": 2.152}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 747.9, "psnr": 26.26691198348999, "ssim": 0.7888831372062365, "lpips_vgg": 0.2827361759656719, "splats": 2421354, "stages": {"RasterizeBackward": 359.534, "ComputeSSIMGradient": 159.48, "RasterizeForward": 111.936, "SortRTS": 30.036, "FusedProjectionBackwardOptimizerStep": 29.785, "DensifyPostBackward": 26.219, "ProjectionForward": 18.659, "MortonSorting": 2.932, "ComputeTileRanges": 2.102}}
{"tier": "3060", "box": "60355518", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 642.5, "psnr": 26.048484961191814, "ssim": 0.7831620971361796, "lpips_vgg": 0.28584083075187433, "splats": 1996282, "stages": {"RasterizeBackward": 331.615, "RasterizeForward": 103.372, "FusedProjectionBackwardOptimizerStep": 80.824, "DensifyPostBackward": 33.517, "ProjectionForward": 32.15, "SortRTS": 29.406, "ComputeSSIMGradient": 19.464, "MortonSorting": 5.884, "ComputeTileRanges": 2.035}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 220.8, "psnr": 32.85612250663139, "ssim": 0.935937939463435, "lpips_vgg": 0.2939169130858802, "splats": 771654, "stages": {"RasterizeBackward": 125.913, "RasterizeForward": 39.786, "SortRTS": 12.517, "FusedProjectionBackwardOptimizerStep": 11.154, "DensifyPostBackward": 8.449, "ProjectionForward": 8.166, "ComputeSSIMGradient": 7.31, "MortonSorting": 1.108, "ComputeTileRanges": 0.942}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 774.1, "psnr": 32.83836766835805, "ssim": 0.9360366511989284, "lpips_vgg": 0.29395227711745414, "splats": 759274, "stages": {"RasterizeBackward": 496.146, "RasterizeForward": 200.297, "ComputeSSIMGradient": 29.579, "SortRTS": 12.517, "FusedProjectionBackwardOptimizerStep": 11.059, "DensifyPostBackward": 8.381, "ProjectionForward": 8.143, "MortonSorting": 1.082, "ComputeTileRanges": 0.993}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 239.6, "psnr": 32.830350257254935, "ssim": 0.9360262445501379, "lpips_vgg": 0.2940961077386565, "splats": 773964, "stages": {"RasterizeBackward": 124.829, "RasterizeForward": 39.382, "SortRTS": 28.405, "ProjectionForward": 13.057, "FusedProjectionBackwardOptimizerStep": 11.192, "DensifyPostBackward": 8.406, "ComputeSSIMGradient": 7.246, "MortonSorting": 1.107, "ComputeTileRanges": 0.796}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 2236.9, "psnr": 31.964903651057064, "ssim": 0.9354109892974029, "lpips_vgg": 0.2958930975228154, "splats": 605297, "stages": {"RasterizeBackward": 1657.303, "ComputeSSIMGradient": 229.618, "RasterizeForward": 171.656, "FusedProjectionBackwardOptimizerStep": 111.884, "SortRTS": 25.951, "ProjectionForward": 23.354, "DensifyPostBackward": 9.969, "MortonSorting": 2.196, "ComputeTileRanges": 0.775}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 557.4, "psnr": 32.84258172318742, "ssim": 0.9349007284319079, "lpips_vgg": 0.29422632678415334, "splats": 778254, "stages": {"RasterizeBackward": 464.446, "RasterizeForward": 38.411, "SortRTS": 12.463, "FusedProjectionBackwardOptimizerStep": 11.209, "DensifyPostBackward": 8.285, "ProjectionForward": 8.026, "ComputeSSIMGradient": 7.021, "MortonSorting": 1.101, "ComputeTileRanges": 0.982}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 253.0, "psnr": 32.85015090736183, "ssim": 0.9360436281642398, "lpips_vgg": 0.29405265643269785, "splats": 772978, "stages": {"RasterizeBackward": 124.606, "FusedProjectionBackwardOptimizerStep": 44.772, "RasterizeForward": 39.347, "SortRTS": 12.512, "DensifyPostBackward": 8.841, "ProjectionForward": 8.284, "ComputeSSIMGradient": 7.228, "MortonSorting": 1.346, "ComputeTileRanges": 0.945}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 270.4, "psnr": 32.61274224358636, "ssim": 0.933611908474484, "lpips_vgg": 0.2927595208177685, "splats": 762535, "stages": {"RasterizeBackward": 124.155, "ComputeSSIMGradient": 58.563, "RasterizeForward": 39.279, "SortRTS": 12.507, "FusedProjectionBackwardOptimizerStep": 11.807, "DensifyPostBackward": 8.375, "ProjectionForward": 8.317, "MortonSorting": 1.079, "ComputeTileRanges": 0.947}}
{"tier": "3060", "box": "60355518", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 224.0, "psnr": 31.97666059957968, "ssim": 0.9327548259013408, "lpips_vgg": 0.29643400518274615, "splats": 637162, "stages": {"RasterizeBackward": 113.586, "RasterizeForward": 35.727, "FusedProjectionBackwardOptimizerStep": 26.646, "ProjectionForward": 11.877, "SortRTS": 11.419, "DensifyPostBackward": 10.185, "ComputeSSIMGradient": 7.231, "MortonSorting": 2.198, "ComputeTileRanges": 0.88}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 574.1, "psnr": 24.330610733032227, "ssim": 0.7237850332260132, "lpips_vgg": 0.36524386959461724, "splats": 2902757, "stages": {"RasterizeBackward": 334.215, "RasterizeForward": 107.683, "SortRTS": 29.038, "DensifyPostBackward": 27.499, "FusedProjectionBackwardOptimizerStep": 25.325, "ProjectionForward": 20.401, "ComputeSSIMGradient": 18.132, "MortonSorting": 3.468, "ComputeTileRanges": 2.005}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 2018.5, "psnr": 24.380433654785158, "ssim": 0.7238760495185852, "lpips_vgg": 0.36566861856086086, "splats": 2857114, "stages": {"RasterizeBackward": 1303.695, "RasterizeForward": 528.999, "ComputeSSIMGradient": 72.937, "SortRTS": 28.59, "DensifyPostBackward": 27.27, "FusedProjectionBackwardOptimizerStep": 25.024, "ProjectionForward": 19.799, "MortonSorting": 3.394, "ComputeTileRanges": 2.01}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 625.3, "psnr": 24.35216926574707, "ssim": 0.7238398718833924, "lpips_vgg": 0.3651681565703728, "splats": 2899009, "stages": {"RasterizeBackward": 330.969, "RasterizeForward": 106.519, "SortRTS": 70.652, "ProjectionForward": 35.293, "DensifyPostBackward": 27.37, "FusedProjectionBackwardOptimizerStep": 25.162, "ComputeSSIMGradient": 17.96, "MortonSorting": 3.465, "ComputeTileRanges": 1.801}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 5008.0, "psnr": 24.129522018432617, "ssim": 0.7120916771888733, "lpips_vgg": 0.4040394116656675, "splats": 1777339, "stages": {"RasterizeBackward": 3647.585, "ComputeSSIMGradient": 577.666, "RasterizeForward": 413.654, "FusedProjectionBackwardOptimizerStep": 217.402, "ProjectionForward": 56.402, "SortRTS": 56.166, "DensifyPostBackward": 28.192, "MortonSorting": 5.441, "ComputeTileRanges": 1.467}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 1356.9, "psnr": 24.3622989654541, "ssim": 0.7235565114021302, "lpips_vgg": 0.36550650791204164, "splats": 2915326, "stages": {"RasterizeBackward": 1123.661, "RasterizeForward": 103.357, "SortRTS": 28.757, "DensifyPostBackward": 26.87, "FusedProjectionBackwardOptimizerStep": 25.13, "ProjectionForward": 20.015, "ComputeSSIMGradient": 17.281, "MortonSorting": 3.464, "ComputeTileRanges": 1.987}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 657.4, "psnr": 24.356661987304687, "ssim": 0.7235903978347779, "lpips_vgg": 0.3654391562658136, "splats": 2922393, "stages": {"RasterizeBackward": 329.959, "FusedProjectionBackwardOptimizerStep": 113.25, "RasterizeForward": 106.393, "SortRTS": 29.016, "DensifyPostBackward": 28.769, "ProjectionForward": 20.266, "ComputeSSIMGradient": 17.89, "MortonSorting": 4.253, "ComputeTileRanges": 2.002}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 627.9, "psnr": 24.037542877197264, "ssim": 0.7104852867126464, "lpips_vgg": 0.40210598951888493, "splats": 2173395, "stages": {"RasterizeBackward": 289.522, "ComputeSSIMGradient": 147.627, "RasterizeForward": 95.819, "SortRTS": 24.8, "DensifyPostBackward": 22.1, "FusedProjectionBackwardOptimizerStep": 19.761, "ProjectionForward": 16.602, "MortonSorting": 2.507, "ComputeTileRanges": 1.75}}
{"tier": "3060", "box": "60355518", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 597.1, "psnr": 24.543669052124024, "ssim": 0.728129723072052, "lpips_vgg": 0.36335993488332524, "splats": 2484902, "stages": {"RasterizeBackward": 309.285, "RasterizeForward": 98.522, "FusedProjectionBackwardOptimizerStep": 66.213, "DensifyPostBackward": 36.154, "ProjectionForward": 29.599, "SortRTS": 27.673, "ComputeSSIMGradient": 17.91, "MortonSorting": 7.276, "ComputeTileRanges": 1.896}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 455.7, "psnr": 22.60179524543958, "ssim": 0.8296523476258303, "lpips_vgg": 0.25528527357941483, "splats": 1608531, "stages": {"RasterizeBackward": 258.957, "RasterizeForward": 87.003, "SortRTS": 27.515, "FusedProjectionBackwardOptimizerStep": 24.402, "DensifyPostBackward": 18.139, "ProjectionForward": 17.951, "ComputeSSIMGradient": 10.633, "MortonSorting": 2.081, "ComputeTileRanges": 1.831}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1587.0, "psnr": 22.633139439118214, "ssim": 0.8299210652326926, "lpips_vgg": 0.25366299100261486, "splats": 1622766, "stages": {"RasterizeBackward": 1016.378, "RasterizeForward": 428.336, "ComputeSSIMGradient": 42.872, "SortRTS": 27.409, "FusedProjectionBackwardOptimizerStep": 24.421, "DensifyPostBackward": 18.077, "ProjectionForward": 17.992, "MortonSorting": 2.067, "ComputeTileRanges": 1.871}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 499.5, "psnr": 22.862762451171875, "ssim": 0.8316888213157654, "lpips_vgg": 0.2545117526012731, "splats": 1603664, "stages": {"RasterizeBackward": 256.25, "RasterizeForward": 86.047, "SortRTS": 66.029, "ProjectionForward": 27.34, "FusedProjectionBackwardOptimizerStep": 24.439, "DensifyPostBackward": 18.036, "ComputeSSIMGradient": 10.54, "MortonSorting": 2.071, "ComputeTileRanges": 1.679}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 3539.0, "psnr": 22.159289408952763, "ssim": 0.8274705746234992, "lpips_vgg": 0.2650154961855163, "splats": 607812, "stages": {"RasterizeBackward": 2669.795, "ComputeSSIMGradient": 334.88, "RasterizeForward": 283.201, "FusedProjectionBackwardOptimizerStep": 145.77, "SortRTS": 50.566, "ProjectionForward": 29.448, "DensifyPostBackward": 14.921, "MortonSorting": 2.1, "ComputeTileRanges": 1.323}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 1135.1, "psnr": 22.70495463640262, "ssim": 0.8304359851739346, "lpips_vgg": 0.25439639262624236, "splats": 1592940, "stages": {"RasterizeBackward": 944.045, "RasterizeForward": 82.723, "SortRTS": 27.415, "FusedProjectionBackwardOptimizerStep": 24.266, "ProjectionForward": 17.78, "DensifyPostBackward": 17.612, "ComputeSSIMGradient": 10.151, "MortonSorting": 2.044, "ComputeTileRanges": 1.844}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 508.8, "psnr": 22.881175407996544, "ssim": 0.831896613805722, "lpips_vgg": 0.25365396308561494, "splats": 1585128, "stages": {"RasterizeBackward": 253.692, "RasterizeForward": 85.371, "FusedProjectionBackwardOptimizerStep": 84.351, "SortRTS": 27.288, "DensifyPostBackward": 18.541, "ProjectionForward": 17.9, "ComputeSSIMGradient": 10.517, "MortonSorting": 2.498, "ComputeTileRanges": 1.821}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 513.8, "psnr": 22.62663019620455, "ssim": 0.8318807467436179, "lpips_vgg": 0.2544441797801465, "splats": 1626191, "stages": {"RasterizeBackward": 249.114, "ComputeSSIMGradient": 85.668, "RasterizeForward": 83.746, "SortRTS": 26.431, "FusedProjectionBackwardOptimizerStep": 23.308, "DensifyPostBackward": 17.274, "ProjectionForward": 17.147, "MortonSorting": 1.972, "ComputeTileRanges": 1.784}}
{"tier": "3060", "box": "60355518", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 365.5, "psnr": 22.165335190601837, "ssim": 0.8252694331682645, "lpips_vgg": 0.2635112164493428, "splats": 657355, "stages": {"RasterizeBackward": 182.512, "RasterizeForward": 61.642, "FusedProjectionBackwardOptimizerStep": 41.929, "SortRTS": 22.273, "ProjectionForward": 19.815, "DensifyPostBackward": 16.051, "ComputeSSIMGradient": 10.504, "MortonSorting": 2.185, "ComputeTileRanges": 1.509}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 364.5, "psnr": 25.567133373684353, "ssim": 0.875099433792962, "lpips_vgg": 0.22416450149266595, "splats": 1089439, "stages": {"RasterizeBackward": 218.33, "RasterizeForward": 70.448, "SortRTS": 19.218, "FusedProjectionBackwardOptimizerStep": 19.055, "DensifyPostBackward": 12.266, "ProjectionForward": 11.621, "ComputeSSIMGradient": 9.686, "MortonSorting": 1.433, "ComputeTileRanges": 1.385}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 1337.4, "psnr": 25.701059765285915, "ssim": 0.8761258456442091, "lpips_vgg": 0.22304687387205815, "splats": 1104735, "stages": {"RasterizeBackward": 874.834, "RasterizeForward": 356.797, "ComputeSSIMGradient": 39.004, "SortRTS": 19.24, "FusedProjectionBackwardOptimizerStep": 19.196, "DensifyPostBackward": 12.35, "ProjectionForward": 11.649, "MortonSorting": 1.432, "ComputeTileRanges": 1.423}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 398.9, "psnr": 25.341405444675022, "ssim": 0.8717632426155938, "lpips_vgg": 0.22624191397493457, "splats": 1103540, "stages": {"RasterizeBackward": 219.524, "RasterizeForward": 70.628, "SortRTS": 45.795, "FusedProjectionBackwardOptimizerStep": 19.288, "ProjectionForward": 18.058, "DensifyPostBackward": 12.447, "ComputeSSIMGradient": 9.623, "MortonSorting": 1.452, "ComputeTileRanges": 1.205}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 2852.6, "psnr": 24.680436664157444, "ssim": 0.8706600864728292, "lpips_vgg": 0.24247044317053554, "splats": 524842, "stages": {"RasterizeBackward": 2126.776, "ComputeSSIMGradient": 303.279, "RasterizeForward": 228.7, "FusedProjectionBackwardOptimizerStep": 123.866, "SortRTS": 31.562, "ProjectionForward": 23.142, "DensifyPostBackward": 11.856, "MortonSorting": 1.904, "ComputeTileRanges": 0.94}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 931.4, "psnr": 25.681609047783745, "ssim": 0.8747499717606438, "lpips_vgg": 0.22420311447540855, "splats": 1077138, "stages": {"RasterizeBackward": 788.216, "RasterizeForward": 68.181, "FusedProjectionBackwardOptimizerStep": 19.166, "SortRTS": 19.065, "DensifyPostBackward": 12.1, "ProjectionForward": 11.506, "ComputeSSIMGradient": 9.265, "MortonSorting": 1.418, "ComputeTileRanges": 1.398}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 418.6, "psnr": 25.741559982299805, "ssim": 0.8752212656868829, "lpips_vgg": 0.22360443315010917, "splats": 1092080, "stages": {"RasterizeBackward": 219.01, "FusedProjectionBackwardOptimizerStep": 71.415, "RasterizeForward": 70.713, "SortRTS": 19.347, "DensifyPostBackward": 12.836, "ProjectionForward": 11.73, "ComputeSSIMGradient": 9.607, "MortonSorting": 1.741, "ComputeTileRanges": 1.401}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 411.4, "psnr": 25.715660519070095, "ssim": 0.8777723775969611, "lpips_vgg": 0.22199817866560762, "splats": 1041704, "stages": {"RasterizeBackward": 204.445, "ComputeSSIMGradient": 77.794, "RasterizeForward": 66.184, "FusedProjectionBackwardOptimizerStep": 18.478, "SortRTS": 17.974, "DensifyPostBackward": 11.605, "ProjectionForward": 11.066, "MortonSorting": 1.335, "ComputeTileRanges": 1.321}}
{"tier": "3060", "box": "60355518", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 298.6, "psnr": 25.02334933810764, "ssim": 0.8673439025878906, "lpips_vgg": 0.24404406641845433, "splats": 611859, "stages": {"RasterizeBackward": 157.73, "RasterizeForward": 50.997, "FusedProjectionBackwardOptimizerStep": 34.414, "ProjectionForward": 14.935, "SortRTS": 14.354, "DensifyPostBackward": 12.989, "ComputeSSIMGradient": 9.581, "MortonSorting": 2.047, "ComputeTileRanges": 1.069}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 349.1, "psnr": 31.38113327026367, "ssim": 0.9167386514799936, "lpips_vgg": 0.20860236133547203, "splats": 1090178, "stages": {"RasterizeBackward": 201.994, "RasterizeForward": 62.875, "FusedProjectionBackwardOptimizerStep": 24.021, "SortRTS": 19.476, "DensifyPostBackward": 13.926, "ProjectionForward": 11.919, "ComputeSSIMGradient": 7.351, "MortonSorting": 1.574, "ComputeTileRanges": 1.371}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 1224.9, "psnr": 31.676294435773578, "ssim": 0.918382511820112, "lpips_vgg": 0.20741331201622548, "splats": 1073014, "stages": {"RasterizeBackward": 795.421, "RasterizeForward": 323.021, "ComputeSSIMGradient": 29.655, "FusedProjectionBackwardOptimizerStep": 23.844, "SortRTS": 19.34, "DensifyPostBackward": 13.922, "ProjectionForward": 11.677, "MortonSorting": 1.544, "ComputeTileRanges": 1.423}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 377.6, "psnr": 31.47390125819615, "ssim": 0.9180004034723555, "lpips_vgg": 0.20796924553778023, "splats": 1073176, "stages": {"RasterizeBackward": 199.499, "RasterizeForward": 62.054, "SortRTS": 45.411, "FusedProjectionBackwardOptimizerStep": 23.78, "ProjectionForward": 18.42, "DensifyPostBackward": 13.881, "ComputeSSIMGradient": 7.291, "MortonSorting": 1.551, "ComputeTileRanges": 1.196}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 3322.1, "psnr": 31.38604006086077, "ssim": 0.9202148284230913, "lpips_vgg": 0.2071097275895324, "splats": 755159, "stages": {"RasterizeBackward": 2507.153, "RasterizeForward": 274.401, "ComputeSSIMGradient": 228.556, "FusedProjectionBackwardOptimizerStep": 216.985, "SortRTS": 41.68, "ProjectionForward": 31.242, "DensifyPostBackward": 14.976, "MortonSorting": 2.844, "ComputeTileRanges": 1.114}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 850.5, "psnr": 31.640828922816684, "ssim": 0.9182461517197745, "lpips_vgg": 0.2077373894583893, "splats": 1077494, "stages": {"RasterizeBackward": 706.643, "RasterizeForward": 60.093, "FusedProjectionBackwardOptimizerStep": 23.807, "SortRTS": 19.465, "DensifyPostBackward": 13.637, "ProjectionForward": 11.703, "ComputeSSIMGradient": 7.006, "MortonSorting": 1.542, "ComputeTileRanges": 1.403}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 404.6, "psnr": 31.34432122366769, "ssim": 0.9176156571933202, "lpips_vgg": 0.2084942412682537, "splats": 1067093, "stages": {"RasterizeBackward": 198.255, "FusedProjectionBackwardOptimizerStep": 83.707, "RasterizeForward": 61.749, "SortRTS": 19.388, "DensifyPostBackward": 14.355, "ProjectionForward": 11.702, "ComputeSSIMGradient": 7.249, "MortonSorting": 1.88, "ComputeTileRanges": 1.387}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 416.8, "psnr": 31.434564808436804, "ssim": 0.9206570557185582, "lpips_vgg": 0.2058711494400739, "splats": 1167385, "stages": {"RasterizeBackward": 209.505, "RasterizeForward": 65.324, "ComputeSSIMGradient": 58.613, "FusedProjectionBackwardOptimizerStep": 27.021, "SortRTS": 20.467, "DensifyPostBackward": 14.858, "ProjectionForward": 12.767, "MortonSorting": 1.666, "ComputeTileRanges": 1.439}}
{"tier": "3060", "box": "60355518", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 341.2, "psnr": 31.09434116908482, "ssim": 0.9173560500144958, "lpips_vgg": 0.20916945031610498, "splats": 739264, "stages": {"RasterizeBackward": 170.983, "RasterizeForward": 52.551, "FusedProjectionBackwardOptimizerStep": 52.157, "ProjectionForward": 19.18, "SortRTS": 17.112, "DensifyPostBackward": 14.276, "ComputeSSIMGradient": 7.242, "MortonSorting": 2.608, "ComputeTileRanges": 1.168}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 402.0, "psnr": 21.991250439694053, "ssim": 0.7826027399615237, "lpips_vgg": 0.2983905787965314, "splats": 1733181, "stages": {"RasterizeBackward": 221.019, "RasterizeForward": 73.552, "SortRTS": 26.788, "FusedProjectionBackwardOptimizerStep": 25.959, "ProjectionForward": 17.608, "DensifyPostBackward": 17.3, "ComputeSSIMGradient": 9.726, "MortonSorting": 2.088, "ComputeTileRanges": 1.757}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 1379.1, "psnr": 21.80514430999756, "ssim": 0.7824966672219729, "lpips_vgg": 0.2977884538746302, "splats": 1743092, "stages": {"RasterizeBackward": 874.971, "RasterizeForward": 366.495, "ComputeSSIMGradient": 39.417, "SortRTS": 26.93, "FusedProjectionBackwardOptimizerStep": 26.142, "ProjectionForward": 17.408, "DensifyPostBackward": 17.249, "MortonSorting": 2.082, "ComputeTileRanges": 1.847}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 445.8, "psnr": 21.975619014940765, "ssim": 0.7822421365662625, "lpips_vgg": 0.2978159936842129, "splats": 1720230, "stages": {"RasterizeBackward": 219.659, "RasterizeForward": 73.171, "SortRTS": 63.374, "ProjectionForward": 27.118, "FusedProjectionBackwardOptimizerStep": 25.886, "DensifyPostBackward": 17.174, "ComputeSSIMGradient": 9.676, "MortonSorting": 2.077, "ComputeTileRanges": 1.615}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 3425.9, "psnr": 21.1845289531507, "ssim": 0.7792063575041922, "lpips_vgg": 0.31130594096491604, "splats": 816748, "stages": {"RasterizeBackward": 2560.824, "ComputeSSIMGradient": 301.945, "RasterizeForward": 264.093, "FusedProjectionBackwardOptimizerStep": 187.297, "SortRTS": 53.304, "ProjectionForward": 32.949, "DensifyPostBackward": 16.029, "MortonSorting": 2.583, "ComputeTileRanges": 1.381}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 1030.7, "psnr": 22.086985738653887, "ssim": 0.7850608010041086, "lpips_vgg": 0.29736420150864673, "splats": 1744069, "stages": {"RasterizeBackward": 852.266, "RasterizeForward": 71.565, "SortRTS": 26.815, "FusedProjectionBackwardOptimizerStep": 26.01, "ProjectionForward": 17.552, "DensifyPostBackward": 16.978, "ComputeSSIMGradient": 9.401, "MortonSorting": 2.079, "ComputeTileRanges": 1.816}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 467.5, "psnr": 21.924212154589203, "ssim": 0.7822884227100172, "lpips_vgg": 0.2987945670229549, "splats": 1733419, "stages": {"RasterizeBackward": 219.172, "FusedProjectionBackwardOptimizerStep": 93.571, "RasterizeForward": 73.01, "SortRTS": 26.782, "DensifyPostBackward": 18.0, "ProjectionForward": 17.205, "ComputeSSIMGradient": 9.645, "MortonSorting": 2.544, "ComputeTileRanges": 1.78}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 455.6, "psnr": 21.98768861670243, "ssim": 0.7860148643192492, "lpips_vgg": 0.29902638520575997, "splats": 1690426, "stages": {"RasterizeBackward": 213.229, "ComputeSSIMGradient": 77.179, "RasterizeForward": 71.295, "SortRTS": 25.678, "FusedProjectionBackwardOptimizerStep": 24.588, "ProjectionForward": 16.969, "DensifyPostBackward": 16.622, "MortonSorting": 1.955, "ComputeTileRanges": 1.727}}
{"tier": "3060", "box": "60359487", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 361.7, "psnr": 21.231700294896175, "ssim": 0.7766148040169164, "lpips_vgg": 0.3090883852731441, "splats": 874843, "stages": {"RasterizeBackward": 170.629, "RasterizeForward": 56.894, "FusedProjectionBackwardOptimizerStep": 52.264, "SortRTS": 23.386, "ProjectionForward": 21.93, "DensifyPostBackward": 17.122, "ComputeSSIMGradient": 9.643, "MortonSorting": 2.652, "ComputeTileRanges": 1.528}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 222.4, "psnr": 32.96268468289762, "ssim": 0.9363322386870513, "lpips_vgg": 0.29388715307396124, "splats": 779210, "stages": {"RasterizeBackward": 126.982, "RasterizeForward": 40.118, "SortRTS": 12.512, "FusedProjectionBackwardOptimizerStep": 11.257, "DensifyPostBackward": 8.493, "ProjectionForward": 8.348, "ComputeSSIMGradient": 7.344, "MortonSorting": 1.115, "ComputeTileRanges": 0.942}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 778.4, "psnr": 32.8763583930763, "ssim": 0.9359388319221703, "lpips_vgg": 0.2940118245247456, "splats": 761968, "stages": {"RasterizeBackward": 499.106, "RasterizeForward": 201.463, "ComputeSSIMGradient": 29.676, "SortRTS": 12.505, "FusedProjectionBackwardOptimizerStep": 11.086, "DensifyPostBackward": 8.434, "ProjectionForward": 8.263, "MortonSorting": 1.088, "ComputeTileRanges": 0.991}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 241.3, "psnr": 32.93954019288759, "ssim": 0.9361020310505016, "lpips_vgg": 0.29403326980066835, "splats": 774269, "stages": {"RasterizeBackward": 125.796, "RasterizeForward": 39.697, "SortRTS": 28.46, "ProjectionForward": 13.284, "FusedProjectionBackwardOptimizerStep": 11.163, "DensifyPostBackward": 8.566, "ComputeSSIMGradient": 7.294, "MortonSorting": 1.112, "ComputeTileRanges": 0.797}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 2274.8, "psnr": 31.896448083826012, "ssim": 0.9345878926483361, "lpips_vgg": 0.29602331158621203, "splats": 606925, "stages": {"RasterizeBackward": 1686.94, "ComputeSSIMGradient": 231.181, "RasterizeForward": 174.651, "FusedProjectionBackwardOptimizerStep": 115.297, "SortRTS": 26.045, "ProjectionForward": 23.51, "DensifyPostBackward": 10.032, "MortonSorting": 2.211, "ComputeTileRanges": 0.774}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 566.5, "psnr": 32.89145933615195, "ssim": 0.9360370120486697, "lpips_vgg": 0.2939618136907078, "splats": 776791, "stages": {"RasterizeBackward": 472.674, "RasterizeForward": 38.861, "SortRTS": 12.466, "FusedProjectionBackwardOptimizerStep": 11.201, "DensifyPostBackward": 8.398, "ProjectionForward": 8.241, "ComputeSSIMGradient": 7.119, "MortonSorting": 1.104, "ComputeTileRanges": 0.984}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 254.1, "psnr": 32.77663210276011, "ssim": 0.9359855941824011, "lpips_vgg": 0.294013786356195, "splats": 767181, "stages": {"RasterizeBackward": 124.932, "FusedProjectionBackwardOptimizerStep": 45.473, "RasterizeForward": 39.467, "SortRTS": 12.435, "DensifyPostBackward": 8.841, "ProjectionForward": 8.217, "ComputeSSIMGradient": 7.267, "MortonSorting": 1.345, "ComputeTileRanges": 0.94}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 270.6, "psnr": 32.881006704794395, "ssim": 0.9383136710605106, "lpips_vgg": 0.29272444017768473, "splats": 755340, "stages": {"RasterizeBackward": 124.231, "ComputeSSIMGradient": 58.795, "RasterizeForward": 39.314, "SortRTS": 12.403, "FusedProjectionBackwardOptimizerStep": 11.621, "ProjectionForward": 8.326, "DensifyPostBackward": 8.313, "MortonSorting": 1.074, "ComputeTileRanges": 0.942}}
{"tier": "3060", "box": "60359487", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 225.8, "psnr": 32.0258532343684, "ssim": 0.9336207444603378, "lpips_vgg": 0.2961661308571616, "splats": 638785, "stages": {"RasterizeBackward": 114.745, "RasterizeForward": 36.124, "FusedProjectionBackwardOptimizerStep": 26.66, "ProjectionForward": 11.881, "SortRTS": 11.439, "DensifyPostBackward": 10.241, "ComputeSSIMGradient": 7.27, "MortonSorting": 2.197, "ComputeTileRanges": 0.879}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 387.7, "psnr": 26.613942809726883, "ssim": 0.8638886925966843, "lpips_vgg": 0.24646583096723873, "splats": 1747416, "stages": {"RasterizeBackward": 222.541, "RasterizeForward": 70.191, "FusedProjectionBackwardOptimizerStep": 21.612, "SortRTS": 20.836, "DensifyPostBackward": 17.029, "ProjectionForward": 14.096, "ComputeSSIMGradient": 9.73, "MortonSorting": 2.412, "ComputeTileRanges": 1.478}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 1359.2, "psnr": 26.67846791640572, "ssim": 0.8643135596876559, "lpips_vgg": 0.2464552905518813, "splats": 1735994, "stages": {"RasterizeBackward": 877.499, "RasterizeForward": 357.087, "ComputeSSIMGradient": 39.317, "FusedProjectionBackwardOptimizerStep": 21.466, "SortRTS": 20.748, "DensifyPostBackward": 16.894, "ProjectionForward": 14.122, "MortonSorting": 2.373, "ComputeTileRanges": 1.516}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 424.9, "psnr": 26.714981327886168, "ssim": 0.8643188321072123, "lpips_vgg": 0.24642898986735615, "splats": 1760864, "stages": {"RasterizeBackward": 221.297, "RasterizeForward": 69.78, "SortRTS": 49.457, "ProjectionForward": 24.65, "FusedProjectionBackwardOptimizerStep": 21.779, "DensifyPostBackward": 17.072, "ComputeSSIMGradient": 9.655, "MortonSorting": 2.421, "ComputeTileRanges": 1.297}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 3651.7, "psnr": 25.660883737647016, "ssim": 0.8613509496916896, "lpips_vgg": 0.252473459206643, "splats": 1278480, "stages": {"RasterizeBackward": 2715.296, "ComputeSSIMGradient": 306.535, "RasterizeForward": 289.221, "FusedProjectionBackwardOptimizerStep": 219.283, "ProjectionForward": 45.822, "SortRTS": 42.571, "DensifyPostBackward": 21.988, "MortonSorting": 4.544, "ComputeTileRanges": 1.155}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 978.4, "psnr": 26.777231838392176, "ssim": 0.8643400850503341, "lpips_vgg": 0.2465760371657406, "splats": 1756323, "stages": {"RasterizeBackward": 816.115, "RasterizeForward": 68.112, "FusedProjectionBackwardOptimizerStep": 21.588, "SortRTS": 20.734, "DensifyPostBackward": 16.801, "ProjectionForward": 14.006, "ComputeSSIMGradient": 9.393, "MortonSorting": 2.404, "ComputeTileRanges": 1.499}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 456.2, "psnr": 26.35564665172411, "ssim": 0.86023810505867, "lpips_vgg": 0.2480183906552593, "splats": 1759258, "stages": {"RasterizeBackward": 220.217, "FusedProjectionBackwardOptimizerStep": 92.369, "RasterizeForward": 69.456, "SortRTS": 20.862, "DensifyPostBackward": 17.903, "ProjectionForward": 14.106, "ComputeSSIMGradient": 9.609, "MortonSorting": 2.955, "ComputeTileRanges": 1.491}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 451.9, "psnr": 26.3482084274292, "ssim": 0.8659187166587167, "lpips_vgg": 0.24355151780751652, "splats": 1734759, "stages": {"RasterizeBackward": 219.174, "ComputeSSIMGradient": 78.235, "RasterizeForward": 69.425, "FusedProjectionBackwardOptimizerStep": 22.02, "SortRTS": 20.684, "DensifyPostBackward": 16.707, "ProjectionForward": 14.037, "MortonSorting": 2.367, "ComputeTileRanges": 1.485}}
{"tier": "3060", "box": "60359487", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 383.7, "psnr": 25.8139764536982, "ssim": 0.8573459192462589, "lpips_vgg": 0.25766262971408516, "splats": 1318450, "stages": {"RasterizeBackward": 189.504, "RasterizeForward": 59.642, "FusedProjectionBackwardOptimizerStep": 51.408, "DensifyPostBackward": 22.153, "ProjectionForward": 21.275, "SortRTS": 18.842, "ComputeSSIMGradient": 9.619, "MortonSorting": 4.36, "ComputeTileRanges": 1.317}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "ours", "seed": 1, "time_s": 248.0, "psnr": 31.692340704110954, "ssim": 0.9155752949225597, "lpips_vgg": 0.3031708880757154, "splats": 717925, "stages": {"RasterizeBackward": 147.665, "RasterizeForward": 48.436, "SortRTS": 13.213, "ProjectionForward": 7.946, "FusedProjectionBackwardOptimizerStep": 7.886, "DensifyPostBackward": 7.83, "ComputeSSIMGradient": 7.319, "MortonSorting": 1.053, "ComputeTileRanges": 0.986}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 887.1, "psnr": 32.00604913173578, "ssim": 0.9162616943701719, "lpips_vgg": 0.30285488437951325, "splats": 709296, "stages": {"RasterizeBackward": 577.975, "RasterizeForward": 234.733, "ComputeSSIMGradient": 29.52, "SortRTS": 13.031, "ProjectionForward": 8.094, "FusedProjectionBackwardOptimizerStep": 7.722, "DensifyPostBackward": 7.681, "MortonSorting": 1.027, "ComputeTileRanges": 1.022}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 269.5, "psnr": 31.80616833613469, "ssim": 0.9156389114184257, "lpips_vgg": 0.3036577406940795, "splats": 712474, "stages": {"RasterizeBackward": 147.379, "RasterizeForward": 48.311, "SortRTS": 30.309, "ProjectionForward": 13.151, "FusedProjectionBackwardOptimizerStep": 7.834, "DensifyPostBackward": 7.782, "ComputeSSIMGradient": 7.276, "MortonSorting": 1.047, "ComputeTileRanges": 0.859}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 2502.9, "psnr": 31.466680233295147, "ssim": 0.9144707016455822, "lpips_vgg": 0.30581621259455744, "splats": 560612, "stages": {"RasterizeBackward": 1924.783, "ComputeSSIMGradient": 230.962, "RasterizeForward": 198.347, "FusedProjectionBackwardOptimizerStep": 82.692, "SortRTS": 25.45, "ProjectionForward": 22.555, "DensifyPostBackward": 10.518, "MortonSorting": 2.041, "ComputeTileRanges": 0.779}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 661.3, "psnr": 31.928337341699844, "ssim": 0.9160623519848554, "lpips_vgg": 0.30319089430621277, "splats": 712616, "stages": {"RasterizeBackward": 562.572, "RasterizeForward": 47.196, "SortRTS": 13.154, "ProjectionForward": 7.838, "FusedProjectionBackwardOptimizerStep": 7.82, "DensifyPostBackward": 7.687, "ComputeSSIMGradient": 7.116, "MortonSorting": 1.041, "ComputeTileRanges": 1.025}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 277.3, "psnr": 31.93261322608361, "ssim": 0.9159955107248746, "lpips_vgg": 0.302989448045203, "splats": 712743, "stages": {"RasterizeBackward": 147.984, "RasterizeForward": 48.569, "FusedProjectionBackwardOptimizerStep": 35.884, "SortRTS": 13.29, "ProjectionForward": 8.253, "DensifyPostBackward": 8.191, "ComputeSSIMGradient": 7.264, "MortonSorting": 1.274, "ComputeTileRanges": 0.998}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 293.3, "psnr": 31.67954342181866, "ssim": 0.9164442450572283, "lpips_vgg": 0.30366256778767425, "splats": 711402, "stages": {"RasterizeBackward": 143.672, "ComputeSSIMGradient": 58.538, "RasterizeForward": 47.133, "SortRTS": 12.847, "ProjectionForward": 7.924, "FusedProjectionBackwardOptimizerStep": 7.755, "DensifyPostBackward": 7.595, "MortonSorting": 1.027, "ComputeTileRanges": 0.975}}
{"tier": "3060", "box": "60359487", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 239.9, "psnr": 31.473091859083908, "ssim": 0.9137686552145542, "lpips_vgg": 0.30528639804472973, "splats": 576275, "stages": {"RasterizeBackward": 130.761, "RasterizeForward": 42.661, "FusedProjectionBackwardOptimizerStep": 19.484, "SortRTS": 11.505, "DensifyPostBackward": 10.71, "ProjectionForward": 9.809, "ComputeSSIMGradient": 7.255, "MortonSorting": 1.986, "ComputeTileRanges": 0.879}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 347.8, "psnr": 28.60313727216023, "ssim": 0.8833984747165586, "lpips_vgg": 0.21417834478975767, "splats": 1169261, "stages": {"RasterizeBackward": 197.099, "RasterizeForward": 65.729, "SortRTS": 19.976, "FusedProjectionBackwardOptimizerStep": 18.714, "DensifyPostBackward": 13.146, "ProjectionForward": 12.828, "ComputeSSIMGradient": 9.725, "MortonSorting": 1.576, "ComputeTileRanges": 1.409}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 1202.9, "psnr": 28.915245288755834, "ssim": 0.8828445120555598, "lpips_vgg": 0.2143200054221439, "splats": 1139566, "stages": {"RasterizeBackward": 766.882, "RasterizeForward": 322.554, "ComputeSSIMGradient": 39.261, "SortRTS": 19.387, "FusedProjectionBackwardOptimizerStep": 18.307, "DensifyPostBackward": 12.868, "ProjectionForward": 12.627, "MortonSorting": 1.527, "ComputeTileRanges": 1.431}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 374.3, "psnr": 28.8178994248553, "ssim": 0.8833133723677659, "lpips_vgg": 0.21402934090559, "splats": 1162327, "stages": {"RasterizeBackward": 192.536, "RasterizeForward": 64.183, "SortRTS": 46.225, "ProjectionForward": 20.05, "FusedProjectionBackwardOptimizerStep": 18.544, "DensifyPostBackward": 13.033, "ComputeSSIMGradient": 9.64, "MortonSorting": 1.564, "ComputeTileRanges": 1.223}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 2940.8, "psnr": 27.206120932974468, "ssim": 0.8772179964112072, "lpips_vgg": 0.22528404698560098, "splats": 643146, "stages": {"RasterizeBackward": 2179.521, "ComputeSSIMGradient": 304.799, "RasterizeForward": 230.635, "FusedProjectionBackwardOptimizerStep": 137.852, "SortRTS": 37.846, "ProjectionForward": 26.872, "DensifyPostBackward": 13.325, "MortonSorting": 2.187, "ComputeTileRanges": 1.046}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 887.5, "psnr": 28.993493522085796, "ssim": 0.8824026046729669, "lpips_vgg": 0.21468921958340428, "splats": 1149692, "stages": {"RasterizeBackward": 740.955, "RasterizeForward": 63.243, "SortRTS": 19.621, "FusedProjectionBackwardOptimizerStep": 18.426, "DensifyPostBackward": 12.795, "ProjectionForward": 12.528, "ComputeSSIMGradient": 9.385, "MortonSorting": 1.542, "ComputeTileRanges": 1.429}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 395.7, "psnr": 28.55952183793231, "ssim": 0.883010085036115, "lpips_vgg": 0.21415346172264849, "splats": 1160399, "stages": {"RasterizeBackward": 194.803, "FusedProjectionBackwardOptimizerStep": 69.265, "RasterizeForward": 65.001, "SortRTS": 19.896, "DensifyPostBackward": 13.694, "ProjectionForward": 12.934, "ComputeSSIMGradient": 9.617, "MortonSorting": 1.917, "ComputeTileRanges": 1.409}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 402.4, "psnr": 28.436922119884954, "ssim": 0.8821614122972256, "lpips_vgg": 0.21745240791852308, "splats": 1122199, "stages": {"RasterizeBackward": 188.36, "ComputeSSIMGradient": 77.73, "RasterizeForward": 63.074, "SortRTS": 19.078, "FusedProjectionBackwardOptimizerStep": 18.492, "DensifyPostBackward": 12.627, "ProjectionForward": 12.605, "MortonSorting": 1.498, "ComputeTileRanges": 1.37}}
{"tier": "3060", "box": "60359487", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 294.3, "psnr": 27.21765732183689, "ssim": 0.876793896279684, "lpips_vgg": 0.22349195773329886, "splats": 679384, "stages": {"RasterizeBackward": 145.537, "RasterizeForward": 48.536, "FusedProjectionBackwardOptimizerStep": 34.838, "SortRTS": 16.281, "ProjectionForward": 15.875, "DensifyPostBackward": 13.524, "ComputeSSIMGradient": 9.591, "MortonSorting": 2.146, "ComputeTileRanges": 1.167}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 352.7, "psnr": 31.5245240347726, "ssim": 0.9183481437819344, "lpips_vgg": 0.20766635729345984, "splats": 1096354, "stages": {"RasterizeBackward": 204.173, "RasterizeForward": 63.616, "FusedProjectionBackwardOptimizerStep": 24.277, "SortRTS": 19.614, "DensifyPostBackward": 14.074, "ProjectionForward": 12.11, "ComputeSSIMGradient": 7.382, "MortonSorting": 1.589, "ComputeTileRanges": 1.372}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 1244.4, "psnr": 31.405338832310267, "ssim": 0.9183635592460633, "lpips_vgg": 0.20736331723580287, "splats": 1103945, "stages": {"RasterizeBackward": 808.059, "RasterizeForward": 328.47, "ComputeSSIMGradient": 29.79, "FusedProjectionBackwardOptimizerStep": 24.408, "SortRTS": 19.625, "DensifyPostBackward": 14.096, "ProjectionForward": 11.962, "MortonSorting": 1.58, "ComputeTileRanges": 1.432}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 376.2, "psnr": 31.626161248343333, "ssim": 0.9180642145020621, "lpips_vgg": 0.20849467332392885, "splats": 1048854, "stages": {"RasterizeBackward": 199.1, "RasterizeForward": 61.961, "SortRTS": 44.996, "FusedProjectionBackwardOptimizerStep": 23.312, "ProjectionForward": 18.607, "DensifyPostBackward": 13.842, "ComputeSSIMGradient": 7.32, "MortonSorting": 1.531, "ComputeTileRanges": 1.186}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 3371.9, "psnr": 31.239700644356862, "ssim": 0.9197420784405299, "lpips_vgg": 0.20779031427215744, "splats": 751832, "stages": {"RasterizeBackward": 2545.719, "RasterizeForward": 278.376, "ComputeSSIMGradient": 230.412, "FusedProjectionBackwardOptimizerStep": 222.831, "SortRTS": 41.5, "ProjectionForward": 31.144, "DensifyPostBackward": 14.98, "MortonSorting": 2.838, "ComputeTileRanges": 1.113}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 856.2, "psnr": 31.176742226736888, "ssim": 0.9137093884604318, "lpips_vgg": 0.21336741174374763, "splats": 1056987, "stages": {"RasterizeBackward": 713.262, "RasterizeForward": 60.273, "FusedProjectionBackwardOptimizerStep": 23.461, "SortRTS": 19.22, "DensifyPostBackward": 13.613, "ProjectionForward": 11.74, "ComputeSSIMGradient": 7.102, "MortonSorting": 1.525, "ComputeTileRanges": 1.396}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 402.1, "psnr": 31.65923309326172, "ssim": 0.9179688930511475, "lpips_vgg": 0.20830655280346017, "splats": 1039611, "stages": {"RasterizeBackward": 197.196, "FusedProjectionBackwardOptimizerStep": 83.453, "RasterizeForward": 61.458, "SortRTS": 19.221, "DensifyPostBackward": 14.201, "ProjectionForward": 11.694, "ComputeSSIMGradient": 7.277, "MortonSorting": 1.84, "ComputeTileRanges": 1.374}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 419.1, "psnr": 31.497130584716796, "ssim": 0.9205816473279681, "lpips_vgg": 0.2058365869459774, "splats": 1169384, "stages": {"RasterizeBackward": 211.231, "RasterizeForward": 65.897, "ComputeSSIMGradient": 58.764, "FusedProjectionBackwardOptimizerStep": 27.201, "SortRTS": 20.542, "DensifyPostBackward": 14.949, "ProjectionForward": 12.874, "MortonSorting": 1.672, "ComputeTileRanges": 1.438}}
{"tier": "3060", "box": "60359487", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 341.8, "psnr": 30.990262494768416, "ssim": 0.9169748612812587, "lpips_vgg": 0.20929860953038834, "splats": 733807, "stages": {"RasterizeBackward": 171.816, "RasterizeForward": 52.811, "FusedProjectionBackwardOptimizerStep": 52.266, "ProjectionForward": 19.138, "SortRTS": 17.122, "DensifyPostBackward": 14.187, "ComputeSSIMGradient": 7.271, "MortonSorting": 2.591, "ComputeTileRanges": 1.154}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 402.3, "psnr": 22.660068941116332, "ssim": 0.7303145751357079, "lpips_vgg": 0.3102693065576375, "splats": 1771199, "stages": {"RasterizeBackward": 224.608, "RasterizeForward": 73.767, "FusedProjectionBackwardOptimizerStep": 24.923, "SortRTS": 24.818, "DensifyPostBackward": 17.484, "ProjectionForward": 16.481, "ComputeSSIMGradient": 9.713, "MortonSorting": 2.076, "ComputeTileRanges": 1.669}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 1382.7, "psnr": 22.67515335083008, "ssim": 0.7296859502792359, "lpips_vgg": 0.31004367411868106, "splats": 1751596, "stages": {"RasterizeBackward": 883.244, "RasterizeForward": 366.035, "ComputeSSIMGradient": 39.195, "FusedProjectionBackwardOptimizerStep": 24.761, "SortRTS": 24.581, "DensifyPostBackward": 17.302, "ProjectionForward": 16.663, "MortonSorting": 2.043, "ComputeTileRanges": 1.728}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 445.6, "psnr": 22.709483766555785, "ssim": 0.7283489510416985, "lpips_vgg": 0.31035062943611624, "splats": 1770517, "stages": {"RasterizeBackward": 224.386, "RasterizeForward": 73.726, "SortRTS": 59.474, "ProjectionForward": 25.855, "FusedProjectionBackwardOptimizerStep": 24.985, "DensifyPostBackward": 17.401, "ComputeSSIMGradient": 9.629, "MortonSorting": 2.075, "ComputeTileRanges": 1.522}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 3238.9, "psnr": 21.520865082740784, "ssim": 0.7190723642706871, "lpips_vgg": 0.32940979420659666, "splats": 916317, "stages": {"RasterizeBackward": 2395.601, "ComputeSSIMGradient": 306.213, "RasterizeForward": 250.292, "FusedProjectionBackwardOptimizerStep": 179.075, "SortRTS": 47.88, "ProjectionForward": 33.377, "DensifyPostBackward": 16.225, "MortonSorting": 2.743, "ComputeTileRanges": 1.262}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 1019.8, "psnr": 22.60515365600586, "ssim": 0.7273091480135918, "lpips_vgg": 0.31148658802470897, "splats": 1777813, "stages": {"RasterizeBackward": 844.924, "RasterizeForward": 71.662, "FusedProjectionBackwardOptimizerStep": 24.886, "SortRTS": 24.879, "DensifyPostBackward": 17.126, "ProjectionForward": 16.385, "ComputeSSIMGradient": 9.354, "MortonSorting": 2.069, "ComputeTileRanges": 1.728}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 464.9, "psnr": 22.58813371658325, "ssim": 0.7298543632030488, "lpips_vgg": 0.31085845685113866, "splats": 1771535, "stages": {"RasterizeBackward": 222.29, "FusedProjectionBackwardOptimizerStep": 90.031, "RasterizeForward": 72.977, "SortRTS": 24.811, "DensifyPostBackward": 18.142, "ProjectionForward": 16.404, "ComputeSSIMGradient": 9.6, "MortonSorting": 2.534, "ComputeTileRanges": 1.691}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 455.7, "psnr": 22.313455510139466, "ssim": 0.7285452991724014, "lpips_vgg": 0.3137164230430729, "splats": 1784367, "stages": {"RasterizeBackward": 215.259, "ComputeSSIMGradient": 78.095, "RasterizeForward": 70.903, "SortRTS": 23.903, "FusedProjectionBackwardOptimizerStep": 23.899, "DensifyPostBackward": 17.022, "ProjectionForward": 16.018, "MortonSorting": 2.0, "ComputeTileRanges": 1.65}}
{"tier": "3060", "box": "60359487", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 349.0, "psnr": 21.78248496055603, "ssim": 0.7176890924572945, "lpips_vgg": 0.32466225934106696, "splats": 974397, "stages": {"RasterizeBackward": 166.459, "RasterizeForward": 54.446, "FusedProjectionBackwardOptimizerStep": 48.878, "SortRTS": 21.352, "ProjectionForward": 20.739, "DensifyPostBackward": 17.333, "ComputeSSIMGradient": 9.571, "MortonSorting": 2.798, "ComputeTileRanges": 1.421}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 275.6, "psnr": 29.658026123046874, "ssim": 0.9106602688630422, "lpips_vgg": 0.28382669129183474, "splats": 693298, "stages": {"RasterizeBackward": 163.02, "RasterizeForward": 53.016, "SortRTS": 16.091, "FusedProjectionBackwardOptimizerStep": 12.134, "ProjectionForward": 9.076, "DensifyPostBackward": 8.342, "ComputeSSIMGradient": 7.325, "ComputeTileRanges": 1.163, "MortonSorting": 0.978}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 983.3, "psnr": 29.623925399780273, "ssim": 0.9107876002788544, "lpips_vgg": 0.2835360335731397, "splats": 683664, "stages": {"RasterizeBackward": 641.029, "RasterizeForward": 260.416, "ComputeSSIMGradient": 29.532, "SortRTS": 15.943, "FusedProjectionBackwardOptimizerStep": 11.976, "ProjectionForward": 8.977, "DensifyPostBackward": 8.256, "ComputeTileRanges": 1.207, "MortonSorting": 0.956}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 299.5, "psnr": 29.648069381713867, "ssim": 0.9106471041838328, "lpips_vgg": 0.2839434848761065, "splats": 690141, "stages": {"RasterizeBackward": 161.756, "RasterizeForward": 52.571, "SortRTS": 37.345, "ProjectionForward": 13.931, "FusedProjectionBackwardOptimizerStep": 12.103, "DensifyPostBackward": 8.312, "ComputeSSIMGradient": 7.273, "ComputeTileRanges": 1.007, "MortonSorting": 0.974}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 2759.7, "psnr": 28.920981152852377, "ssim": 0.9109313249588012, "lpips_vgg": 0.28546383227429367, "splats": 501395, "stages": {"RasterizeBackward": 2112.071, "ComputeSSIMGradient": 229.62, "RasterizeForward": 225.576, "FusedProjectionBackwardOptimizerStep": 119.801, "SortRTS": 34.472, "ProjectionForward": 22.189, "DensifyPostBackward": 9.583, "MortonSorting": 1.785, "ComputeTileRanges": 0.948}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 713.0, "psnr": 29.68170255025228, "ssim": 0.9106759051481883, "lpips_vgg": 0.28373335789473736, "splats": 693425, "stages": {"RasterizeBackward": 602.338, "RasterizeForward": 51.456, "SortRTS": 16.072, "FusedProjectionBackwardOptimizerStep": 12.124, "ProjectionForward": 8.953, "DensifyPostBackward": 8.184, "ComputeSSIMGradient": 7.081, "ComputeTileRanges": 1.208, "MortonSorting": 0.968}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 307.9, "psnr": 29.633665211995442, "ssim": 0.9106184303760528, "lpips_vgg": 0.2838782764835397, "splats": 692705, "stages": {"RasterizeBackward": 161.639, "RasterizeForward": 52.576, "FusedProjectionBackwardOptimizerStep": 45.817, "SortRTS": 16.136, "ProjectionForward": 9.022, "DensifyPostBackward": 8.715, "ComputeSSIMGradient": 7.26, "MortonSorting": 1.186, "ComputeTileRanges": 1.177}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 319.5, "psnr": 29.505281575520833, "ssim": 0.9133615136146546, "lpips_vgg": 0.28333004938379747, "splats": 678378, "stages": {"RasterizeBackward": 158.055, "ComputeSSIMGradient": 58.508, "RasterizeForward": 51.528, "SortRTS": 15.731, "FusedProjectionBackwardOptimizerStep": 11.981, "ProjectionForward": 8.885, "DensifyPostBackward": 8.129, "ComputeTileRanges": 1.16, "MortonSorting": 0.94}}
{"tier": "3060", "box": "60359487", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 277.6, "psnr": 29.00865936279297, "ssim": 0.9079685787359874, "lpips_vgg": 0.285812995693105, "splats": 510475, "stages": {"RasterizeBackward": 147.131, "RasterizeForward": 47.635, "FusedProjectionBackwardOptimizerStep": 30.825, "SortRTS": 15.168, "ProjectionForward": 13.412, "DensifyPostBackward": 9.679, "ComputeSSIMGradient": 7.258, "MortonSorting": 1.73, "ComputeTileRanges": 1.085}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 439.6, "psnr": 24.59598250389099, "ssim": 0.8346442267298698, "lpips_vgg": 0.30075281100829504, "splats": 2135424, "stages": {"RasterizeBackward": 247.09, "RasterizeForward": 79.702, "FusedProjectionBackwardOptimizerStep": 28.52, "SortRTS": 26.248, "DensifyPostBackward": 19.791, "ProjectionForward": 18.087, "ComputeSSIMGradient": 9.673, "MortonSorting": 2.851, "ComputeTileRanges": 1.738}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 1509.8, "psnr": 24.645241260528564, "ssim": 0.8350680842995644, "lpips_vgg": 0.2996993136349198, "splats": 2128316, "stages": {"RasterizeBackward": 967.341, "RasterizeForward": 400.855, "ComputeSSIMGradient": 39.068, "FusedProjectionBackwardOptimizerStep": 28.346, "SortRTS": 26.118, "DensifyPostBackward": 19.575, "ProjectionForward": 17.637, "MortonSorting": 2.803, "ComputeTileRanges": 1.801}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 482.9, "psnr": 24.70263738632202, "ssim": 0.8350302442908287, "lpips_vgg": 0.300291793209747, "splats": 2123180, "stages": {"RasterizeBackward": 244.105, "RasterizeForward": 78.71, "SortRTS": 62.17, "ProjectionForward": 30.087, "FusedProjectionBackwardOptimizerStep": 28.415, "DensifyPostBackward": 19.734, "ComputeSSIMGradient": 9.591, "MortonSorting": 2.836, "ComputeTileRanges": 1.589}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 3974.0, "psnr": 24.282684564590454, "ssim": 0.8356237396597862, "lpips_vgg": 0.3019935980677287, "splats": 1633638, "stages": {"RasterizeBackward": 2920.474, "RasterizeForward": 320.258, "ComputeSSIMGradient": 304.704, "FusedProjectionBackwardOptimizerStep": 282.456, "SortRTS": 55.722, "ProjectionForward": 55.657, "DensifyPostBackward": 24.894, "MortonSorting": 5.42, "ComputeTileRanges": 1.461}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 1078.7, "psnr": 24.660485363006593, "ssim": 0.8348184615373612, "lpips_vgg": 0.30071288584743766, "splats": 2121037, "stages": {"RasterizeBackward": 890.985, "RasterizeForward": 76.81, "FusedProjectionBackwardOptimizerStep": 28.173, "SortRTS": 26.007, "DensifyPostBackward": 19.319, "ProjectionForward": 17.539, "ComputeSSIMGradient": 9.349, "MortonSorting": 2.808, "ComputeTileRanges": 1.773}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 520.0, "psnr": 24.684391021728516, "ssim": 0.8347155138850212, "lpips_vgg": 0.3005983915908764, "splats": 2132743, "stages": {"RasterizeBackward": 243.346, "FusedProjectionBackwardOptimizerStep": 113.858, "RasterizeForward": 78.419, "SortRTS": 26.101, "DensifyPostBackward": 20.694, "ProjectionForward": 17.579, "ComputeSSIMGradient": 9.532, "MortonSorting": 3.47, "ComputeTileRanges": 1.755}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 503.7, "psnr": 24.510631275177, "ssim": 0.8375734448432922, "lpips_vgg": 0.29816226208976454, "splats": 2208074, "stages": {"RasterizeBackward": 243.522, "RasterizeForward": 78.66, "ComputeSSIMGradient": 77.658, "FusedProjectionBackwardOptimizerStep": 29.019, "SortRTS": 26.166, "DensifyPostBackward": 19.876, "ProjectionForward": 18.296, "MortonSorting": 2.871, "ComputeTileRanges": 1.753}}
{"tier": "3060", "box": "60359487", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 431.2, "psnr": 24.332080268859862, "ssim": 0.8318417087197304, "lpips_vgg": 0.3051034216762764, "splats": 1611309, "stages": {"RasterizeBackward": 204.136, "FusedProjectionBackwardOptimizerStep": 66.836, "RasterizeForward": 65.504, "ProjectionForward": 26.748, "DensifyPostBackward": 24.65, "SortRTS": 23.573, "ComputeSSIMGradient": 9.541, "MortonSorting": 5.062, "ComputeTileRanges": 1.535}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 624.7, "psnr": 26.303807417551678, "ssim": 0.7865530451138815, "lpips_vgg": 0.281343274930818, "splats": 2430269, "stages": {"RasterizeBackward": 369.556, "RasterizeForward": 115.003, "SortRTS": 31.197, "FusedProjectionBackwardOptimizerStep": 30.665, "DensifyPostBackward": 26.989, "ComputeSSIMGradient": 19.606, "ProjectionForward": 19.424, "MortonSorting": 3.023, "ComputeTileRanges": 2.158}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 2222.1, "psnr": 26.382526477177937, "ssim": 0.7872553716103236, "lpips_vgg": 0.28114144514523237, "splats": 2429273, "stages": {"RasterizeBackward": 1446.354, "RasterizeForward": 577.167, "ComputeSSIMGradient": 78.858, "SortRTS": 30.762, "FusedProjectionBackwardOptimizerStep": 30.515, "DensifyPostBackward": 26.832, "ProjectionForward": 19.148, "MortonSorting": 3.0, "ComputeTileRanges": 2.159}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 678.0, "psnr": 26.338454961776733, "ssim": 0.7868509565790495, "lpips_vgg": 0.2812014077120724, "splats": 2446669, "stages": {"RasterizeBackward": 365.568, "RasterizeForward": 113.646, "SortRTS": 76.919, "ProjectionForward": 33.009, "FusedProjectionBackwardOptimizerStep": 30.683, "DensifyPostBackward": 26.858, "ComputeSSIMGradient": 19.434, "MortonSorting": 3.032, "ComputeTileRanges": 1.929}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 6187.4, "psnr": 26.03403647740682, "ssim": 0.7857803205649058, "lpips_vgg": 0.28620687494442326, "splats": 2010229, "stages": {"RasterizeBackward": 4564.467, "ComputeSSIMGradient": 622.844, "RasterizeForward": 493.085, "FusedProjectionBackwardOptimizerStep": 330.205, "SortRTS": 68.363, "ProjectionForward": 64.342, "DensifyPostBackward": 32.897, "MortonSorting": 6.208, "ComputeTileRanges": 1.751}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 1553.2, "psnr": 26.376315434773762, "ssim": 0.787220428387324, "lpips_vgg": 0.28057347077247524, "splats": 2455190, "stages": {"RasterizeBackward": 1304.113, "RasterizeForward": 110.618, "SortRTS": 30.911, "FusedProjectionBackwardOptimizerStep": 30.702, "DensifyPostBackward": 26.553, "ProjectionForward": 19.327, "ComputeSSIMGradient": 18.826, "MortonSorting": 3.025, "ComputeTileRanges": 2.14}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 711.1, "psnr": 26.338797728220623, "ssim": 0.7866892367601395, "lpips_vgg": 0.28130730436943274, "splats": 2432744, "stages": {"RasterizeBackward": 361.476, "FusedProjectionBackwardOptimizerStep": 127.574, "RasterizeForward": 112.557, "SortRTS": 30.849, "DensifyPostBackward": 27.833, "ComputeSSIMGradient": 19.363, "ProjectionForward": 19.295, "MortonSorting": 3.689, "ComputeTileRanges": 2.138}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 744.1, "psnr": 26.268758455912273, "ssim": 0.7887552703420321, "lpips_vgg": 0.28311067103740417, "splats": 2405610, "stages": {"RasterizeBackward": 357.172, "ComputeSSIMGradient": 159.157, "RasterizeForward": 111.286, "SortRTS": 29.976, "FusedProjectionBackwardOptimizerStep": 29.588, "DensifyPostBackward": 26.074, "ProjectionForward": 18.757, "MortonSorting": 2.911, "ComputeTileRanges": 2.09}}
{"tier": "3060", "box": "60359487", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 641.7, "psnr": 26.09652280807495, "ssim": 0.7836040010054907, "lpips_vgg": 0.2856217161132738, "splats": 2010006, "stages": {"RasterizeBackward": 330.841, "RasterizeForward": 103.134, "FusedProjectionBackwardOptimizerStep": 81.172, "DensifyPostBackward": 33.545, "ProjectionForward": 32.197, "SortRTS": 29.469, "ComputeSSIMGradient": 19.393, "MortonSorting": 5.915, "ComputeTileRanges": 2.033}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "ours", "seed": 1, "time_s": 241.8, "psnr": 31.889620952117138, "ssim": 0.9159372678169837, "lpips_vgg": 0.3033090423610565, "splats": 714656, "stages": {"RasterizeBackward": 144.222, "RasterizeForward": 47.309, "SortRTS": 13.181, "FusedProjectionBackwardOptimizerStep": 7.843, "ProjectionForward": 7.771, "DensifyPostBackward": 7.593, "ComputeSSIMGradient": 7.092, "MortonSorting": 1.041, "ComputeTileRanges": 0.962}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 865.1, "psnr": 31.91008646060259, "ssim": 0.9161257514586816, "lpips_vgg": 0.3029675112271803, "splats": 710986, "stages": {"RasterizeBackward": 564.176, "RasterizeForward": 229.052, "ComputeSSIMGradient": 28.626, "SortRTS": 12.993, "ProjectionForward": 7.948, "FusedProjectionBackwardOptimizerStep": 7.711, "DensifyPostBackward": 7.522, "MortonSorting": 1.023, "ComputeTileRanges": 0.952}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 260.9, "psnr": 31.592760428404198, "ssim": 0.915468937311417, "lpips_vgg": 0.3033041884188703, "splats": 715672, "stages": {"RasterizeBackward": 142.519, "RasterizeForward": 46.628, "SortRTS": 29.955, "ProjectionForward": 12.831, "FusedProjectionBackwardOptimizerStep": 7.848, "DensifyPostBackward": 7.602, "ComputeSSIMGradient": 7.036, "MortonSorting": 1.043, "ComputeTileRanges": 0.834}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 2418.4, "psnr": 30.79188733223157, "ssim": 0.9102268188427656, "lpips_vgg": 0.30668345602511554, "splats": 564447, "stages": {"RasterizeBackward": 1854.746, "ComputeSSIMGradient": 226.0, "RasterizeForward": 191.111, "FusedProjectionBackwardOptimizerStep": 82.508, "SortRTS": 24.601, "ProjectionForward": 22.753, "DensifyPostBackward": 10.277, "MortonSorting": 2.049, "ComputeTileRanges": 0.714}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 638.3, "psnr": 31.65145228459285, "ssim": 0.9155830893761072, "lpips_vgg": 0.3034286166405148, "splats": 713661, "stages": {"RasterizeBackward": 543.018, "RasterizeForward": 45.618, "SortRTS": 13.03, "FusedProjectionBackwardOptimizerStep": 7.824, "ProjectionForward": 7.624, "DensifyPostBackward": 7.507, "ComputeSSIMGradient": 6.89, "MortonSorting": 1.036, "ComputeTileRanges": 0.951}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 268.6, "psnr": 31.815793599837864, "ssim": 0.9158577506358807, "lpips_vgg": 0.30301492091907156, "splats": 712796, "stages": {"RasterizeBackward": 143.402, "RasterizeForward": 46.958, "FusedProjectionBackwardOptimizerStep": 35.508, "SortRTS": 13.19, "DensifyPostBackward": 7.974, "ProjectionForward": 7.754, "ComputeSSIMGradient": 7.036, "MortonSorting": 1.264, "ComputeTileRanges": 0.962}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 283.8, "psnr": 31.744133435762844, "ssim": 0.9165700536507827, "lpips_vgg": 0.3037217610120947, "splats": 706575, "stages": {"RasterizeBackward": 138.806, "ComputeSSIMGradient": 57.331, "RasterizeForward": 45.52, "SortRTS": 12.7, "FusedProjectionBackwardOptimizerStep": 7.682, "ProjectionForward": 7.608, "DensifyPostBackward": 7.364, "MortonSorting": 1.009, "ComputeTileRanges": 0.939}}
{"tier": "3060", "box": "60359491", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 233.9, "psnr": 31.5865174807035, "ssim": 0.9137079425347157, "lpips_vgg": 0.3055426687571749, "splats": 579951, "stages": {"RasterizeBackward": 127.522, "RasterizeForward": 41.558, "FusedProjectionBackwardOptimizerStep": 19.353, "SortRTS": 11.586, "DensifyPostBackward": 10.432, "ProjectionForward": 9.702, "ComputeSSIMGradient": 7.019, "MortonSorting": 1.988, "ComputeTileRanges": 0.857}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 331.1, "psnr": 28.538211264261385, "ssim": 0.8824162061621503, "lpips_vgg": 0.21532809650445325, "splats": 1138182, "stages": {"RasterizeBackward": 187.276, "RasterizeForward": 62.475, "SortRTS": 19.404, "FusedProjectionBackwardOptimizerStep": 18.247, "DensifyPostBackward": 12.614, "ProjectionForward": 12.362, "ComputeSSIMGradient": 9.424, "MortonSorting": 1.526, "ComputeTileRanges": 1.328}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 1178.4, "psnr": 28.55409250026796, "ssim": 0.8827633625123559, "lpips_vgg": 0.21436764394838037, "splats": 1157495, "stages": {"RasterizeBackward": 751.429, "RasterizeForward": 315.956, "ComputeSSIMGradient": 37.947, "SortRTS": 19.693, "FusedProjectionBackwardOptimizerStep": 18.464, "ProjectionForward": 12.858, "DensifyPostBackward": 12.663, "MortonSorting": 1.531, "ComputeTileRanges": 1.343}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 369.3, "psnr": 28.537852543156323, "ssim": 0.8820397243267153, "lpips_vgg": 0.21601250459111979, "splats": 1158666, "stages": {"RasterizeBackward": 189.865, "RasterizeForward": 63.208, "SortRTS": 46.299, "ProjectionForward": 20.346, "FusedProjectionBackwardOptimizerStep": 18.557, "DensifyPostBackward": 12.759, "ComputeSSIMGradient": 9.324, "MortonSorting": 1.55, "ComputeTileRanges": 1.211}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 2810.4, "psnr": 27.163602154429366, "ssim": 0.8766472107026635, "lpips_vgg": 0.22572943747078458, "splats": 647675, "stages": {"RasterizeBackward": 2070.998, "ComputeSSIMGradient": 298.396, "RasterizeForward": 219.793, "FusedProjectionBackwardOptimizerStep": 136.477, "SortRTS": 36.295, "ProjectionForward": 26.846, "DensifyPostBackward": 12.909, "MortonSorting": 2.182, "ComputeTileRanges": 0.98}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 868.0, "psnr": 28.741852318368306, "ssim": 0.8826454180042919, "lpips_vgg": 0.21459294441891041, "splats": 1158335, "stages": {"RasterizeBackward": 724.083, "RasterizeForward": 61.847, "SortRTS": 19.887, "FusedProjectionBackwardOptimizerStep": 18.61, "DensifyPostBackward": 12.625, "ProjectionForward": 12.59, "ComputeSSIMGradient": 9.108, "MortonSorting": 1.547, "ComputeTileRanges": 1.344}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 383.9, "psnr": 28.869414120185667, "ssim": 0.8830086050963983, "lpips_vgg": 0.21440079400224252, "splats": 1150864, "stages": {"RasterizeBackward": 189.148, "FusedProjectionBackwardOptimizerStep": 67.423, "RasterizeForward": 62.936, "SortRTS": 19.781, "DensifyPostBackward": 13.183, "ProjectionForward": 12.838, "ComputeSSIMGradient": 9.3, "MortonSorting": 1.871, "ComputeTileRanges": 1.343}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 396.9, "psnr": 28.245182642122593, "ssim": 0.8817349497864886, "lpips_vgg": 0.21819076803517876, "splats": 1135947, "stages": {"RasterizeBackward": 185.87, "ComputeSSIMGradient": 76.035, "RasterizeForward": 62.3, "SortRTS": 19.638, "FusedProjectionBackwardOptimizerStep": 18.709, "ProjectionForward": 12.568, "DensifyPostBackward": 12.457, "MortonSorting": 1.504, "ComputeTileRanges": 1.337}}
{"tier": "3060", "box": "60359491", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 286.4, "psnr": 27.63131304485042, "ssim": 0.8773923850641018, "lpips_vgg": 0.22407559016774353, "splats": 676143, "stages": {"RasterizeBackward": 141.404, "RasterizeForward": 47.106, "FusedProjectionBackwardOptimizerStep": 34.561, "SortRTS": 16.237, "ProjectionForward": 15.581, "DensifyPostBackward": 13.079, "ComputeSSIMGradient": 9.282, "MortonSorting": 2.128, "ComputeTileRanges": 1.133}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 338.8, "psnr": 31.44034723554339, "ssim": 0.9179035033498492, "lpips_vgg": 0.2081081304965872, "splats": 1079898, "stages": {"RasterizeBackward": 195.773, "RasterizeForward": 60.84, "FusedProjectionBackwardOptimizerStep": 23.846, "SortRTS": 19.204, "DensifyPostBackward": 13.656, "ProjectionForward": 11.847, "ComputeSSIMGradient": 7.152, "MortonSorting": 1.555, "ComputeTileRanges": 1.248}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 1188.1, "psnr": 31.633281816755023, "ssim": 0.9185281600270953, "lpips_vgg": 0.20751080191201957, "splats": 1061902, "stages": {"RasterizeBackward": 771.29, "RasterizeForward": 313.356, "ComputeSSIMGradient": 28.861, "FusedProjectionBackwardOptimizerStep": 23.43, "SortRTS": 19.127, "DensifyPostBackward": 13.534, "ProjectionForward": 11.828, "MortonSorting": 1.513, "ComputeTileRanges": 1.244}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 368.2, "psnr": 31.433667864118302, "ssim": 0.9176820482526507, "lpips_vgg": 0.20863688522386398, "splats": 1074584, "stages": {"RasterizeBackward": 193.996, "RasterizeForward": 60.316, "SortRTS": 44.671, "FusedProjectionBackwardOptimizerStep": 23.691, "ProjectionForward": 18.674, "DensifyPostBackward": 13.535, "ComputeSSIMGradient": 7.091, "MortonSorting": 1.538, "ComputeTileRanges": 1.174}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 3286.4, "psnr": 31.18791683741978, "ssim": 0.9197446584701539, "lpips_vgg": 0.2076609390868022, "splats": 752098, "stages": {"RasterizeBackward": 2476.636, "RasterizeForward": 270.588, "ComputeSSIMGradient": 226.041, "FusedProjectionBackwardOptimizerStep": 220.243, "SortRTS": 40.751, "ProjectionForward": 31.544, "DensifyPostBackward": 14.651, "MortonSorting": 2.833, "ComputeTileRanges": 1.092}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 832.7, "psnr": 31.75421475001744, "ssim": 0.91841675894601, "lpips_vgg": 0.2075265970148825, "splats": 1051181, "stages": {"RasterizeBackward": 693.362, "RasterizeForward": 58.607, "FusedProjectionBackwardOptimizerStep": 23.361, "SortRTS": 19.08, "DensifyPostBackward": 13.311, "ProjectionForward": 11.763, "ComputeSSIMGradient": 6.916, "MortonSorting": 1.513, "ComputeTileRanges": 1.233}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 396.9, "psnr": 31.560229437691824, "ssim": 0.91792186158044, "lpips_vgg": 0.20814667270130194, "splats": 1064171, "stages": {"RasterizeBackward": 193.679, "FusedProjectionBackwardOptimizerStep": 84.636, "RasterizeForward": 60.15, "SortRTS": 19.096, "DensifyPostBackward": 14.059, "ProjectionForward": 11.783, "ComputeSSIMGradient": 7.088, "MortonSorting": 1.873, "ComputeTileRanges": 1.242}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 407.3, "psnr": 31.501022611345565, "ssim": 0.920603895187378, "lpips_vgg": 0.20621753690108746, "splats": 1156480, "stages": {"RasterizeBackward": 204.865, "RasterizeForward": 63.836, "ComputeSSIMGradient": 57.835, "FusedProjectionBackwardOptimizerStep": 26.727, "SortRTS": 20.135, "DensifyPostBackward": 14.589, "ProjectionForward": 12.857, "MortonSorting": 1.645, "ComputeTileRanges": 1.295}}
{"tier": "3060", "box": "60359491", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 334.9, "psnr": 31.297492708478654, "ssim": 0.9177672573498317, "lpips_vgg": 0.20879846765897586, "splats": 741139, "stages": {"RasterizeBackward": 167.685, "FusedProjectionBackwardOptimizerStep": 52.278, "RasterizeForward": 51.448, "ProjectionForward": 19.405, "SortRTS": 16.611, "DensifyPostBackward": 14.133, "ComputeSSIMGradient": 7.088, "MortonSorting": 2.597, "ComputeTileRanges": 1.085}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 364.3, "psnr": 25.44934633043077, "ssim": 0.873060511218177, "lpips_vgg": 0.22459583857821064, "splats": 1124492, "stages": {"RasterizeBackward": 217.655, "RasterizeForward": 70.217, "SortRTS": 19.56, "FusedProjectionBackwardOptimizerStep": 19.418, "DensifyPostBackward": 12.383, "ProjectionForward": 12.007, "ComputeSSIMGradient": 9.503, "MortonSorting": 1.463, "ComputeTileRanges": 1.354}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 1307.3, "psnr": 25.711944368150498, "ssim": 0.8736948437160916, "lpips_vgg": 0.226207351474927, "splats": 1068277, "stages": {"RasterizeBackward": 855.343, "RasterizeForward": 348.566, "ComputeSSIMGradient": 38.178, "SortRTS": 19.198, "FusedProjectionBackwardOptimizerStep": 18.901, "DensifyPostBackward": 11.929, "ProjectionForward": 11.473, "MortonSorting": 1.384, "ComputeTileRanges": 1.339}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 391.7, "psnr": 25.56179470486111, "ssim": 0.8721396128336588, "lpips_vgg": 0.22680023749048508, "splats": 1100011, "stages": {"RasterizeBackward": 214.825, "RasterizeForward": 69.058, "SortRTS": 45.162, "FusedProjectionBackwardOptimizerStep": 19.359, "ProjectionForward": 18.447, "DensifyPostBackward": 12.226, "ComputeSSIMGradient": 9.434, "MortonSorting": 1.442, "ComputeTileRanges": 1.186}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 2852.8, "psnr": 24.552515665690105, "ssim": 0.8692804045147366, "lpips_vgg": 0.24279600065427984, "splats": 560617, "stages": {"RasterizeBackward": 2123.564, "ComputeSSIMGradient": 301.007, "RasterizeForward": 228.94, "FusedProjectionBackwardOptimizerStep": 129.309, "SortRTS": 31.042, "ProjectionForward": 24.125, "DensifyPostBackward": 12.002, "MortonSorting": 1.994, "ComputeTileRanges": 0.86}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 925.9, "psnr": 25.850711610582138, "ssim": 0.8751258982552422, "lpips_vgg": 0.22356143445185525, "splats": 1090815, "stages": {"RasterizeBackward": 783.03, "RasterizeForward": 67.851, "SortRTS": 19.393, "FusedProjectionBackwardOptimizerStep": 19.375, "DensifyPostBackward": 12.092, "ProjectionForward": 11.646, "ComputeSSIMGradient": 9.153, "MortonSorting": 1.426, "ComputeTileRanges": 1.338}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 410.6, "psnr": 25.631275812784832, "ssim": 0.8746371136771308, "lpips_vgg": 0.22439659949203541, "splats": 1097585, "stages": {"RasterizeBackward": 213.618, "FusedProjectionBackwardOptimizerStep": 71.771, "RasterizeForward": 68.819, "SortRTS": 19.228, "DensifyPostBackward": 12.545, "ProjectionForward": 11.678, "ComputeSSIMGradient": 9.426, "MortonSorting": 1.74, "ComputeTileRanges": 1.338}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 405.5, "psnr": 25.574282116360134, "ssim": 0.8750842677222358, "lpips_vgg": 0.227365380461865, "splats": 1023361, "stages": {"RasterizeBackward": 201.233, "ComputeSSIMGradient": 76.907, "RasterizeForward": 65.063, "FusedProjectionBackwardOptimizerStep": 18.315, "SortRTS": 18.05, "DensifyPostBackward": 11.319, "ProjectionForward": 11.188, "MortonSorting": 1.312, "ComputeTileRanges": 1.284}}
{"tier": "3060", "box": "60359491", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 293.9, "psnr": 24.87870873345269, "ssim": 0.8652275535795424, "lpips_vgg": 0.2450821222823845, "splats": 605550, "stages": {"RasterizeBackward": 155.158, "RasterizeForward": 49.943, "FusedProjectionBackwardOptimizerStep": 34.468, "ProjectionForward": 14.636, "SortRTS": 14.264, "DensifyPostBackward": 12.752, "ComputeSSIMGradient": 9.418, "MortonSorting": 2.05, "ComputeTileRanges": 1.044}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 447.4, "psnr": 22.84556105198004, "ssim": 0.8299865126609802, "lpips_vgg": 0.25403425714596867, "splats": 1596983, "stages": {"RasterizeBackward": 253.71, "RasterizeForward": 85.234, "SortRTS": 27.313, "FusedProjectionBackwardOptimizerStep": 24.379, "ProjectionForward": 18.588, "DensifyPostBackward": 17.821, "ComputeSSIMGradient": 10.455, "MortonSorting": 2.064, "ComputeTileRanges": 1.758}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1560.5, "psnr": 22.913734925098908, "ssim": 0.8318966061641009, "lpips_vgg": 0.25220395447583815, "splats": 1625916, "stages": {"RasterizeBackward": 999.139, "RasterizeForward": 421.369, "ComputeSSIMGradient": 42.224, "SortRTS": 27.33, "FusedProjectionBackwardOptimizerStep": 24.465, "ProjectionForward": 18.138, "DensifyPostBackward": 17.797, "MortonSorting": 2.066, "ComputeTileRanges": 1.765}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 491.1, "psnr": 23.05252608274802, "ssim": 0.8318553261267834, "lpips_vgg": 0.25393822012339495, "splats": 1583909, "stages": {"RasterizeBackward": 251.863, "RasterizeForward": 84.719, "SortRTS": 65.114, "ProjectionForward": 27.765, "FusedProjectionBackwardOptimizerStep": 23.935, "DensifyPostBackward": 17.576, "ComputeSSIMGradient": 10.392, "MortonSorting": 2.028, "ComputeTileRanges": 1.655}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 3507.4, "psnr": 22.14226888998961, "ssim": 0.8279182513554891, "lpips_vgg": 0.26396321746012713, "splats": 618659, "stages": {"RasterizeBackward": 2640.167, "ComputeSSIMGradient": 332.988, "RasterizeForward": 280.407, "FusedProjectionBackwardOptimizerStep": 149.914, "SortRTS": 49.557, "ProjectionForward": 30.369, "DensifyPostBackward": 14.754, "MortonSorting": 2.124, "ComputeTileRanges": 1.284}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 1132.3, "psnr": 22.680928010206955, "ssim": 0.8298953817440913, "lpips_vgg": 0.25499005618138326, "splats": 1585303, "stages": {"RasterizeBackward": 943.555, "RasterizeForward": 82.501, "SortRTS": 27.264, "FusedProjectionBackwardOptimizerStep": 23.971, "ProjectionForward": 17.773, "DensifyPostBackward": 17.311, "ComputeSSIMGradient": 10.079, "MortonSorting": 2.024, "ComputeTileRanges": 1.735}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 508.5, "psnr": 22.85622063661233, "ssim": 0.8316862032963679, "lpips_vgg": 0.25456775145095867, "splats": 1603358, "stages": {"RasterizeBackward": 253.178, "FusedProjectionBackwardOptimizerStep": 85.658, "RasterizeForward": 85.161, "SortRTS": 27.512, "DensifyPostBackward": 18.432, "ProjectionForward": 18.349, "ComputeSSIMGradient": 10.377, "MortonSorting": 2.508, "ComputeTileRanges": 1.761}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 501.8, "psnr": 22.927467981974285, "ssim": 0.8339180090488532, "lpips_vgg": 0.25420410541705113, "splats": 1594544, "stages": {"RasterizeBackward": 242.251, "ComputeSSIMGradient": 84.977, "RasterizeForward": 81.52, "SortRTS": 26.199, "FusedProjectionBackwardOptimizerStep": 22.825, "ProjectionForward": 17.344, "DensifyPostBackward": 16.746, "MortonSorting": 1.926, "ComputeTileRanges": 1.7}}
{"tier": "3060", "box": "60359491", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 361.6, "psnr": 22.1277772463285, "ssim": 0.8236474440648005, "lpips_vgg": 0.2635851605119284, "splats": 651238, "stages": {"RasterizeBackward": 180.865, "RasterizeForward": 61.09, "FusedProjectionBackwardOptimizerStep": 41.861, "SortRTS": 22.101, "ProjectionForward": 19.808, "DensifyPostBackward": 15.822, "ComputeSSIMGradient": 10.348, "MortonSorting": 2.175, "ComputeTileRanges": 1.457}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 417.1, "psnr": 21.847404619542562, "ssim": 0.7078948544292916, "lpips_vgg": 0.32548092376443644, "splats": 2525893, "stages": {"RasterizeBackward": 232.954, "RasterizeForward": 71.767, "FusedProjectionBackwardOptimizerStep": 29.509, "SortRTS": 23.67, "DensifyPostBackward": 22.59, "ProjectionForward": 17.749, "ComputeSSIMGradient": 9.52, "MortonSorting": 3.188, "ComputeTileRanges": 1.519}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 1419.2, "psnr": 21.813774457791958, "ssim": 0.7069025199587752, "lpips_vgg": 0.32663249930051863, "splats": 2533573, "stages": {"RasterizeBackward": 909.259, "RasterizeForward": 368.691, "ComputeSSIMGradient": 38.488, "FusedProjectionBackwardOptimizerStep": 29.507, "SortRTS": 23.51, "DensifyPostBackward": 22.449, "ProjectionForward": 17.716, "MortonSorting": 3.158, "ComputeTileRanges": 1.518}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 458.9, "psnr": 21.79743371358732, "ssim": 0.7057507154418201, "lpips_vgg": 0.32627952719604747, "splats": 2525793, "stages": {"RasterizeBackward": 230.827, "RasterizeForward": 71.014, "SortRTS": 55.251, "ProjectionForward": 31.244, "FusedProjectionBackwardOptimizerStep": 29.426, "DensifyPostBackward": 22.45, "ComputeSSIMGradient": 9.431, "MortonSorting": 3.177, "ComputeTileRanges": 1.44}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 3713.7, "psnr": 21.28527008614889, "ssim": 0.7062843107595677, "lpips_vgg": 0.3283745452935, "splats": 2025914, "stages": {"RasterizeBackward": 2678.605, "ComputeSSIMGradient": 300.496, "FusedProjectionBackwardOptimizerStep": 296.54, "RasterizeForward": 292.748, "ProjectionForward": 60.642, "SortRTS": 47.765, "DensifyPostBackward": 28.293, "MortonSorting": 6.222, "ComputeTileRanges": 1.268}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 994.8, "psnr": 21.803810701137635, "ssim": 0.7056496666698922, "lpips_vgg": 0.32604639248877504, "splats": 2529261, "stages": {"RasterizeBackward": 814.581, "RasterizeForward": 69.197, "FusedProjectionBackwardOptimizerStep": 29.415, "SortRTS": 23.389, "DensifyPostBackward": 22.105, "ProjectionForward": 17.652, "ComputeSSIMGradient": 9.153, "MortonSorting": 3.164, "ComputeTileRanges": 1.497}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 507.4, "psnr": 21.834848683054854, "ssim": 0.7069036379093077, "lpips_vgg": 0.3258076271076778, "splats": 2533772, "stages": {"RasterizeBackward": 229.977, "FusedProjectionBackwardOptimizerStep": 123.278, "RasterizeForward": 70.557, "SortRTS": 23.56, "DensifyPostBackward": 23.533, "ProjectionForward": 17.734, "ComputeSSIMGradient": 9.361, "MortonSorting": 3.886, "ComputeTileRanges": 1.508}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 492.6, "psnr": 21.77568786900218, "ssim": 0.7144252716041193, "lpips_vgg": 0.3175227726333221, "splats": 2754051, "stages": {"RasterizeBackward": 235.718, "ComputeSSIMGradient": 76.768, "RasterizeForward": 72.57, "FusedProjectionBackwardOptimizerStep": 32.12, "SortRTS": 24.065, "DensifyPostBackward": 23.249, "ProjectionForward": 18.745, "MortonSorting": 3.36, "ComputeTileRanges": 1.54}}
{"tier": "3060", "box": "60359491", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 405.2, "psnr": 21.478271577416397, "ssim": 0.6987177438852263, "lpips_vgg": 0.3377900827145388, "splats": 1904735, "stages": {"RasterizeBackward": 189.941, "FusedProjectionBackwardOptimizerStep": 65.078, "RasterizeForward": 57.887, "DensifyPostBackward": 27.323, "ProjectionForward": 26.739, "SortRTS": 19.831, "ComputeSSIMGradient": 9.366, "MortonSorting": 5.59, "ComputeTileRanges": 1.296}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 271.5, "psnr": 29.68720556894938, "ssim": 0.9107764482498169, "lpips_vgg": 0.2836374705202879, "splats": 695360, "stages": {"RasterizeBackward": 160.732, "RasterizeForward": 52.282, "SortRTS": 16.123, "FusedProjectionBackwardOptimizerStep": 12.176, "ProjectionForward": 8.986, "DensifyPostBackward": 8.224, "ComputeSSIMGradient": 7.212, "ComputeTileRanges": 1.122, "MortonSorting": 0.975}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 966.8, "psnr": 29.611335436503094, "ssim": 0.9107153435548146, "lpips_vgg": 0.28358174631945565, "splats": 682121, "stages": {"RasterizeBackward": 630.758, "RasterizeForward": 256.194, "ComputeSSIMGradient": 29.027, "SortRTS": 15.94, "FusedProjectionBackwardOptimizerStep": 11.953, "ProjectionForward": 8.854, "DensifyPostBackward": 8.084, "ComputeTileRanges": 1.116, "MortonSorting": 0.951}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 295.0, "psnr": 29.707098134358723, "ssim": 0.9109247903029124, "lpips_vgg": 0.28368951627321426, "splats": 688186, "stages": {"RasterizeBackward": 159.372, "RasterizeForward": 51.774, "SortRTS": 37.11, "ProjectionForward": 13.879, "FusedProjectionBackwardOptimizerStep": 12.134, "DensifyPostBackward": 8.153, "ComputeSSIMGradient": 7.139, "ComputeTileRanges": 0.995, "MortonSorting": 0.966}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 2708.0, "psnr": 28.870201683044435, "ssim": 0.910960590839386, "lpips_vgg": 0.2856109349771142, "splats": 498189, "stages": {"RasterizeBackward": 2070.943, "ComputeSSIMGradient": 226.607, "RasterizeForward": 220.988, "FusedProjectionBackwardOptimizerStep": 118.954, "SortRTS": 33.619, "ProjectionForward": 22.17, "DensifyPostBackward": 9.395, "MortonSorting": 1.773, "ComputeTileRanges": 0.921}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 697.9, "psnr": 29.592512448628742, "ssim": 0.9106336375077565, "lpips_vgg": 0.2838910915375061, "splats": 692351, "stages": {"RasterizeBackward": 589.838, "RasterizeForward": 50.434, "SortRTS": 15.98, "FusedProjectionBackwardOptimizerStep": 12.068, "ProjectionForward": 8.964, "DensifyPostBackward": 8.041, "ComputeSSIMGradient": 6.946, "ComputeTileRanges": 1.111, "MortonSorting": 0.962}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 301.9, "psnr": 29.620778846740723, "ssim": 0.9107017517089844, "lpips_vgg": 0.2838887615489579, "splats": 689740, "stages": {"RasterizeBackward": 158.693, "RasterizeForward": 51.554, "FusedProjectionBackwardOptimizerStep": 45.357, "SortRTS": 16.064, "ProjectionForward": 8.879, "DensifyPostBackward": 8.512, "ComputeSSIMGradient": 7.13, "MortonSorting": 1.174, "ComputeTileRanges": 1.119}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 312.4, "psnr": 29.4953031539917, "ssim": 0.9134741564591725, "lpips_vgg": 0.2833882077140901, "splats": 675516, "stages": {"RasterizeBackward": 154.501, "ComputeSSIMGradient": 57.819, "RasterizeForward": 50.32, "SortRTS": 15.64, "FusedProjectionBackwardOptimizerStep": 11.915, "ProjectionForward": 8.589, "DensifyPostBackward": 7.921, "ComputeTileRanges": 1.102, "MortonSorting": 0.929}}
{"tier": "3060", "box": "60359491", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 273.4, "psnr": 29.001999855041504, "ssim": 0.9081870992978414, "lpips_vgg": 0.28573021446776337, "splats": 514132, "stages": {"RasterizeBackward": 144.99, "RasterizeForward": 46.878, "FusedProjectionBackwardOptimizerStep": 30.798, "SortRTS": 15.061, "ProjectionForward": 13.384, "DensifyPostBackward": 9.55, "ComputeSSIMGradient": 7.118, "MortonSorting": 1.744, "ComputeTileRanges": 1.033}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 430.1, "psnr": 24.68897466659546, "ssim": 0.8349135398864747, "lpips_vgg": 0.30045703798721096, "splats": 2119961, "stages": {"RasterizeBackward": 241.995, "RasterizeForward": 77.956, "FusedProjectionBackwardOptimizerStep": 28.395, "SortRTS": 25.911, "DensifyPostBackward": 19.481, "ProjectionForward": 17.796, "ComputeSSIMGradient": 9.491, "MortonSorting": 2.829, "ComputeTileRanges": 1.649}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 1489.9, "psnr": 24.636693382263182, "ssim": 0.8348858490586281, "lpips_vgg": 0.2995262963893174, "splats": 2121210, "stages": {"RasterizeBackward": 955.127, "RasterizeForward": 395.614, "ComputeSSIMGradient": 38.373, "FusedProjectionBackwardOptimizerStep": 28.319, "SortRTS": 25.921, "DensifyPostBackward": 19.33, "ProjectionForward": 17.872, "MortonSorting": 2.791, "ComputeTileRanges": 1.655}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 476.5, "psnr": 24.605057764053345, "ssim": 0.8345511332154274, "lpips_vgg": 0.3006566256029083, "splats": 2133849, "stages": {"RasterizeBackward": 240.925, "RasterizeForward": 77.57, "SortRTS": 61.547, "ProjectionForward": 30.04, "FusedProjectionBackwardOptimizerStep": 28.464, "DensifyPostBackward": 19.468, "ComputeSSIMGradient": 9.414, "MortonSorting": 2.841, "ComputeTileRanges": 1.577}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 3885.9, "psnr": 24.264411783218385, "ssim": 0.8355303764343261, "lpips_vgg": 0.3018608315332657, "splats": 1622427, "stages": {"RasterizeBackward": 2850.656, "RasterizeForward": 312.255, "ComputeSSIMGradient": 301.058, "FusedProjectionBackwardOptimizerStep": 278.643, "SortRTS": 55.179, "ProjectionForward": 55.168, "DensifyPostBackward": 24.361, "MortonSorting": 5.36, "ComputeTileRanges": 1.428}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 1054.4, "psnr": 24.62449140548706, "ssim": 0.834706524014473, "lpips_vgg": 0.3007162107159679, "splats": 2115368, "stages": {"RasterizeBackward": 870.818, "RasterizeForward": 75.075, "FusedProjectionBackwardOptimizerStep": 28.113, "SortRTS": 25.732, "DensifyPostBackward": 19.053, "ProjectionForward": 17.536, "ComputeSSIMGradient": 9.15, "MortonSorting": 2.802, "ComputeTileRanges": 1.62}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 512.0, "psnr": 24.67266583442688, "ssim": 0.8347516059875488, "lpips_vgg": 0.3004514400716815, "splats": 2131194, "stages": {"RasterizeBackward": 239.447, "FusedProjectionBackwardOptimizerStep": 113.143, "RasterizeForward": 76.977, "SortRTS": 25.806, "DensifyPostBackward": 20.391, "ProjectionForward": 17.741, "ComputeSSIMGradient": 9.366, "MortonSorting": 3.45, "ComputeTileRanges": 1.634}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 496.4, "psnr": 24.504424047470092, "ssim": 0.8373183622956276, "lpips_vgg": 0.29826052982837115, "splats": 2208613, "stages": {"RasterizeBackward": 240.246, "RasterizeForward": 77.515, "ComputeSSIMGradient": 76.858, "FusedProjectionBackwardOptimizerStep": 29.037, "SortRTS": 25.926, "DensifyPostBackward": 19.679, "ProjectionForward": 18.083, "MortonSorting": 2.864, "ComputeTileRanges": 1.641}}
{"tier": "3060", "box": "60359491", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 424.3, "psnr": 24.41776509284973, "ssim": 0.8322350576519966, "lpips_vgg": 0.3049796728827093, "splats": 1591947, "stages": {"RasterizeBackward": 200.97, "FusedProjectionBackwardOptimizerStep": 66.42, "RasterizeForward": 64.357, "ProjectionForward": 26.912, "DensifyPostBackward": 24.259, "SortRTS": 22.958, "ComputeSSIMGradient": 9.402, "MortonSorting": 5.013, "ComputeTileRanges": 1.471}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 395.1, "psnr": 21.928234501888877, "ssim": 0.7826582397285261, "lpips_vgg": 0.29758583976405156, "splats": 1745768, "stages": {"RasterizeBackward": 217.137, "RasterizeForward": 72.322, "SortRTS": 26.579, "FusedProjectionBackwardOptimizerStep": 26.134, "ProjectionForward": 17.401, "DensifyPostBackward": 17.028, "ComputeSSIMGradient": 9.547, "MortonSorting": 2.085, "ComputeTileRanges": 1.68}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 1339.1, "psnr": 21.815429034985993, "ssim": 0.780513219143215, "lpips_vgg": 0.298623007827093, "splats": 1725810, "stages": {"RasterizeBackward": 849.385, "RasterizeForward": 355.762, "ComputeSSIMGradient": 38.591, "SortRTS": 26.289, "FusedProjectionBackwardOptimizerStep": 25.849, "ProjectionForward": 17.29, "DensifyPostBackward": 16.891, "MortonSorting": 2.057, "ComputeTileRanges": 1.673}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 439.3, "psnr": 21.758455577649567, "ssim": 0.7819488377947557, "lpips_vgg": 0.29866212694773586, "splats": 1744423, "stages": {"RasterizeBackward": 215.825, "RasterizeForward": 71.807, "SortRTS": 63.449, "ProjectionForward": 26.821, "FusedProjectionBackwardOptimizerStep": 26.135, "DensifyPostBackward": 16.949, "ComputeSSIMGradient": 9.451, "MortonSorting": 2.086, "ComputeTileRanges": 1.62}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 3365.6, "psnr": 21.093705327887285, "ssim": 0.7781587588159662, "lpips_vgg": 0.31110460410106633, "splats": 815443, "stages": {"RasterizeBackward": 2513.077, "ComputeSSIMGradient": 297.556, "RasterizeForward": 259.385, "FusedProjectionBackwardOptimizerStep": 185.843, "SortRTS": 52.091, "ProjectionForward": 33.565, "DensifyPostBackward": 15.713, "MortonSorting": 2.571, "ComputeTileRanges": 1.353}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 1005.6, "psnr": 21.952839650605853, "ssim": 0.7829434416796032, "lpips_vgg": 0.29816273117887804, "splats": 1732985, "stages": {"RasterizeBackward": 831.405, "RasterizeForward": 70.051, "SortRTS": 26.457, "FusedProjectionBackwardOptimizerStep": 26.0, "ProjectionForward": 17.008, "DensifyPostBackward": 16.655, "ComputeSSIMGradient": 9.184, "MortonSorting": 2.064, "ComputeTileRanges": 1.654}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 458.2, "psnr": 21.758302036084626, "ssim": 0.7813110100595575, "lpips_vgg": 0.29855578595813465, "splats": 1730030, "stages": {"RasterizeBackward": 214.301, "FusedProjectionBackwardOptimizerStep": 92.74, "RasterizeForward": 71.262, "SortRTS": 26.68, "DensifyPostBackward": 17.626, "ProjectionForward": 17.314, "ComputeSSIMGradient": 9.422, "MortonSorting": 2.535, "ComputeTileRanges": 1.68}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 446.3, "psnr": 21.86788679424085, "ssim": 0.7849557791885576, "lpips_vgg": 0.29998207076906214, "splats": 1697678, "stages": {"RasterizeBackward": 208.574, "ComputeSSIMGradient": 75.916, "RasterizeForward": 69.723, "SortRTS": 25.576, "FusedProjectionBackwardOptimizerStep": 24.673, "ProjectionForward": 16.62, "DensifyPostBackward": 16.346, "MortonSorting": 1.956, "ComputeTileRanges": 1.634}}
{"tier": "3060", "box": "60359491", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 353.9, "psnr": 21.356383574636357, "ssim": 0.77742789607299, "lpips_vgg": 0.3099522498243154, "splats": 870854, "stages": {"RasterizeBackward": 166.679, "RasterizeForward": 55.526, "FusedProjectionBackwardOptimizerStep": 51.99, "SortRTS": 22.984, "ProjectionForward": 21.855, "DensifyPostBackward": 16.718, "ComputeSSIMGradient": 9.412, "MortonSorting": 2.631, "ComputeTileRanges": 1.477}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 216.3, "psnr": 32.92764978151064, "ssim": 0.9361551532874236, "lpips_vgg": 0.293703114535929, "splats": 771347, "stages": {"RasterizeBackward": 123.691, "RasterizeForward": 39.082, "SortRTS": 12.427, "FusedProjectionBackwardOptimizerStep": 11.136, "DensifyPostBackward": 8.283, "ProjectionForward": 8.158, "ComputeSSIMGradient": 7.186, "MortonSorting": 1.099, "ComputeTileRanges": 0.928}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 761.0, "psnr": 32.88648084692053, "ssim": 0.936058941725138, "lpips_vgg": 0.2938012935557094, "splats": 763583, "stages": {"RasterizeBackward": 488.588, "RasterizeForward": 197.115, "ComputeSSIMGradient": 28.986, "SortRTS": 12.395, "FusedProjectionBackwardOptimizerStep": 11.06, "DensifyPostBackward": 8.221, "ProjectionForward": 8.13, "MortonSorting": 1.079, "ComputeTileRanges": 0.928}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 234.8, "psnr": 32.862826321576094, "ssim": 0.9360743728843895, "lpips_vgg": 0.29400317559115924, "splats": 776178, "stages": {"RasterizeBackward": 122.613, "RasterizeForward": 38.641, "SortRTS": 28.203, "ProjectionForward": 12.856, "FusedProjectionBackwardOptimizerStep": 11.131, "DensifyPostBackward": 8.264, "ComputeSSIMGradient": 7.114, "MortonSorting": 1.102, "ComputeTileRanges": 0.785}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 2218.4, "psnr": 32.010599858052025, "ssim": 0.9356796709266869, "lpips_vgg": 0.2955557457660644, "splats": 603452, "stages": {"RasterizeBackward": 1642.577, "ComputeSSIMGradient": 227.49, "RasterizeForward": 169.889, "FusedProjectionBackwardOptimizerStep": 114.082, "SortRTS": 25.032, "ProjectionForward": 23.586, "DensifyPostBackward": 9.857, "MortonSorting": 2.192, "ComputeTileRanges": 0.726}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 552.6, "psnr": 32.864120586498366, "ssim": 0.9358955138438457, "lpips_vgg": 0.2941199387622269, "splats": 775763, "stages": {"RasterizeBackward": 461.68, "RasterizeForward": 37.995, "SortRTS": 12.42, "FusedProjectionBackwardOptimizerStep": 11.13, "DensifyPostBackward": 8.159, "ProjectionForward": 8.081, "ComputeSSIMGradient": 6.939, "MortonSorting": 1.098, "ComputeTileRanges": 0.923}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 248.6, "psnr": 32.89896196932406, "ssim": 0.9358513435801944, "lpips_vgg": 0.29412639225686543, "splats": 774193, "stages": {"RasterizeBackward": 122.209, "FusedProjectionBackwardOptimizerStep": 45.171, "RasterizeForward": 38.544, "SortRTS": 12.417, "DensifyPostBackward": 8.701, "ProjectionForward": 8.178, "ComputeSSIMGradient": 7.095, "MortonSorting": 1.34, "ComputeTileRanges": 0.929}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 264.2, "psnr": 32.84140947702769, "ssim": 0.9382195408279831, "lpips_vgg": 0.29271056429439957, "splats": 752559, "stages": {"RasterizeBackward": 121.338, "ComputeSSIMGradient": 57.902, "RasterizeForward": 38.376, "SortRTS": 12.37, "FusedProjectionBackwardOptimizerStep": 11.606, "ProjectionForward": 8.183, "DensifyPostBackward": 8.144, "MortonSorting": 1.064, "ComputeTileRanges": 0.924}}
{"tier": "3060", "box": "60359491", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 218.9, "psnr": 32.005898037472285, "ssim": 0.9337084228928024, "lpips_vgg": 0.2964044692847283, "splats": 632401, "stages": {"RasterizeBackward": 111.075, "RasterizeForward": 34.9, "FusedProjectionBackwardOptimizerStep": 26.483, "ProjectionForward": 11.707, "SortRTS": 11.395, "DensifyPostBackward": 9.997, "ComputeSSIMGradient": 7.098, "MortonSorting": 2.176, "ComputeTileRanges": 0.861}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 363.9, "psnr": 25.638851801554363, "ssim": 0.8747258451249864, "lpips_vgg": 0.22365752123250632, "splats": 1113957, "stages": {"RasterizeBackward": 218.194, "RasterizeForward": 70.428, "FusedProjectionBackwardOptimizerStep": 19.426, "SortRTS": 19.249, "DensifyPostBackward": 12.275, "ProjectionForward": 11.749, "ComputeSSIMGradient": 9.605, "MortonSorting": 1.468, "ComputeTileRanges": 1.448}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 1321.4, "psnr": 25.78731409708659, "ssim": 0.8742146094640096, "lpips_vgg": 0.2244103743134838, "splats": 1095696, "stages": {"RasterizeBackward": 864.736, "RasterizeForward": 353.084, "ComputeSSIMGradient": 38.697, "SortRTS": 19.1, "FusedProjectionBackwardOptimizerStep": 19.061, "DensifyPostBackward": 12.102, "ProjectionForward": 11.546, "ComputeTileRanges": 1.44, "MortonSorting": 1.418}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 399.2, "psnr": 25.61146969265408, "ssim": 0.8738551007376777, "lpips_vgg": 0.2242578346454459, "splats": 1114225, "stages": {"RasterizeBackward": 218.971, "RasterizeForward": 70.616, "SortRTS": 46.724, "FusedProjectionBackwardOptimizerStep": 19.636, "ProjectionForward": 18.58, "DensifyPostBackward": 12.428, "ComputeSSIMGradient": 9.557, "MortonSorting": 1.472, "ComputeTileRanges": 1.371}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 2844.6, "psnr": 24.668699264526367, "ssim": 0.8712314301066928, "lpips_vgg": 0.2419620170980893, "splats": 558120, "stages": {"RasterizeBackward": 2117.723, "ComputeSSIMGradient": 301.238, "RasterizeForward": 227.83, "FusedProjectionBackwardOptimizerStep": 128.309, "SortRTS": 31.726, "ProjectionForward": 23.638, "DensifyPostBackward": 11.685, "MortonSorting": 1.98, "ComputeTileRanges": 1.06}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 923.2, "psnr": 25.647550582885742, "ssim": 0.8751507467693753, "lpips_vgg": 0.22371088148132745, "splats": 1091012, "stages": {"RasterizeBackward": 781.587, "RasterizeForward": 67.703, "FusedProjectionBackwardOptimizerStep": 19.292, "SortRTS": 19.153, "DensifyPostBackward": 11.959, "ProjectionForward": 11.504, "ComputeSSIMGradient": 9.201, "ComputeTileRanges": 1.431, "MortonSorting": 1.431}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 415.4, "psnr": 25.185456381903755, "ssim": 0.8735455473264059, "lpips_vgg": 0.2256791715296944, "splats": 1124028, "stages": {"RasterizeBackward": 216.463, "FusedProjectionBackwardOptimizerStep": 72.798, "RasterizeForward": 69.92, "SortRTS": 19.296, "DensifyPostBackward": 12.77, "ProjectionForward": 11.741, "ComputeSSIMGradient": 9.524, "MortonSorting": 1.771, "ComputeTileRanges": 1.448}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 412.6, "psnr": 25.730252159966362, "ssim": 0.8760395646095276, "lpips_vgg": 0.22486424495241503, "splats": 1065300, "stages": {"RasterizeBackward": 205.917, "ComputeSSIMGradient": 77.569, "RasterizeForward": 66.651, "FusedProjectionBackwardOptimizerStep": 18.6, "SortRTS": 18.093, "DensifyPostBackward": 11.543, "ProjectionForward": 11.438, "ComputeTileRanges": 1.378, "MortonSorting": 1.358}}
{"tier": "3060", "box": "60359503", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 294.5, "psnr": 25.01558558146159, "ssim": 0.866758836640252, "lpips_vgg": 0.24401824326094987, "splats": 619823, "stages": {"RasterizeBackward": 155.879, "RasterizeForward": 50.301, "FusedProjectionBackwardOptimizerStep": 34.363, "ProjectionForward": 14.729, "SortRTS": 14.286, "DensifyPostBackward": 12.708, "ComputeSSIMGradient": 9.542, "MortonSorting": 2.064, "ComputeTileRanges": 1.137}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 566.1, "psnr": 24.33156394958496, "ssim": 0.723214681148529, "lpips_vgg": 0.365668131099821, "splats": 2885483, "stages": {"RasterizeBackward": 333.222, "RasterizeForward": 107.565, "SortRTS": 28.742, "DensifyPostBackward": 27.072, "FusedProjectionBackwardOptimizerStep": 25.233, "ProjectionForward": 20.318, "ComputeSSIMGradient": 18.052, "MortonSorting": 3.449, "ComputeTileRanges": 2.056}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 1997.1, "psnr": 24.34473129272461, "ssim": 0.7230896401405335, "lpips_vgg": 0.3663072379972383, "splats": 2853557, "stages": {"RasterizeBackward": 1293.361, "RasterizeForward": 524.948, "ComputeSSIMGradient": 72.53, "SortRTS": 28.308, "DensifyPostBackward": 26.778, "FusedProjectionBackwardOptimizerStep": 24.94, "ProjectionForward": 20.27, "MortonSorting": 3.39, "ComputeTileRanges": 2.035}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 617.4, "psnr": 24.36269920349121, "ssim": 0.7241352796554565, "lpips_vgg": 0.36488684836421564, "splats": 2929712, "stages": {"RasterizeBackward": 329.231, "RasterizeForward": 106.072, "SortRTS": 70.391, "ProjectionForward": 35.778, "DensifyPostBackward": 27.076, "FusedProjectionBackwardOptimizerStep": 25.277, "ComputeSSIMGradient": 17.85, "MortonSorting": 3.493, "ComputeTileRanges": 1.97}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 4965.3, "psnr": 24.132148818969725, "ssim": 0.7122927689552307, "lpips_vgg": 0.4035618948402729, "splats": 1763540, "stages": {"RasterizeBackward": 3616.888, "ComputeSSIMGradient": 573.821, "RasterizeForward": 410.003, "FusedProjectionBackwardOptimizerStep": 219.823, "SortRTS": 56.403, "ProjectionForward": 55.766, "DensifyPostBackward": 27.701, "MortonSorting": 5.392, "ComputeTileRanges": 1.602}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 1343.2, "psnr": 24.320709533691407, "ssim": 0.723553683757782, "lpips_vgg": 0.36541477509632436, "splats": 2889163, "stages": {"RasterizeBackward": 1117.694, "RasterizeForward": 102.629, "SortRTS": 28.487, "DensifyPostBackward": 26.389, "FusedProjectionBackwardOptimizerStep": 25.077, "ProjectionForward": 19.879, "ComputeSSIMGradient": 17.218, "MortonSorting": 3.431, "ComputeTileRanges": 2.02}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 646.8, "psnr": 24.308681030273437, "ssim": 0.7227107644081116, "lpips_vgg": 0.36609245970349497, "splats": 2882178, "stages": {"RasterizeBackward": 326.779, "FusedProjectionBackwardOptimizerStep": 113.759, "RasterizeForward": 105.491, "SortRTS": 28.479, "DensifyPostBackward": 28.178, "ProjectionForward": 20.369, "ComputeSSIMGradient": 17.865, "MortonSorting": 4.21, "ComputeTileRanges": 2.035}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 620.8, "psnr": 24.02844512939453, "ssim": 0.7098854374885559, "lpips_vgg": 0.40245040408404753, "splats": 2161565, "stages": {"RasterizeBackward": 288.835, "ComputeSSIMGradient": 147.893, "RasterizeForward": 95.746, "SortRTS": 24.677, "DensifyPostBackward": 21.71, "FusedProjectionBackwardOptimizerStep": 19.661, "ProjectionForward": 16.664, "MortonSorting": 2.491, "ComputeTileRanges": 1.801}}
{"tier": "3060", "box": "60359503", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 589.9, "psnr": 24.52702796936035, "ssim": 0.7274800062179565, "lpips_vgg": 0.3634871914129989, "splats": 2514194, "stages": {"RasterizeBackward": 308.614, "RasterizeForward": 98.361, "FusedProjectionBackwardOptimizerStep": 66.314, "DensifyPostBackward": 35.904, "ProjectionForward": 29.601, "SortRTS": 27.31, "ComputeSSIMGradient": 17.928, "MortonSorting": 7.326, "ComputeTileRanges": 1.966}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 446.1, "psnr": 22.829564363528522, "ssim": 0.8291183282167484, "lpips_vgg": 0.25525342040134713, "splats": 1589028, "stages": {"RasterizeBackward": 255.963, "RasterizeForward": 86.158, "SortRTS": 27.415, "FusedProjectionBackwardOptimizerStep": 24.147, "ProjectionForward": 18.439, "DensifyPostBackward": 17.835, "ComputeSSIMGradient": 10.642, "MortonSorting": 2.046, "ComputeTileRanges": 1.945}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1588.5, "psnr": 22.762946446736652, "ssim": 0.8308010758497776, "lpips_vgg": 0.2531152536294859, "splats": 1633613, "stages": {"RasterizeBackward": 1021.31, "RasterizeForward": 430.388, "ComputeSSIMGradient": 43.003, "SortRTS": 27.446, "FusedProjectionBackwardOptimizerStep": 24.576, "ProjectionForward": 18.181, "DensifyPostBackward": 17.947, "MortonSorting": 2.079, "ComputeTileRanges": 1.952}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 490.1, "psnr": 22.677877866304836, "ssim": 0.8297469294988192, "lpips_vgg": 0.2538113884692604, "splats": 1554052, "stages": {"RasterizeBackward": 254.27, "RasterizeForward": 85.673, "SortRTS": 65.831, "ProjectionForward": 27.453, "FusedProjectionBackwardOptimizerStep": 23.75, "DensifyPostBackward": 17.488, "ComputeSSIMGradient": 10.566, "MortonSorting": 2.003, "ComputeTileRanges": 1.747}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 3517.7, "psnr": 22.504857527904022, "ssim": 0.8299492322481595, "lpips_vgg": 0.26319018523183774, "splats": 613909, "stages": {"RasterizeBackward": 2652.017, "ComputeSSIMGradient": 334.699, "RasterizeForward": 281.658, "FusedProjectionBackwardOptimizerStep": 149.565, "SortRTS": 50.88, "ProjectionForward": 29.723, "DensifyPostBackward": 14.572, "MortonSorting": 2.114, "ComputeTileRanges": 1.413}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 1138.7, "psnr": 22.94018329718174, "ssim": 0.8320043469086672, "lpips_vgg": 0.2536741426105558, "splats": 1587666, "stages": {"RasterizeBackward": 953.222, "RasterizeForward": 83.514, "SortRTS": 27.26, "FusedProjectionBackwardOptimizerStep": 24.014, "ProjectionForward": 17.787, "DensifyPostBackward": 17.335, "ComputeSSIMGradient": 10.194, "MortonSorting": 2.031, "ComputeTileRanges": 1.919}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 506.2, "psnr": 22.675194569123096, "ssim": 0.8287790998434409, "lpips_vgg": 0.2545907368262854, "splats": 1565249, "stages": {"RasterizeBackward": 255.286, "RasterizeForward": 86.011, "FusedProjectionBackwardOptimizerStep": 85.141, "SortRTS": 27.415, "DensifyPostBackward": 18.402, "ProjectionForward": 17.836, "ComputeSSIMGradient": 10.635, "MortonSorting": 2.464, "ComputeTileRanges": 1.947}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 511.0, "psnr": 22.942732835427307, "ssim": 0.8337691472126887, "lpips_vgg": 0.25352301814388667, "splats": 1623276, "stages": {"RasterizeBackward": 250.38, "ComputeSSIMGradient": 86.525, "RasterizeForward": 84.333, "SortRTS": 26.362, "FusedProjectionBackwardOptimizerStep": 23.252, "ProjectionForward": 17.558, "DensifyPostBackward": 17.093, "MortonSorting": 1.974, "ComputeTileRanges": 1.886}}
{"tier": "3060", "box": "60359503", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 364.2, "psnr": 22.281222539070324, "ssim": 0.8259436747966669, "lpips_vgg": 0.26475341740745545, "splats": 643418, "stages": {"RasterizeBackward": 185.737, "RasterizeForward": 62.908, "FusedProjectionBackwardOptimizerStep": 41.532, "SortRTS": 22.346, "ProjectionForward": 19.935, "DensifyPostBackward": 15.832, "ComputeSSIMGradient": 10.643, "MortonSorting": 2.156, "ComputeTileRanges": 1.641}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 413.5, "psnr": 26.181964874267578, "ssim": 0.7916892804205418, "lpips_vgg": 0.38543587865832435, "splats": 2252164, "stages": {"RasterizeBackward": 242.212, "RasterizeForward": 76.58, "SortRTS": 20.004, "DensifyPostBackward": 19.115, "ComputeSSIMGradient": 18.753, "FusedProjectionBackwardOptimizerStep": 17.359, "ProjectionForward": 14.963, "MortonSorting": 2.69, "ComputeTileRanges": 1.518}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 1461.4, "psnr": 26.106685876846313, "ssim": 0.7907571345567703, "lpips_vgg": 0.38673017720468283, "splats": 2159606, "stages": {"RasterizeBackward": 937.259, "RasterizeForward": 374.37, "ComputeSSIMGradient": 75.337, "SortRTS": 19.641, "DensifyPostBackward": 18.647, "FusedProjectionBackwardOptimizerStep": 16.819, "ProjectionForward": 14.715, "MortonSorting": 2.564, "ComputeTileRanges": 1.496}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 454.6, "psnr": 26.099380612373352, "ssim": 0.7914897762238979, "lpips_vgg": 0.38543667697629597, "splats": 2299512, "stages": {"RasterizeBackward": 242.665, "RasterizeForward": 76.663, "SortRTS": 48.496, "ProjectionForward": 26.924, "DensifyPostBackward": 19.333, "ComputeSSIMGradient": 18.555, "FusedProjectionBackwardOptimizerStep": 17.588, "MortonSorting": 2.749, "ComputeTileRanges": 1.508}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 3712.8, "psnr": 25.99650478363037, "ssim": 0.7936545014381409, "lpips_vgg": 0.4063751593649146, "splats": 1464756, "stages": {"RasterizeBackward": 2604.481, "ComputeSSIMGradient": 587.865, "RasterizeForward": 270.468, "FusedProjectionBackwardOptimizerStep": 148.048, "ProjectionForward": 42.896, "SortRTS": 35.404, "DensifyPostBackward": 19.864, "MortonSorting": 4.28, "ComputeTileRanges": 1.171}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 1036.4, "psnr": 26.104042172431946, "ssim": 0.7910686507821083, "lpips_vgg": 0.38589089813781224, "splats": 2276484, "stages": {"RasterizeBackward": 869.609, "RasterizeForward": 73.764, "SortRTS": 19.96, "DensifyPostBackward": 18.746, "ComputeSSIMGradient": 17.793, "FusedProjectionBackwardOptimizerStep": 17.335, "ProjectionForward": 14.787, "MortonSorting": 2.697, "ComputeTileRanges": 1.498}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 477.6, "psnr": 25.944743990898132, "ssim": 0.7903305068612099, "lpips_vgg": 0.3866200242984071, "splats": 2262503, "stages": {"RasterizeBackward": 239.772, "FusedProjectionBackwardOptimizerStep": 83.969, "RasterizeForward": 75.804, "DensifyPostBackward": 20.134, "SortRTS": 19.941, "ComputeSSIMGradient": 18.546, "ProjectionForward": 14.926, "MortonSorting": 3.295, "ComputeTileRanges": 1.511}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 470.9, "psnr": 25.69602870941162, "ssim": 0.7883076220750809, "lpips_vgg": 0.40964306448810317, "splats": 1593297, "stages": {"RasterizeBackward": 195.761, "ComputeSSIMGradient": 152.139, "RasterizeForward": 63.999, "SortRTS": 16.038, "DensifyPostBackward": 14.828, "FusedProjectionBackwardOptimizerStep": 12.178, "ProjectionForward": 11.782, "MortonSorting": 1.858, "ComputeTileRanges": 1.263}}
{"tier": "3060", "box": "60359503", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 417.3, "psnr": 26.398215532302856, "ssim": 0.7986097149550915, "lpips_vgg": 0.38211731485050104, "splats": 2069655, "stages": {"RasterizeBackward": 216.897, "RasterizeForward": 68.136, "FusedProjectionBackwardOptimizerStep": 43.786, "DensifyPostBackward": 26.124, "ProjectionForward": 20.796, "ComputeSSIMGradient": 18.607, "SortRTS": 18.44, "MortonSorting": 5.826, "ComputeTileRanges": 1.416}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 438.9, "psnr": 24.61853919029236, "ssim": 0.8347878351807594, "lpips_vgg": 0.3003899642132911, "splats": 2131767, "stages": {"RasterizeBackward": 250.68, "RasterizeForward": 80.966, "FusedProjectionBackwardOptimizerStep": 28.559, "SortRTS": 26.172, "DensifyPostBackward": 19.702, "ProjectionForward": 17.717, "ComputeSSIMGradient": 9.811, "MortonSorting": 2.857, "ComputeTileRanges": 1.885}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 1533.8, "psnr": 24.72570147514343, "ssim": 0.835380932688713, "lpips_vgg": 0.29942691578399805, "splats": 2133972, "stages": {"RasterizeBackward": 987.714, "RasterizeForward": 409.314, "ComputeSSIMGradient": 39.664, "FusedProjectionBackwardOptimizerStep": 28.466, "SortRTS": 26.105, "DensifyPostBackward": 19.559, "ProjectionForward": 17.551, "MortonSorting": 2.817, "ComputeTileRanges": 1.888}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 485.4, "psnr": 24.657320976257324, "ssim": 0.8348913997411728, "lpips_vgg": 0.30014634102013255, "splats": 2139463, "stages": {"RasterizeBackward": 249.247, "RasterizeForward": 80.407, "SortRTS": 63.098, "ProjectionForward": 30.005, "FusedProjectionBackwardOptimizerStep": 28.558, "DensifyPostBackward": 19.661, "ComputeSSIMGradient": 9.734, "MortonSorting": 2.858, "ComputeTileRanges": 1.644}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 3957.0, "psnr": 24.245839881896973, "ssim": 0.8353478074073791, "lpips_vgg": 0.30220463675835035, "splats": 1634376, "stages": {"RasterizeBackward": 2911.615, "RasterizeForward": 319.15, "ComputeSSIMGradient": 304.897, "FusedProjectionBackwardOptimizerStep": 281.529, "SortRTS": 56.185, "ProjectionForward": 54.935, "DensifyPostBackward": 24.479, "MortonSorting": 5.388, "ComputeTileRanges": 1.466}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 1068.4, "psnr": 24.69306869506836, "ssim": 0.8349580660462379, "lpips_vgg": 0.3004828184782592, "splats": 2126679, "stages": {"RasterizeBackward": 886.72, "RasterizeForward": 76.644, "FusedProjectionBackwardOptimizerStep": 28.309, "SortRTS": 25.914, "DensifyPostBackward": 19.123, "ProjectionForward": 17.282, "ComputeSSIMGradient": 9.285, "MortonSorting": 2.818, "ComputeTileRanges": 1.847}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 518.4, "psnr": 24.683607292175292, "ssim": 0.8347467169165611, "lpips_vgg": 0.3007156469489811, "splats": 2125688, "stages": {"RasterizeBackward": 245.88, "FusedProjectionBackwardOptimizerStep": 114.042, "RasterizeForward": 79.373, "SortRTS": 26.072, "DensifyPostBackward": 20.491, "ProjectionForward": 17.563, "ComputeSSIMGradient": 9.621, "MortonSorting": 3.455, "ComputeTileRanges": 1.869}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 502.4, "psnr": 24.497018098831177, "ssim": 0.8375247940421104, "lpips_vgg": 0.29803215876746114, "splats": 2214585, "stages": {"RasterizeBackward": 246.57, "RasterizeForward": 79.658, "ComputeSSIMGradient": 78.213, "FusedProjectionBackwardOptimizerStep": 29.04, "SortRTS": 26.063, "DensifyPostBackward": 19.743, "ProjectionForward": 17.838, "MortonSorting": 2.873, "ComputeTileRanges": 1.874}}
{"tier": "3060", "box": "60359503", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 428.5, "psnr": 24.40165777206421, "ssim": 0.8321572691202164, "lpips_vgg": 0.30508469373384606, "splats": 1604550, "stages": {"RasterizeBackward": 206.1, "FusedProjectionBackwardOptimizerStep": 66.893, "RasterizeForward": 66.225, "ProjectionForward": 26.401, "DensifyPostBackward": 24.46, "SortRTS": 23.719, "ComputeSSIMGradient": 9.643, "MortonSorting": 5.055, "ComputeTileRanges": 1.718}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 624.0, "psnr": 26.307929356892902, "ssim": 0.7871933976809183, "lpips_vgg": 0.28070263709509674, "splats": 2466161, "stages": {"RasterizeBackward": 373.252, "RasterizeForward": 116.137, "SortRTS": 30.873, "FusedProjectionBackwardOptimizerStep": 30.858, "DensifyPostBackward": 27.209, "ComputeSSIMGradient": 19.859, "ProjectionForward": 19.644, "MortonSorting": 3.062, "ComputeTileRanges": 2.22}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 2246.3, "psnr": 26.33724109331767, "ssim": 0.7869910250107447, "lpips_vgg": 0.2810683776494483, "splats": 2449131, "stages": {"RasterizeBackward": 1467.285, "RasterizeForward": 585.562, "ComputeSSIMGradient": 79.652, "FusedProjectionBackwardOptimizerStep": 30.765, "SortRTS": 30.631, "DensifyPostBackward": 26.95, "ProjectionForward": 19.332, "MortonSorting": 3.027, "ComputeTileRanges": 2.215}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 675.5, "psnr": 26.364052295684814, "ssim": 0.7872958232959112, "lpips_vgg": 0.2807029334605423, "splats": 2456430, "stages": {"RasterizeBackward": 368.307, "RasterizeForward": 114.573, "SortRTS": 76.189, "ProjectionForward": 33.07, "FusedProjectionBackwardOptimizerStep": 30.779, "DensifyPostBackward": 26.944, "ComputeSSIMGradient": 19.634, "MortonSorting": 3.045, "ComputeTileRanges": 2.187}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 6138.3, "psnr": 26.05093026161194, "ssim": 0.7857593223452568, "lpips_vgg": 0.28603173585485275, "splats": 2007720, "stages": {"RasterizeBackward": 4528.412, "ComputeSSIMGradient": 620.814, "RasterizeForward": 489.276, "FusedProjectionBackwardOptimizerStep": 328.957, "SortRTS": 69.388, "ProjectionForward": 64.025, "DensifyPostBackward": 32.524, "MortonSorting": 6.194, "ComputeTileRanges": 1.889}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 1533.0, "psnr": 26.30789915720622, "ssim": 0.7871934895714124, "lpips_vgg": 0.2808630857561744, "splats": 2444699, "stages": {"RasterizeBackward": 1291.784, "RasterizeForward": 110.191, "SortRTS": 30.634, "FusedProjectionBackwardOptimizerStep": 30.594, "DensifyPostBackward": 26.049, "ProjectionForward": 19.152, "ComputeSSIMGradient": 18.688, "MortonSorting": 3.005, "ComputeTileRanges": 2.174}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 706.9, "psnr": 26.34803620974223, "ssim": 0.7870055685440699, "lpips_vgg": 0.28102331373932027, "splats": 2423536, "stages": {"RasterizeBackward": 363.096, "FusedProjectionBackwardOptimizerStep": 127.392, "RasterizeForward": 113.19, "SortRTS": 30.613, "DensifyPostBackward": 27.65, "ComputeSSIMGradient": 19.48, "ProjectionForward": 19.32, "MortonSorting": 3.675, "ComputeTileRanges": 2.192}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 740.8, "psnr": 26.24623958269755, "ssim": 0.7889804343382517, "lpips_vgg": 0.2830272977878267, "splats": 2425761, "stages": {"RasterizeBackward": 358.629, "ComputeSSIMGradient": 159.723, "RasterizeForward": 111.792, "SortRTS": 29.82, "FusedProjectionBackwardOptimizerStep": 29.741, "DensifyPostBackward": 26.009, "ProjectionForward": 19.037, "MortonSorting": 2.936, "ComputeTileRanges": 2.147}}
{"tier": "3060", "box": "60359503", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 637.1, "psnr": 26.107894500096638, "ssim": 0.7835868299007416, "lpips_vgg": 0.28563274154272467, "splats": 2004582, "stages": {"RasterizeBackward": 332.213, "RasterizeForward": 103.691, "FusedProjectionBackwardOptimizerStep": 81.306, "DensifyPostBackward": 33.277, "ProjectionForward": 32.002, "SortRTS": 29.022, "ComputeSSIMGradient": 19.492, "MortonSorting": 5.91, "ComputeTileRanges": 2.095}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 379.5, "psnr": 26.514347076416016, "ssim": 0.8614545645921127, "lpips_vgg": 0.2476849174142833, "splats": 1747492, "stages": {"RasterizeBackward": 221.551, "RasterizeForward": 69.91, "FusedProjectionBackwardOptimizerStep": 21.546, "SortRTS": 20.756, "DensifyPostBackward": 16.76, "ProjectionForward": 13.846, "ComputeSSIMGradient": 9.704, "MortonSorting": 2.404, "ComputeTileRanges": 1.545}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 1346.6, "psnr": 26.28522584749305, "ssim": 0.8577285357143568, "lpips_vgg": 0.24853582985496472, "splats": 1730049, "stages": {"RasterizeBackward": 873.537, "RasterizeForward": 355.588, "ComputeSSIMGradient": 39.182, "FusedProjectionBackwardOptimizerStep": 21.45, "SortRTS": 20.777, "DensifyPostBackward": 16.674, "ProjectionForward": 13.89, "MortonSorting": 2.366, "ComputeTileRanges": 1.549}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 417.6, "psnr": 26.64415065101955, "ssim": 0.8645177937072256, "lpips_vgg": 0.24633250454857267, "splats": 1753601, "stages": {"RasterizeBackward": 220.633, "RasterizeForward": 69.573, "SortRTS": 49.919, "ProjectionForward": 24.357, "FusedProjectionBackwardOptimizerStep": 21.723, "DensifyPostBackward": 16.757, "ComputeSSIMGradient": 9.603, "MortonSorting": 2.409, "ComputeTileRanges": 1.4}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 3590.9, "psnr": 25.62253292747166, "ssim": 0.8611365958400394, "lpips_vgg": 0.2524587301407717, "splats": 1275206, "stages": {"RasterizeBackward": 2670.11, "ComputeSSIMGradient": 303.207, "RasterizeForward": 284.642, "FusedProjectionBackwardOptimizerStep": 218.068, "ProjectionForward": 45.378, "SortRTS": 43.415, "DensifyPostBackward": 21.629, "MortonSorting": 4.526, "ComputeTileRanges": 1.163}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 956.7, "psnr": 26.78174644967784, "ssim": 0.8645971261936686, "lpips_vgg": 0.24647108343482405, "splats": 1740412, "stages": {"RasterizeBackward": 802.714, "RasterizeForward": 67.111, "FusedProjectionBackwardOptimizerStep": 21.483, "SortRTS": 20.7, "DensifyPostBackward": 16.392, "ProjectionForward": 13.811, "ComputeSSIMGradient": 9.241, "MortonSorting": 2.377, "ComputeTileRanges": 1.526}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 450.4, "psnr": 26.70783105103866, "ssim": 0.8641960219196652, "lpips_vgg": 0.24626878797917048, "splats": 1763968, "stages": {"RasterizeBackward": 220.469, "FusedProjectionBackwardOptimizerStep": 92.627, "RasterizeForward": 69.617, "SortRTS": 20.925, "DensifyPostBackward": 17.739, "ProjectionForward": 14.023, "ComputeSSIMGradient": 9.562, "MortonSorting": 2.959, "ComputeTileRanges": 1.549}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 443.7, "psnr": 26.289035506870437, "ssim": 0.8656463389811309, "lpips_vgg": 0.24447735944837018, "splats": 1726078, "stages": {"RasterizeBackward": 218.21, "ComputeSSIMGradient": 77.956, "RasterizeForward": 69.184, "FusedProjectionBackwardOptimizerStep": 21.885, "SortRTS": 20.654, "DensifyPostBackward": 16.43, "ProjectionForward": 13.948, "MortonSorting": 2.346, "ComputeTileRanges": 1.537}}
{"tier": "3060", "box": "60359503", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 374.6, "psnr": 25.83526773038118, "ssim": 0.8577366704526155, "lpips_vgg": 0.2575634143946434, "splats": 1305281, "stages": {"RasterizeBackward": 188.142, "RasterizeForward": 59.295, "FusedProjectionBackwardOptimizerStep": 51.162, "DensifyPostBackward": 21.692, "ProjectionForward": 20.75, "SortRTS": 18.659, "ComputeSSIMGradient": 9.572, "MortonSorting": 4.323, "ComputeTileRanges": 1.412}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "ours", "seed": 1, "time_s": 244.1, "psnr": 31.823421184833233, "ssim": 0.9158505873802381, "lpips_vgg": 0.3033090031144457, "splats": 709070, "stages": {"RasterizeBackward": 147.726, "RasterizeForward": 48.502, "SortRTS": 13.214, "ProjectionForward": 7.893, "FusedProjectionBackwardOptimizerStep": 7.839, "DensifyPostBackward": 7.621, "ComputeSSIMGradient": 7.311, "ComputeTileRanges": 1.064, "MortonSorting": 1.043}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 878.7, "psnr": 31.861516707982773, "ssim": 0.9162671031096042, "lpips_vgg": 0.3028058812353107, "splats": 700981, "stages": {"RasterizeBackward": 575.468, "RasterizeForward": 233.55, "ComputeSSIMGradient": 29.42, "SortRTS": 13.002, "ProjectionForward": 7.944, "FusedProjectionBackwardOptimizerStep": 7.683, "DensifyPostBackward": 7.503, "ComputeTileRanges": 1.049, "MortonSorting": 1.019}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 265.2, "psnr": 31.737192300649788, "ssim": 0.9156201176154308, "lpips_vgg": 0.30325683858436253, "splats": 715283, "stages": {"RasterizeBackward": 146.678, "RasterizeForward": 48.15, "SortRTS": 30.728, "ProjectionForward": 13.161, "FusedProjectionBackwardOptimizerStep": 7.871, "DensifyPostBackward": 7.622, "ComputeSSIMGradient": 7.23, "MortonSorting": 1.046, "ComputeTileRanges": 1.01}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 2466.5, "psnr": 31.364698850191555, "ssim": 0.9138670961062113, "lpips_vgg": 0.3060620130952289, "splats": 564162, "stages": {"RasterizeBackward": 1898.087, "ComputeSSIMGradient": 228.254, "RasterizeForward": 195.422, "FusedProjectionBackwardOptimizerStep": 82.909, "SortRTS": 25.823, "ProjectionForward": 22.238, "DensifyPostBackward": 10.185, "MortonSorting": 2.054, "ComputeTileRanges": 0.87}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 650.5, "psnr": 31.766629634759365, "ssim": 0.9159909104689573, "lpips_vgg": 0.3028525288413809, "splats": 712512, "stages": {"RasterizeBackward": 556.325, "RasterizeForward": 46.847, "SortRTS": 13.19, "ProjectionForward": 7.904, "FusedProjectionBackwardOptimizerStep": 7.858, "DensifyPostBackward": 7.491, "ComputeSSIMGradient": 7.024, "ComputeTileRanges": 1.059, "MortonSorting": 1.039}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 270.7, "psnr": 31.773619627341247, "ssim": 0.9157722592353821, "lpips_vgg": 0.3032015631280891, "splats": 706129, "stages": {"RasterizeBackward": 146.561, "RasterizeForward": 48.157, "FusedProjectionBackwardOptimizerStep": 35.542, "SortRTS": 13.239, "ProjectionForward": 8.039, "DensifyPostBackward": 7.957, "ComputeSSIMGradient": 7.248, "MortonSorting": 1.26, "ComputeTileRanges": 1.065}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 288.7, "psnr": 31.617346201187527, "ssim": 0.9164454646599598, "lpips_vgg": 0.3035767805185724, "splats": 712934, "stages": {"RasterizeBackward": 143.342, "ComputeSSIMGradient": 58.566, "RasterizeForward": 47.134, "SortRTS": 12.867, "ProjectionForward": 7.759, "FusedProjectionBackwardOptimizerStep": 7.726, "DensifyPostBackward": 7.393, "ComputeTileRanges": 1.043, "MortonSorting": 1.018}}
{"tier": "3060", "box": "60359503", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 235.7, "psnr": 31.65717662909092, "ssim": 0.914234520533146, "lpips_vgg": 0.30518509295220114, "splats": 587393, "stages": {"RasterizeBackward": 130.601, "RasterizeForward": 42.639, "FusedProjectionBackwardOptimizerStep": 19.506, "SortRTS": 11.716, "DensifyPostBackward": 10.483, "ProjectionForward": 9.664, "ComputeSSIMGradient": 7.245, "MortonSorting": 2.01, "ComputeTileRanges": 0.967}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 342.1, "psnr": 31.53583472115653, "ssim": 0.9178894877433776, "lpips_vgg": 0.2083492615942511, "splats": 1060285, "stages": {"RasterizeBackward": 200.299, "RasterizeForward": 62.418, "FusedProjectionBackwardOptimizerStep": 23.399, "SortRTS": 19.253, "DensifyPostBackward": 13.7, "ProjectionForward": 11.573, "ComputeSSIMGradient": 7.364, "MortonSorting": 1.535, "ComputeTileRanges": 1.445}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 1227.5, "psnr": 31.4520628792899, "ssim": 0.9182243398257665, "lpips_vgg": 0.20753170827552297, "splats": 1096385, "stages": {"RasterizeBackward": 799.24, "RasterizeForward": 324.95, "ComputeSSIMGradient": 29.664, "FusedProjectionBackwardOptimizerStep": 24.131, "SortRTS": 19.439, "DensifyPostBackward": 13.8, "ProjectionForward": 11.967, "MortonSorting": 1.564, "ComputeTileRanges": 1.459}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 374.2, "psnr": 31.469275065830775, "ssim": 0.9179037928581237, "lpips_vgg": 0.20810247401874649, "splats": 1080977, "stages": {"RasterizeBackward": 199.19, "RasterizeForward": 62.006, "SortRTS": 45.852, "FusedProjectionBackwardOptimizerStep": 23.892, "ProjectionForward": 18.693, "DensifyPostBackward": 13.697, "ComputeSSIMGradient": 7.283, "MortonSorting": 1.556, "ComputeTileRanges": 1.243}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 3309.8, "psnr": 31.0579713003976, "ssim": 0.9193217498915536, "lpips_vgg": 0.20762704943674867, "splats": 748572, "stages": {"RasterizeBackward": 2497.12, "RasterizeForward": 272.984, "ComputeSSIMGradient": 228.002, "FusedProjectionBackwardOptimizerStep": 221.286, "SortRTS": 41.876, "ProjectionForward": 30.724, "DensifyPostBackward": 14.674, "MortonSorting": 2.826, "ComputeTileRanges": 1.109}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 846.1, "psnr": 31.616989081246512, "ssim": 0.9179861766951425, "lpips_vgg": 0.20804932962384648, "splats": 1070445, "stages": {"RasterizeBackward": 707.326, "RasterizeForward": 59.861, "FusedProjectionBackwardOptimizerStep": 23.654, "SortRTS": 19.29, "DensifyPostBackward": 13.368, "ProjectionForward": 11.684, "ComputeSSIMGradient": 7.001, "MortonSorting": 1.533, "ComputeTileRanges": 1.431}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 405.2, "psnr": 31.60667484828404, "ssim": 0.9181824496814183, "lpips_vgg": 0.20790296280834786, "splats": 1093174, "stages": {"RasterizeBackward": 199.379, "FusedProjectionBackwardOptimizerStep": 86.782, "RasterizeForward": 62.195, "SortRTS": 19.468, "DensifyPostBackward": 14.282, "ProjectionForward": 11.752, "ComputeSSIMGradient": 7.259, "MortonSorting": 1.916, "ComputeTileRanges": 1.454}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 414.4, "psnr": 31.63507935660226, "ssim": 0.9209174088069371, "lpips_vgg": 0.20563009409287028, "splats": 1156877, "stages": {"RasterizeBackward": 210.834, "RasterizeForward": 65.814, "ComputeSSIMGradient": 58.761, "FusedProjectionBackwardOptimizerStep": 26.922, "SortRTS": 20.548, "DensifyPostBackward": 14.738, "ProjectionForward": 12.651, "MortonSorting": 1.654, "ComputeTileRanges": 1.521}}
{"tier": "3060", "box": "60359503", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 337.6, "psnr": 31.167958286830356, "ssim": 0.917437333720071, "lpips_vgg": 0.20909275657468415, "splats": 737155, "stages": {"RasterizeBackward": 171.199, "RasterizeForward": 52.678, "FusedProjectionBackwardOptimizerStep": 52.299, "ProjectionForward": 18.832, "SortRTS": 17.249, "DensifyPostBackward": 14.143, "ComputeSSIMGradient": 7.25, "MortonSorting": 2.6, "ComputeTileRanges": 1.315}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 411.3, "psnr": 26.106240153312683, "ssim": 0.7910356596112251, "lpips_vgg": 0.3863560038526094, "splats": 2262862, "stages": {"RasterizeBackward": 233.866, "RasterizeForward": 73.887, "SortRTS": 20.302, "DensifyPostBackward": 19.266, "ComputeSSIMGradient": 17.934, "FusedProjectionBackwardOptimizerStep": 17.312, "ProjectionForward": 15.089, "MortonSorting": 2.701, "ComputeTileRanges": 1.453}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 1411.8, "psnr": 26.098201632499695, "ssim": 0.7905870005488396, "lpips_vgg": 0.38722949324801725, "splats": 2163677, "stages": {"RasterizeBackward": 896.901, "RasterizeForward": 358.251, "ComputeSSIMGradient": 72.326, "SortRTS": 20.196, "DensifyPostBackward": 18.804, "FusedProjectionBackwardOptimizerStep": 16.681, "ProjectionForward": 14.628, "MortonSorting": 2.569, "ComputeTileRanges": 1.434}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 450.6, "psnr": 26.051556944847107, "ssim": 0.7909094244241714, "lpips_vgg": 0.3860865997638759, "splats": 2289854, "stages": {"RasterizeBackward": 233.166, "RasterizeForward": 73.531, "SortRTS": 49.241, "ProjectionForward": 27.556, "DensifyPostBackward": 19.411, "ComputeSSIMGradient": 17.777, "FusedProjectionBackwardOptimizerStep": 17.549, "MortonSorting": 2.73, "ComputeTileRanges": 1.367}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 3690.3, "psnr": 25.977356791496277, "ssim": 0.7937811613082886, "lpips_vgg": 0.40608133720843514, "splats": 1443216, "stages": {"RasterizeBackward": 2583.401, "ComputeSSIMGradient": 580.665, "RasterizeForward": 267.152, "FusedProjectionBackwardOptimizerStep": 146.712, "ProjectionForward": 43.689, "SortRTS": 36.178, "DensifyPostBackward": 20.182, "MortonSorting": 4.207, "ComputeTileRanges": 1.091}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 1033.8, "psnr": 26.098567008972168, "ssim": 0.7913794741034508, "lpips_vgg": 0.385979510669683, "splats": 2271725, "stages": {"RasterizeBackward": 859.592, "RasterizeForward": 72.118, "SortRTS": 20.348, "DensifyPostBackward": 19.207, "ComputeSSIMGradient": 17.466, "FusedProjectionBackwardOptimizerStep": 17.203, "ProjectionForward": 14.966, "MortonSorting": 2.701, "ComputeTileRanges": 1.45}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 481.0, "psnr": 26.0700786113739, "ssim": 0.7909961380064487, "lpips_vgg": 0.3862319241571238, "splats": 2289662, "stages": {"RasterizeBackward": 232.437, "FusedProjectionBackwardOptimizerStep": 83.877, "RasterizeForward": 73.322, "DensifyPostBackward": 20.58, "SortRTS": 20.431, "ComputeSSIMGradient": 17.726, "ProjectionForward": 15.192, "MortonSorting": 3.329, "ComputeTileRanges": 1.468}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 466.2, "psnr": 25.754918575286865, "ssim": 0.7882698811590672, "lpips_vgg": 0.4095274124154915, "splats": 1580761, "stages": {"RasterizeBackward": 188.707, "ComputeSSIMGradient": 147.49, "RasterizeForward": 61.619, "SortRTS": 16.279, "DensifyPostBackward": 15.124, "FusedProjectionBackwardOptimizerStep": 12.113, "ProjectionForward": 11.562, "MortonSorting": 1.843, "ComputeTileRanges": 1.211}}
{"tier": "3060", "box": "60359511", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 415.6, "psnr": 26.464321494102478, "ssim": 0.7988445237278938, "lpips_vgg": 0.3823251273483049, "splats": 2063261, "stages": {"RasterizeBackward": 208.283, "RasterizeForward": 65.323, "FusedProjectionBackwardOptimizerStep": 43.386, "DensifyPostBackward": 26.143, "ProjectionForward": 20.995, "SortRTS": 18.802, "ComputeSSIMGradient": 17.771, "MortonSorting": 5.812, "ComputeTileRanges": 1.356}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 399.0, "psnr": 22.606485748291014, "ssim": 0.7280847311019898, "lpips_vgg": 0.31053773470311963, "splats": 1767262, "stages": {"RasterizeBackward": 218.87, "RasterizeForward": 71.907, "SortRTS": 25.077, "FusedProjectionBackwardOptimizerStep": 24.826, "DensifyPostBackward": 17.439, "ProjectionForward": 16.31, "ComputeSSIMGradient": 9.463, "MortonSorting": 2.072, "ComputeTileRanges": 1.706}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 1362.3, "psnr": 22.22932631969452, "ssim": 0.72304996997118, "lpips_vgg": 0.31055247906701416, "splats": 1771409, "stages": {"RasterizeBackward": 863.707, "RasterizeForward": 357.851, "ComputeSSIMGradient": 38.274, "SortRTS": 25.738, "FusedProjectionBackwardOptimizerStep": 24.738, "DensifyPostBackward": 17.573, "ProjectionForward": 16.465, "MortonSorting": 2.058, "ComputeTileRanges": 1.693}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 449.2, "psnr": 22.708963108062743, "ssim": 0.7290816560387612, "lpips_vgg": 0.3107234365053003, "splats": 1769892, "stages": {"RasterizeBackward": 219.675, "RasterizeForward": 72.115, "SortRTS": 60.525, "ProjectionForward": 26.076, "FusedProjectionBackwardOptimizerStep": 24.887, "DensifyPostBackward": 17.638, "ComputeSSIMGradient": 9.37, "MortonSorting": 2.077, "ComputeTileRanges": 1.541}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 3221.2, "psnr": 21.901375150680543, "ssim": 0.7202355921268463, "lpips_vgg": 0.3278703504070494, "splats": 916993, "stages": {"RasterizeBackward": 2376.013, "ComputeSSIMGradient": 302.664, "RasterizeForward": 248.053, "FusedProjectionBackwardOptimizerStep": 179.417, "SortRTS": 50.486, "ProjectionForward": 33.892, "DensifyPostBackward": 16.476, "MortonSorting": 2.749, "ComputeTileRanges": 1.365}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 1013.4, "psnr": 22.710409450531007, "ssim": 0.7295228287577629, "lpips_vgg": 0.31046764472171856, "splats": 1788381, "stages": {"RasterizeBackward": 833.766, "RasterizeForward": 70.622, "SortRTS": 25.365, "FusedProjectionBackwardOptimizerStep": 24.881, "DensifyPostBackward": 17.368, "ProjectionForward": 16.458, "ComputeSSIMGradient": 9.241, "MortonSorting": 2.077, "ComputeTileRanges": 1.767}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 460.4, "psnr": 22.627332758903503, "ssim": 0.7281883016228676, "lpips_vgg": 0.31059992101840705, "splats": 1770326, "stages": {"RasterizeBackward": 216.878, "FusedProjectionBackwardOptimizerStep": 89.318, "RasterizeForward": 71.164, "SortRTS": 25.009, "DensifyPostBackward": 18.065, "ProjectionForward": 16.104, "ComputeSSIMGradient": 9.369, "MortonSorting": 2.52, "ComputeTileRanges": 1.72}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 455.8, "psnr": 22.559043431282042, "ssim": 0.7307090848684311, "lpips_vgg": 0.313636662703381, "splats": 1778593, "stages": {"RasterizeBackward": 209.316, "ComputeSSIMGradient": 76.788, "RasterizeForward": 69.132, "SortRTS": 24.22, "FusedProjectionBackwardOptimizerStep": 23.864, "DensifyPostBackward": 17.083, "ProjectionForward": 16.234, "MortonSorting": 1.99, "ComputeTileRanges": 1.672}}
{"tier": "3060", "box": "60359511", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 348.0, "psnr": 21.614680767059326, "ssim": 0.7170925498008728, "lpips_vgg": 0.32504046334951364, "splats": 989556, "stages": {"RasterizeBackward": 161.993, "RasterizeForward": 52.908, "FusedProjectionBackwardOptimizerStep": 48.84, "SortRTS": 21.621, "ProjectionForward": 20.903, "DensifyPostBackward": 17.555, "ComputeSSIMGradient": 9.356, "MortonSorting": 2.835, "ComputeTileRanges": 1.449}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 423.9, "psnr": 21.64132962575773, "ssim": 0.7051680567787915, "lpips_vgg": 0.3264781628205163, "splats": 2524448, "stages": {"RasterizeBackward": 230.724, "RasterizeForward": 71.099, "FusedProjectionBackwardOptimizerStep": 29.388, "SortRTS": 23.983, "DensifyPostBackward": 22.757, "ProjectionForward": 17.77, "ComputeSSIMGradient": 9.444, "MortonSorting": 3.183, "ComputeTileRanges": 1.602}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 1415.2, "psnr": 21.821299529657132, "ssim": 0.7076418646952001, "lpips_vgg": 0.3247344840755372, "splats": 2530217, "stages": {"RasterizeBackward": 901.083, "RasterizeForward": 365.406, "ComputeSSIMGradient": 38.17, "FusedProjectionBackwardOptimizerStep": 29.561, "SortRTS": 24.144, "DensifyPostBackward": 22.823, "ProjectionForward": 17.623, "MortonSorting": 3.167, "ComputeTileRanges": 1.726}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 465.8, "psnr": 21.816196139265852, "ssim": 0.7057557934668006, "lpips_vgg": 0.32607967796579385, "splats": 2554224, "stages": {"RasterizeBackward": 229.969, "RasterizeForward": 70.726, "SortRTS": 56.881, "ProjectionForward": 30.91, "FusedProjectionBackwardOptimizerStep": 29.687, "DensifyPostBackward": 22.762, "ComputeSSIMGradient": 9.342, "MortonSorting": 3.201, "ComputeTileRanges": 1.476}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 3729.0, "psnr": 21.097200626280248, "ssim": 0.7051340545096049, "lpips_vgg": 0.32998840477966984, "splats": 2021163, "stages": {"RasterizeBackward": 2689.885, "ComputeSSIMGradient": 300.465, "FusedProjectionBackwardOptimizerStep": 295.301, "RasterizeForward": 293.556, "ProjectionForward": 60.742, "SortRTS": 48.147, "DensifyPostBackward": 28.665, "MortonSorting": 6.214, "ComputeTileRanges": 1.288}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 1015.6, "psnr": 21.796092800977753, "ssim": 0.7064403673497642, "lpips_vgg": 0.3254575152082618, "splats": 2534363, "stages": {"RasterizeBackward": 826.386, "RasterizeForward": 70.019, "FusedProjectionBackwardOptimizerStep": 29.491, "SortRTS": 23.881, "DensifyPostBackward": 22.514, "ProjectionForward": 17.597, "ComputeSSIMGradient": 9.215, "MortonSorting": 3.177, "ComputeTileRanges": 1.656}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 511.0, "psnr": 21.72555439646651, "ssim": 0.7052613932911943, "lpips_vgg": 0.32624662742294125, "splats": 2524099, "stages": {"RasterizeBackward": 228.613, "FusedProjectionBackwardOptimizerStep": 122.807, "RasterizeForward": 70.123, "SortRTS": 23.692, "DensifyPostBackward": 23.665, "ProjectionForward": 17.509, "ComputeSSIMGradient": 9.272, "MortonSorting": 3.887, "ComputeTileRanges": 1.603}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 498.4, "psnr": 21.965231267417348, "ssim": 0.7172056596453596, "lpips_vgg": 0.31614385799095923, "splats": 2770011, "stages": {"RasterizeBackward": 234.155, "ComputeSSIMGradient": 76.346, "RasterizeForward": 72.172, "FusedProjectionBackwardOptimizerStep": 32.299, "SortRTS": 24.441, "DensifyPostBackward": 23.487, "ProjectionForward": 18.693, "MortonSorting": 3.373, "ComputeTileRanges": 1.681}}
{"tier": "3060", "box": "60359511", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 407.7, "psnr": 21.27698291220316, "ssim": 0.6966686161552987, "lpips_vgg": 0.33855788436713136, "splats": 1908077, "stages": {"RasterizeBackward": 188.102, "FusedProjectionBackwardOptimizerStep": 64.661, "RasterizeForward": 57.292, "DensifyPostBackward": 27.577, "ProjectionForward": 26.439, "SortRTS": 20.373, "ComputeSSIMGradient": 9.326, "MortonSorting": 5.595, "ComputeTileRanges": 1.381}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 399.8, "psnr": 21.780051181190892, "ssim": 0.7825267048258531, "lpips_vgg": 0.2988252554832075, "splats": 1753646, "stages": {"RasterizeBackward": 215.175, "RasterizeForward": 71.754, "SortRTS": 27.122, "FusedProjectionBackwardOptimizerStep": 26.189, "ProjectionForward": 17.606, "DensifyPostBackward": 17.336, "ComputeSSIMGradient": 9.459, "MortonSorting": 2.099, "ComputeTileRanges": 1.784}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 1345.9, "psnr": 21.948083927756862, "ssim": 0.7833655053063443, "lpips_vgg": 0.2979496149795848, "splats": 1739345, "stages": {"RasterizeBackward": 848.504, "RasterizeForward": 355.417, "ComputeSSIMGradient": 38.189, "SortRTS": 26.647, "FusedProjectionBackwardOptimizerStep": 25.941, "DensifyPostBackward": 17.39, "ProjectionForward": 17.273, "MortonSorting": 2.068, "ComputeTileRanges": 1.791}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 441.4, "psnr": 21.99413924468191, "ssim": 0.7813080110047993, "lpips_vgg": 0.29831472867660214, "splats": 1733167, "stages": {"RasterizeBackward": 212.528, "RasterizeForward": 70.674, "SortRTS": 64.707, "ProjectionForward": 27.006, "FusedProjectionBackwardOptimizerStep": 25.995, "DensifyPostBackward": 17.109, "ComputeSSIMGradient": 9.34, "MortonSorting": 2.077, "ComputeTileRanges": 1.643}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 3374.3, "psnr": 21.357037719927337, "ssim": 0.7796931031503176, "lpips_vgg": 0.3110420217912024, "splats": 816290, "stages": {"RasterizeBackward": 2513.543, "ComputeSSIMGradient": 297.187, "RasterizeForward": 258.984, "FusedProjectionBackwardOptimizerStep": 185.441, "SortRTS": 55.085, "ProjectionForward": 33.437, "DensifyPostBackward": 16.239, "MortonSorting": 2.568, "ComputeTileRanges": 1.452}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 1012.7, "psnr": 21.78678176277562, "ssim": 0.7819768927599254, "lpips_vgg": 0.29826563283393964, "splats": 1738627, "stages": {"RasterizeBackward": 833.602, "RasterizeForward": 69.938, "SortRTS": 26.877, "FusedProjectionBackwardOptimizerStep": 26.009, "ProjectionForward": 17.364, "DensifyPostBackward": 17.018, "ComputeSSIMGradient": 9.222, "MortonSorting": 2.081, "ComputeTileRanges": 1.79}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 465.1, "psnr": 21.89304246400532, "ssim": 0.7824634752775493, "lpips_vgg": 0.29879979998861755, "splats": 1739171, "stages": {"RasterizeBackward": 212.691, "FusedProjectionBackwardOptimizerStep": 92.453, "RasterizeForward": 70.601, "SortRTS": 26.81, "DensifyPostBackward": 18.044, "ProjectionForward": 17.233, "ComputeSSIMGradient": 9.326, "MortonSorting": 2.542, "ComputeTileRanges": 1.726}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 445.9, "psnr": 21.81809465508712, "ssim": 0.7857152145159872, "lpips_vgg": 0.299009604203264, "splats": 1671158, "stages": {"RasterizeBackward": 204.44, "ComputeSSIMGradient": 75.446, "RasterizeForward": 68.322, "SortRTS": 25.553, "FusedProjectionBackwardOptimizerStep": 24.39, "ProjectionForward": 16.56, "DensifyPostBackward": 16.517, "MortonSorting": 1.929, "ComputeTileRanges": 1.702}}
{"tier": "3060", "box": "60359511", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 357.0, "psnr": 21.258025922273333, "ssim": 0.777017781608983, "lpips_vgg": 0.3097538206744119, "splats": 875143, "stages": {"RasterizeBackward": 164.612, "RasterizeForward": 54.789, "FusedProjectionBackwardOptimizerStep": 51.889, "SortRTS": 23.435, "ProjectionForward": 21.738, "DensifyPostBackward": 17.076, "ComputeSSIMGradient": 9.332, "MortonSorting": 2.639, "ComputeTileRanges": 1.553}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 381.8, "psnr": 26.587911896083664, "ssim": 0.8638083520142928, "lpips_vgg": 0.24727645287921424, "splats": 1749670, "stages": {"RasterizeBackward": 216.094, "RasterizeForward": 68.125, "FusedProjectionBackwardOptimizerStep": 21.568, "SortRTS": 20.875, "DensifyPostBackward": 16.913, "ProjectionForward": 14.034, "ComputeSSIMGradient": 9.416, "MortonSorting": 2.399, "ComputeTileRanges": 1.47}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 1319.8, "psnr": 26.71686952010445, "ssim": 0.8641302507856617, "lpips_vgg": 0.24660211697301468, "splats": 1729132, "stages": {"RasterizeBackward": 846.21, "RasterizeForward": 344.435, "ComputeSSIMGradient": 38.096, "FusedProjectionBackwardOptimizerStep": 21.426, "SortRTS": 20.822, "DensifyPostBackward": 16.82, "ProjectionForward": 13.893, "MortonSorting": 2.367, "ComputeTileRanges": 1.485}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 424.0, "psnr": 26.585241898246434, "ssim": 0.8638922805371492, "lpips_vgg": 0.2471964591673261, "splats": 1758939, "stages": {"RasterizeBackward": 214.578, "RasterizeForward": 67.544, "SortRTS": 49.444, "ProjectionForward": 24.628, "FusedProjectionBackwardOptimizerStep": 21.679, "DensifyPostBackward": 17.018, "ComputeSSIMGradient": 9.335, "MortonSorting": 2.415, "ComputeTileRanges": 1.293}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 3588.1, "psnr": 25.683341731195863, "ssim": 0.8606008705885514, "lpips_vgg": 0.25282757393777744, "splats": 1283385, "stages": {"RasterizeBackward": 2658.003, "ComputeSSIMGradient": 302.358, "RasterizeForward": 283.103, "FusedProjectionBackwardOptimizerStep": 218.058, "ProjectionForward": 46.496, "SortRTS": 42.5, "DensifyPostBackward": 22.229, "MortonSorting": 4.54, "ComputeTileRanges": 1.15}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 971.3, "psnr": 26.479925694672957, "ssim": 0.861790436765422, "lpips_vgg": 0.24758127430351792, "splats": 1753865, "stages": {"RasterizeBackward": 804.523, "RasterizeForward": 66.939, "FusedProjectionBackwardOptimizerStep": 21.658, "SortRTS": 21.032, "DensifyPostBackward": 16.878, "ProjectionForward": 14.072, "ComputeSSIMGradient": 9.237, "MortonSorting": 2.404, "ComputeTileRanges": 1.486}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 457.3, "psnr": 26.762375334034797, "ssim": 0.8646141860796057, "lpips_vgg": 0.24615283932132828, "splats": 1756686, "stages": {"RasterizeBackward": 215.453, "FusedProjectionBackwardOptimizerStep": 91.474, "RasterizeForward": 67.733, "SortRTS": 21.192, "DensifyPostBackward": 17.956, "ProjectionForward": 14.186, "ComputeSSIMGradient": 9.308, "MortonSorting": 2.944, "ComputeTileRanges": 1.517}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 451.8, "psnr": 26.26044401915177, "ssim": 0.8656672511411749, "lpips_vgg": 0.24385197974805647, "splats": 1736243, "stages": {"RasterizeBackward": 212.388, "ComputeSSIMGradient": 76.447, "RasterizeForward": 67.237, "FusedProjectionBackwardOptimizerStep": 21.993, "SortRTS": 20.985, "DensifyPostBackward": 16.813, "ProjectionForward": 14.273, "MortonSorting": 2.358, "ComputeTileRanges": 1.473}}
{"tier": "3060", "box": "60359511", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 379.7, "psnr": 25.853608504585598, "ssim": 0.8577242506586987, "lpips_vgg": 0.2572070870797299, "splats": 1312930, "stages": {"RasterizeBackward": 183.285, "RasterizeForward": 57.536, "FusedProjectionBackwardOptimizerStep": 51.076, "DensifyPostBackward": 21.941, "ProjectionForward": 21.324, "SortRTS": 18.671, "ComputeSSIMGradient": 9.322, "MortonSorting": 4.333, "ComputeTileRanges": 1.299}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "ours", "seed": 1, "time_s": 248.9, "psnr": 31.78142757904835, "ssim": 0.9158523373114758, "lpips_vgg": 0.30315252166135337, "splats": 716888, "stages": {"RasterizeBackward": 143.519, "RasterizeForward": 47.06, "SortRTS": 13.307, "ProjectionForward": 8.024, "DensifyPostBackward": 7.952, "FusedProjectionBackwardOptimizerStep": 7.874, "ComputeSSIMGradient": 7.092, "MortonSorting": 1.048, "ComputeTileRanges": 0.985}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 873.3, "psnr": 31.764655626737156, "ssim": 0.9158689884039072, "lpips_vgg": 0.3031274911294738, "splats": 704306, "stages": {"RasterizeBackward": 564.964, "RasterizeForward": 229.395, "ComputeSSIMGradient": 28.645, "SortRTS": 13.136, "ProjectionForward": 7.903, "DensifyPostBackward": 7.811, "FusedProjectionBackwardOptimizerStep": 7.731, "MortonSorting": 1.025, "ComputeTileRanges": 1.001}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 273.9, "psnr": 31.820047085101788, "ssim": 0.9160055946081113, "lpips_vgg": 0.30286613218377123, "splats": 711554, "stages": {"RasterizeBackward": 142.028, "RasterizeForward": 46.42, "SortRTS": 30.134, "ProjectionForward": 13.279, "DensifyPostBackward": 8.031, "FusedProjectionBackwardOptimizerStep": 7.845, "ComputeSSIMGradient": 7.037, "MortonSorting": 1.044, "ComputeTileRanges": 0.854}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 2460.9, "psnr": 31.32904512454302, "ssim": 0.9129297488775009, "lpips_vgg": 0.30594718813995414, "splats": 560640, "stages": {"RasterizeBackward": 1882.532, "ComputeSSIMGradient": 228.198, "RasterizeForward": 193.993, "FusedProjectionBackwardOptimizerStep": 82.714, "SortRTS": 25.365, "ProjectionForward": 22.762, "DensifyPostBackward": 10.866, "MortonSorting": 2.05, "ComputeTileRanges": 0.759}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 660.6, "psnr": 31.93022938263722, "ssim": 0.916217348514459, "lpips_vgg": 0.3028087155155588, "splats": 720274, "stages": {"RasterizeBackward": 557.822, "RasterizeForward": 46.681, "SortRTS": 13.185, "FusedProjectionBackwardOptimizerStep": 7.892, "DensifyPostBackward": 7.865, "ProjectionForward": 7.865, "ComputeSSIMGradient": 6.972, "MortonSorting": 1.052, "ComputeTileRanges": 1.009}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 275.3, "psnr": 31.927964186057068, "ssim": 0.9160483066852276, "lpips_vgg": 0.3029969624455381, "splats": 717569, "stages": {"RasterizeBackward": 143.144, "RasterizeForward": 46.852, "FusedProjectionBackwardOptimizerStep": 35.668, "SortRTS": 13.206, "DensifyPostBackward": 8.31, "ProjectionForward": 8.19, "ComputeSSIMGradient": 7.034, "MortonSorting": 1.277, "ComputeTileRanges": 0.987}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 292.8, "psnr": 31.24259244478666, "ssim": 0.9108752684715467, "lpips_vgg": 0.30547016991980597, "splats": 711374, "stages": {"RasterizeBackward": 139.173, "ComputeSSIMGradient": 57.351, "RasterizeForward": 45.646, "SortRTS": 12.821, "ProjectionForward": 7.809, "FusedProjectionBackwardOptimizerStep": 7.729, "DensifyPostBackward": 7.695, "MortonSorting": 1.021, "ComputeTileRanges": 0.972}}
{"tier": "3060", "box": "60359511", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 244.9, "psnr": 31.587320865728916, "ssim": 0.9137952618109875, "lpips_vgg": 0.3051514390754603, "splats": 582003, "stages": {"RasterizeBackward": 127.969, "RasterizeForward": 41.674, "FusedProjectionBackwardOptimizerStep": 19.469, "SortRTS": 11.788, "DensifyPostBackward": 11.103, "ProjectionForward": 10.151, "ComputeSSIMGradient": 7.014, "MortonSorting": 2.005, "ComputeTileRanges": 0.894}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 349.2, "psnr": 28.396321552555737, "ssim": 0.8819962841708485, "lpips_vgg": 0.2145331450800236, "splats": 1177418, "stages": {"RasterizeBackward": 192.151, "RasterizeForward": 64.101, "SortRTS": 20.217, "FusedProjectionBackwardOptimizerStep": 18.897, "DensifyPostBackward": 13.283, "ProjectionForward": 13.19, "ComputeSSIMGradient": 9.446, "MortonSorting": 1.588, "ComputeTileRanges": 1.392}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 1190.8, "psnr": 28.636744336384098, "ssim": 0.8825386021195388, "lpips_vgg": 0.21424575233091192, "splats": 1164747, "stages": {"RasterizeBackward": 754.375, "RasterizeForward": 317.23, "ComputeSSIMGradient": 38.202, "SortRTS": 19.595, "FusedProjectionBackwardOptimizerStep": 18.461, "DensifyPostBackward": 12.957, "ProjectionForward": 12.593, "MortonSorting": 1.54, "ComputeTileRanges": 1.411}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 375.8, "psnr": 28.383644127264255, "ssim": 0.8814192327057443, "lpips_vgg": 0.21542928301096748, "splats": 1166666, "stages": {"RasterizeBackward": 190.824, "RasterizeForward": 63.576, "SortRTS": 47.187, "ProjectionForward": 20.076, "FusedProjectionBackwardOptimizerStep": 18.766, "DensifyPostBackward": 13.066, "ComputeSSIMGradient": 9.359, "MortonSorting": 1.571, "ComputeTileRanges": 1.234}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 2854.2, "psnr": 27.125087319350826, "ssim": 0.8762096166610718, "lpips_vgg": 0.22647301772369896, "splats": 642213, "stages": {"RasterizeBackward": 2103.783, "ComputeSSIMGradient": 300.43, "RasterizeForward": 223.23, "FusedProjectionBackwardOptimizerStep": 136.884, "SortRTS": 37.148, "ProjectionForward": 26.691, "DensifyPostBackward": 13.412, "MortonSorting": 2.18, "ComputeTileRanges": 1.013}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 877.2, "psnr": 28.553032526155796, "ssim": 0.8827748676625694, "lpips_vgg": 0.21518373766898768, "splats": 1162692, "stages": {"RasterizeBackward": 727.286, "RasterizeForward": 62.079, "SortRTS": 19.6, "FusedProjectionBackwardOptimizerStep": 18.656, "DensifyPostBackward": 12.91, "ProjectionForward": 12.556, "ComputeSSIMGradient": 9.263, "MortonSorting": 1.56, "ComputeTileRanges": 1.42}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 391.5, "psnr": 28.565054032860733, "ssim": 0.8824199816075767, "lpips_vgg": 0.2152894837591754, "splats": 1153640, "stages": {"RasterizeBackward": 188.258, "FusedProjectionBackwardOptimizerStep": 68.045, "RasterizeForward": 62.717, "SortRTS": 19.737, "DensifyPostBackward": 13.506, "ProjectionForward": 12.874, "ComputeSSIMGradient": 9.386, "MortonSorting": 1.889, "ComputeTileRanges": 1.407}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 404.6, "psnr": 28.011755966558688, "ssim": 0.8813677764520412, "lpips_vgg": 0.2172746265324666, "splats": 1141752, "stages": {"RasterizeBackward": 186.569, "ComputeSSIMGradient": 76.222, "RasterizeForward": 62.5, "SortRTS": 19.483, "FusedProjectionBackwardOptimizerStep": 18.795, "DensifyPostBackward": 12.738, "ProjectionForward": 12.637, "MortonSorting": 1.516, "ComputeTileRanges": 1.383}}
{"tier": "3060", "box": "60359511", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 294.9, "psnr": 27.38169828275355, "ssim": 0.8767723528350272, "lpips_vgg": 0.22340459448050615, "splats": 682365, "stages": {"RasterizeBackward": 142.916, "RasterizeForward": 47.66, "FusedProjectionBackwardOptimizerStep": 34.554, "SortRTS": 16.357, "ProjectionForward": 15.68, "DensifyPostBackward": 13.62, "ComputeSSIMGradient": 9.396, "MortonSorting": 2.142, "ComputeTileRanges": 1.187}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 366.5, "psnr": 25.486710018581814, "ssim": 0.8726194964514838, "lpips_vgg": 0.22556855276664894, "splats": 1116067, "stages": {"RasterizeBackward": 217.311, "RasterizeForward": 70.217, "SortRTS": 19.471, "FusedProjectionBackwardOptimizerStep": 19.431, "DensifyPostBackward": 12.458, "ProjectionForward": 11.976, "ComputeSSIMGradient": 9.475, "MortonSorting": 1.452, "ComputeTileRanges": 1.388}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 1294.9, "psnr": 25.83208507961697, "ssim": 0.8747730652491251, "lpips_vgg": 0.2242884380285083, "splats": 1083792, "stages": {"RasterizeBackward": 843.427, "RasterizeForward": 345.289, "ComputeSSIMGradient": 38.203, "FusedProjectionBackwardOptimizerStep": 18.975, "SortRTS": 18.934, "DensifyPostBackward": 12.122, "ProjectionForward": 11.481, "MortonSorting": 1.401, "ComputeTileRanges": 1.381}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 391.4, "psnr": 25.69404665629069, "ssim": 0.8733093407418993, "lpips_vgg": 0.2259227380016299, "splats": 1083396, "stages": {"RasterizeBackward": 212.412, "RasterizeForward": 68.376, "SortRTS": 45.79, "FusedProjectionBackwardOptimizerStep": 19.116, "ProjectionForward": 18.333, "DensifyPostBackward": 12.321, "ComputeSSIMGradient": 9.412, "MortonSorting": 1.428, "ComputeTileRanges": 1.222}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 2881.5, "psnr": 24.56372027926975, "ssim": 0.869069516658783, "lpips_vgg": 0.24199543715703356, "splats": 554893, "stages": {"RasterizeBackward": 2142.801, "ComputeSSIMGradient": 302.115, "RasterizeForward": 230.575, "FusedProjectionBackwardOptimizerStep": 130.188, "SortRTS": 33.424, "ProjectionForward": 24.414, "DensifyPostBackward": 12.606, "MortonSorting": 2.006, "ComputeTileRanges": 1.033}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 932.3, "psnr": 25.338604821099175, "ssim": 0.872760620382097, "lpips_vgg": 0.2251313558694649, "splats": 1112294, "stages": {"RasterizeBackward": 786.992, "RasterizeForward": 67.896, "FusedProjectionBackwardOptimizerStep": 19.274, "SortRTS": 19.188, "DensifyPostBackward": 12.29, "ProjectionForward": 11.662, "ComputeSSIMGradient": 9.216, "MortonSorting": 1.443, "ComputeTileRanges": 1.384}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 414.2, "psnr": 25.76056459214952, "ssim": 0.8743098311954074, "lpips_vgg": 0.2238253442289992, "splats": 1120825, "stages": {"RasterizeBackward": 213.523, "FusedProjectionBackwardOptimizerStep": 72.497, "RasterizeForward": 68.724, "SortRTS": 19.229, "DensifyPostBackward": 12.888, "ProjectionForward": 11.693, "ComputeSSIMGradient": 9.367, "MortonSorting": 1.773, "ComputeTileRanges": 1.381}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 408.7, "psnr": 25.669349034627277, "ssim": 0.8766174448861016, "lpips_vgg": 0.22385552375701367, "splats": 1052977, "stages": {"RasterizeBackward": 201.372, "ComputeSSIMGradient": 76.607, "RasterizeForward": 65.207, "FusedProjectionBackwardOptimizerStep": 18.592, "SortRTS": 18.064, "DensifyPostBackward": 11.723, "ProjectionForward": 11.213, "MortonSorting": 1.354, "ComputeTileRanges": 1.319}}
{"tier": "3060", "box": "60359511", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 297.0, "psnr": 24.601233588324654, "ssim": 0.8654171758227878, "lpips_vgg": 0.24531808500363203, "splats": 603910, "stages": {"RasterizeBackward": 154.491, "RasterizeForward": 49.811, "FusedProjectionBackwardOptimizerStep": 34.622, "ProjectionForward": 15.199, "SortRTS": 14.371, "DensifyPostBackward": 13.178, "ComputeSSIMGradient": 9.403, "MortonSorting": 2.06, "ComputeTileRanges": 1.075}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 569.5, "psnr": 24.35817611694336, "ssim": 0.7240624094009399, "lpips_vgg": 0.3651443443072616, "splats": 2895968, "stages": {"RasterizeBackward": 325.426, "RasterizeForward": 104.89, "SortRTS": 29.129, "DensifyPostBackward": 27.298, "FusedProjectionBackwardOptimizerStep": 25.2, "ProjectionForward": 20.345, "ComputeSSIMGradient": 17.659, "MortonSorting": 3.458, "ComputeTileRanges": 2.022}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 1974.0, "psnr": 24.325540008544923, "ssim": 0.7232290172576904, "lpips_vgg": 0.36628828634312155, "splats": 2833467, "stages": {"RasterizeBackward": 1263.991, "RasterizeForward": 513.248, "ComputeSSIMGradient": 71.191, "SortRTS": 28.7, "DensifyPostBackward": 26.925, "FusedProjectionBackwardOptimizerStep": 24.832, "ProjectionForward": 19.996, "MortonSorting": 3.36, "ComputeTileRanges": 2.062}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 628.7, "psnr": 24.339945373535155, "ssim": 0.7238901901245117, "lpips_vgg": 0.3653774244036515, "splats": 2897645, "stages": {"RasterizeBackward": 322.686, "RasterizeForward": 103.873, "SortRTS": 71.028, "ProjectionForward": 35.706, "DensifyPostBackward": 27.256, "FusedProjectionBackwardOptimizerStep": 25.024, "ComputeSSIMGradient": 17.521, "MortonSorting": 3.457, "ComputeTileRanges": 1.825}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 4996.1, "psnr": 24.113812103271485, "ssim": 0.7120391058921814, "lpips_vgg": 0.40360317024259534, "splats": 1767133, "stages": {"RasterizeBackward": 3626.762, "ComputeSSIMGradient": 574.594, "RasterizeForward": 411.233, "FusedProjectionBackwardOptimizerStep": 220.088, "SortRTS": 58.062, "ProjectionForward": 56.917, "DensifyPostBackward": 28.424, "MortonSorting": 5.407, "ComputeTileRanges": 1.582}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 1362.1, "psnr": 24.34972412109375, "ssim": 0.7240006852149964, "lpips_vgg": 0.36475324637274215, "splats": 2911378, "stages": {"RasterizeBackward": 1117.373, "RasterizeForward": 102.378, "SortRTS": 29.071, "DensifyPostBackward": 27.111, "FusedProjectionBackwardOptimizerStep": 25.239, "ProjectionForward": 20.348, "ComputeSSIMGradient": 17.193, "MortonSorting": 3.468, "ComputeTileRanges": 2.023}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 654.8, "psnr": 24.335307846069338, "ssim": 0.7237491989135743, "lpips_vgg": 0.3652962877566706, "splats": 2878633, "stages": {"RasterizeBackward": 320.938, "FusedProjectionBackwardOptimizerStep": 113.02, "RasterizeForward": 103.39, "SortRTS": 28.901, "DensifyPostBackward": 28.482, "ProjectionForward": 20.192, "ComputeSSIMGradient": 17.465, "MortonSorting": 4.211, "ComputeTileRanges": 2.018}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 624.9, "psnr": 24.072548904418944, "ssim": 0.7107574439048767, "lpips_vgg": 0.40197935946763474, "splats": 2182078, "stages": {"RasterizeBackward": 282.669, "ComputeSSIMGradient": 145.338, "RasterizeForward": 93.56, "SortRTS": 24.913, "DensifyPostBackward": 22.207, "FusedProjectionBackwardOptimizerStep": 19.772, "ProjectionForward": 16.767, "MortonSorting": 2.515, "ComputeTileRanges": 1.752}}
{"tier": "3060", "box": "60359511", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 594.4, "psnr": 24.4856282043457, "ssim": 0.7274239659309387, "lpips_vgg": 0.36409148515183726, "splats": 2487218, "stages": {"RasterizeBackward": 301.352, "RasterizeForward": 95.928, "FusedProjectionBackwardOptimizerStep": 65.926, "DensifyPostBackward": 36.002, "ProjectionForward": 29.939, "SortRTS": 27.832, "ComputeSSIMGradient": 17.455, "MortonSorting": 7.253, "ComputeTileRanges": 1.885}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 601.0, "psnr": 29.68804251352946, "ssim": 0.9107065240542094, "lpips_vgg": 0.28360784471800815, "splats": 682132, "stages": {"RasterizeBackward": 386.64, "RasterizeForward": 155.007, "ComputeSSIMGradient": 17.763, "SortRTS": 12.957, "FusedProjectionBackwardOptimizerStep": 9.623, "ProjectionForward": 7.01, "DensifyPostBackward": 6.206, "ComputeTileRanges": 1.006, "MortonSorting": 0.729}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 197.4, "psnr": 29.667403666178384, "ssim": 0.9106239259243012, "lpips_vgg": 0.2839550725875036, "splats": 693043, "stages": {"RasterizeBackward": 98.911, "RasterizeForward": 31.658, "SortRTS": 30.775, "ProjectionForward": 10.453, "FusedProjectionBackwardOptimizerStep": 9.775, "DensifyPostBackward": 6.292, "ComputeSSIMGradient": 4.43, "ComputeTileRanges": 0.867, "MortonSorting": 0.746}}
{"tier": "3070", "box": "60351021", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1725.5, "psnr": 28.618130048116047, "ssim": 0.9093829135100047, "lpips_vgg": 0.2858440366822918, "splats": 502505, "stages": {"RasterizeBackward": 1290.629, "ComputeSSIMGradient": 152.425, "RasterizeForward": 139.15, "FusedProjectionBackwardOptimizerStep": 84.918, "SortRTS": 28.219, "ProjectionForward": 17.382, "DensifyPostBackward": 7.64, "MortonSorting": 1.414, "ComputeTileRanges": 0.823}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 285.4, "psnr": 24.6615948677063, "ssim": 0.8345917865633965, "lpips_vgg": 0.30067952382809127, "splats": 2137466, "stages": {"RasterizeBackward": 150.708, "RasterizeForward": 47.559, "FusedProjectionBackwardOptimizerStep": 22.664, "SortRTS": 21.421, "DensifyPostBackward": 14.704, "ProjectionForward": 14.099, "ComputeSSIMGradient": 5.831, "MortonSorting": 2.173, "ComputeTileRanges": 1.441}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 927.1, "psnr": 24.66280541419983, "ssim": 0.8352417573332787, "lpips_vgg": 0.29924052967038484, "splats": 2127499, "stages": {"RasterizeBackward": 584.3, "RasterizeForward": 238.259, "ComputeSSIMGradient": 23.376, "FusedProjectionBackwardOptimizerStep": 22.549, "SortRTS": 21.374, "DensifyPostBackward": 14.585, "ProjectionForward": 13.928, "MortonSorting": 2.136, "ComputeTileRanges": 1.458}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 320.9, "psnr": 24.680485248565674, "ssim": 0.8349862679839134, "lpips_vgg": 0.30024551692716034, "splats": 2118657, "stages": {"RasterizeBackward": 149.118, "SortRTS": 50.71, "RasterizeForward": 47.014, "ProjectionForward": 22.91, "FusedProjectionBackwardOptimizerStep": 22.523, "DensifyPostBackward": 14.633, "ComputeSSIMGradient": 5.826, "MortonSorting": 2.161, "ComputeTileRanges": 1.3}}
{"tier": "3070", "box": "60351021", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 2492.8, "psnr": 24.296573877334595, "ssim": 0.8354679971933365, "lpips_vgg": 0.30235240370676364, "splats": 1626949, "stages": {"RasterizeBackward": 1777.89, "ComputeSSIMGradient": 201.793, "FusedProjectionBackwardOptimizerStep": 199.721, "RasterizeForward": 195.975, "SortRTS": 45.616, "ProjectionForward": 43.863, "DensifyPostBackward": 19.879, "MortonSorting": 4.276, "ComputeTileRanges": 1.212}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 390.3, "psnr": 26.347930192947388, "ssim": 0.7868889247377714, "lpips_vgg": 0.28104496440611826, "splats": 2424468, "stages": {"RasterizeBackward": 217.64, "RasterizeForward": 66.902, "SortRTS": 25.236, "FusedProjectionBackwardOptimizerStep": 24.445, "DensifyPostBackward": 19.004, "ProjectionForward": 15.241, "ComputeSSIMGradient": 11.777, "MortonSorting": 2.313, "ComputeTileRanges": 1.729}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 1337.8, "psnr": 26.3250679175059, "ssim": 0.786840466161569, "lpips_vgg": 0.2811952563505867, "splats": 2436865, "stages": {"RasterizeBackward": 856.604, "RasterizeForward": 339.625, "ComputeSSIMGradient": 47.039, "SortRTS": 25.249, "FusedProjectionBackwardOptimizerStep": 24.593, "DensifyPostBackward": 19.172, "ProjectionForward": 15.229, "MortonSorting": 2.296, "ComputeTileRanges": 1.743}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 437.6, "psnr": 26.353095213572185, "ssim": 0.7871053939064344, "lpips_vgg": 0.2811650809325624, "splats": 2447955, "stages": {"RasterizeBackward": 217.903, "RasterizeForward": 66.922, "SortRTS": 62.791, "ProjectionForward": 24.804, "FusedProjectionBackwardOptimizerStep": 24.552, "DensifyPostBackward": 19.181, "ComputeSSIMGradient": 11.733, "MortonSorting": 2.328, "ComputeTileRanges": 1.581}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 3873.5, "psnr": 26.04625352223714, "ssim": 0.7857538213332494, "lpips_vgg": 0.28626593930077354, "splats": 2010217, "stages": {"RasterizeBackward": 2783.851, "ComputeSSIMGradient": 411.746, "RasterizeForward": 300.802, "FusedProjectionBackwardOptimizerStep": 234.891, "SortRTS": 57.123, "ProjectionForward": 50.528, "DensifyPostBackward": 25.249, "MortonSorting": 4.92, "ComputeTileRanges": 1.443}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 965.9, "psnr": 26.317877531051636, "ssim": 0.7871208563446999, "lpips_vgg": 0.28095851815962763, "splats": 2445283, "stages": {"RasterizeBackward": 792.782, "RasterizeForward": 66.935, "SortRTS": 25.357, "FusedProjectionBackwardOptimizerStep": 24.597, "DensifyPostBackward": 19.138, "ProjectionForward": 15.25, "ComputeSSIMGradient": 11.789, "MortonSorting": 2.315, "ComputeTileRanges": 1.746}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 458.3, "psnr": 26.346572399139404, "ssim": 0.7870578095316887, "lpips_vgg": 0.2812447168263612, "splats": 2436995, "stages": {"RasterizeBackward": 217.25, "FusedProjectionBackwardOptimizerStep": 91.926, "RasterizeForward": 66.804, "SortRTS": 25.277, "DensifyPostBackward": 19.989, "ProjectionForward": 15.117, "ComputeSSIMGradient": 11.776, "MortonSorting": 2.793, "ComputeTileRanges": 1.734}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 472.6, "psnr": 26.276069164276123, "ssim": 0.7888327514131864, "lpips_vgg": 0.28310666284843516, "splats": 2421894, "stages": {"RasterizeBackward": 211.963, "ComputeSSIMGradient": 103.249, "RasterizeForward": 65.262, "SortRTS": 24.494, "FusedProjectionBackwardOptimizerStep": 23.788, "DensifyPostBackward": 18.704, "ProjectionForward": 15.08, "MortonSorting": 2.236, "ComputeTileRanges": 1.689}}
{"tier": "3070", "box": "60351021", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 419.3, "psnr": 26.08004856109619, "ssim": 0.7835147355993589, "lpips_vgg": 0.2856732558675296, "splats": 1999593, "stages": {"RasterizeBackward": 197.53, "FusedProjectionBackwardOptimizerStep": 63.776, "RasterizeForward": 60.894, "ProjectionForward": 26.298, "DensifyPostBackward": 25.145, "SortRTS": 23.815, "ComputeSSIMGradient": 11.779, "MortonSorting": 4.695, "ComputeTileRanges": 1.654}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 260.5, "psnr": 21.876654624938965, "ssim": 0.7812595006666685, "lpips_vgg": 0.2988654655193665, "splats": 1724926, "stages": {"RasterizeBackward": 134.056, "RasterizeForward": 43.662, "SortRTS": 21.828, "FusedProjectionBackwardOptimizerStep": 20.774, "ProjectionForward": 13.48, "DensifyPostBackward": 12.561, "ComputeSSIMGradient": 5.837, "MortonSorting": 1.591, "ComputeTileRanges": 1.467}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 851.4, "psnr": 21.92823809071591, "ssim": 0.7829694308732685, "lpips_vgg": 0.29769817725540526, "splats": 1747351, "stages": {"RasterizeBackward": 533.129, "RasterizeForward": 217.669, "ComputeSSIMGradient": 23.398, "SortRTS": 21.846, "FusedProjectionBackwardOptimizerStep": 20.745, "ProjectionForward": 13.487, "DensifyPostBackward": 12.562, "MortonSorting": 1.587, "ComputeTileRanges": 1.484}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 297.4, "psnr": 21.746717904743395, "ssim": 0.7810352726986534, "lpips_vgg": 0.29858318731230604, "splats": 1743040, "stages": {"RasterizeBackward": 134.173, "SortRTS": 52.098, "RasterizeForward": 43.654, "FusedProjectionBackwardOptimizerStep": 20.811, "ProjectionForward": 20.383, "DensifyPostBackward": 12.597, "ComputeSSIMGradient": 5.832, "MortonSorting": 1.603, "ComputeTileRanges": 1.323}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 2139.4, "psnr": 21.220489401566354, "ssim": 0.7791756281727239, "lpips_vgg": 0.310517524761891, "splats": 822950, "stages": {"RasterizeBackward": 1553.783, "ComputeSSIMGradient": 199.62, "RasterizeForward": 163.596, "FusedProjectionBackwardOptimizerStep": 132.608, "SortRTS": 43.813, "ProjectionForward": 25.698, "DensifyPostBackward": 12.409, "MortonSorting": 2.056, "ComputeTileRanges": 1.167}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 643.8, "psnr": 21.86765866530569, "ssim": 0.7817115830747705, "lpips_vgg": 0.29866762550347115, "splats": 1736307, "stages": {"RasterizeBackward": 517.153, "RasterizeForward": 43.791, "SortRTS": 22.029, "FusedProjectionBackwardOptimizerStep": 20.706, "ProjectionForward": 13.371, "DensifyPostBackward": 12.59, "ComputeSSIMGradient": 5.841, "MortonSorting": 1.597, "ComputeTileRanges": 1.487}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 307.8, "psnr": 22.15145148729023, "ssim": 0.7841862785188776, "lpips_vgg": 0.29771595697716025, "splats": 1737544, "stages": {"RasterizeBackward": 133.935, "FusedProjectionBackwardOptimizerStep": 67.421, "RasterizeForward": 43.689, "SortRTS": 21.869, "ProjectionForward": 13.538, "DensifyPostBackward": 13.233, "ComputeSSIMGradient": 5.836, "MortonSorting": 1.928, "ComputeTileRanges": 1.47}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 294.7, "psnr": 21.73692412125437, "ssim": 0.7837226281040593, "lpips_vgg": 0.29929782786976056, "splats": 1691363, "stages": {"RasterizeBackward": 128.991, "ComputeSSIMGradient": 49.917, "RasterizeForward": 42.208, "SortRTS": 20.888, "FusedProjectionBackwardOptimizerStep": 19.476, "ProjectionForward": 12.933, "DensifyPostBackward": 12.128, "MortonSorting": 1.492, "ComputeTileRanges": 1.427}}
{"tier": "3070", "box": "60351021", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 244.5, "psnr": 21.263496725182783, "ssim": 0.776332543084496, "lpips_vgg": 0.3101283338269459, "splats": 876968, "stages": {"RasterizeBackward": 104.96, "FusedProjectionBackwardOptimizerStep": 41.368, "RasterizeForward": 34.276, "SortRTS": 19.236, "ProjectionForward": 17.671, "DensifyPostBackward": 13.051, "ComputeSSIMGradient": 5.837, "MortonSorting": 2.113, "ComputeTileRanges": 1.321}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 143.8, "psnr": 32.85637602934966, "ssim": 0.9357896060556978, "lpips_vgg": 0.29417685112980285, "splats": 769500, "stages": {"RasterizeBackward": 77.284, "RasterizeForward": 23.843, "SortRTS": 10.073, "FusedProjectionBackwardOptimizerStep": 8.953, "ProjectionForward": 6.616, "DensifyPostBackward": 6.327, "ComputeSSIMGradient": 4.425, "MortonSorting": 0.842, "ComputeTileRanges": 0.821}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 477.0, "psnr": 32.91491451778927, "ssim": 0.9360695739050169, "lpips_vgg": 0.2938424335468789, "splats": 762837, "stages": {"RasterizeBackward": 301.508, "RasterizeForward": 119.223, "ComputeSSIMGradient": 17.748, "SortRTS": 10.041, "FusedProjectionBackwardOptimizerStep": 8.942, "ProjectionForward": 6.594, "DensifyPostBackward": 6.322, "MortonSorting": 0.833, "ComputeTileRanges": 0.824}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 160.6, "psnr": 32.862663990742455, "ssim": 0.9358917104231345, "lpips_vgg": 0.2940876793442069, "splats": 769465, "stages": {"RasterizeBackward": 77.584, "RasterizeForward": 23.862, "SortRTS": 23.44, "ProjectionForward": 10.087, "FusedProjectionBackwardOptimizerStep": 8.974, "DensifyPostBackward": 6.335, "ComputeSSIMGradient": 4.427, "MortonSorting": 0.844, "ComputeTileRanges": 0.724}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 1416.2, "psnr": 32.02548872457968, "ssim": 0.9354488704655621, "lpips_vgg": 0.296163747397719, "splats": 603975, "stages": {"RasterizeBackward": 1021.082, "ComputeSSIMGradient": 152.899, "RasterizeForward": 106.849, "FusedProjectionBackwardOptimizerStep": 81.803, "SortRTS": 21.167, "ProjectionForward": 18.642, "DensifyPostBackward": 7.913, "MortonSorting": 1.743, "ComputeTileRanges": 0.662}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 355.5, "psnr": 32.77133137470967, "ssim": 0.9359833839777354, "lpips_vgg": 0.2939353174110955, "splats": 778017, "stages": {"RasterizeBackward": 288.793, "RasterizeForward": 23.961, "SortRTS": 10.109, "FusedProjectionBackwardOptimizerStep": 9.011, "ProjectionForward": 6.641, "DensifyPostBackward": 6.377, "ComputeSSIMGradient": 4.431, "MortonSorting": 0.849, "ComputeTileRanges": 0.828}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 168.7, "psnr": 32.87370315757958, "ssim": 0.9354803304414492, "lpips_vgg": 0.29409170915423977, "splats": 781731, "stages": {"RasterizeBackward": 77.547, "FusedProjectionBackwardOptimizerStep": 33.089, "RasterizeForward": 23.92, "SortRTS": 10.101, "DensifyPostBackward": 6.725, "ProjectionForward": 6.652, "ComputeSSIMGradient": 4.433, "MortonSorting": 1.026, "ComputeTileRanges": 0.824}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 177.1, "psnr": 32.933414510778476, "ssim": 0.9382246458852613, "lpips_vgg": 0.29296159454536314, "splats": 757163, "stages": {"RasterizeBackward": 76.509, "ComputeSSIMGradient": 38.288, "RasterizeForward": 23.625, "SortRTS": 10.062, "FusedProjectionBackwardOptimizerStep": 9.436, "ProjectionForward": 6.652, "DensifyPostBackward": 6.276, "ComputeTileRanges": 0.822, "MortonSorting": 0.819}}
{"tier": "3070", "box": "60351021", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 150.3, "psnr": 31.958754255964948, "ssim": 0.9334138583492588, "lpips_vgg": 0.2964411583884131, "splats": 636643, "stages": {"RasterizeBackward": 70.03, "RasterizeForward": 21.601, "FusedProjectionBackwardOptimizerStep": 20.997, "ProjectionForward": 9.729, "SortRTS": 9.291, "DensifyPostBackward": 7.982, "ComputeSSIMGradient": 4.433, "MortonSorting": 1.742, "ComputeTileRanges": 0.767}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 251.5, "psnr": 26.578681614087976, "ssim": 0.8643171268960704, "lpips_vgg": 0.24642531010854934, "splats": 1752116, "stages": {"RasterizeBackward": 135.975, "RasterizeForward": 41.988, "FusedProjectionBackwardOptimizerStep": 17.343, "SortRTS": 17.028, "DensifyPostBackward": 12.552, "ProjectionForward": 11.268, "ComputeSSIMGradient": 5.824, "MortonSorting": 1.846, "ComputeTileRanges": 1.249}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 824.5, "psnr": 26.54574319590693, "ssim": 0.8640246754107268, "lpips_vgg": 0.24644912874882577, "splats": 1748701, "stages": {"RasterizeBackward": 523.704, "RasterizeForward": 209.906, "ComputeSSIMGradient": 23.343, "FusedProjectionBackwardOptimizerStep": 17.207, "SortRTS": 16.908, "DensifyPostBackward": 12.432, "ProjectionForward": 11.251, "MortonSorting": 1.822, "ComputeTileRanges": 1.248}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 281.0, "psnr": 26.751012221626613, "ssim": 0.8643463007781816, "lpips_vgg": 0.2465224683201783, "splats": 1750763, "stages": {"RasterizeBackward": 135.403, "RasterizeForward": 41.661, "SortRTS": 40.313, "ProjectionForward": 18.956, "FusedProjectionBackwardOptimizerStep": 17.284, "DensifyPostBackward": 12.532, "ComputeSSIMGradient": 5.816, "MortonSorting": 1.844, "ComputeTileRanges": 1.071}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 2265.2, "psnr": 25.551426389943, "ssim": 0.8604218311931776, "lpips_vgg": 0.2535861508418317, "splats": 1272631, "stages": {"RasterizeBackward": 1634.69, "ComputeSSIMGradient": 201.483, "RasterizeForward": 175.855, "FusedProjectionBackwardOptimizerStep": 155.342, "ProjectionForward": 36.577, "SortRTS": 34.8, "DensifyPostBackward": 17.488, "MortonSorting": 3.592, "ComputeTileRanges": 0.981}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 615.0, "psnr": 26.781313605930496, "ssim": 0.8644480808921482, "lpips_vgg": 0.24658238965117416, "splats": 1757937, "stages": {"RasterizeBackward": 499.536, "RasterizeForward": 41.899, "FusedProjectionBackwardOptimizerStep": 17.308, "SortRTS": 17.067, "DensifyPostBackward": 12.533, "ProjectionForward": 11.378, "ComputeSSIMGradient": 5.829, "MortonSorting": 1.849, "ComputeTileRanges": 1.253}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 300.2, "psnr": 26.78573695473049, "ssim": 0.8642761474070342, "lpips_vgg": 0.246664336527461, "splats": 1758817, "stages": {"RasterizeBackward": 134.865, "FusedProjectionBackwardOptimizerStep": 66.806, "RasterizeForward": 41.692, "SortRTS": 17.001, "DensifyPostBackward": 13.239, "ProjectionForward": 11.289, "ComputeSSIMGradient": 5.822, "MortonSorting": 2.231, "ComputeTileRanges": 1.247}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 291.0, "psnr": 26.51114148678987, "ssim": 0.8666534462700719, "lpips_vgg": 0.24317849994587243, "splats": 1738489, "stages": {"RasterizeBackward": 132.338, "ComputeSSIMGradient": 50.405, "RasterizeForward": 40.997, "FusedProjectionBackwardOptimizerStep": 17.563, "SortRTS": 16.718, "DensifyPostBackward": 12.319, "ProjectionForward": 11.221, "MortonSorting": 1.807, "ComputeTileRanges": 1.23}}
{"tier": "3070", "box": "60351021", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 256.7, "psnr": 25.83874238055685, "ssim": 0.8576410568278768, "lpips_vgg": 0.2573321630903645, "splats": 1306510, "stages": {"RasterizeBackward": 115.891, "FusedProjectionBackwardOptimizerStep": 39.969, "RasterizeForward": 35.756, "DensifyPostBackward": 17.397, "ProjectionForward": 17.366, "SortRTS": 15.142, "ComputeSSIMGradient": 5.822, "MortonSorting": 3.452, "ComputeTileRanges": 1.119}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 225.2, "psnr": 28.580426658072124, "ssim": 0.8833530036414542, "lpips_vgg": 0.21449972541370338, "splats": 1158125, "stages": {"RasterizeBackward": 120.769, "RasterizeForward": 39.192, "SortRTS": 16.006, "FusedProjectionBackwardOptimizerStep": 14.831, "ProjectionForward": 10.281, "DensifyPostBackward": 9.572, "ComputeSSIMGradient": 5.833, "MortonSorting": 1.195, "ComputeTileRanges": 1.181}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 759.6, "psnr": 28.9000585137344, "ssim": 0.8838063972752269, "lpips_vgg": 0.21375818933518917, "splats": 1167355, "stages": {"RasterizeBackward": 478.728, "RasterizeForward": 197.55, "ComputeSSIMGradient": 23.343, "SortRTS": 16.304, "FusedProjectionBackwardOptimizerStep": 14.817, "ProjectionForward": 10.329, "DensifyPostBackward": 9.537, "ComputeTileRanges": 1.205, "MortonSorting": 1.184}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 251.7, "psnr": 28.609173891020983, "ssim": 0.8828093583990888, "lpips_vgg": 0.2150869505292253, "splats": 1138576, "stages": {"RasterizeBackward": 120.704, "RasterizeForward": 39.182, "SortRTS": 38.173, "ProjectionForward": 15.33, "FusedProjectionBackwardOptimizerStep": 14.694, "DensifyPostBackward": 9.526, "ComputeSSIMGradient": 5.828, "MortonSorting": 1.181, "ComputeTileRanges": 1.038}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1826.7, "psnr": 27.217029525012506, "ssim": 0.8771641007283839, "lpips_vgg": 0.22574639696677, "splats": 648459, "stages": {"RasterizeBackward": 1314.2, "ComputeSSIMGradient": 200.969, "RasterizeForward": 143.068, "FusedProjectionBackwardOptimizerStep": 97.796, "SortRTS": 30.616, "ProjectionForward": 21.299, "DensifyPostBackward": 10.471, "MortonSorting": 1.734, "ComputeTileRanges": 0.906}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 560.0, "psnr": 28.810336136236423, "ssim": 0.883318981019462, "lpips_vgg": 0.2138448111601313, "splats": 1157702, "stages": {"RasterizeBackward": 455.128, "RasterizeForward": 39.438, "SortRTS": 16.152, "FusedProjectionBackwardOptimizerStep": 14.883, "ProjectionForward": 10.358, "DensifyPostBackward": 9.62, "ComputeSSIMGradient": 5.845, "MortonSorting": 1.202, "ComputeTileRanges": 1.192}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 260.6, "psnr": 28.94163648093619, "ssim": 0.8831855552952464, "lpips_vgg": 0.21427279789310036, "splats": 1161533, "stages": {"RasterizeBackward": 120.686, "FusedProjectionBackwardOptimizerStep": 49.978, "RasterizeForward": 39.185, "SortRTS": 16.044, "ProjectionForward": 10.291, "DensifyPostBackward": 10.041, "ComputeSSIMGradient": 5.838, "MortonSorting": 1.443, "ComputeTileRanges": 1.184}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 266.8, "psnr": 28.23520851135254, "ssim": 0.8819052751471357, "lpips_vgg": 0.21724758406215186, "splats": 1143590, "stages": {"RasterizeBackward": 119.003, "ComputeSSIMGradient": 50.214, "RasterizeForward": 38.627, "SortRTS": 15.792, "FusedProjectionBackwardOptimizerStep": 15.008, "ProjectionForward": 10.157, "DensifyPostBackward": 9.392, "ComputeTileRanges": 1.171, "MortonSorting": 1.167}}
{"tier": "3070", "box": "60351021", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 199.3, "psnr": 27.355392688658178, "ssim": 0.8769734661753584, "lpips_vgg": 0.2233508817023603, "splats": 677454, "stages": {"RasterizeBackward": 91.205, "RasterizeForward": 29.733, "FusedProjectionBackwardOptimizerStep": 27.256, "SortRTS": 13.24, "ProjectionForward": 13.011, "DensifyPostBackward": 10.501, "ComputeSSIMGradient": 5.848, "MortonSorting": 1.702, "ComputeTileRanges": 1.023}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 221.0, "psnr": 31.612855475289482, "ssim": 0.9177815079689026, "lpips_vgg": 0.20844563698266913, "splats": 1055346, "stages": {"RasterizeBackward": 119.4, "RasterizeForward": 36.748, "FusedProjectionBackwardOptimizerStep": 18.891, "SortRTS": 15.704, "DensifyPostBackward": 9.844, "ProjectionForward": 9.789, "ComputeSSIMGradient": 4.43, "MortonSorting": 1.171, "ComputeTileRanges": 1.136}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 739.7, "psnr": 31.564021246773855, "ssim": 0.918106142112187, "lpips_vgg": 0.20761042104103772, "splats": 1065559, "stages": {"RasterizeBackward": 471.156, "RasterizeForward": 189.793, "FusedProjectionBackwardOptimizerStep": 19.037, "ComputeSSIMGradient": 17.798, "SortRTS": 15.713, "DensifyPostBackward": 9.902, "ProjectionForward": 9.857, "MortonSorting": 1.168, "ComputeTileRanges": 1.151}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 249.2, "psnr": 31.6723991394043, "ssim": 0.9183054191725595, "lpips_vgg": 0.20772521018732984, "splats": 1084876, "stages": {"RasterizeBackward": 120.645, "SortRTS": 37.147, "RasterizeForward": 37.061, "FusedProjectionBackwardOptimizerStep": 19.386, "ProjectionForward": 14.779, "DensifyPostBackward": 9.973, "ComputeSSIMGradient": 4.43, "MortonSorting": 1.195, "ComputeTileRanges": 1.005}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 2098.6, "psnr": 31.163892201014928, "ssim": 0.9199954628944397, "lpips_vgg": 0.20741661213768495, "splats": 754571, "stages": {"RasterizeBackward": 1543.487, "RasterizeForward": 169.613, "FusedProjectionBackwardOptimizerStep": 156.542, "ComputeSSIMGradient": 152.669, "SortRTS": 33.978, "ProjectionForward": 25.116, "DensifyPostBackward": 11.295, "MortonSorting": 2.257, "ComputeTileRanges": 0.958}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 534.9, "psnr": 31.59827755519322, "ssim": 0.9180220655032567, "lpips_vgg": 0.20800144578642824, "splats": 1065854, "stages": {"RasterizeBackward": 432.86, "RasterizeForward": 36.747, "FusedProjectionBackwardOptimizerStep": 19.157, "SortRTS": 15.733, "DensifyPostBackward": 9.92, "ProjectionForward": 9.881, "ComputeSSIMGradient": 4.434, "MortonSorting": 1.179, "ComputeTileRanges": 1.145}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 267.6, "psnr": 31.59955689566476, "ssim": 0.9181888392993383, "lpips_vgg": 0.20778459160340962, "splats": 1094872, "stages": {"RasterizeBackward": 121.187, "FusedProjectionBackwardOptimizerStep": 61.955, "RasterizeForward": 37.326, "SortRTS": 15.914, "DensifyPostBackward": 10.493, "ProjectionForward": 10.074, "ComputeSSIMGradient": 4.43, "MortonSorting": 1.455, "ComputeTileRanges": 1.145}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 269.8, "psnr": 31.507307597569056, "ssim": 0.9206164360046387, "lpips_vgg": 0.2064937245834524, "splats": 1176068, "stages": {"RasterizeBackward": 126.168, "RasterizeForward": 38.891, "ComputeSSIMGradient": 38.18, "FusedProjectionBackwardOptimizerStep": 22.089, "SortRTS": 16.722, "ProjectionForward": 10.862, "DensifyPostBackward": 10.677, "MortonSorting": 1.282, "ComputeTileRanges": 1.173}}
{"tier": "3070", "box": "60351021", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 226.7, "psnr": 31.239119665963308, "ssim": 0.9175263864653451, "lpips_vgg": 0.20912134795560205, "splats": 739007, "stages": {"RasterizeBackward": 103.309, "FusedProjectionBackwardOptimizerStep": 41.319, "RasterizeForward": 31.401, "ProjectionForward": 15.833, "SortRTS": 13.789, "DensifyPostBackward": 10.616, "ComputeSSIMGradient": 4.43, "MortonSorting": 2.068, "ComputeTileRanges": 0.984}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 240.2, "psnr": 25.828212526109482, "ssim": 0.8749554488393996, "lpips_vgg": 0.2228010447090297, "splats": 1131033, "stages": {"RasterizeBackward": 136.835, "RasterizeForward": 43.335, "SortRTS": 15.87, "FusedProjectionBackwardOptimizerStep": 15.806, "ProjectionForward": 9.771, "DensifyPostBackward": 9.259, "ComputeSSIMGradient": 5.851, "ComputeTileRanges": 1.179, "MortonSorting": 1.136}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 806.8, "psnr": 25.720615175035263, "ssim": 0.8733811775843302, "lpips_vgg": 0.22504090814531783, "splats": 1081156, "stages": {"RasterizeBackward": 521.266, "RasterizeForward": 209.863, "ComputeSSIMGradient": 23.365, "SortRTS": 15.357, "FusedProjectionBackwardOptimizerStep": 15.156, "ProjectionForward": 9.275, "DensifyPostBackward": 8.798, "ComputeTileRanges": 1.153, "MortonSorting": 1.068}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 260.3, "psnr": 25.817079544067383, "ssim": 0.8741824362013075, "lpips_vgg": 0.22468725400412037, "splats": 1101004, "stages": {"RasterizeBackward": 133.518, "RasterizeForward": 42.171, "SortRTS": 37.084, "FusedProjectionBackwardOptimizerStep": 15.477, "ProjectionForward": 14.199, "DensifyPostBackward": 9.046, "ComputeSSIMGradient": 5.845, "MortonSorting": 1.102, "ComputeTileRanges": 0.997}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1799.2, "psnr": 24.309254328409832, "ssim": 0.8654223150677152, "lpips_vgg": 0.24926019916036213, "splats": 541165, "stages": {"RasterizeBackward": 1307.941, "ComputeSSIMGradient": 201.266, "RasterizeForward": 142.919, "FusedProjectionBackwardOptimizerStep": 90.08, "SortRTS": 25.756, "ProjectionForward": 18.729, "DensifyPostBackward": 9.483, "MortonSorting": 1.535, "ComputeTileRanges": 0.819}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 586.6, "psnr": 25.910098181830513, "ssim": 0.8769648737377591, "lpips_vgg": 0.22197199940382364, "splats": 1089104, "stages": {"RasterizeBackward": 484.647, "RasterizeForward": 42.768, "SortRTS": 15.692, "FusedProjectionBackwardOptimizerStep": 15.533, "ProjectionForward": 9.568, "DensifyPostBackward": 9.108, "ComputeSSIMGradient": 5.859, "ComputeTileRanges": 1.167, "MortonSorting": 1.102}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 275.2, "psnr": 25.401655409071182, "ssim": 0.8697811365127563, "lpips_vgg": 0.22854151247172372, "splats": 1113611, "stages": {"RasterizeBackward": 135.411, "FusedProjectionBackwardOptimizerStep": 52.814, "RasterizeForward": 42.796, "SortRTS": 15.78, "ProjectionForward": 9.582, "DensifyPostBackward": 9.568, "ComputeSSIMGradient": 5.855, "MortonSorting": 1.343, "ComputeTileRanges": 1.173}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 266.8, "psnr": 25.324265586005318, "ssim": 0.8758677045504252, "lpips_vgg": 0.22540163605594005, "splats": 1027702, "stages": {"RasterizeBackward": 125.926, "ComputeSSIMGradient": 50.458, "RasterizeForward": 39.956, "FusedProjectionBackwardOptimizerStep": 14.818, "SortRTS": 14.63, "ProjectionForward": 9.167, "DensifyPostBackward": 8.48, "ComputeTileRanges": 1.104, "MortonSorting": 1.018}}
{"tier": "3070", "box": "60351021", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 199.5, "psnr": 24.748253716362846, "ssim": 0.8661893473731147, "lpips_vgg": 0.24350624322563044, "splats": 592746, "stages": {"RasterizeBackward": 98.665, "RasterizeForward": 31.177, "FusedProjectionBackwardOptimizerStep": 26.737, "ProjectionForward": 12.285, "SortRTS": 11.596, "DensifyPostBackward": 9.998, "ComputeSSIMGradient": 5.864, "MortonSorting": 1.592, "ComputeTileRanges": 0.924}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 292.6, "psnr": 22.407441603831757, "ssim": 0.8271283293381716, "lpips_vgg": 0.25557975654057163, "splats": 1564126, "stages": {"RasterizeBackward": 157.805, "RasterizeForward": 51.641, "SortRTS": 22.274, "FusedProjectionBackwardOptimizerStep": 18.621, "ProjectionForward": 13.903, "DensifyPostBackward": 12.726, "ComputeSSIMGradient": 6.402, "MortonSorting": 1.534, "ComputeTileRanges": 1.496}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 983.5, "psnr": 23.00595425336789, "ssim": 0.8313648807696807, "lpips_vgg": 0.2533406950190983, "splats": 1624899, "stages": {"RasterizeBackward": 622.823, "RasterizeForward": 256.523, "ComputeSSIMGradient": 25.633, "SortRTS": 22.365, "FusedProjectionBackwardOptimizerStep": 19.155, "ProjectionForward": 14.627, "DensifyPostBackward": 12.978, "MortonSorting": 1.582, "ComputeTileRanges": 1.513}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 331.1, "psnr": 22.606085850642277, "ssim": 0.8289094475599436, "lpips_vgg": 0.2544407877718649, "splats": 1589758, "stages": {"RasterizeBackward": 157.401, "SortRTS": 54.121, "RasterizeForward": 51.519, "ProjectionForward": 20.959, "FusedProjectionBackwardOptimizerStep": 18.989, "DensifyPostBackward": 12.915, "ComputeSSIMGradient": 6.395, "MortonSorting": 1.567, "ComputeTileRanges": 1.369}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 2227.4, "psnr": 22.259549752259865, "ssim": 0.8273984514749967, "lpips_vgg": 0.26391011775249446, "splats": 613796, "stages": {"RasterizeBackward": 1637.47, "ComputeSSIMGradient": 221.953, "RasterizeForward": 176.682, "FusedProjectionBackwardOptimizerStep": 106.495, "SortRTS": 41.355, "ProjectionForward": 23.181, "DensifyPostBackward": 11.502, "MortonSorting": 1.677, "ComputeTileRanges": 1.125}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 725.1, "psnr": 22.70722702221993, "ssim": 0.8295882909725873, "lpips_vgg": 0.2543722071247248, "splats": 1582326, "stages": {"RasterizeBackward": 589.092, "RasterizeForward": 52.012, "SortRTS": 22.494, "FusedProjectionBackwardOptimizerStep": 18.91, "ProjectionForward": 14.23, "DensifyPostBackward": 12.894, "ComputeSSIMGradient": 6.408, "MortonSorting": 1.565, "ComputeTileRanges": 1.516}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 339.9, "psnr": 22.819480162400467, "ssim": 0.8308623769344428, "lpips_vgg": 0.2539760424271142, "splats": 1589069, "stages": {"RasterizeBackward": 159.48, "FusedProjectionBackwardOptimizerStep": 62.405, "RasterizeForward": 52.257, "SortRTS": 22.528, "ProjectionForward": 14.196, "DensifyPostBackward": 13.408, "ComputeSSIMGradient": 6.403, "MortonSorting": 1.89, "ComputeTileRanges": 1.509}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 334.1, "psnr": 22.89869112846179, "ssim": 0.8326029838659824, "lpips_vgg": 0.2543384727567397, "splats": 1600863, "stages": {"RasterizeBackward": 153.927, "ComputeSSIMGradient": 55.495, "RasterizeForward": 50.298, "SortRTS": 21.493, "FusedProjectionBackwardOptimizerStep": 18.022, "ProjectionForward": 13.469, "DensifyPostBackward": 12.253, "MortonSorting": 1.484, "ComputeTileRanges": 1.457}}
{"tier": "3070", "box": "60351021", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 246.6, "psnr": 22.28637348077236, "ssim": 0.8268576570046253, "lpips_vgg": 0.26353649963947223, "splats": 652995, "stages": {"RasterizeBackward": 113.657, "RasterizeForward": 37.742, "FusedProjectionBackwardOptimizerStep": 33.155, "SortRTS": 18.192, "ProjectionForward": 16.335, "DensifyPostBackward": 12.135, "ComputeSSIMGradient": 6.413, "MortonSorting": 1.733, "ComputeTileRanges": 1.28}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 264.0, "psnr": 25.624289870262146, "ssim": 0.7904393374919891, "lpips_vgg": 0.38645824072382806, "splats": 2295152, "stages": {"RasterizeBackward": 144.379, "RasterizeForward": 44.772, "SortRTS": 16.379, "DensifyPostBackward": 14.645, "FusedProjectionBackwardOptimizerStep": 13.833, "ProjectionForward": 11.686, "ComputeSSIMGradient": 11.438, "MortonSorting": 2.095, "ComputeTileRanges": 1.204}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 874.1, "psnr": 26.15087378025055, "ssim": 0.7911345325410366, "lpips_vgg": 0.38650662427205285, "splats": 2164958, "stages": {"RasterizeBackward": 550.274, "RasterizeForward": 217.525, "ComputeSSIMGradient": 44.5, "SortRTS": 15.962, "DensifyPostBackward": 14.128, "FusedProjectionBackwardOptimizerStep": 13.255, "ProjectionForward": 11.243, "MortonSorting": 1.966, "ComputeTileRanges": 1.184}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 295.7, "psnr": 26.130716800689697, "ssim": 0.7913145832717419, "lpips_vgg": 0.3857045471904459, "splats": 2277761, "stages": {"RasterizeBackward": 144.031, "RasterizeForward": 44.662, "SortRTS": 39.764, "ProjectionForward": 20.928, "DensifyPostBackward": 14.57, "FusedProjectionBackwardOptimizerStep": 13.814, "ComputeSSIMGradient": 11.192, "MortonSorting": 2.074, "ComputeTileRanges": 1.165}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 2333.8, "psnr": 25.954219579696655, "ssim": 0.7929600924253464, "lpips_vgg": 0.40699395747119127, "splats": 1470097, "stages": {"RasterizeBackward": 1587.126, "ComputeSSIMGradient": 387.724, "RasterizeForward": 165.123, "FusedProjectionBackwardOptimizerStep": 107.063, "ProjectionForward": 34.566, "SortRTS": 29.358, "DensifyPostBackward": 16.208, "MortonSorting": 3.414, "ComputeTileRanges": 0.959}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 653.3, "psnr": 26.097797870635986, "ssim": 0.7909790016710758, "lpips_vgg": 0.3859760427206094, "splats": 2290369, "stages": {"RasterizeBackward": 533.645, "RasterizeForward": 44.765, "SortRTS": 16.32, "DensifyPostBackward": 14.672, "FusedProjectionBackwardOptimizerStep": 13.743, "ProjectionForward": 11.783, "ComputeSSIMGradient": 11.464, "MortonSorting": 2.089, "ComputeTileRanges": 1.207}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 313.1, "psnr": 26.0722553730011, "ssim": 0.7906116880476475, "lpips_vgg": 0.3860393722360067, "splats": 2292617, "stages": {"RasterizeBackward": 144.45, "FusedProjectionBackwardOptimizerStep": 61.741, "RasterizeForward": 44.818, "SortRTS": 16.407, "DensifyPostBackward": 15.572, "ProjectionForward": 11.671, "ComputeSSIMGradient": 11.441, "MortonSorting": 2.521, "ComputeTileRanges": 1.206}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 300.2, "psnr": 25.78238618373871, "ssim": 0.7888963744044304, "lpips_vgg": 0.40922200799260267, "splats": 1553936, "stages": {"RasterizeBackward": 115.743, "ComputeSSIMGradient": 98.091, "RasterizeForward": 37.242, "SortRTS": 12.882, "DensifyPostBackward": 11.076, "FusedProjectionBackwardOptimizerStep": 9.486, "ProjectionForward": 8.949, "MortonSorting": 1.388, "ComputeTileRanges": 0.992}}
{"tier": "3070", "box": "60351021", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 275.0, "psnr": 26.426694750785828, "ssim": 0.7981392927467823, "lpips_vgg": 0.3829411022714658, "splats": 2102108, "stages": {"RasterizeBackward": 129.889, "RasterizeForward": 39.988, "FusedProjectionBackwardOptimizerStep": 34.017, "DensifyPostBackward": 20.719, "ProjectionForward": 17.074, "SortRTS": 15.021, "ComputeSSIMGradient": 11.478, "MortonSorting": 4.715, "ComputeTileRanges": 1.127}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 259.1, "psnr": 22.48303415775299, "ssim": 0.7274012267589569, "lpips_vgg": 0.31141313326686615, "splats": 1768930, "stages": {"RasterizeBackward": 135.512, "RasterizeForward": 43.682, "SortRTS": 20.385, "FusedProjectionBackwardOptimizerStep": 19.703, "ProjectionForward": 12.83, "DensifyPostBackward": 12.557, "ComputeSSIMGradient": 5.83, "MortonSorting": 1.586, "ComputeTileRanges": 1.408}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 837.4, "psnr": 22.632924556732178, "ssim": 0.7287516728043556, "lpips_vgg": 0.310221173824436, "splats": 1764745, "stages": {"RasterizeBackward": 525.658, "RasterizeForward": 214.788, "ComputeSSIMGradient": 23.378, "SortRTS": 19.949, "FusedProjectionBackwardOptimizerStep": 19.544, "ProjectionForward": 12.706, "DensifyPostBackward": 12.443, "MortonSorting": 1.562, "ComputeTileRanges": 1.402}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 293.6, "psnr": 22.573668575286867, "ssim": 0.7283580437302589, "lpips_vgg": 0.31133857860589675, "splats": 1765879, "stages": {"RasterizeBackward": 135.496, "SortRTS": 48.839, "RasterizeForward": 43.653, "FusedProjectionBackwardOptimizerStep": 19.638, "ProjectionForward": 19.381, "DensifyPostBackward": 12.558, "ComputeSSIMGradient": 5.831, "MortonSorting": 1.581, "ComputeTileRanges": 1.255}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 2032.3, "psnr": 21.673341584205627, "ssim": 0.7182490810751915, "lpips_vgg": 0.32888631688321596, "splats": 920517, "stages": {"RasterizeBackward": 1461.717, "ComputeSSIMGradient": 202.118, "RasterizeForward": 153.706, "FusedProjectionBackwardOptimizerStep": 127.843, "SortRTS": 39.614, "ProjectionForward": 26.548, "DensifyPostBackward": 12.534, "MortonSorting": 2.188, "ComputeTileRanges": 1.083}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 635.0, "psnr": 22.65217332839966, "ssim": 0.7291926875710487, "lpips_vgg": 0.31077973106102014, "splats": 1769393, "stages": {"RasterizeBackward": 511.711, "RasterizeForward": 43.533, "SortRTS": 20.355, "FusedProjectionBackwardOptimizerStep": 19.628, "ProjectionForward": 12.667, "DensifyPostBackward": 12.59, "ComputeSSIMGradient": 5.838, "MortonSorting": 1.587, "ComputeTileRanges": 1.417}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 305.6, "psnr": 22.558930850028993, "ssim": 0.7268316075205803, "lpips_vgg": 0.31098964512026883, "splats": 1763588, "stages": {"RasterizeBackward": 135.818, "FusedProjectionBackwardOptimizerStep": 65.243, "RasterizeForward": 43.785, "SortRTS": 20.329, "DensifyPostBackward": 13.209, "ProjectionForward": 12.766, "ComputeSSIMGradient": 5.831, "MortonSorting": 1.908, "ComputeTileRanges": 1.408}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 294.4, "psnr": 22.39716398715973, "ssim": 0.7256710380315781, "lpips_vgg": 0.3138548006864641, "splats": 1774148, "stages": {"RasterizeBackward": 129.924, "ComputeSSIMGradient": 50.497, "RasterizeForward": 42.023, "SortRTS": 19.574, "FusedProjectionBackwardOptimizerStep": 18.801, "ProjectionForward": 12.505, "DensifyPostBackward": 12.427, "MortonSorting": 1.52, "ComputeTileRanges": 1.371}}
{"tier": "3070", "box": "60351021", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 234.1, "psnr": 21.915855765342712, "ssim": 0.7183354377746582, "lpips_vgg": 0.32457844633919175, "splats": 972412, "stages": {"RasterizeBackward": 101.038, "FusedProjectionBackwardOptimizerStep": 38.693, "RasterizeForward": 32.545, "SortRTS": 17.52, "ProjectionForward": 16.853, "DensifyPostBackward": 13.253, "ComputeSSIMGradient": 5.838, "MortonSorting": 2.236, "ComputeTileRanges": 1.237}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 275.6, "psnr": 22.14650600712474, "ssim": 0.7083550909670387, "lpips_vgg": 0.32612251086784577, "splats": 2506610, "stages": {"RasterizeBackward": 143.832, "RasterizeForward": 43.535, "FusedProjectionBackwardOptimizerStep": 23.365, "SortRTS": 19.585, "DensifyPostBackward": 16.523, "ProjectionForward": 14.226, "ComputeSSIMGradient": 5.82, "MortonSorting": 2.429, "ComputeTileRanges": 1.355}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 876.7, "psnr": 21.97106454430557, "ssim": 0.7076750063314671, "lpips_vgg": 0.3254851830296187, "splats": 2500705, "stages": {"RasterizeBackward": 550.969, "RasterizeForward": 220.579, "ComputeSSIMGradient": 23.348, "FusedProjectionBackwardOptimizerStep": 23.174, "SortRTS": 19.18, "DensifyPostBackward": 16.336, "ProjectionForward": 14.093, "MortonSorting": 2.383, "ComputeTileRanges": 1.352}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 309.9, "psnr": 21.738478707104193, "ssim": 0.706211780629507, "lpips_vgg": 0.3261498698622963, "splats": 2526311, "stages": {"RasterizeBackward": 142.863, "SortRTS": 45.525, "RasterizeForward": 43.068, "ProjectionForward": 24.175, "FusedProjectionBackwardOptimizerStep": 23.543, "DensifyPostBackward": 16.594, "ComputeSSIMGradient": 5.811, "MortonSorting": 2.432, "ComputeTileRanges": 1.193}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 2385.7, "psnr": 21.037653667170826, "ssim": 0.7041796911053542, "lpips_vgg": 0.32889594400056776, "splats": 2029829, "stages": {"RasterizeBackward": 1669.782, "FusedProjectionBackwardOptimizerStep": 212.489, "ComputeSSIMGradient": 200.85, "RasterizeForward": 183.651, "ProjectionForward": 48.769, "SortRTS": 39.44, "DensifyPostBackward": 22.483, "MortonSorting": 4.945, "ComputeTileRanges": 1.082}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 642.7, "psnr": 21.84769195463599, "ssim": 0.707902630654777, "lpips_vgg": 0.3252035279694458, "splats": 2562851, "stages": {"RasterizeBackward": 510.358, "RasterizeForward": 43.489, "FusedProjectionBackwardOptimizerStep": 23.789, "SortRTS": 19.449, "DensifyPostBackward": 16.695, "ProjectionForward": 14.456, "ComputeSSIMGradient": 5.823, "MortonSorting": 2.459, "ComputeTileRanges": 1.358}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 343.0, "psnr": 21.879464870545924, "ssim": 0.7078980440046729, "lpips_vgg": 0.325135581674707, "splats": 2531634, "stages": {"RasterizeBackward": 143.875, "FusedProjectionBackwardOptimizerStep": 89.75, "RasterizeForward": 43.461, "SortRTS": 19.452, "DensifyPostBackward": 17.516, "ProjectionForward": 14.352, "ComputeSSIMGradient": 5.821, "MortonSorting": 2.956, "ComputeTileRanges": 1.351}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 325.7, "psnr": 21.939403022207866, "ssim": 0.7155473842853453, "lpips_vgg": 0.31621357228580343, "splats": 2745075, "stages": {"RasterizeBackward": 145.293, "ComputeSSIMGradient": 50.277, "RasterizeForward": 43.827, "FusedProjectionBackwardOptimizerStep": 25.581, "SortRTS": 19.727, "DensifyPostBackward": 17.119, "ProjectionForward": 15.188, "MortonSorting": 2.56, "ComputeTileRanges": 1.351}}
{"tier": "3070", "box": "60351021", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 279.4, "psnr": 21.366090146506703, "ssim": 0.6974497524703421, "lpips_vgg": 0.33889589756258, "splats": 1919579, "stages": {"RasterizeBackward": 118.772, "FusedProjectionBackwardOptimizerStep": 51.087, "RasterizeForward": 35.552, "DensifyPostBackward": 21.627, "ProjectionForward": 21.503, "SortRTS": 16.535, "ComputeSSIMGradient": 5.824, "MortonSorting": 4.486, "ComputeTileRanges": 1.155}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "ours", "seed": 1, "time_s": 159.4, "psnr": 31.86605971898788, "ssim": 0.915717438245431, "lpips_vgg": 0.3033539368018199, "splats": 711783, "stages": {"RasterizeBackward": 90.579, "RasterizeForward": 29.214, "SortRTS": 10.594, "FusedProjectionBackwardOptimizerStep": 6.226, "ProjectionForward": 5.923, "DensifyPostBackward": 5.917, "ComputeSSIMGradient": 4.451, "ComputeTileRanges": 0.844, "MortonSorting": 0.801}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 548.2, "psnr": 31.7942628126878, "ssim": 0.9159686580682412, "lpips_vgg": 0.30284246879630405, "splats": 705258, "stages": {"RasterizeBackward": 353.804, "RasterizeForward": 141.387, "ComputeSSIMGradient": 17.756, "SortRTS": 10.497, "FusedProjectionBackwardOptimizerStep": 6.153, "ProjectionForward": 6.03, "DensifyPostBackward": 5.823, "ComputeTileRanges": 0.843, "MortonSorting": 0.785}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 178.7, "psnr": 31.851469088823368, "ssim": 0.9158445963492761, "lpips_vgg": 0.30337868466025053, "splats": 718369, "stages": {"RasterizeBackward": 91.518, "RasterizeForward": 29.465, "SortRTS": 24.96, "ProjectionForward": 9.982, "FusedProjectionBackwardOptimizerStep": 6.272, "DensifyPostBackward": 5.926, "ComputeSSIMGradient": 4.433, "MortonSorting": 0.804, "ComputeTileRanges": 0.749}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 1560.7, "psnr": 31.315288641513924, "ssim": 0.9137282509070176, "lpips_vgg": 0.3061631402862376, "splats": 560945, "stages": {"RasterizeBackward": 1171.742, "ComputeSSIMGradient": 152.735, "RasterizeForward": 123.332, "FusedProjectionBackwardOptimizerStep": 59.537, "SortRTS": 20.716, "ProjectionForward": 17.803, "DensifyPostBackward": 8.572, "MortonSorting": 1.616, "ComputeTileRanges": 0.648}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 410.5, "psnr": 31.998595506717, "ssim": 0.9163881418032523, "lpips_vgg": 0.30288527404604454, "splats": 718807, "stages": {"RasterizeBackward": 341.584, "RasterizeForward": 29.239, "SortRTS": 10.645, "FusedProjectionBackwardOptimizerStep": 6.228, "ProjectionForward": 5.965, "DensifyPostBackward": 5.93, "ComputeSSIMGradient": 4.458, "ComputeTileRanges": 0.85, "MortonSorting": 0.803}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 180.4, "psnr": 31.743581184974083, "ssim": 0.9155237903961768, "lpips_vgg": 0.30300747477645307, "splats": 709996, "stages": {"RasterizeBackward": 91.058, "RasterizeForward": 29.388, "FusedProjectionBackwardOptimizerStep": 26.151, "SortRTS": 10.663, "DensifyPostBackward": 6.2, "ProjectionForward": 5.994, "ComputeSSIMGradient": 4.454, "MortonSorting": 0.961, "ComputeTileRanges": 0.85}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 190.3, "psnr": 31.66350208184658, "ssim": 0.9164393406647903, "lpips_vgg": 0.30367083695407193, "splats": 708948, "stages": {"RasterizeBackward": 88.802, "ComputeSSIMGradient": 38.299, "RasterizeForward": 28.643, "SortRTS": 10.373, "FusedProjectionBackwardOptimizerStep": 6.124, "ProjectionForward": 5.916, "DensifyPostBackward": 5.745, "ComputeTileRanges": 0.832, "MortonSorting": 0.777}}
{"tier": "3070", "box": "60351021", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 160.3, "psnr": 31.399473092494866, "ssim": 0.9134160799857898, "lpips_vgg": 0.3053792868225786, "splats": 580075, "stages": {"RasterizeBackward": 82.044, "RasterizeForward": 26.297, "FusedProjectionBackwardOptimizerStep": 15.087, "SortRTS": 9.361, "DensifyPostBackward": 8.629, "ProjectionForward": 7.939, "ComputeSSIMGradient": 4.459, "MortonSorting": 1.587, "ComputeTileRanges": 0.765}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 593.2, "psnr": 31.859359252147186, "ssim": 0.9160182338494521, "lpips_vgg": 0.303081990963568, "splats": 704489, "stages": {"RasterizeBackward": 386.216, "RasterizeForward": 154.648, "ComputeSSIMGradient": 19.073, "SortRTS": 10.796, "ProjectionForward": 6.148, "FusedProjectionBackwardOptimizerStep": 6.14, "DensifyPostBackward": 5.883, "ComputeTileRanges": 0.913, "MortonSorting": 0.791}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 183.5, "psnr": 31.736662693512745, "ssim": 0.9143905547948984, "lpips_vgg": 0.30303217944690936, "splats": 708347, "stages": {"RasterizeBackward": 96.449, "RasterizeForward": 31.215, "SortRTS": 25.063, "ProjectionForward": 10.026, "FusedProjectionBackwardOptimizerStep": 6.233, "DensifyPostBackward": 5.915, "ComputeSSIMGradient": 4.705, "ComputeTileRanges": 0.92, "MortonSorting": 0.804}}
{"tier": "3070", "box": "60359517", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 1608.2, "psnr": 31.316535802987907, "ssim": 0.9138937088159415, "lpips_vgg": 0.30606948549842006, "splats": 562614, "stages": {"RasterizeBackward": 1213.589, "ComputeSSIMGradient": 155.971, "RasterizeForward": 127.656, "FusedProjectionBackwardOptimizerStep": 60.072, "SortRTS": 21.009, "ProjectionForward": 17.629, "DensifyPostBackward": 8.425, "MortonSorting": 1.621, "ComputeTileRanges": 0.816}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 233.6, "psnr": 28.664126745084438, "ssim": 0.8829190062313546, "lpips_vgg": 0.21505510470262948, "splats": 1155475, "stages": {"RasterizeBackward": 128.959, "RasterizeForward": 41.971, "SortRTS": 15.996, "FusedProjectionBackwardOptimizerStep": 14.886, "ProjectionForward": 10.309, "DensifyPostBackward": 9.765, "ComputeSSIMGradient": 6.326, "ComputeTileRanges": 1.243, "MortonSorting": 1.205}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 810.7, "psnr": 28.598267136550533, "ssim": 0.8817898194964339, "lpips_vgg": 0.21492036514206747, "splats": 1162627, "stages": {"RasterizeBackward": 516.797, "RasterizeForward": 212.383, "ComputeSSIMGradient": 25.227, "SortRTS": 16.031, "FusedProjectionBackwardOptimizerStep": 14.826, "ProjectionForward": 10.37, "DensifyPostBackward": 9.774, "ComputeTileRanges": 1.246, "MortonSorting": 1.195}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 259.4, "psnr": 28.73495813695396, "ssim": 0.8828117687527727, "lpips_vgg": 0.21439008000204035, "splats": 1165663, "stages": {"RasterizeBackward": 127.722, "RasterizeForward": 41.625, "SortRTS": 38.567, "ProjectionForward": 15.627, "FusedProjectionBackwardOptimizerStep": 14.947, "DensifyPostBackward": 9.773, "ComputeSSIMGradient": 6.15, "ComputeTileRanges": 1.253, "MortonSorting": 1.212}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1895.4, "psnr": 27.089601516723633, "ssim": 0.8767461224300105, "lpips_vgg": 0.22619062901202608, "splats": 651923, "stages": {"RasterizeBackward": 1372.803, "ComputeSSIMGradient": 206.026, "RasterizeForward": 149.578, "FusedProjectionBackwardOptimizerStep": 99.278, "SortRTS": 31.07, "ProjectionForward": 21.423, "DensifyPostBackward": 10.439, "MortonSorting": 1.744, "ComputeTileRanges": 1.078}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 268.8, "psnr": 28.339727587816192, "ssim": 0.8817857474815555, "lpips_vgg": 0.21456139433211435, "splats": 1156509, "stages": {"RasterizeBackward": 128.251, "FusedProjectionBackwardOptimizerStep": 50.485, "RasterizeForward": 41.801, "SortRTS": 16.274, "ProjectionForward": 10.423, "DensifyPostBackward": 10.178, "ComputeSSIMGradient": 6.239, "MortonSorting": 1.452, "ComputeTileRanges": 1.26}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 275.7, "psnr": 28.425818187434498, "ssim": 0.8826479083154259, "lpips_vgg": 0.2168526107843393, "splats": 1145496, "stages": {"RasterizeBackward": 126.138, "ComputeSSIMGradient": 52.446, "RasterizeForward": 41.198, "SortRTS": 15.91, "FusedProjectionBackwardOptimizerStep": 15.088, "ProjectionForward": 10.345, "DensifyPostBackward": 9.611, "ComputeTileRanges": 1.239, "MortonSorting": 1.18}}
{"tier": "3070", "box": "60359517", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 200.8, "psnr": 27.607804996211353, "ssim": 0.8772174614231761, "lpips_vgg": 0.22340802054397427, "splats": 677833, "stages": {"RasterizeBackward": 94.863, "RasterizeForward": 30.977, "FusedProjectionBackwardOptimizerStep": 27.204, "SortRTS": 13.139, "ProjectionForward": 12.856, "DensifyPostBackward": 10.477, "ComputeSSIMGradient": 6.254, "MortonSorting": 1.701, "ComputeTileRanges": 1.075}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 232.1, "psnr": 31.726320212227957, "ssim": 0.9182969638279506, "lpips_vgg": 0.2077287023320209, "splats": 1073691, "stages": {"RasterizeBackward": 128.554, "RasterizeForward": 39.67, "FusedProjectionBackwardOptimizerStep": 19.311, "SortRTS": 15.722, "DensifyPostBackward": 10.127, "ProjectionForward": 9.92, "ComputeSSIMGradient": 4.743, "ComputeTileRanges": 1.234, "MortonSorting": 1.196}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 794.4, "psnr": 31.7043888092041, "ssim": 0.918353956086295, "lpips_vgg": 0.20752761002720788, "splats": 1071588, "stages": {"RasterizeBackward": 510.583, "RasterizeForward": 205.804, "ComputeSSIMGradient": 19.115, "FusedProjectionBackwardOptimizerStep": 19.04, "SortRTS": 15.596, "DensifyPostBackward": 10.234, "ProjectionForward": 9.8, "ComputeTileRanges": 1.226, "MortonSorting": 1.184}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 257.9, "psnr": 31.55263704572405, "ssim": 0.9181531514440264, "lpips_vgg": 0.20814976071295527, "splats": 1089266, "stages": {"RasterizeBackward": 127.719, "RasterizeForward": 39.375, "SortRTS": 37.943, "FusedProjectionBackwardOptimizerStep": 19.418, "ProjectionForward": 14.887, "DensifyPostBackward": 10.135, "ComputeSSIMGradient": 4.636, "MortonSorting": 1.208, "ComputeTileRanges": 1.187}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 2137.2, "psnr": 31.100106866019114, "ssim": 0.9197214143616813, "lpips_vgg": 0.20768338481590462, "splats": 751312, "stages": {"RasterizeBackward": 1576.502, "RasterizeForward": 173.321, "FusedProjectionBackwardOptimizerStep": 158.28, "ComputeSSIMGradient": 154.929, "SortRTS": 34.778, "ProjectionForward": 24.495, "DensifyPostBackward": 11.335, "MortonSorting": 2.25, "ComputeTileRanges": 1.049}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 545.7, "psnr": 31.564198412214008, "ssim": 0.9181730832372393, "lpips_vgg": 0.2077983445970192, "splats": 1078997, "stages": {"RasterizeBackward": 444.638, "RasterizeForward": 37.804, "FusedProjectionBackwardOptimizerStep": 19.296, "SortRTS": 15.611, "DensifyPostBackward": 9.941, "ProjectionForward": 9.821, "ComputeSSIMGradient": 4.585, "ComputeTileRanges": 1.225, "MortonSorting": 1.195}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 271.3, "psnr": 31.544720186505998, "ssim": 0.9169765438352312, "lpips_vgg": 0.20838784356089815, "splats": 1054559, "stages": {"RasterizeBackward": 126.121, "FusedProjectionBackwardOptimizerStep": 61.592, "RasterizeForward": 38.924, "SortRTS": 15.591, "DensifyPostBackward": 10.486, "ProjectionForward": 9.856, "ComputeSSIMGradient": 4.693, "MortonSorting": 1.426, "ComputeTileRanges": 1.226}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 277.5, "psnr": 31.527617754255022, "ssim": 0.920401508467538, "lpips_vgg": 0.20662081656228548, "splats": 1140568, "stages": {"RasterizeBackward": 133.124, "RasterizeForward": 41.13, "ComputeSSIMGradient": 39.87, "FusedProjectionBackwardOptimizerStep": 21.593, "SortRTS": 16.454, "DensifyPostBackward": 10.787, "ProjectionForward": 10.494, "ComputeTileRanges": 1.274, "MortonSorting": 1.265}}
{"tier": "3070", "box": "60359517", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 233.3, "psnr": 31.25733288356236, "ssim": 0.9174432992935181, "lpips_vgg": 0.20898706470167097, "splats": 742960, "stages": {"RasterizeBackward": 109.34, "FusedProjectionBackwardOptimizerStep": 41.497, "RasterizeForward": 33.373, "ProjectionForward": 15.528, "SortRTS": 14.077, "DensifyPostBackward": 10.799, "ComputeSSIMGradient": 4.704, "MortonSorting": 2.074, "ComputeTileRanges": 1.129}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 249.7, "psnr": 25.557979795667862, "ssim": 0.8722787896792094, "lpips_vgg": 0.22679901411177644, "splats": 1097304, "stages": {"RasterizeBackward": 144.306, "RasterizeForward": 45.777, "SortRTS": 15.719, "FusedProjectionBackwardOptimizerStep": 15.544, "ProjectionForward": 9.605, "DensifyPostBackward": 9.347, "ComputeSSIMGradient": 6.286, "ComputeTileRanges": 1.225, "MortonSorting": 1.124}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 887.8, "psnr": 25.58594534132216, "ssim": 0.8727856543329027, "lpips_vgg": 0.22602953145217336, "splats": 1081072, "stages": {"RasterizeBackward": 578.242, "RasterizeForward": 231.661, "ComputeSSIMGradient": 24.903, "SortRTS": 15.66, "FusedProjectionBackwardOptimizerStep": 15.389, "ProjectionForward": 9.608, "DensifyPostBackward": 9.183, "ComputeTileRanges": 1.226, "MortonSorting": 1.087}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 274.1, "psnr": 25.588675604926216, "ssim": 0.8749295340643989, "lpips_vgg": 0.2234446216137743, "splats": 1088735, "stages": {"RasterizeBackward": 143.211, "RasterizeForward": 45.268, "SortRTS": 37.663, "FusedProjectionBackwardOptimizerStep": 15.458, "ProjectionForward": 14.334, "DensifyPostBackward": 9.186, "ComputeSSIMGradient": 6.091, "ComputeTileRanges": 1.223, "MortonSorting": 1.107}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1857.2, "psnr": 24.38705539703369, "ssim": 0.8669694595866733, "lpips_vgg": 0.2479323719259337, "splats": 544344, "stages": {"RasterizeBackward": 1356.106, "ComputeSSIMGradient": 204.061, "RasterizeForward": 148.027, "FusedProjectionBackwardOptimizerStep": 91.966, "SortRTS": 26.094, "ProjectionForward": 18.849, "DensifyPostBackward": 9.469, "MortonSorting": 1.546, "ComputeTileRanges": 0.959}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 603.5, "psnr": 25.91758092244466, "ssim": 0.8761319385634528, "lpips_vgg": 0.22240160497493175, "splats": 1086057, "stages": {"RasterizeBackward": 500.836, "RasterizeForward": 43.907, "SortRTS": 15.639, "FusedProjectionBackwardOptimizerStep": 15.581, "ProjectionForward": 9.346, "DensifyPostBackward": 9.094, "ComputeSSIMGradient": 6.142, "ComputeTileRanges": 1.221, "MortonSorting": 1.1}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 287.5, "psnr": 25.570118374294704, "ssim": 0.8731937607129415, "lpips_vgg": 0.22602003261300072, "splats": 1114185, "stages": {"RasterizeBackward": 143.69, "FusedProjectionBackwardOptimizerStep": 53.647, "RasterizeForward": 45.594, "SortRTS": 15.803, "DensifyPostBackward": 9.749, "ProjectionForward": 9.643, "ComputeSSIMGradient": 6.247, "MortonSorting": 1.355, "ComputeTileRanges": 1.229}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 282.1, "psnr": 25.822562747531467, "ssim": 0.8779112696647644, "lpips_vgg": 0.22358298503328713, "splats": 1052236, "stages": {"RasterizeBackward": 135.217, "ComputeSSIMGradient": 52.891, "RasterizeForward": 43.035, "FusedProjectionBackwardOptimizerStep": 15.067, "SortRTS": 14.75, "ProjectionForward": 9.399, "DensifyPostBackward": 8.834, "ComputeTileRanges": 1.174, "MortonSorting": 1.046}}
{"tier": "3070", "box": "60359517", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 208.5, "psnr": 24.613376405504013, "ssim": 0.8626399371359084, "lpips_vgg": 0.2468342409039074, "splats": 631190, "stages": {"RasterizeBackward": 104.248, "RasterizeForward": 33.115, "FusedProjectionBackwardOptimizerStep": 27.35, "ProjectionForward": 12.308, "SortRTS": 11.832, "DensifyPostBackward": 10.307, "ComputeSSIMGradient": 6.315, "MortonSorting": 1.671, "ComputeTileRanges": 0.995}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 382.0, "psnr": 24.382807998657228, "ssim": 0.7243854713439941, "lpips_vgg": 0.3650260281435205, "splats": 2903049, "stages": {"RasterizeBackward": 215.872, "RasterizeForward": 68.646, "SortRTS": 23.325, "DensifyPostBackward": 20.599, "FusedProjectionBackwardOptimizerStep": 19.995, "ProjectionForward": 15.882, "ComputeSSIMGradient": 11.698, "MortonSorting": 2.67, "ComputeTileRanges": 1.67}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 1308.9, "psnr": 24.32140037536621, "ssim": 0.7229887747764587, "lpips_vgg": 0.3663336340465955, "splats": 2822264, "stages": {"RasterizeBackward": 839.515, "RasterizeForward": 338.078, "ComputeSSIMGradient": 46.589, "SortRTS": 23.069, "DensifyPostBackward": 20.207, "FusedProjectionBackwardOptimizerStep": 19.697, "ProjectionForward": 15.717, "MortonSorting": 2.583, "ComputeTileRanges": 1.656}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 423.1, "psnr": 24.35418067932129, "ssim": 0.7240718197822571, "lpips_vgg": 0.36524447591393533, "splats": 2909859, "stages": {"RasterizeBackward": 213.14, "RasterizeForward": 67.833, "SortRTS": 57.386, "ProjectionForward": 27.143, "DensifyPostBackward": 20.395, "FusedProjectionBackwardOptimizerStep": 20.008, "ComputeSSIMGradient": 11.428, "MortonSorting": 2.663, "ComputeTileRanges": 1.667}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 3219.6, "psnr": 24.11766647338867, "ssim": 0.7119279551506043, "lpips_vgg": 0.4039085642385726, "splats": 1763838, "stages": {"RasterizeBackward": 2293.186, "ComputeSSIMGradient": 387.542, "RasterizeForward": 262.488, "FusedProjectionBackwardOptimizerStep": 159.348, "SortRTS": 46.113, "ProjectionForward": 43.716, "DensifyPostBackward": 21.845, "MortonSorting": 4.299, "ComputeTileRanges": 1.414}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 869.4, "psnr": 24.361146392822267, "ssim": 0.723878846168518, "lpips_vgg": 0.3651578643764154, "splats": 2908298, "stages": {"RasterizeBackward": 708.133, "RasterizeForward": 65.213, "SortRTS": 23.259, "DensifyPostBackward": 20.035, "FusedProjectionBackwardOptimizerStep": 19.902, "ProjectionForward": 15.623, "ComputeSSIMGradient": 11.397, "MortonSorting": 2.657, "ComputeTileRanges": 1.664}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 442.2, "psnr": 24.350002517700194, "ssim": 0.7239319920539856, "lpips_vgg": 0.36536881233587126, "splats": 2918905, "stages": {"RasterizeBackward": 211.498, "FusedProjectionBackwardOptimizerStep": 84.928, "RasterizeForward": 67.282, "SortRTS": 23.354, "DensifyPostBackward": 21.598, "ProjectionForward": 16.014, "ComputeSSIMGradient": 11.494, "MortonSorting": 3.246, "ComputeTileRanges": 1.67}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 416.8, "psnr": 24.036392364501953, "ssim": 0.7102419590950012, "lpips_vgg": 0.4024401752081569, "splats": 2171657, "stages": {"RasterizeBackward": 185.42, "ComputeSSIMGradient": 100.006, "RasterizeForward": 60.766, "SortRTS": 20.151, "DensifyPostBackward": 16.288, "FusedProjectionBackwardOptimizerStep": 15.552, "ProjectionForward": 13.004, "MortonSorting": 1.921, "ComputeTileRanges": 1.485}}
{"tier": "3070", "box": "60359517", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 404.8, "psnr": 24.529769668579103, "ssim": 0.7279469704627991, "lpips_vgg": 0.36300939196504317, "splats": 2514596, "stages": {"RasterizeBackward": 198.438, "RasterizeForward": 62.399, "FusedProjectionBackwardOptimizerStep": 51.953, "DensifyPostBackward": 28.475, "ProjectionForward": 23.788, "SortRTS": 22.342, "ComputeSSIMGradient": 11.493, "MortonSorting": 5.842, "ComputeTileRanges": 1.614}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 305.0, "psnr": 22.969009203788563, "ssim": 0.8321069112190833, "lpips_vgg": 0.25419093198815323, "splats": 1580082, "stages": {"RasterizeBackward": 168.542, "RasterizeForward": 55.262, "SortRTS": 22.383, "FusedProjectionBackwardOptimizerStep": 18.972, "ProjectionForward": 14.268, "DensifyPostBackward": 13.139, "ComputeSSIMGradient": 6.793, "ComputeTileRanges": 1.615, "MortonSorting": 1.571}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1041.0, "psnr": 22.719364655323517, "ssim": 0.8294190244796948, "lpips_vgg": 0.25401800141627273, "splats": 1598987, "stages": {"RasterizeBackward": 665.131, "RasterizeForward": 274.255, "ComputeSSIMGradient": 27.289, "SortRTS": 22.075, "FusedProjectionBackwardOptimizerStep": 19.029, "ProjectionForward": 14.382, "DensifyPostBackward": 13.159, "ComputeTileRanges": 1.598, "MortonSorting": 1.567}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 341.2, "psnr": 22.730309804280598, "ssim": 0.8295018810492295, "lpips_vgg": 0.25477154498121535, "splats": 1584559, "stages": {"RasterizeBackward": 166.738, "SortRTS": 54.672, "RasterizeForward": 54.654, "ProjectionForward": 21.195, "FusedProjectionBackwardOptimizerStep": 19.013, "DensifyPostBackward": 13.1, "ComputeSSIMGradient": 6.653, "MortonSorting": 1.57, "ComputeTileRanges": 1.532}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 2267.0, "psnr": 22.473857879638672, "ssim": 0.8283592187441312, "lpips_vgg": 0.26395395004636896, "splats": 607325, "stages": {"RasterizeBackward": 1674.391, "ComputeSSIMGradient": 225.452, "RasterizeForward": 179.947, "FusedProjectionBackwardOptimizerStep": 106.188, "SortRTS": 41.454, "ProjectionForward": 23.226, "DensifyPostBackward": 11.293, "MortonSorting": 1.661, "ComputeTileRanges": 1.287}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 732.2, "psnr": 22.814931478255833, "ssim": 0.8310668437908857, "lpips_vgg": 0.2542972628540559, "splats": 1556161, "stages": {"RasterizeBackward": 599.449, "RasterizeForward": 53.056, "SortRTS": 22.192, "FusedProjectionBackwardOptimizerStep": 18.689, "ProjectionForward": 13.929, "DensifyPostBackward": 12.721, "ComputeSSIMGradient": 6.656, "ComputeTileRanges": 1.602, "MortonSorting": 1.535}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 349.2, "psnr": 22.87356542929625, "ssim": 0.8311493060527704, "lpips_vgg": 0.2541450010324631, "splats": 1598161, "stages": {"RasterizeBackward": 167.757, "FusedProjectionBackwardOptimizerStep": 63.513, "RasterizeForward": 55.082, "SortRTS": 22.519, "ProjectionForward": 14.21, "DensifyPostBackward": 13.758, "ComputeSSIMGradient": 6.743, "MortonSorting": 1.912, "ComputeTileRanges": 1.623}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 344.7, "psnr": 22.87854962471204, "ssim": 0.8336503765521905, "lpips_vgg": 0.25454788844109905, "splats": 1618380, "stages": {"RasterizeBackward": 162.264, "ComputeSSIMGradient": 57.666, "RasterizeForward": 53.209, "SortRTS": 21.509, "FusedProjectionBackwardOptimizerStep": 18.265, "ProjectionForward": 13.737, "DensifyPostBackward": 12.621, "ComputeTileRanges": 1.565, "MortonSorting": 1.511}}
{"tier": "3070", "box": "60359517", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 249.9, "psnr": 22.234225395398262, "ssim": 0.8249565867277292, "lpips_vgg": 0.26323863448548707, "splats": 653235, "stages": {"RasterizeBackward": 118.522, "RasterizeForward": 39.429, "FusedProjectionBackwardOptimizerStep": 33.196, "SortRTS": 18.04, "ProjectionForward": 16.261, "DensifyPostBackward": 12.192, "ComputeSSIMGradient": 6.806, "MortonSorting": 1.737, "ComputeTileRanges": 1.365}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 265.3, "psnr": 22.542975306510925, "ssim": 0.7223005458712578, "lpips_vgg": 0.31170557171399454, "splats": 1759441, "stages": {"RasterizeBackward": 142.636, "RasterizeForward": 46.04, "SortRTS": 20.055, "FusedProjectionBackwardOptimizerStep": 19.633, "ProjectionForward": 12.723, "DensifyPostBackward": 12.718, "ComputeSSIMGradient": 6.195, "MortonSorting": 1.586, "ComputeTileRanges": 1.482}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 896.8, "psnr": 22.506886577606203, "ssim": 0.72767353951931, "lpips_vgg": 0.31099674446277603, "splats": 1761901, "stages": {"RasterizeBackward": 568.63, "RasterizeForward": 232.62, "ComputeSSIMGradient": 24.992, "SortRTS": 20.08, "FusedProjectionBackwardOptimizerStep": 19.62, "DensifyPostBackward": 12.768, "ProjectionForward": 12.737, "MortonSorting": 1.58, "ComputeTileRanges": 1.485}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 300.2, "psnr": 22.640245723724366, "ssim": 0.7281729787588119, "lpips_vgg": 0.3099819697679651, "splats": 1765142, "stages": {"RasterizeBackward": 142.33, "SortRTS": 48.881, "RasterizeForward": 45.916, "FusedProjectionBackwardOptimizerStep": 19.746, "ProjectionForward": 19.67, "DensifyPostBackward": 12.686, "ComputeSSIMGradient": 6.052, "MortonSorting": 1.59, "ComputeTileRanges": 1.433}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 2058.4, "psnr": 21.780001282691956, "ssim": 0.7204010963439942, "lpips_vgg": 0.32770737146256534, "splats": 923004, "stages": {"RasterizeBackward": 1485.818, "ComputeSSIMGradient": 204.467, "RasterizeForward": 156.34, "FusedProjectionBackwardOptimizerStep": 128.308, "SortRTS": 39.995, "ProjectionForward": 26.272, "DensifyPostBackward": 12.406, "MortonSorting": 2.188, "ComputeTileRanges": 1.244}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 646.9, "psnr": 22.732356691360472, "ssim": 0.7279440715909005, "lpips_vgg": 0.3103213476413596, "splats": 1773566, "stages": {"RasterizeBackward": 525.67, "RasterizeForward": 44.75, "SortRTS": 20.263, "FusedProjectionBackwardOptimizerStep": 19.666, "ProjectionForward": 12.752, "DensifyPostBackward": 12.494, "ComputeSSIMGradient": 6.052, "MortonSorting": 1.586, "ComputeTileRanges": 1.492}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 312.6, "psnr": 22.608351135253905, "ssim": 0.7287506952881813, "lpips_vgg": 0.3105093637332777, "splats": 1779262, "stages": {"RasterizeBackward": 142.501, "FusedProjectionBackwardOptimizerStep": 66.243, "RasterizeForward": 46.052, "SortRTS": 20.248, "DensifyPostBackward": 13.324, "ProjectionForward": 12.858, "ComputeSSIMGradient": 6.141, "MortonSorting": 1.933, "ComputeTileRanges": 1.493}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 301.5, "psnr": 22.296806073188783, "ssim": 0.7267361864447593, "lpips_vgg": 0.3138213637797488, "splats": 1759239, "stages": {"RasterizeBackward": 136.501, "ComputeSSIMGradient": 52.505, "RasterizeForward": 44.244, "SortRTS": 19.251, "FusedProjectionBackwardOptimizerStep": 18.83, "ProjectionForward": 12.534, "DensifyPostBackward": 12.462, "MortonSorting": 1.518, "ComputeTileRanges": 1.437}}
{"tier": "3070", "box": "60359517", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 237.1, "psnr": 21.913294744491576, "ssim": 0.7173697337508201, "lpips_vgg": 0.3252815539673086, "splats": 975100, "stages": {"RasterizeBackward": 105.52, "FusedProjectionBackwardOptimizerStep": 38.706, "RasterizeForward": 34.113, "SortRTS": 17.489, "ProjectionForward": 16.6, "DensifyPostBackward": 13.296, "ComputeSSIMGradient": 6.201, "MortonSorting": 2.239, "ComputeTileRanges": 1.333}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 282.2, "psnr": 21.84886957959431, "ssim": 0.7065817045002449, "lpips_vgg": 0.3261695180529999, "splats": 2529426, "stages": {"RasterizeBackward": 151.124, "RasterizeForward": 45.828, "FusedProjectionBackwardOptimizerStep": 23.586, "SortRTS": 19.314, "DensifyPostBackward": 16.832, "ProjectionForward": 14.109, "ComputeSSIMGradient": 6.165, "MortonSorting": 2.45, "ComputeTileRanges": 1.437}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 936.2, "psnr": 22.037909251887623, "ssim": 0.7073584446092931, "lpips_vgg": 0.3265648456930324, "splats": 2498408, "stages": {"RasterizeBackward": 594.23, "RasterizeForward": 238.301, "ComputeSSIMGradient": 24.836, "FusedProjectionBackwardOptimizerStep": 23.273, "SortRTS": 19.496, "DensifyPostBackward": 16.745, "ProjectionForward": 13.952, "MortonSorting": 2.413, "ComputeTileRanges": 1.449}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 317.1, "psnr": 21.77706299758539, "ssim": 0.706023823924181, "lpips_vgg": 0.32636093535097, "splats": 2539279, "stages": {"RasterizeBackward": 149.687, "SortRTS": 46.662, "RasterizeForward": 45.281, "ProjectionForward": 24.04, "FusedProjectionBackwardOptimizerStep": 23.592, "DensifyPostBackward": 16.83, "ComputeSSIMGradient": 6.04, "MortonSorting": 2.453, "ComputeTileRanges": 1.365}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 2463.3, "psnr": 21.220259340797984, "ssim": 0.7056728659606561, "lpips_vgg": 0.32886595800381446, "splats": 2021795, "stages": {"RasterizeBackward": 1736.54, "FusedProjectionBackwardOptimizerStep": 214.835, "ComputeSSIMGradient": 205.278, "RasterizeForward": 191.035, "ProjectionForward": 48.032, "SortRTS": 40.597, "DensifyPostBackward": 22.594, "MortonSorting": 4.937, "ComputeTileRanges": 1.125}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 660.7, "psnr": 21.557443618774414, "ssim": 0.7044045459933397, "lpips_vgg": 0.32656689868980276, "splats": 2534971, "stages": {"RasterizeBackward": 530.379, "RasterizeForward": 45.21, "FusedProjectionBackwardOptimizerStep": 23.59, "SortRTS": 19.381, "DensifyPostBackward": 16.635, "ProjectionForward": 14.159, "ComputeSSIMGradient": 6.089, "MortonSorting": 2.447, "ComputeTileRanges": 1.441}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 352.0, "psnr": 21.896148100131896, "ssim": 0.7074678612918388, "lpips_vgg": 0.3255799931574539, "splats": 2528194, "stages": {"RasterizeBackward": 152.039, "FusedProjectionBackwardOptimizerStep": 91.101, "RasterizeForward": 46.113, "SortRTS": 19.391, "DensifyPostBackward": 17.795, "ProjectionForward": 14.095, "ComputeSSIMGradient": 6.183, "MortonSorting": 2.968, "ComputeTileRanges": 1.443}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 341.3, "psnr": 21.699725546487947, "ssim": 0.7129816136709074, "lpips_vgg": 0.3178037543430361, "splats": 2745666, "stages": {"RasterizeBackward": 157.237, "ComputeSSIMGradient": 52.983, "RasterizeForward": 47.649, "FusedProjectionBackwardOptimizerStep": 25.722, "SortRTS": 19.893, "DensifyPostBackward": 17.654, "ProjectionForward": 14.996, "MortonSorting": 2.591, "ComputeTileRanges": 1.472}}
{"tier": "3070", "box": "60359517", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 284.0, "psnr": 21.27790185881824, "ssim": 0.6955104993610848, "lpips_vgg": 0.33932848904654384, "splats": 1893905, "stages": {"RasterizeBackward": 124.896, "FusedProjectionBackwardOptimizerStep": 50.847, "RasterizeForward": 37.6, "DensifyPostBackward": 21.645, "ProjectionForward": 21.067, "SortRTS": 16.606, "ComputeSSIMGradient": 6.197, "MortonSorting": 4.451, "ComputeTileRanges": 1.283}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 185.2, "psnr": 29.627236747741698, "ssim": 0.9106056412061055, "lpips_vgg": 0.2838566387396358, "splats": 691990, "stages": {"RasterizeBackward": 106.075, "RasterizeForward": 34.127, "SortRTS": 13.155, "FusedProjectionBackwardOptimizerStep": 9.763, "ProjectionForward": 7.132, "DensifyPostBackward": 6.341, "ComputeSSIMGradient": 4.824, "ComputeTileRanges": 1.076, "MortonSorting": 0.753}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 644.1, "psnr": 29.725303840637206, "ssim": 0.9108884334564209, "lpips_vgg": 0.2836061668712064, "splats": 682058, "stages": {"RasterizeBackward": 417.5, "RasterizeForward": 167.522, "ComputeSSIMGradient": 19.021, "SortRTS": 13.032, "FusedProjectionBackwardOptimizerStep": 9.625, "ProjectionForward": 7.157, "DensifyPostBackward": 6.28, "ComputeTileRanges": 1.07, "MortonSorting": 0.738}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 203.5, "psnr": 29.65499998728434, "ssim": 0.9107147018114726, "lpips_vgg": 0.28357395740781804, "splats": 695592, "stages": {"RasterizeBackward": 104.076, "RasterizeForward": 33.453, "SortRTS": 30.926, "ProjectionForward": 10.734, "FusedProjectionBackwardOptimizerStep": 9.766, "DensifyPostBackward": 6.301, "ComputeSSIMGradient": 4.634, "ComputeTileRanges": 1.078, "MortonSorting": 0.753}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1775.2, "psnr": 28.932402992248534, "ssim": 0.9110921065012614, "lpips_vgg": 0.28536011519396354, "splats": 500871, "stages": {"RasterizeBackward": 1333.234, "ComputeSSIMGradient": 155.456, "RasterizeForward": 143.648, "FusedProjectionBackwardOptimizerStep": 85.675, "SortRTS": 28.708, "ProjectionForward": 17.347, "DensifyPostBackward": 7.567, "MortonSorting": 1.41, "ComputeTileRanges": 1.026}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 457.5, "psnr": 29.612605349222818, "ssim": 0.9107038378715515, "lpips_vgg": 0.28361781285134646, "splats": 691640, "stages": {"RasterizeBackward": 380.197, "RasterizeForward": 32.826, "SortRTS": 13.041, "FusedProjectionBackwardOptimizerStep": 9.714, "ProjectionForward": 7.088, "DensifyPostBackward": 6.207, "ComputeSSIMGradient": 4.698, "ComputeTileRanges": 1.068, "MortonSorting": 0.747}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 208.6, "psnr": 29.698955917358397, "ssim": 0.9107351779937745, "lpips_vgg": 0.2836921518457792, "splats": 688134, "stages": {"RasterizeBackward": 105.659, "RasterizeForward": 33.982, "FusedProjectionBackwardOptimizerStep": 33.485, "SortRTS": 13.137, "ProjectionForward": 7.155, "DensifyPostBackward": 6.623, "ComputeSSIMGradient": 4.811, "ComputeTileRanges": 1.074, "MortonSorting": 0.902}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 216.0, "psnr": 29.52194945017497, "ssim": 0.9133132477601369, "lpips_vgg": 0.2836739269031066, "splats": 676660, "stages": {"RasterizeBackward": 103.177, "ComputeSSIMGradient": 40.109, "RasterizeForward": 33.282, "SortRTS": 12.845, "FusedProjectionBackwardOptimizerStep": 9.644, "ProjectionForward": 7.09, "DensifyPostBackward": 6.201, "ComputeTileRanges": 1.057, "MortonSorting": 0.723}}
{"tier": "3070", "box": "60359517", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 190.7, "psnr": 28.99297389984131, "ssim": 0.9080477158228556, "lpips_vgg": 0.28561839866855443, "splats": 509931, "stages": {"RasterizeBackward": 96.19, "RasterizeForward": 30.828, "FusedProjectionBackwardOptimizerStep": 24.198, "SortRTS": 12.397, "ProjectionForward": 10.872, "DensifyPostBackward": 7.631, "ComputeSSIMGradient": 4.798, "MortonSorting": 1.38, "ComputeTileRanges": 1.032}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 413.4, "psnr": 26.380646864573162, "ssim": 0.7870360314846039, "lpips_vgg": 0.28087558351240194, "splats": 2440469, "stages": {"RasterizeBackward": 236.789, "RasterizeForward": 72.896, "SortRTS": 25.101, "FusedProjectionBackwardOptimizerStep": 24.605, "DensifyPostBackward": 19.776, "ProjectionForward": 15.325, "ComputeSSIMGradient": 12.728, "MortonSorting": 2.333, "ComputeTileRanges": 1.78}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 1443.5, "psnr": 26.353432337443035, "ssim": 0.7871461088458697, "lpips_vgg": 0.2807784994806675, "splats": 2437222, "stages": {"RasterizeBackward": 932.193, "RasterizeForward": 369.501, "ComputeSSIMGradient": 50.766, "SortRTS": 24.968, "FusedProjectionBackwardOptimizerStep": 24.577, "DensifyPostBackward": 19.807, "ProjectionForward": 15.398, "MortonSorting": 2.317, "ComputeTileRanges": 1.774}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 452.3, "psnr": 26.35243026415507, "ssim": 0.7869602416952451, "lpips_vgg": 0.28108260196476476, "splats": 2444787, "stages": {"RasterizeBackward": 231.361, "RasterizeForward": 71.294, "SortRTS": 61.877, "ProjectionForward": 25.197, "FusedProjectionBackwardOptimizerStep": 24.595, "DensifyPostBackward": 19.616, "ComputeSSIMGradient": 12.367, "MortonSorting": 2.329, "ComputeTileRanges": 1.773}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 4004.5, "psnr": 26.047348976135254, "ssim": 0.7855910783012708, "lpips_vgg": 0.2862950628930438, "splats": 2005469, "stages": {"RasterizeBackward": 2895.612, "ComputeSSIMGradient": 422.12, "RasterizeForward": 312.637, "FusedProjectionBackwardOptimizerStep": 236.935, "SortRTS": 56.532, "ProjectionForward": 49.959, "DensifyPostBackward": 25.251, "MortonSorting": 4.917, "ComputeTileRanges": 1.651}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 1004.9, "psnr": 26.319049040476482, "ssim": 0.7873605638742447, "lpips_vgg": 0.2806054151489924, "splats": 2450337, "stages": {"RasterizeBackward": 831.887, "RasterizeForward": 70.244, "SortRTS": 25.097, "FusedProjectionBackwardOptimizerStep": 24.632, "DensifyPostBackward": 19.433, "ProjectionForward": 15.168, "ComputeSSIMGradient": 12.357, "MortonSorting": 2.328, "ComputeTileRanges": 1.777}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 479.5, "psnr": 26.300434192021687, "ssim": 0.7866891423861185, "lpips_vgg": 0.28111335665583054, "splats": 2445803, "stages": {"RasterizeBackward": 233.807, "FusedProjectionBackwardOptimizerStep": 94.043, "RasterizeForward": 71.97, "SortRTS": 25.057, "DensifyPostBackward": 20.625, "ProjectionForward": 15.255, "ComputeSSIMGradient": 12.588, "MortonSorting": 2.826, "ComputeTileRanges": 1.776}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 493.8, "psnr": 26.287619670232136, "ssim": 0.7887891133626302, "lpips_vgg": 0.2835118589497454, "splats": 2396820, "stages": {"RasterizeBackward": 227.115, "ComputeSSIMGradient": 108.833, "RasterizeForward": 70.13, "SortRTS": 24.174, "FusedProjectionBackwardOptimizerStep": 23.658, "DensifyPostBackward": 19.076, "ProjectionForward": 14.916, "MortonSorting": 2.233, "ComputeTileRanges": 1.726}}
{"tier": "3070", "box": "60359517", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 433.3, "psnr": 26.08264954884847, "ssim": 0.7835060730576515, "lpips_vgg": 0.2854666900564627, "splats": 1995944, "stages": {"RasterizeBackward": 210.592, "RasterizeForward": 65.003, "FusedProjectionBackwardOptimizerStep": 64.018, "ProjectionForward": 25.899, "DensifyPostBackward": 25.539, "SortRTS": 23.634, "ComputeSSIMGradient": 12.493, "MortonSorting": 4.697, "ComputeTileRanges": 1.695}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 149.5, "psnr": 32.90416372144544, "ssim": 0.9357638326851098, "lpips_vgg": 0.2939905185350229, "splats": 776631, "stages": {"RasterizeBackward": 82.537, "RasterizeForward": 25.56, "SortRTS": 10.304, "FusedProjectionBackwardOptimizerStep": 9.062, "ProjectionForward": 6.715, "DensifyPostBackward": 6.42, "ComputeSSIMGradient": 4.87, "ComputeTileRanges": 0.893, "MortonSorting": 0.855}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 515.9, "psnr": 32.691935204170846, "ssim": 0.936072504198229, "lpips_vgg": 0.29348563723275606, "splats": 764717, "stages": {"RasterizeBackward": 329.558, "RasterizeForward": 130.497, "ComputeSSIMGradient": 19.239, "SortRTS": 10.31, "FusedProjectionBackwardOptimizerStep": 9.002, "ProjectionForward": 6.656, "DensifyPostBackward": 6.382, "ComputeTileRanges": 0.893, "MortonSorting": 0.838}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 163.8, "psnr": 32.97077694454708, "ssim": 0.9363392140414264, "lpips_vgg": 0.293612944468427, "splats": 772844, "stages": {"RasterizeBackward": 80.906, "RasterizeForward": 25.076, "SortRTS": 23.609, "ProjectionForward": 10.238, "FusedProjectionBackwardOptimizerStep": 9.058, "DensifyPostBackward": 6.37, "ComputeSSIMGradient": 4.713, "ComputeTileRanges": 0.908, "MortonSorting": 0.852}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 1449.1, "psnr": 31.915625134029902, "ssim": 0.9356064619244756, "lpips_vgg": 0.2958752904593581, "splats": 604387, "stages": {"RasterizeBackward": 1049.732, "ComputeSSIMGradient": 155.639, "RasterizeForward": 109.828, "FusedProjectionBackwardOptimizerStep": 82.304, "SortRTS": 21.446, "ProjectionForward": 18.492, "DensifyPostBackward": 7.886, "MortonSorting": 1.744, "ComputeTileRanges": 0.85}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 360.5, "psnr": 32.9372345176903, "ssim": 0.9363362144779515, "lpips_vgg": 0.2937228695448999, "splats": 770287, "stages": {"RasterizeBackward": 295.142, "RasterizeForward": 24.585, "SortRTS": 10.207, "FusedProjectionBackwardOptimizerStep": 8.946, "ProjectionForward": 6.55, "DensifyPostBackward": 6.307, "ComputeSSIMGradient": 4.782, "ComputeTileRanges": 0.886, "MortonSorting": 0.846}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 173.0, "psnr": 32.75199225142195, "ssim": 0.9304523757986121, "lpips_vgg": 0.2940408020679188, "splats": 770343, "stages": {"RasterizeBackward": 81.845, "FusedProjectionBackwardOptimizerStep": 33.315, "RasterizeForward": 25.339, "SortRTS": 10.266, "ProjectionForward": 6.706, "DensifyPostBackward": 6.682, "ComputeSSIMGradient": 4.853, "MortonSorting": 1.022, "ComputeTileRanges": 0.891}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 183.5, "psnr": 32.94604698387352, "ssim": 0.9382656812667847, "lpips_vgg": 0.2929426832866419, "splats": 751377, "stages": {"RasterizeBackward": 81.483, "ComputeSSIMGradient": 40.246, "RasterizeForward": 25.331, "SortRTS": 10.253, "FusedProjectionBackwardOptimizerStep": 9.404, "ProjectionForward": 6.647, "DensifyPostBackward": 6.315, "ComputeTileRanges": 0.889, "MortonSorting": 0.823}}
{"tier": "3070", "box": "60359517", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 154.3, "psnr": 32.03934210699958, "ssim": 0.9337041909630234, "lpips_vgg": 0.2961924145818493, "splats": 632132, "stages": {"RasterizeBackward": 74.389, "RasterizeForward": 23.059, "FusedProjectionBackwardOptimizerStep": 20.991, "ProjectionForward": 9.712, "SortRTS": 9.353, "DensifyPostBackward": 7.954, "ComputeSSIMGradient": 4.855, "MortonSorting": 1.737, "ComputeTileRanges": 0.835}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 259.8, "psnr": 26.682032253431238, "ssim": 0.8642967071222223, "lpips_vgg": 0.24647651551096436, "splats": 1756358, "stages": {"RasterizeBackward": 144.636, "RasterizeForward": 44.902, "FusedProjectionBackwardOptimizerStep": 17.323, "SortRTS": 17.028, "DensifyPostBackward": 12.78, "ProjectionForward": 11.276, "ComputeSSIMGradient": 6.297, "MortonSorting": 1.861, "ComputeTileRanges": 1.307}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 886.5, "psnr": 26.58094659058944, "ssim": 0.8639879991178927, "lpips_vgg": 0.24667567708369753, "splats": 1726045, "stages": {"RasterizeBackward": 569.393, "RasterizeForward": 228.51, "ComputeSSIMGradient": 25.133, "FusedProjectionBackwardOptimizerStep": 17.125, "SortRTS": 16.974, "DensifyPostBackward": 12.723, "ProjectionForward": 10.986, "MortonSorting": 1.823, "ComputeTileRanges": 1.304}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 286.6, "psnr": 26.764409853064496, "ssim": 0.8645527453526206, "lpips_vgg": 0.24618599419512233, "splats": 1752858, "stages": {"RasterizeBackward": 141.695, "RasterizeForward": 43.896, "SortRTS": 40.857, "ProjectionForward": 18.86, "FusedProjectionBackwardOptimizerStep": 17.289, "DensifyPostBackward": 12.66, "ComputeSSIMGradient": 6.061, "MortonSorting": 1.853, "ComputeTileRanges": 1.301}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 2319.5, "psnr": 25.69019421287205, "ssim": 0.8611688898957294, "lpips_vgg": 0.2526603440857672, "splats": 1276203, "stages": {"RasterizeBackward": 1682.442, "ComputeSSIMGradient": 205.103, "RasterizeForward": 180.924, "FusedProjectionBackwardOptimizerStep": 156.909, "ProjectionForward": 35.984, "SortRTS": 35.825, "DensifyPostBackward": 17.394, "MortonSorting": 3.593, "ComputeTileRanges": 1.11}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 627.4, "psnr": 26.77075124823529, "ssim": 0.8645954196867736, "lpips_vgg": 0.24618442234616655, "splats": 1752303, "stages": {"RasterizeBackward": 514.669, "RasterizeForward": 43.267, "FusedProjectionBackwardOptimizerStep": 17.268, "SortRTS": 16.901, "DensifyPostBackward": 12.558, "ProjectionForward": 11.135, "ComputeSSIMGradient": 6.131, "MortonSorting": 1.847, "ComputeTileRanges": 1.298}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 306.7, "psnr": 26.319708741229512, "ssim": 0.8616297245025635, "lpips_vgg": 0.248251686884183, "splats": 1743207, "stages": {"RasterizeBackward": 142.143, "FusedProjectionBackwardOptimizerStep": 67.359, "RasterizeForward": 44.065, "SortRTS": 16.886, "DensifyPostBackward": 13.371, "ProjectionForward": 11.135, "ComputeSSIMGradient": 6.24, "MortonSorting": 2.236, "ComputeTileRanges": 1.298}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 304.3, "psnr": 26.39673772065536, "ssim": 0.8659108151560244, "lpips_vgg": 0.2437480327399914, "splats": 1739203, "stages": {"RasterizeBackward": 143.01, "ComputeSSIMGradient": 53.2, "RasterizeForward": 44.54, "FusedProjectionBackwardOptimizerStep": 17.62, "SortRTS": 16.853, "DensifyPostBackward": 12.593, "ProjectionForward": 11.106, "MortonSorting": 1.821, "ComputeTileRanges": 1.297}}
{"tier": "3070", "box": "60359517", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 264.2, "psnr": 25.907768083655316, "ssim": 0.8581109642982483, "lpips_vgg": 0.2565995786318513, "splats": 1309477, "stages": {"RasterizeBackward": 123.857, "FusedProjectionBackwardOptimizerStep": 40.186, "RasterizeForward": 38.362, "DensifyPostBackward": 17.568, "ProjectionForward": 17.191, "SortRTS": 15.268, "ComputeSSIMGradient": 6.287, "MortonSorting": 3.462, "ComputeTileRanges": 1.206}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 279.9, "psnr": 26.11592698097229, "ssim": 0.7909482680261135, "lpips_vgg": 0.3861491709056654, "splats": 2288081, "stages": {"RasterizeBackward": 156.713, "RasterizeForward": 48.736, "SortRTS": 16.406, "DensifyPostBackward": 14.868, "FusedProjectionBackwardOptimizerStep": 13.862, "ProjectionForward": 12.172, "ComputeSSIMGradient": 11.92, "MortonSorting": 2.103, "ComputeTileRanges": 1.266}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 947.5, "psnr": 26.141395330429077, "ssim": 0.7908236868679523, "lpips_vgg": 0.3868989117348035, "splats": 2138711, "stages": {"RasterizeBackward": 601.756, "RasterizeForward": 238.102, "ComputeSSIMGradient": 47.947, "SortRTS": 15.975, "DensifyPostBackward": 14.193, "FusedProjectionBackwardOptimizerStep": 13.188, "ProjectionForward": 11.551, "MortonSorting": 1.958, "ComputeTileRanges": 1.241}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 305.5, "psnr": 26.15221655368805, "ssim": 0.7917102836072445, "lpips_vgg": 0.38550312511112494, "splats": 2273662, "stages": {"RasterizeBackward": 152.947, "RasterizeForward": 47.542, "SortRTS": 39.076, "ProjectionForward": 20.906, "DensifyPostBackward": 14.718, "FusedProjectionBackwardOptimizerStep": 13.827, "ComputeSSIMGradient": 11.762, "MortonSorting": 2.083, "ComputeTileRanges": 1.258}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 2388.9, "psnr": 25.919177412986755, "ssim": 0.7931285127997398, "lpips_vgg": 0.4069365423982023, "splats": 1462147, "stages": {"RasterizeBackward": 1633.572, "ComputeSSIMGradient": 395.282, "RasterizeForward": 169.879, "FusedProjectionBackwardOptimizerStep": 107.144, "ProjectionForward": 34.167, "SortRTS": 28.767, "DensifyPostBackward": 16.013, "MortonSorting": 3.396, "ComputeTileRanges": 1.017}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 670.7, "psnr": 26.018715143203735, "ssim": 0.7906832545995712, "lpips_vgg": 0.3858512768078965, "splats": 2273512, "stages": {"RasterizeBackward": 552.053, "RasterizeForward": 46.374, "SortRTS": 16.229, "DensifyPostBackward": 14.517, "FusedProjectionBackwardOptimizerStep": 13.705, "ProjectionForward": 11.695, "ComputeSSIMGradient": 11.6, "MortonSorting": 2.071, "ComputeTileRanges": 1.255}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 329.6, "psnr": 26.120132446289062, "ssim": 0.7911976389586926, "lpips_vgg": 0.38576754297328875, "splats": 2305030, "stages": {"RasterizeBackward": 156.573, "FusedProjectionBackwardOptimizerStep": 63.29, "RasterizeForward": 48.643, "SortRTS": 16.456, "DensifyPostBackward": 15.851, "ProjectionForward": 11.896, "ComputeSSIMGradient": 11.884, "MortonSorting": 2.55, "ComputeTileRanges": 1.27}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 317.8, "psnr": 25.716692447662354, "ssim": 0.7882937006652355, "lpips_vgg": 0.4096906148980281, "splats": 1574762, "stages": {"RasterizeBackward": 126.196, "ComputeSSIMGradient": 103.386, "RasterizeForward": 40.669, "SortRTS": 12.971, "DensifyPostBackward": 11.335, "FusedProjectionBackwardOptimizerStep": 9.604, "ProjectionForward": 9.462, "MortonSorting": 1.418, "ComputeTileRanges": 1.064}}
{"tier": "3070", "box": "60359517", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 285.1, "psnr": 26.444523572921753, "ssim": 0.7985918968915939, "lpips_vgg": 0.38228104439920907, "splats": 2092670, "stages": {"RasterizeBackward": 138.477, "RasterizeForward": 42.764, "FusedProjectionBackwardOptimizerStep": 34.243, "DensifyPostBackward": 20.866, "ProjectionForward": 16.88, "SortRTS": 15.045, "ComputeSSIMGradient": 11.778, "MortonSorting": 4.714, "ComputeTileRanges": 1.189}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 270.8, "psnr": 22.078717583104183, "ssim": 0.7839086400835138, "lpips_vgg": 0.29757626484417354, "splats": 1746818, "stages": {"RasterizeBackward": 143.331, "RasterizeForward": 46.892, "SortRTS": 21.802, "FusedProjectionBackwardOptimizerStep": 20.788, "ProjectionForward": 13.765, "DensifyPostBackward": 12.816, "ComputeSSIMGradient": 6.226, "MortonSorting": 1.614, "ComputeTileRanges": 1.58}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 897.2, "psnr": 22.01877794767681, "ssim": 0.7836895020384538, "lpips_vgg": 0.2978826544268605, "splats": 1737300, "stages": {"RasterizeBackward": 565.14, "RasterizeForward": 232.845, "ComputeSSIMGradient": 25.006, "SortRTS": 21.775, "FusedProjectionBackwardOptimizerStep": 20.668, "ProjectionForward": 13.61, "DensifyPostBackward": 12.818, "MortonSorting": 1.595, "ComputeTileRanges": 1.58}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 305.7, "psnr": 21.85329663126092, "ssim": 0.7819021814747861, "lpips_vgg": 0.2992304285094688, "splats": 1722847, "stages": {"RasterizeBackward": 141.977, "SortRTS": 52.956, "RasterizeForward": 46.157, "FusedProjectionBackwardOptimizerStep": 20.692, "ProjectionForward": 20.37, "DensifyPostBackward": 12.704, "ComputeSSIMGradient": 6.086, "MortonSorting": 1.595, "ComputeTileRanges": 1.485}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 2224.1, "psnr": 21.178060782583135, "ssim": 0.7781102327924025, "lpips_vgg": 0.3112296044736899, "splats": 817335, "stages": {"RasterizeBackward": 1627.101, "ComputeSSIMGradient": 204.654, "RasterizeForward": 171.179, "FusedProjectionBackwardOptimizerStep": 134.205, "SortRTS": 44.181, "ProjectionForward": 25.794, "DensifyPostBackward": 12.328, "MortonSorting": 2.045, "ComputeTileRanges": 1.317}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 665.0, "psnr": 21.886840217991878, "ssim": 0.7811002292131123, "lpips_vgg": 0.2983995959560916, "splats": 1745682, "stages": {"RasterizeBackward": 539.279, "RasterizeForward": 45.731, "SortRTS": 21.802, "FusedProjectionBackwardOptimizerStep": 20.785, "ProjectionForward": 13.475, "DensifyPostBackward": 12.663, "ComputeSSIMGradient": 6.133, "MortonSorting": 1.613, "ComputeTileRanges": 1.578}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 321.7, "psnr": 22.14025838751542, "ssim": 0.7836398545064425, "lpips_vgg": 0.2984654463245641, "splats": 1767147, "stages": {"RasterizeBackward": 144.739, "FusedProjectionBackwardOptimizerStep": 69.188, "RasterizeForward": 47.247, "SortRTS": 21.893, "ProjectionForward": 13.61, "DensifyPostBackward": 13.589, "ComputeSSIMGradient": 6.255, "MortonSorting": 1.972, "ComputeTileRanges": 1.587}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 304.2, "psnr": 21.690817305916234, "ssim": 0.7828458720131924, "lpips_vgg": 0.30000463419415185, "splats": 1672367, "stages": {"RasterizeBackward": 136.516, "ComputeSSIMGradient": 52.038, "RasterizeForward": 44.809, "SortRTS": 20.831, "FusedProjectionBackwardOptimizerStep": 19.465, "ProjectionForward": 13.25, "DensifyPostBackward": 12.269, "ComputeTileRanges": 1.525, "MortonSorting": 1.492}}
{"tier": "3070", "box": "60359517", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 247.5, "psnr": 21.25596849541915, "ssim": 0.7760173897994193, "lpips_vgg": 0.30948929032796046, "splats": 872399, "stages": {"RasterizeBackward": 109.425, "FusedProjectionBackwardOptimizerStep": 41.283, "RasterizeForward": 35.846, "SortRTS": 19.073, "ProjectionForward": 17.414, "DensifyPostBackward": 13.091, "ComputeSSIMGradient": 6.195, "MortonSorting": 2.106, "ComputeTileRanges": 1.426}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "ours", "seed": 1, "time_s": 169.8, "psnr": 31.662212420732548, "ssim": 0.9157869387895633, "lpips_vgg": 0.3027404177525198, "splats": 717129, "stages": {"RasterizeBackward": 94.933, "RasterizeForward": 30.677, "SortRTS": 10.87, "FusedProjectionBackwardOptimizerStep": 6.289, "ProjectionForward": 6.228, "DensifyPostBackward": 6.165, "ComputeSSIMGradient": 4.691, "ComputeTileRanges": 0.883, "MortonSorting": 0.814}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 606.8, "psnr": 31.850916544596355, "ssim": 0.9147869593057877, "lpips_vgg": 0.3031862816185804, "splats": 706087, "stages": {"RasterizeBackward": 389.757, "RasterizeForward": 155.962, "ComputeSSIMGradient": 19.252, "SortRTS": 11.831, "ProjectionForward": 6.594, "DensifyPostBackward": 6.246, "FusedProjectionBackwardOptimizerStep": 6.145, "ComputeTileRanges": 0.939, "MortonSorting": 0.796}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 192.0, "psnr": 31.921071223723583, "ssim": 0.9160838004870292, "lpips_vgg": 0.30275721149809204, "splats": 719523, "stages": {"RasterizeBackward": 96.837, "RasterizeForward": 31.341, "SortRTS": 25.497, "ProjectionForward": 10.454, "FusedProjectionBackwardOptimizerStep": 6.331, "DensifyPostBackward": 6.297, "ComputeSSIMGradient": 4.736, "ComputeTileRanges": 0.944, "MortonSorting": 0.819}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 1625.8, "psnr": 31.57326708084498, "ssim": 0.9145261523051139, "lpips_vgg": 0.30602522046956143, "splats": 565172, "stages": {"RasterizeBackward": 1217.902, "ComputeSSIMGradient": 156.855, "RasterizeForward": 128.533, "FusedProjectionBackwardOptimizerStep": 60.307, "SortRTS": 21.585, "ProjectionForward": 19.833, "DensifyPostBackward": 9.281, "MortonSorting": 1.634, "ComputeTileRanges": 0.846}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 430.4, "psnr": 31.813089810884914, "ssim": 0.9158389308513739, "lpips_vgg": 0.303350666183221, "splats": 712605, "stages": {"RasterizeBackward": 354.811, "RasterizeForward": 30.361, "SortRTS": 11.496, "ProjectionForward": 6.25, "FusedProjectionBackwardOptimizerStep": 6.21, "DensifyPostBackward": 6.14, "ComputeSSIMGradient": 4.69, "ComputeTileRanges": 0.913, "MortonSorting": 0.807}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 193.7, "psnr": 31.991606932419998, "ssim": 0.9161857305428921, "lpips_vgg": 0.3027862703493992, "splats": 719021, "stages": {"RasterizeBackward": 96.059, "RasterizeForward": 31.083, "FusedProjectionBackwardOptimizerStep": 26.576, "SortRTS": 11.306, "DensifyPostBackward": 6.744, "ProjectionForward": 6.449, "ComputeSSIMGradient": 4.775, "MortonSorting": 0.982, "ComputeTileRanges": 0.958}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 204.0, "psnr": 31.821624658046623, "ssim": 0.9168979571415827, "lpips_vgg": 0.3032237379991315, "splats": 712550, "stages": {"RasterizeBackward": 93.896, "ComputeSSIMGradient": 39.856, "RasterizeForward": 30.395, "SortRTS": 10.915, "ProjectionForward": 6.384, "DensifyPostBackward": 6.291, "FusedProjectionBackwardOptimizerStep": 6.189, "ComputeTileRanges": 0.929, "MortonSorting": 0.795}}
{"tier": "3070", "box": "60368581", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 170.4, "psnr": 31.495544042342747, "ssim": 0.9136457183422186, "lpips_vgg": 0.3053297138506972, "splats": 579021, "stages": {"RasterizeBackward": 85.376, "RasterizeForward": 27.464, "FusedProjectionBackwardOptimizerStep": 15.139, "SortRTS": 9.844, "DensifyPostBackward": 9.144, "ProjectionForward": 8.301, "ComputeSSIMGradient": 4.784, "MortonSorting": 1.585, "ComputeTileRanges": 0.884}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 240.0, "psnr": 28.57480125892453, "ssim": 0.8820796303632783, "lpips_vgg": 0.21550172651469068, "splats": 1145836, "stages": {"RasterizeBackward": 127.808, "RasterizeForward": 41.601, "SortRTS": 16.31, "FusedProjectionBackwardOptimizerStep": 14.784, "ProjectionForward": 10.386, "DensifyPostBackward": 9.999, "ComputeSSIMGradient": 6.204, "ComputeTileRanges": 1.23, "MortonSorting": 1.2}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 813.7, "psnr": 28.575717507339107, "ssim": 0.8826316464238051, "lpips_vgg": 0.21453015918749446, "splats": 1152709, "stages": {"RasterizeBackward": 510.982, "RasterizeForward": 210.4, "ComputeSSIMGradient": 25.28, "SortRTS": 17.077, "FusedProjectionBackwardOptimizerStep": 14.756, "ProjectionForward": 10.781, "DensifyPostBackward": 10.063, "ComputeTileRanges": 1.262, "MortonSorting": 1.191}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 266.3, "psnr": 28.788284720444096, "ssim": 0.8828022509086423, "lpips_vgg": 0.21490685512613245, "splats": 1152963, "stages": {"RasterizeBackward": 126.371, "RasterizeForward": 41.152, "SortRTS": 38.651, "ProjectionForward": 15.964, "FusedProjectionBackwardOptimizerStep": 14.833, "DensifyPostBackward": 9.958, "ComputeSSIMGradient": 6.168, "ComputeTileRanges": 1.231, "MortonSorting": 1.204}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1908.1, "psnr": 27.209203487489283, "ssim": 0.877127270873, "lpips_vgg": 0.22498432841756658, "splats": 646608, "stages": {"RasterizeBackward": 1372.704, "ComputeSSIMGradient": 206.963, "RasterizeForward": 149.423, "FusedProjectionBackwardOptimizerStep": 99.503, "SortRTS": 31.459, "ProjectionForward": 23.416, "DensifyPostBackward": 11.111, "MortonSorting": 1.739, "ComputeTileRanges": 1.103}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 575.3, "psnr": 28.56539391308296, "ssim": 0.8822918621505179, "lpips_vgg": 0.21510684404842165, "splats": 1136876, "stages": {"RasterizeBackward": 464.043, "RasterizeForward": 40.29, "SortRTS": 16.709, "FusedProjectionBackwardOptimizerStep": 14.672, "ProjectionForward": 10.581, "DensifyPostBackward": 9.785, "ComputeSSIMGradient": 6.14, "ComputeTileRanges": 1.248, "MortonSorting": 1.184}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 278.0, "psnr": 28.926660025992046, "ssim": 0.8829108927308059, "lpips_vgg": 0.21433192857169675, "splats": 1159095, "stages": {"RasterizeBackward": 128.256, "FusedProjectionBackwardOptimizerStep": 50.681, "RasterizeForward": 41.861, "SortRTS": 16.607, "ProjectionForward": 10.58, "DensifyPostBackward": 10.506, "ComputeSSIMGradient": 6.225, "MortonSorting": 1.459, "ComputeTileRanges": 1.278}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 283.4, "psnr": 28.49831176385647, "ssim": 0.8821644172435854, "lpips_vgg": 0.21720992042570222, "splats": 1136962, "stages": {"RasterizeBackward": 124.932, "ComputeSSIMGradient": 52.477, "RasterizeForward": 40.693, "SortRTS": 16.087, "FusedProjectionBackwardOptimizerStep": 15.055, "ProjectionForward": 10.508, "DensifyPostBackward": 9.822, "ComputeTileRanges": 1.251, "MortonSorting": 1.177}}
{"tier": "3070", "box": "60368581", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 211.7, "psnr": 27.64312627838879, "ssim": 0.8781737801505298, "lpips_vgg": 0.22305593528416884, "splats": 681862, "stages": {"RasterizeBackward": 95.391, "RasterizeForward": 31.151, "FusedProjectionBackwardOptimizerStep": 27.527, "SortRTS": 13.474, "ProjectionForward": 13.281, "DensifyPostBackward": 11.28, "ComputeSSIMGradient": 6.212, "MortonSorting": 1.718, "ComputeTileRanges": 1.099}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 238.4, "psnr": 31.483576692853656, "ssim": 0.9175247924668448, "lpips_vgg": 0.20902999896397945, "splats": 1051400, "stages": {"RasterizeBackward": 128.924, "RasterizeForward": 39.784, "FusedProjectionBackwardOptimizerStep": 18.842, "SortRTS": 16.082, "DensifyPostBackward": 10.449, "ProjectionForward": 10.043, "ComputeSSIMGradient": 4.785, "ComputeTileRanges": 1.227, "MortonSorting": 1.186}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 822.3, "psnr": 31.613117926461356, "ssim": 0.9181839636393956, "lpips_vgg": 0.2077226444704021, "splats": 1073047, "stages": {"RasterizeBackward": 517.49, "RasterizeForward": 208.686, "ComputeSSIMGradient": 19.338, "FusedProjectionBackwardOptimizerStep": 19.278, "SortRTS": 17.042, "DensifyPostBackward": 10.503, "ProjectionForward": 10.442, "ComputeTileRanges": 1.262, "MortonSorting": 1.193}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 265.9, "psnr": 31.70425502232143, "ssim": 0.9184232882090977, "lpips_vgg": 0.20781192576078275, "splats": 1071820, "stages": {"RasterizeBackward": 128.121, "RasterizeForward": 39.486, "SortRTS": 37.609, "FusedProjectionBackwardOptimizerStep": 19.154, "ProjectionForward": 15.275, "DensifyPostBackward": 10.383, "ComputeSSIMGradient": 4.774, "ComputeTileRanges": 1.203, "MortonSorting": 1.197}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 2200.1, "psnr": 31.11990498134068, "ssim": 0.9198647516114371, "lpips_vgg": 0.2075457895193806, "splats": 750070, "stages": {"RasterizeBackward": 1620.143, "RasterizeForward": 177.929, "FusedProjectionBackwardOptimizerStep": 159.137, "ComputeSSIMGradient": 157.204, "SortRTS": 35.287, "ProjectionForward": 27.052, "DensifyPostBackward": 11.769, "MortonSorting": 2.254, "ComputeTileRanges": 1.136}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 576.4, "psnr": 31.53934794834682, "ssim": 0.9181598254612514, "lpips_vgg": 0.20767215634612396, "splats": 1091598, "stages": {"RasterizeBackward": 458.027, "RasterizeForward": 39.033, "FusedProjectionBackwardOptimizerStep": 19.627, "SortRTS": 17.272, "ProjectionForward": 10.476, "DensifyPostBackward": 10.372, "ComputeSSIMGradient": 4.776, "ComputeTileRanges": 1.34, "MortonSorting": 1.216}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 284.0, "psnr": 31.078830119541713, "ssim": 0.9125113793781825, "lpips_vgg": 0.21142876302249844, "splats": 1093994, "stages": {"RasterizeBackward": 128.782, "FusedProjectionBackwardOptimizerStep": 63.361, "RasterizeForward": 39.729, "SortRTS": 16.463, "DensifyPostBackward": 10.911, "ProjectionForward": 10.301, "ComputeSSIMGradient": 4.755, "MortonSorting": 1.472, "ComputeTileRanges": 1.247}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 308.4, "psnr": 31.60438303266253, "ssim": 0.9208435841969081, "lpips_vgg": 0.20559216388630663, "splats": 1176138, "stages": {"RasterizeBackward": 135.683, "RasterizeForward": 41.923, "ComputeSSIMGradient": 40.083, "FusedProjectionBackwardOptimizerStep": 22.048, "SortRTS": 17.378, "DensifyPostBackward": 11.211, "ProjectionForward": 11.064, "ComputeTileRanges": 1.324, "MortonSorting": 1.296}}
{"tier": "3070", "box": "60368581", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 243.3, "psnr": 31.259826442173548, "ssim": 0.9175386088235038, "lpips_vgg": 0.2088639256145813, "splats": 733091, "stages": {"RasterizeBackward": 110.309, "FusedProjectionBackwardOptimizerStep": 41.436, "RasterizeForward": 33.684, "ProjectionForward": 15.798, "SortRTS": 14.564, "DensifyPostBackward": 11.003, "ComputeSSIMGradient": 4.793, "MortonSorting": 2.071, "ComputeTileRanges": 1.157}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 258.8, "psnr": 25.623333825005425, "ssim": 0.8732085426648458, "lpips_vgg": 0.22574159506230507, "splats": 1113175, "stages": {"RasterizeBackward": 148.677, "RasterizeForward": 47.081, "SortRTS": 16.176, "FusedProjectionBackwardOptimizerStep": 15.721, "ProjectionForward": 9.934, "DensifyPostBackward": 9.712, "ComputeSSIMGradient": 6.344, "ComputeTileRanges": 1.207, "MortonSorting": 1.138}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 898.7, "psnr": 24.620390997992622, "ssim": 0.8689237435658773, "lpips_vgg": 0.23984978028208415, "splats": 1077055, "stages": {"RasterizeBackward": 580.218, "RasterizeForward": 233.317, "ComputeSSIMGradient": 25.502, "SortRTS": 17.265, "FusedProjectionBackwardOptimizerStep": 15.448, "ProjectionForward": 10.293, "DensifyPostBackward": 9.746, "ComputeTileRanges": 1.317, "MortonSorting": 1.096}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 281.4, "psnr": 25.656668345133465, "ssim": 0.8751815888616774, "lpips_vgg": 0.22320143033100148, "splats": 1102692, "stages": {"RasterizeBackward": 145.579, "RasterizeForward": 46.203, "SortRTS": 37.773, "FusedProjectionBackwardOptimizerStep": 15.632, "ProjectionForward": 15.021, "DensifyPostBackward": 9.633, "ComputeSSIMGradient": 6.312, "ComputeTileRanges": 1.23, "MortonSorting": 1.123}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1905.1, "psnr": 24.620541254679363, "ssim": 0.8691619634628296, "lpips_vgg": 0.2427665456863942, "splats": 542262, "stages": {"RasterizeBackward": 1388.982, "ComputeSSIMGradient": 207.416, "RasterizeForward": 151.967, "FusedProjectionBackwardOptimizerStep": 92.712, "SortRTS": 26.732, "ProjectionForward": 21.305, "DensifyPostBackward": 10.308, "MortonSorting": 1.566, "ComputeTileRanges": 1.028}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 618.9, "psnr": 25.666691038343643, "ssim": 0.8768360548549228, "lpips_vgg": 0.22194087234505755, "splats": 1090191, "stages": {"RasterizeBackward": 502.891, "RasterizeForward": 44.098, "SortRTS": 16.755, "FusedProjectionBackwardOptimizerStep": 15.478, "ProjectionForward": 10.05, "DensifyPostBackward": 9.53, "ComputeSSIMGradient": 6.22, "ComputeTileRanges": 1.293, "MortonSorting": 1.111}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 297.4, "psnr": 25.72574445936415, "ssim": 0.8746268020735847, "lpips_vgg": 0.22324272579492682, "splats": 1125839, "stages": {"RasterizeBackward": 147.579, "FusedProjectionBackwardOptimizerStep": 54.402, "RasterizeForward": 46.755, "SortRTS": 16.467, "DensifyPostBackward": 10.121, "ProjectionForward": 10.038, "ComputeSSIMGradient": 6.375, "MortonSorting": 1.371, "ComputeTileRanges": 1.27}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 288.2, "psnr": 25.531117121378582, "ssim": 0.8751094341278076, "lpips_vgg": 0.22651783443562218, "splats": 1021601, "stages": {"RasterizeBackward": 136.743, "ComputeSSIMGradient": 53.49, "RasterizeForward": 43.476, "SortRTS": 15.495, "FusedProjectionBackwardOptimizerStep": 14.885, "ProjectionForward": 9.816, "DensifyPostBackward": 8.963, "ComputeTileRanges": 1.276, "MortonSorting": 1.028}}
{"tier": "3070", "box": "60368581", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 216.0, "psnr": 24.32518916659885, "ssim": 0.8645493586858114, "lpips_vgg": 0.24858339712550384, "splats": 628220, "stages": {"RasterizeBackward": 105.698, "RasterizeForward": 33.599, "FusedProjectionBackwardOptimizerStep": 27.507, "ProjectionForward": 13.053, "SortRTS": 12.551, "DensifyPostBackward": 10.971, "ComputeSSIMGradient": 6.412, "MortonSorting": 1.675, "ComputeTileRanges": 1.122}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 394.6, "psnr": 24.358662796020507, "ssim": 0.7238597655296326, "lpips_vgg": 0.36508118411890983, "splats": 2915937, "stages": {"RasterizeBackward": 217.139, "RasterizeForward": 69.051, "SortRTS": 23.905, "DensifyPostBackward": 21.261, "FusedProjectionBackwardOptimizerStep": 19.983, "ProjectionForward": 16.316, "ComputeSSIMGradient": 11.695, "MortonSorting": 2.686, "ComputeTileRanges": 1.686}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 1341.1, "psnr": 24.30460464477539, "ssim": 0.7229352164268493, "lpips_vgg": 0.3663962764711811, "splats": 2843832, "stages": {"RasterizeBackward": 858.377, "RasterizeForward": 345.58, "ComputeSSIMGradient": 47.407, "SortRTS": 23.201, "DensifyPostBackward": 20.713, "FusedProjectionBackwardOptimizerStep": 19.759, "ProjectionForward": 15.478, "MortonSorting": 2.604, "ComputeTileRanges": 1.581}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 438.2, "psnr": 24.31713233947754, "ssim": 0.7238474416732789, "lpips_vgg": 0.36498878820828673, "splats": 2932813, "stages": {"RasterizeBackward": 219.758, "RasterizeForward": 69.799, "SortRTS": 57.756, "ProjectionForward": 27.724, "DensifyPostBackward": 21.013, "FusedProjectionBackwardOptimizerStep": 20.109, "ComputeSSIMGradient": 11.691, "MortonSorting": 2.699, "ComputeTileRanges": 1.476}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 3333.7, "psnr": 24.129149551391603, "ssim": 0.711960928440094, "lpips_vgg": 0.40393609484027043, "splats": 1765356, "stages": {"RasterizeBackward": 2381.419, "ComputeSSIMGradient": 396.417, "RasterizeForward": 272.004, "FusedProjectionBackwardOptimizerStep": 160.863, "SortRTS": 45.935, "ProjectionForward": 44.645, "DensifyPostBackward": 22.334, "MortonSorting": 4.31, "ComputeTileRanges": 1.239}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 898.6, "psnr": 24.373804092407227, "ssim": 0.7243148612976075, "lpips_vgg": 0.3650882563646365, "splats": 2909925, "stages": {"RasterizeBackward": 730.131, "RasterizeForward": 67.085, "SortRTS": 23.357, "DensifyPostBackward": 20.531, "FusedProjectionBackwardOptimizerStep": 19.967, "ProjectionForward": 15.686, "ComputeSSIMGradient": 11.318, "MortonSorting": 2.671, "ComputeTileRanges": 1.585}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 457.8, "psnr": 24.344172439575196, "ssim": 0.7235741186141967, "lpips_vgg": 0.36554971867665936, "splats": 2906438, "stages": {"RasterizeBackward": 219.093, "FusedProjectionBackwardOptimizerStep": 85.343, "RasterizeForward": 69.654, "SortRTS": 23.46, "DensifyPostBackward": 22.056, "ProjectionForward": 15.862, "ComputeSSIMGradient": 11.682, "MortonSorting": 3.247, "ComputeTileRanges": 1.593}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 431.9, "psnr": 24.040845947265623, "ssim": 0.7104871225357056, "lpips_vgg": 0.40209084411216856, "splats": 2156680, "stages": {"RasterizeBackward": 191.757, "ComputeSSIMGradient": 101.683, "RasterizeForward": 62.678, "SortRTS": 20.119, "DensifyPostBackward": 16.721, "FusedProjectionBackwardOptimizerStep": 15.591, "ProjectionForward": 12.991, "MortonSorting": 1.919, "ComputeTileRanges": 1.398}}
{"tier": "3070", "box": "60368581", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 418.2, "psnr": 24.48006652832031, "ssim": 0.7276192903518677, "lpips_vgg": 0.3636119294317715, "splats": 2476017, "stages": {"RasterizeBackward": 203.821, "RasterizeForward": 64.083, "FusedProjectionBackwardOptimizerStep": 52.009, "DensifyPostBackward": 28.995, "ProjectionForward": 24.173, "SortRTS": 22.701, "ComputeSSIMGradient": 11.652, "MortonSorting": 5.795, "ComputeTileRanges": 1.549}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 321.4, "psnr": 23.044122255765476, "ssim": 0.8320462627288623, "lpips_vgg": 0.2536459942522642, "splats": 1618488, "stages": {"RasterizeBackward": 172.951, "RasterizeForward": 56.555, "SortRTS": 22.667, "FusedProjectionBackwardOptimizerStep": 19.314, "ProjectionForward": 14.74, "DensifyPostBackward": 13.749, "ComputeSSIMGradient": 6.843, "MortonSorting": 1.615, "ComputeTileRanges": 1.544}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1069.8, "psnr": 22.78111721919133, "ssim": 0.8310027687977521, "lpips_vgg": 0.25335742576313436, "splats": 1612524, "stages": {"RasterizeBackward": 678.341, "RasterizeForward": 279.458, "ComputeSSIMGradient": 27.625, "SortRTS": 23.151, "FusedProjectionBackwardOptimizerStep": 19.092, "ProjectionForward": 14.721, "DensifyPostBackward": 13.553, "MortonSorting": 1.585, "ComputeTileRanges": 1.524}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 354.8, "psnr": 22.89485833583734, "ssim": 0.8321765645956382, "lpips_vgg": 0.2544348386173426, "splats": 1593086, "stages": {"RasterizeBackward": 170.223, "RasterizeForward": 55.676, "SortRTS": 54.601, "ProjectionForward": 22.057, "FusedProjectionBackwardOptimizerStep": 19.138, "DensifyPostBackward": 13.51, "ComputeSSIMGradient": 6.738, "MortonSorting": 1.591, "ComputeTileRanges": 1.435}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 2330.2, "psnr": 22.27358299646622, "ssim": 0.8285992573469113, "lpips_vgg": 0.2635754058035389, "splats": 616631, "stages": {"RasterizeBackward": 1709.212, "ComputeSSIMGradient": 227.996, "RasterizeForward": 184.563, "FusedProjectionBackwardOptimizerStep": 108.234, "SortRTS": 42.89, "ProjectionForward": 28.0, "DensifyPostBackward": 12.761, "MortonSorting": 1.709, "ComputeTileRanges": 1.376}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 760.3, "psnr": 22.799028103168194, "ssim": 0.8304998507866492, "lpips_vgg": 0.2541291300658775, "splats": 1599150, "stages": {"RasterizeBackward": 609.361, "RasterizeForward": 53.937, "SortRTS": 24.551, "FusedProjectionBackwardOptimizerStep": 19.133, "ProjectionForward": 15.296, "DensifyPostBackward": 13.688, "ComputeSSIMGradient": 6.734, "ComputeTileRanges": 1.671, "MortonSorting": 1.59}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 361.0, "psnr": 22.782749665089142, "ssim": 0.8306091076288468, "lpips_vgg": 0.2546912804437391, "splats": 1579480, "stages": {"RasterizeBackward": 166.633, "FusedProjectionBackwardOptimizerStep": 63.316, "RasterizeForward": 54.578, "SortRTS": 23.744, "ProjectionForward": 14.879, "DensifyPostBackward": 14.114, "ComputeSSIMGradient": 6.77, "MortonSorting": 1.913, "ComputeTileRanges": 1.618}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 392.9, "psnr": 22.626984865237507, "ssim": 0.832622447074988, "lpips_vgg": 0.25490414119334, "splats": 1628026, "stages": {"RasterizeBackward": 163.201, "ComputeSSIMGradient": 57.753, "RasterizeForward": 53.379, "SortRTS": 22.526, "FusedProjectionBackwardOptimizerStep": 18.317, "ProjectionForward": 14.521, "DensifyPostBackward": 13.16, "ComputeTileRanges": 1.58, "MortonSorting": 1.526}}
{"tier": "3070", "box": "60368581", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 290.2, "psnr": 22.295989892421623, "ssim": 0.8258603276350559, "lpips_vgg": 0.2649875903891012, "splats": 639303, "stages": {"RasterizeBackward": 117.724, "RasterizeForward": 39.177, "FusedProjectionBackwardOptimizerStep": 32.954, "SortRTS": 18.934, "ProjectionForward": 16.917, "DensifyPostBackward": 12.804, "ComputeSSIMGradient": 6.794, "MortonSorting": 1.722, "ComputeTileRanges": 1.42}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 308.6, "psnr": 26.151671290397644, "ssim": 0.7917599342763424, "lpips_vgg": 0.38539429928575664, "splats": 2293278, "stages": {"RasterizeBackward": 153.625, "RasterizeForward": 47.691, "SortRTS": 17.248, "DensifyPostBackward": 15.652, "FusedProjectionBackwardOptimizerStep": 13.942, "ProjectionForward": 12.38, "ComputeSSIMGradient": 11.816, "MortonSorting": 2.118, "ComputeTileRanges": 1.288}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 960.5, "psnr": 25.92612063884735, "ssim": 0.7895384915173054, "lpips_vgg": 0.3882123506839542, "splats": 2169718, "stages": {"RasterizeBackward": 601.524, "RasterizeForward": 237.984, "ComputeSSIMGradient": 47.707, "SortRTS": 18.46, "DensifyPostBackward": 15.096, "FusedProjectionBackwardOptimizerStep": 13.294, "ProjectionForward": 12.631, "MortonSorting": 1.992, "ComputeTileRanges": 1.285}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 323.2, "psnr": 26.07362174987793, "ssim": 0.7905548885464668, "lpips_vgg": 0.3863648433927581, "splats": 2282756, "stages": {"RasterizeBackward": 152.941, "RasterizeForward": 47.532, "SortRTS": 39.919, "ProjectionForward": 22.302, "DensifyPostBackward": 15.954, "FusedProjectionBackwardOptimizerStep": 13.983, "ComputeSSIMGradient": 11.756, "MortonSorting": 2.12, "ComputeTileRanges": 1.355}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 2463.7, "psnr": 26.035407662391663, "ssim": 0.7939252071082592, "lpips_vgg": 0.40578684821850647, "splats": 1441848, "stages": {"RasterizeBackward": 1668.161, "ComputeSSIMGradient": 400.056, "RasterizeForward": 173.629, "FusedProjectionBackwardOptimizerStep": 107.447, "ProjectionForward": 38.318, "SortRTS": 30.51, "DensifyPostBackward": 16.87, "MortonSorting": 3.355, "ComputeTileRanges": 1.122}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 686.3, "psnr": 26.080469608306885, "ssim": 0.7908478528261185, "lpips_vgg": 0.3855657421768851, "splats": 2306777, "stages": {"RasterizeBackward": 555.771, "RasterizeForward": 46.601, "SortRTS": 16.521, "DensifyPostBackward": 15.084, "FusedProjectionBackwardOptimizerStep": 13.859, "ProjectionForward": 11.983, "ComputeSSIMGradient": 11.579, "MortonSorting": 2.107, "ComputeTileRanges": 1.201}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 332.0, "psnr": 26.13454794883728, "ssim": 0.7911743372678757, "lpips_vgg": 0.38604442189631766, "splats": 2283818, "stages": {"RasterizeBackward": 155.813, "FusedProjectionBackwardOptimizerStep": 62.538, "RasterizeForward": 48.371, "DensifyPostBackward": 16.393, "SortRTS": 16.269, "ComputeSSIMGradient": 11.849, "ProjectionForward": 11.739, "MortonSorting": 2.542, "ComputeTileRanges": 1.191}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 321.7, "psnr": 25.645283937454224, "ssim": 0.7876376211643219, "lpips_vgg": 0.40984196046129306, "splats": 1570770, "stages": {"RasterizeBackward": 125.95, "ComputeSSIMGradient": 103.174, "RasterizeForward": 40.517, "SortRTS": 12.889, "DensifyPostBackward": 11.659, "FusedProjectionBackwardOptimizerStep": 9.624, "ProjectionForward": 9.392, "MortonSorting": 1.42, "ComputeTileRanges": 0.979}}
{"tier": "3070", "box": "60368581", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 290.8, "psnr": 26.461840271949768, "ssim": 0.7988282591104507, "lpips_vgg": 0.38239665611799545, "splats": 2047059, "stages": {"RasterizeBackward": 141.004, "RasterizeForward": 43.584, "FusedProjectionBackwardOptimizerStep": 33.849, "DensifyPostBackward": 21.077, "ProjectionForward": 16.882, "SortRTS": 14.917, "ComputeSSIMGradient": 11.852, "MortonSorting": 4.619, "ComputeTileRanges": 1.086}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 303.5, "psnr": 24.68790993690491, "ssim": 0.8349488273262977, "lpips_vgg": 0.300465079985899, "splats": 2124368, "stages": {"RasterizeBackward": 162.808, "RasterizeForward": 51.465, "FusedProjectionBackwardOptimizerStep": 22.724, "SortRTS": 21.285, "DensifyPostBackward": 15.213, "ProjectionForward": 14.1, "ComputeSSIMGradient": 6.238, "MortonSorting": 2.19, "ComputeTileRanges": 1.421}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 1016.9, "psnr": 24.69976634979248, "ssim": 0.8352347865700722, "lpips_vgg": 0.2994641030297882, "splats": 2137532, "stages": {"RasterizeBackward": 645.171, "RasterizeForward": 263.354, "ComputeSSIMGradient": 25.527, "FusedProjectionBackwardOptimizerStep": 22.675, "SortRTS": 21.286, "DensifyPostBackward": 15.225, "ProjectionForward": 14.234, "MortonSorting": 2.173, "ComputeTileRanges": 1.433}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 340.6, "psnr": 24.68570261001587, "ssim": 0.8347874656319618, "lpips_vgg": 0.3007084657425335, "splats": 2136208, "stages": {"RasterizeBackward": 162.202, "RasterizeForward": 51.211, "SortRTS": 50.897, "ProjectionForward": 23.295, "FusedProjectionBackwardOptimizerStep": 22.66, "DensifyPostBackward": 15.21, "ComputeSSIMGradient": 6.218, "MortonSorting": 2.191, "ComputeTileRanges": 1.309}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 2614.6, "psnr": 24.292725324630737, "ssim": 0.8355837807059288, "lpips_vgg": 0.3016338123294059, "splats": 1642508, "stages": {"RasterizeBackward": 1876.309, "ComputeSSIMGradient": 207.966, "RasterizeForward": 206.584, "FusedProjectionBackwardOptimizerStep": 204.448, "SortRTS": 45.594, "ProjectionForward": 44.116, "DensifyPostBackward": 20.259, "MortonSorting": 4.317, "ComputeTileRanges": 1.212}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 712.7, "psnr": 24.67065954208374, "ssim": 0.8349010407924652, "lpips_vgg": 0.3003097277488332, "splats": 2133339, "stages": {"RasterizeBackward": 574.85, "RasterizeForward": 49.69, "FusedProjectionBackwardOptimizerStep": 22.65, "SortRTS": 21.217, "DensifyPostBackward": 15.017, "ProjectionForward": 14.157, "ComputeSSIMGradient": 6.033, "MortonSorting": 2.187, "ComputeTileRanges": 1.428}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 366.4, "psnr": 24.68199725151062, "ssim": 0.8348653003573417, "lpips_vgg": 0.3005322400092989, "splats": 2124557, "stages": {"RasterizeBackward": 162.679, "FusedProjectionBackwardOptimizerStep": 84.439, "RasterizeForward": 51.423, "SortRTS": 21.297, "DensifyPostBackward": 16.114, "ProjectionForward": 14.186, "ComputeSSIMGradient": 6.228, "MortonSorting": 2.651, "ComputeTileRanges": 1.427}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 351.2, "psnr": 24.513880920410156, "ssim": 0.8377625450491906, "lpips_vgg": 0.2982231100020369, "splats": 2201126, "stages": {"RasterizeBackward": 163.029, "ComputeSSIMGradient": 53.368, "RasterizeForward": 51.51, "FusedProjectionBackwardOptimizerStep": 23.099, "SortRTS": 21.224, "DensifyPostBackward": 15.479, "ProjectionForward": 14.333, "MortonSorting": 2.213, "ComputeTileRanges": 1.413}}
{"tier": "3070", "box": "60368581", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 307.2, "psnr": 24.421111011505126, "ssim": 0.8323543712496757, "lpips_vgg": 0.3046215697930861, "splats": 1613167, "stages": {"RasterizeBackward": 135.444, "FusedProjectionBackwardOptimizerStep": 52.911, "RasterizeForward": 42.735, "ProjectionForward": 21.817, "DensifyPostBackward": 20.079, "SortRTS": 19.211, "ComputeSSIMGradient": 6.229, "MortonSorting": 4.05, "ComputeTileRanges": 1.282}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 423.2, "psnr": 26.322187344233196, "ssim": 0.7869594569007555, "lpips_vgg": 0.28093204547801504, "splats": 2430928, "stages": {"RasterizeBackward": 240.447, "RasterizeForward": 73.987, "SortRTS": 25.215, "FusedProjectionBackwardOptimizerStep": 24.526, "DensifyPostBackward": 20.105, "ProjectionForward": 15.301, "ComputeSSIMGradient": 12.753, "MortonSorting": 2.329, "ComputeTileRanges": 1.7}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 1457.1, "psnr": 26.348644097646076, "ssim": 0.7871371234456698, "lpips_vgg": 0.28095025276318625, "splats": 2442923, "stages": {"RasterizeBackward": 936.655, "RasterizeForward": 371.296, "ComputeSSIMGradient": 50.97, "SortRTS": 26.2, "FusedProjectionBackwardOptimizerStep": 24.617, "DensifyPostBackward": 20.138, "ProjectionForward": 15.671, "MortonSorting": 2.328, "ComputeTileRanges": 1.747}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 471.1, "psnr": 26.397663354873657, "ssim": 0.7876231347521147, "lpips_vgg": 0.28063564749320374, "splats": 2441788, "stages": {"RasterizeBackward": 233.3, "RasterizeForward": 71.843, "SortRTS": 62.321, "ProjectionForward": 26.681, "FusedProjectionBackwardOptimizerStep": 24.634, "DensifyPostBackward": 20.243, "ComputeSSIMGradient": 12.487, "MortonSorting": 2.338, "ComputeTileRanges": 1.809}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 4104.5, "psnr": 26.024252971013386, "ssim": 0.7855457613865534, "lpips_vgg": 0.2862985879444766, "splats": 2007701, "stages": {"RasterizeBackward": 2931.726, "ComputeSSIMGradient": 426.21, "RasterizeForward": 316.849, "FusedProjectionBackwardOptimizerStep": 238.134, "SortRTS": 58.492, "ProjectionForward": 56.167, "DensifyPostBackward": 26.577, "MortonSorting": 4.925, "ComputeTileRanges": 1.841}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 1013.9, "psnr": 26.346693595250446, "ssim": 0.7872536331415176, "lpips_vgg": 0.28070250154876025, "splats": 2442702, "stages": {"RasterizeBackward": 824.914, "RasterizeForward": 69.776, "SortRTS": 28.878, "FusedProjectionBackwardOptimizerStep": 24.554, "DensifyPostBackward": 19.914, "ProjectionForward": 16.895, "ComputeSSIMGradient": 12.45, "MortonSorting": 2.329, "ComputeTileRanges": 1.924}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 508.2, "psnr": 26.36435063680013, "ssim": 0.7870751495162646, "lpips_vgg": 0.2807735541765029, "splats": 2444385, "stages": {"RasterizeBackward": 233.502, "FusedProjectionBackwardOptimizerStep": 94.131, "RasterizeForward": 71.956, "SortRTS": 27.861, "DensifyPostBackward": 21.173, "ProjectionForward": 16.309, "ComputeSSIMGradient": 12.674, "MortonSorting": 2.831, "ComputeTileRanges": 1.931}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 517.8, "psnr": 26.260160605112713, "ssim": 0.7884334549307823, "lpips_vgg": 0.2833474430811063, "splats": 2397114, "stages": {"RasterizeBackward": 229.595, "ComputeSSIMGradient": 109.627, "RasterizeForward": 70.894, "SortRTS": 27.071, "FusedProjectionBackwardOptimizerStep": 23.688, "DensifyPostBackward": 20.143, "ProjectionForward": 16.66, "MortonSorting": 2.245, "ComputeTileRanges": 1.93}}
{"tier": "3070", "box": "60368581", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 452.5, "psnr": 26.093470335006714, "ssim": 0.7835970098773638, "lpips_vgg": 0.2855343507250801, "splats": 2006748, "stages": {"RasterizeBackward": 212.412, "RasterizeForward": 65.646, "FusedProjectionBackwardOptimizerStep": 64.326, "ProjectionForward": 27.32, "DensifyPostBackward": 26.74, "SortRTS": 25.959, "ComputeSSIMGradient": 12.688, "MortonSorting": 4.729, "ComputeTileRanges": 1.872}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 308.4, "psnr": 21.75081451315629, "ssim": 0.781328863219211, "lpips_vgg": 0.29852502011101345, "splats": 1740763, "stages": {"RasterizeBackward": 142.028, "RasterizeForward": 46.492, "SortRTS": 23.538, "FusedProjectionBackwardOptimizerStep": 20.873, "ProjectionForward": 14.493, "DensifyPostBackward": 13.516, "ComputeSSIMGradient": 6.298, "ComputeTileRanges": 1.7, "MortonSorting": 1.619}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 929.9, "psnr": 21.68558208565963, "ssim": 0.7811086805243241, "lpips_vgg": 0.29794725444943115, "splats": 1752848, "stages": {"RasterizeBackward": 571.834, "RasterizeForward": 236.081, "ComputeSSIMGradient": 25.34, "SortRTS": 22.796, "FusedProjectionBackwardOptimizerStep": 20.835, "ProjectionForward": 14.132, "DensifyPostBackward": 13.62, "MortonSorting": 1.618, "ComputeTileRanges": 1.557}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 314.4, "psnr": 21.793909875970137, "ssim": 0.7820001526882774, "lpips_vgg": 0.2992980760301394, "splats": 1730891, "stages": {"RasterizeBackward": 144.687, "SortRTS": 52.489, "RasterizeForward": 47.141, "ProjectionForward": 20.849, "FusedProjectionBackwardOptimizerStep": 20.694, "DensifyPostBackward": 13.079, "ComputeSSIMGradient": 6.204, "MortonSorting": 1.606, "ComputeTileRanges": 1.34}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 2241.3, "psnr": 21.122873707821494, "ssim": 0.7786348697386289, "lpips_vgg": 0.3114184585421496, "splats": 817750, "stages": {"RasterizeBackward": 1634.81, "ComputeSSIMGradient": 205.46, "RasterizeForward": 172.037, "FusedProjectionBackwardOptimizerStep": 134.447, "SortRTS": 44.445, "ProjectionForward": 27.57, "DensifyPostBackward": 12.783, "MortonSorting": 2.05, "ComputeTileRanges": 1.281}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 673.3, "psnr": 21.95149409143548, "ssim": 0.7819301125250364, "lpips_vgg": 0.29792347080041454, "splats": 1735376, "stages": {"RasterizeBackward": 538.807, "RasterizeForward": 45.678, "SortRTS": 23.507, "FusedProjectionBackwardOptimizerStep": 20.69, "ProjectionForward": 14.03, "DensifyPostBackward": 12.92, "ComputeSSIMGradient": 6.184, "ComputeTileRanges": 1.664, "MortonSorting": 1.605}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 338.2, "psnr": 22.093240486948115, "ssim": 0.7843169993475864, "lpips_vgg": 0.29748766293925977, "splats": 1741265, "stages": {"RasterizeBackward": 141.679, "FusedProjectionBackwardOptimizerStep": 68.605, "RasterizeForward": 46.249, "SortRTS": 22.571, "ProjectionForward": 14.172, "DensifyPostBackward": 13.952, "ComputeSSIMGradient": 6.23, "MortonSorting": 1.952, "ComputeTileRanges": 1.611}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 317.2, "psnr": 21.680809146479557, "ssim": 0.7842060594182265, "lpips_vgg": 0.2998154982199749, "splats": 1681104, "stages": {"RasterizeBackward": 136.309, "ComputeSSIMGradient": 52.1, "RasterizeForward": 44.683, "SortRTS": 22.162, "FusedProjectionBackwardOptimizerStep": 19.513, "ProjectionForward": 14.124, "DensifyPostBackward": 13.22, "ComputeTileRanges": 1.628, "MortonSorting": 1.51}}
{"tier": "3070", "box": "60368581", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 260.9, "psnr": 21.252387021717272, "ssim": 0.7750872483378962, "lpips_vgg": 0.3099893950042059, "splats": 869933, "stages": {"RasterizeBackward": 109.427, "FusedProjectionBackwardOptimizerStep": 41.388, "RasterizeForward": 35.862, "SortRTS": 19.884, "ProjectionForward": 17.945, "DensifyPostBackward": 13.725, "ComputeSSIMGradient": 6.181, "MortonSorting": 2.107, "ComputeTileRanges": 1.477}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 156.7, "psnr": 32.870262352195944, "ssim": 0.936099153918189, "lpips_vgg": 0.2937655139654904, "splats": 767124, "stages": {"RasterizeBackward": 81.109, "RasterizeForward": 25.114, "SortRTS": 10.484, "FusedProjectionBackwardOptimizerStep": 9.013, "ProjectionForward": 6.941, "DensifyPostBackward": 6.77, "ComputeSSIMGradient": 4.808, "ComputeTileRanges": 0.918, "MortonSorting": 0.854}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 525.2, "psnr": 32.91784090609164, "ssim": 0.9359070707011867, "lpips_vgg": 0.29399865470937164, "splats": 761357, "stages": {"RasterizeBackward": 328.825, "RasterizeForward": 130.164, "ComputeSSIMGradient": 19.125, "SortRTS": 11.608, "FusedProjectionBackwardOptimizerStep": 8.96, "ProjectionForward": 7.297, "DensifyPostBackward": 6.931, "ComputeTileRanges": 0.916, "MortonSorting": 0.85}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 191.6, "psnr": 32.77775104625805, "ssim": 0.9359066180280737, "lpips_vgg": 0.29413009144339863, "splats": 775726, "stages": {"RasterizeBackward": 80.581, "RasterizeForward": 24.979, "SortRTS": 24.424, "ProjectionForward": 11.115, "FusedProjectionBackwardOptimizerStep": 9.103, "DensifyPostBackward": 7.276, "ComputeSSIMGradient": 4.759, "ComputeTileRanges": 1.026, "MortonSorting": 0.871}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 1479.4, "psnr": 31.687808990478516, "ssim": 0.933112262068568, "lpips_vgg": 0.2965512871344708, "splats": 602557, "stages": {"RasterizeBackward": 1061.091, "ComputeSSIMGradient": 157.076, "RasterizeForward": 111.166, "FusedProjectionBackwardOptimizerStep": 82.489, "SortRTS": 23.021, "ProjectionForward": 21.762, "DensifyPostBackward": 8.402, "MortonSorting": 1.743, "ComputeTileRanges": 0.982}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 372.6, "psnr": 32.929635743837096, "ssim": 0.9359787009857796, "lpips_vgg": 0.29410697622760185, "splats": 774442, "stages": {"RasterizeBackward": 296.827, "RasterizeForward": 24.688, "SortRTS": 11.08, "FusedProjectionBackwardOptimizerStep": 9.002, "ProjectionForward": 7.079, "DensifyPostBackward": 6.721, "ComputeSSIMGradient": 4.676, "ComputeTileRanges": 0.875, "MortonSorting": 0.856}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 178.1, "psnr": 32.84046750455289, "ssim": 0.9359500150422793, "lpips_vgg": 0.2938572568570689, "splats": 768804, "stages": {"RasterizeBackward": 80.474, "FusedProjectionBackwardOptimizerStep": 33.074, "RasterizeForward": 24.893, "SortRTS": 10.284, "DensifyPostBackward": 7.078, "ProjectionForward": 6.809, "ComputeSSIMGradient": 4.712, "MortonSorting": 1.026, "ComputeTileRanges": 0.855}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 189.4, "psnr": 32.87266246692555, "ssim": 0.9382640091148583, "lpips_vgg": 0.29273453233013863, "splats": 754052, "stages": {"RasterizeBackward": 80.191, "ComputeSSIMGradient": 39.631, "RasterizeForward": 24.816, "SortRTS": 10.194, "FusedProjectionBackwardOptimizerStep": 9.409, "ProjectionForward": 6.914, "DensifyPostBackward": 6.656, "ComputeTileRanges": 0.843, "MortonSorting": 0.831}}
{"tier": "3070", "box": "60368581", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 165.2, "psnr": 31.981970555073506, "ssim": 0.9337029988701279, "lpips_vgg": 0.2963106739747373, "splats": 632499, "stages": {"RasterizeBackward": 73.185, "RasterizeForward": 22.673, "FusedProjectionBackwardOptimizerStep": 21.065, "ProjectionForward": 10.005, "SortRTS": 9.967, "DensifyPostBackward": 8.382, "ComputeSSIMGradient": 4.8, "MortonSorting": 1.742, "ComputeTileRanges": 0.873}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 264.7, "psnr": 25.572211583455402, "ssim": 0.8734414312574599, "lpips_vgg": 0.224701218080397, "splats": 1110695, "stages": {"RasterizeBackward": 153.287, "RasterizeForward": 48.702, "SortRTS": 15.853, "FusedProjectionBackwardOptimizerStep": 15.747, "ProjectionForward": 9.861, "DensifyPostBackward": 9.857, "ComputeSSIMGradient": 6.608, "ComputeTileRanges": 1.225, "MortonSorting": 1.146}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 926.1, "psnr": 25.149465560913086, "ssim": 0.8729150229030185, "lpips_vgg": 0.23340702900925217, "splats": 1098384, "stages": {"RasterizeBackward": 601.774, "RasterizeForward": 241.726, "ComputeSSIMGradient": 26.154, "SortRTS": 16.223, "FusedProjectionBackwardOptimizerStep": 15.524, "ProjectionForward": 10.012, "DensifyPostBackward": 9.672, "ComputeTileRanges": 1.218, "MortonSorting": 1.114}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 292.8, "psnr": 25.861484739515518, "ssim": 0.8755960199568007, "lpips_vgg": 0.22404433028377785, "splats": 1103931, "stages": {"RasterizeBackward": 154.709, "RasterizeForward": 48.877, "SortRTS": 37.952, "FusedProjectionBackwardOptimizerStep": 15.71, "ProjectionForward": 14.722, "DensifyPostBackward": 9.816, "ComputeSSIMGradient": 6.541, "ComputeTileRanges": 1.223, "MortonSorting": 1.138}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 2074.6, "psnr": 24.79364882575141, "ssim": 0.8723673688040839, "lpips_vgg": 0.2392110029215095, "splats": 582810, "stages": {"RasterizeBackward": 1529.985, "ComputeSSIMGradient": 218.373, "RasterizeForward": 167.106, "FusedProjectionBackwardOptimizerStep": 97.491, "SortRTS": 26.451, "ProjectionForward": 20.196, "DensifyPostBackward": 10.541, "MortonSorting": 1.637, "ComputeTileRanges": 0.961}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 666.0, "psnr": 25.710421880086262, "ssim": 0.8727400700251261, "lpips_vgg": 0.22536282241433708, "splats": 1096853, "stages": {"RasterizeBackward": 555.134, "RasterizeForward": 48.78, "SortRTS": 15.73, "FusedProjectionBackwardOptimizerStep": 15.488, "ProjectionForward": 9.906, "DensifyPostBackward": 9.704, "ComputeSSIMGradient": 6.604, "ComputeTileRanges": 1.217, "MortonSorting": 1.123}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 303.9, "psnr": 25.32246822781033, "ssim": 0.8715248505274454, "lpips_vgg": 0.22708606043780385, "splats": 1107395, "stages": {"RasterizeBackward": 153.749, "FusedProjectionBackwardOptimizerStep": 54.237, "RasterizeForward": 48.765, "SortRTS": 15.82, "DensifyPostBackward": 10.214, "ProjectionForward": 9.833, "ComputeSSIMGradient": 6.607, "MortonSorting": 1.372, "ComputeTileRanges": 1.223}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 292.5, "psnr": 25.873735215928818, "ssim": 0.8788026836183336, "lpips_vgg": 0.2223964286298009, "splats": 1014261, "stages": {"RasterizeBackward": 140.578, "ComputeSSIMGradient": 54.864, "RasterizeForward": 44.846, "SortRTS": 14.672, "FusedProjectionBackwardOptimizerStep": 14.651, "ProjectionForward": 9.411, "DensifyPostBackward": 8.951, "ComputeTileRanges": 1.155, "MortonSorting": 1.024}}
{"tier": "3070", "box": "60368589", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 221.1, "psnr": 24.601845847235786, "ssim": 0.8636879656049941, "lpips_vgg": 0.24680842577516623, "splats": 604386, "stages": {"RasterizeBackward": 111.859, "RasterizeForward": 35.468, "FusedProjectionBackwardOptimizerStep": 27.13, "ProjectionForward": 12.763, "SortRTS": 11.889, "DensifyPostBackward": 10.71, "ComputeSSIMGradient": 6.687, "MortonSorting": 1.619, "ComputeTileRanges": 0.986}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 407.1, "psnr": 24.345568161010743, "ssim": 0.7237475919723511, "lpips_vgg": 0.3652601446930271, "splats": 2894650, "stages": {"RasterizeBackward": 227.268, "RasterizeForward": 72.374, "SortRTS": 23.399, "DensifyPostBackward": 21.477, "FusedProjectionBackwardOptimizerStep": 19.967, "ProjectionForward": 15.967, "ComputeSSIMGradient": 12.271, "MortonSorting": 2.693, "ComputeTileRanges": 1.669}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 1368.2, "psnr": 24.359567642211914, "ssim": 0.7235091257095337, "lpips_vgg": 0.3660999262073899, "splats": 2849493, "stages": {"RasterizeBackward": 873.297, "RasterizeForward": 351.711, "ComputeSSIMGradient": 48.576, "SortRTS": 23.103, "DensifyPostBackward": 21.086, "FusedProjectionBackwardOptimizerStep": 19.794, "ProjectionForward": 15.976, "MortonSorting": 2.63, "ComputeTileRanges": 1.649}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 452.0, "psnr": 24.3450732421875, "ssim": 0.7239984440803527, "lpips_vgg": 0.3652564935589936, "splats": 2903288, "stages": {"RasterizeBackward": 226.852, "RasterizeForward": 72.164, "SortRTS": 57.138, "ProjectionForward": 27.905, "DensifyPostBackward": 21.479, "FusedProjectionBackwardOptimizerStep": 20.033, "ComputeSSIMGradient": 12.177, "MortonSorting": 2.709, "ComputeTileRanges": 1.658}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 3550.5, "psnr": 24.132052841186525, "ssim": 0.7121253395080567, "lpips_vgg": 0.4036191827254253, "splats": 1788136, "stages": {"RasterizeBackward": 2550.939, "ComputeSSIMGradient": 415.152, "RasterizeForward": 291.455, "FusedProjectionBackwardOptimizerStep": 164.514, "SortRTS": 46.171, "ProjectionForward": 45.043, "DensifyPostBackward": 23.208, "MortonSorting": 4.352, "ComputeTileRanges": 1.407}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 970.2, "psnr": 24.341262283325197, "ssim": 0.7236108493804931, "lpips_vgg": 0.3657094242208251, "splats": 2911791, "stages": {"RasterizeBackward": 789.401, "RasterizeForward": 72.465, "SortRTS": 23.476, "DensifyPostBackward": 21.69, "FusedProjectionBackwardOptimizerStep": 20.0, "ProjectionForward": 16.147, "ComputeSSIMGradient": 12.266, "MortonSorting": 2.713, "ComputeTileRanges": 1.671}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 476.8, "psnr": 24.350914306640625, "ssim": 0.7235596847534179, "lpips_vgg": 0.3652924310231198, "splats": 2913065, "stages": {"RasterizeBackward": 227.55, "FusedProjectionBackwardOptimizerStep": 86.152, "RasterizeForward": 72.451, "SortRTS": 23.448, "DensifyPostBackward": 22.815, "ProjectionForward": 16.234, "ComputeSSIMGradient": 12.276, "MortonSorting": 3.293, "ComputeTileRanges": 1.672}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 449.6, "psnr": 24.04325668334961, "ssim": 0.7102507638931275, "lpips_vgg": 0.40264131799656383, "splats": 2171948, "stages": {"RasterizeBackward": 198.064, "ComputeSSIMGradient": 104.388, "RasterizeForward": 64.875, "SortRTS": 20.206, "DensifyPostBackward": 17.348, "FusedProjectionBackwardOptimizerStep": 15.642, "ProjectionForward": 13.482, "MortonSorting": 1.955, "ComputeTileRanges": 1.484}}
{"tier": "3070", "box": "60368589", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 436.4, "psnr": 24.55272399902344, "ssim": 0.7282287549972534, "lpips_vgg": 0.3630915542979644, "splats": 2499480, "stages": {"RasterizeBackward": 213.683, "RasterizeForward": 67.284, "FusedProjectionBackwardOptimizerStep": 52.176, "DensifyPostBackward": 29.918, "ProjectionForward": 24.005, "SortRTS": 22.408, "ComputeSSIMGradient": 12.277, "MortonSorting": 5.84, "ComputeTileRanges": 1.614}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 330.3, "psnr": 22.45755569751446, "ssim": 0.8266874949137369, "lpips_vgg": 0.2576532123883732, "splats": 1600018, "stages": {"RasterizeBackward": 179.194, "RasterizeForward": 58.794, "SortRTS": 22.424, "FusedProjectionBackwardOptimizerStep": 19.244, "ProjectionForward": 14.938, "DensifyPostBackward": 13.96, "ComputeSSIMGradient": 7.226, "MortonSorting": 1.622, "ComputeTileRanges": 1.609}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 1099.5, "psnr": 22.801451658591247, "ssim": 0.8305109173823626, "lpips_vgg": 0.25365280475408397, "splats": 1594814, "stages": {"RasterizeBackward": 698.863, "RasterizeForward": 287.889, "ComputeSSIMGradient": 28.647, "SortRTS": 22.377, "FusedProjectionBackwardOptimizerStep": 19.137, "ProjectionForward": 14.698, "DensifyPostBackward": 13.738, "ComputeTileRanges": 1.604, "MortonSorting": 1.588}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 370.1, "psnr": 22.825542009793796, "ssim": 0.8302627664345962, "lpips_vgg": 0.25395614139670386, "splats": 1597603, "stages": {"RasterizeBackward": 179.799, "RasterizeForward": 58.933, "SortRTS": 54.46, "ProjectionForward": 22.178, "FusedProjectionBackwardOptimizerStep": 19.182, "DensifyPostBackward": 13.931, "ComputeSSIMGradient": 7.164, "MortonSorting": 1.605, "ComputeTileRanges": 1.523}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 2511.7, "psnr": 22.216108860113682, "ssim": 0.8279771881225781, "lpips_vgg": 0.2649730623579235, "splats": 610104, "stages": {"RasterizeBackward": 1866.584, "ComputeSSIMGradient": 240.807, "RasterizeForward": 200.892, "FusedProjectionBackwardOptimizerStep": 111.054, "SortRTS": 41.823, "ProjectionForward": 24.445, "DensifyPostBackward": 12.455, "MortonSorting": 1.69, "ComputeTileRanges": 1.278}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 827.7, "psnr": 22.867441959870167, "ssim": 0.8321058750152588, "lpips_vgg": 0.25385396763482415, "splats": 1601650, "stages": {"RasterizeBackward": 676.055, "RasterizeForward": 59.387, "SortRTS": 22.573, "FusedProjectionBackwardOptimizerStep": 19.154, "ProjectionForward": 14.865, "DensifyPostBackward": 13.914, "ComputeSSIMGradient": 7.222, "ComputeTileRanges": 1.615, "MortonSorting": 1.606}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 371.2, "psnr": 22.58061316074469, "ssim": 0.8290520753615942, "lpips_vgg": 0.25523695380767003, "splats": 1533128, "stages": {"RasterizeBackward": 177.533, "FusedProjectionBackwardOptimizerStep": 62.905, "RasterizeForward": 58.348, "SortRTS": 22.3, "ProjectionForward": 14.78, "DensifyPostBackward": 14.263, "ComputeSSIMGradient": 7.223, "MortonSorting": 1.884, "ComputeTileRanges": 1.6}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 370.8, "psnr": 22.934967774611252, "ssim": 0.8343765628643525, "lpips_vgg": 0.2537062018024938, "splats": 1617559, "stages": {"RasterizeBackward": 172.29, "ComputeSSIMGradient": 60.369, "RasterizeForward": 56.543, "SortRTS": 21.406, "FusedProjectionBackwardOptimizerStep": 18.268, "ProjectionForward": 14.273, "DensifyPostBackward": 13.239, "ComputeTileRanges": 1.551, "MortonSorting": 1.531}}
{"tier": "3070", "box": "60368589", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 274.5, "psnr": 22.31073403969789, "ssim": 0.8261127502490313, "lpips_vgg": 0.2634320131378182, "splats": 654670, "stages": {"RasterizeBackward": 128.836, "RasterizeForward": 42.886, "FusedProjectionBackwardOptimizerStep": 33.316, "SortRTS": 18.294, "ProjectionForward": 16.774, "DensifyPostBackward": 13.193, "ComputeSSIMGradient": 7.268, "MortonSorting": 1.755, "ComputeTileRanges": 1.371}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 294.5, "psnr": 26.026148438453674, "ssim": 0.7907575517892838, "lpips_vgg": 0.38588066746839955, "splats": 2263034, "stages": {"RasterizeBackward": 162.825, "RasterizeForward": 50.664, "SortRTS": 16.414, "DensifyPostBackward": 15.578, "FusedProjectionBackwardOptimizerStep": 13.859, "ComputeSSIMGradient": 12.47, "ProjectionForward": 12.033, "MortonSorting": 2.11, "ComputeTileRanges": 1.258}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 985.5, "psnr": 26.125325083732605, "ssim": 0.7909610196948051, "lpips_vgg": 0.38699024344429456, "splats": 2177058, "stages": {"RasterizeBackward": 622.341, "RasterizeForward": 246.141, "ComputeSSIMGradient": 49.332, "SortRTS": 16.171, "DensifyPostBackward": 15.068, "FusedProjectionBackwardOptimizerStep": 13.374, "ProjectionForward": 11.89, "MortonSorting": 2.017, "ComputeTileRanges": 1.238}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 327.2, "psnr": 26.01849055290222, "ssim": 0.7904384471476078, "lpips_vgg": 0.38611992727797484, "splats": 2271582, "stages": {"RasterizeBackward": 163.251, "RasterizeForward": 50.813, "SortRTS": 39.332, "ProjectionForward": 21.462, "DensifyPostBackward": 15.619, "FusedProjectionBackwardOptimizerStep": 13.972, "ComputeSSIMGradient": 12.441, "MortonSorting": 2.116, "ComputeTileRanges": 1.26}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 2613.2, "psnr": 25.918084263801575, "ssim": 0.7927681095898151, "lpips_vgg": 0.40723367786718373, "splats": 1483408, "stages": {"RasterizeBackward": 1802.546, "ComputeSSIMGradient": 421.181, "RasterizeForward": 187.421, "FusedProjectionBackwardOptimizerStep": 110.714, "ProjectionForward": 35.287, "SortRTS": 28.897, "DensifyPostBackward": 17.165, "MortonSorting": 3.474, "ComputeTileRanges": 1.016}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 739.3, "psnr": 26.089701890945435, "ssim": 0.7906659618020058, "lpips_vgg": 0.38661813230738395, "splats": 2274709, "stages": {"RasterizeBackward": 607.43, "RasterizeForward": 50.916, "SortRTS": 16.503, "DensifyPostBackward": 15.515, "FusedProjectionBackwardOptimizerStep": 13.726, "ComputeSSIMGradient": 12.47, "ProjectionForward": 12.237, "MortonSorting": 2.122, "ComputeTileRanges": 1.258}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 346.2, "psnr": 26.16150188446045, "ssim": 0.7916766628623009, "lpips_vgg": 0.38498883774497544, "splats": 2292437, "stages": {"RasterizeBackward": 164.033, "FusedProjectionBackwardOptimizerStep": 63.524, "RasterizeForward": 51.06, "SortRTS": 16.484, "DensifyPostBackward": 16.481, "ComputeSSIMGradient": 12.47, "ProjectionForward": 12.02, "MortonSorting": 2.579, "ComputeTileRanges": 1.263}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 335.1, "psnr": 25.733799695968628, "ssim": 0.7881402783095837, "lpips_vgg": 0.4096842677121366, "splats": 1572460, "stages": {"RasterizeBackward": 131.472, "ComputeSSIMGradient": 106.222, "RasterizeForward": 42.407, "SortRTS": 13.185, "DensifyPostBackward": 12.011, "FusedProjectionBackwardOptimizerStep": 9.645, "ProjectionForward": 9.645, "MortonSorting": 1.437, "ComputeTileRanges": 1.06}}
{"tier": "3070", "box": "60368589", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 303.8, "psnr": 26.49800705909729, "ssim": 0.7991825081408024, "lpips_vgg": 0.3819788160913066, "splats": 2054703, "stages": {"RasterizeBackward": 146.93, "RasterizeForward": 45.503, "FusedProjectionBackwardOptimizerStep": 34.095, "DensifyPostBackward": 21.612, "ProjectionForward": 17.26, "SortRTS": 15.07, "ComputeSSIMGradient": 12.473, "MortonSorting": 4.64, "ComputeTileRanges": 1.181}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 289.4, "psnr": 22.556629753112794, "ssim": 0.7274826377630234, "lpips_vgg": 0.31103948105328455, "splats": 1787704, "stages": {"RasterizeBackward": 153.345, "RasterizeForward": 49.555, "SortRTS": 20.255, "FusedProjectionBackwardOptimizerStep": 19.823, "DensifyPostBackward": 13.536, "ProjectionForward": 13.205, "ComputeSSIMGradient": 6.577, "MortonSorting": 1.631, "ComputeTileRanges": 1.485}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 943.5, "psnr": 22.68377742767334, "ssim": 0.7293897718191147, "lpips_vgg": 0.30999401254036046, "splats": 1759701, "stages": {"RasterizeBackward": 594.476, "RasterizeForward": 243.081, "ComputeSSIMGradient": 26.139, "SortRTS": 20.184, "FusedProjectionBackwardOptimizerStep": 19.627, "DensifyPostBackward": 13.4, "ProjectionForward": 13.007, "MortonSorting": 1.597, "ComputeTileRanges": 1.474}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 325.3, "psnr": 22.473536801338195, "ssim": 0.7270859256386757, "lpips_vgg": 0.31092718258711555, "splats": 1771160, "stages": {"RasterizeBackward": 153.22, "RasterizeForward": 49.434, "SortRTS": 48.977, "ProjectionForward": 20.389, "FusedProjectionBackwardOptimizerStep": 19.73, "DensifyPostBackward": 13.535, "ComputeSSIMGradient": 6.536, "MortonSorting": 1.62, "ComputeTileRanges": 1.411}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 2284.8, "psnr": 21.737513518333436, "ssim": 0.7189423620700837, "lpips_vgg": 0.32816915424864823, "splats": 925478, "stages": {"RasterizeBackward": 1662.959, "ComputeSSIMGradient": 219.05, "RasterizeForward": 174.494, "FusedProjectionBackwardOptimizerStep": 133.23, "SortRTS": 40.238, "ProjectionForward": 27.59, "DensifyPostBackward": 13.591, "MortonSorting": 2.223, "ComputeTileRanges": 1.228}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 716.3, "psnr": 22.75421600341797, "ssim": 0.7307629346847534, "lpips_vgg": 0.3099090464590917, "splats": 1755189, "stages": {"RasterizeBackward": 581.178, "RasterizeForward": 49.341, "SortRTS": 20.184, "FusedProjectionBackwardOptimizerStep": 19.652, "DensifyPostBackward": 13.45, "ProjectionForward": 13.112, "ComputeSSIMGradient": 6.58, "MortonSorting": 1.607, "ComputeTileRanges": 1.478}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 340.8, "psnr": 22.654270911216734, "ssim": 0.727802474796772, "lpips_vgg": 0.3108541279572554, "splats": 1777679, "stages": {"RasterizeBackward": 154.902, "FusedProjectionBackwardOptimizerStep": 67.64, "RasterizeForward": 50.105, "SortRTS": 20.57, "DensifyPostBackward": 14.267, "ProjectionForward": 13.241, "ComputeSSIMGradient": 6.578, "MortonSorting": 1.968, "ComputeTileRanges": 1.502}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 328.5, "psnr": 22.62935800552368, "ssim": 0.7304861530661583, "lpips_vgg": 0.31379188096786603, "splats": 1759653, "stages": {"RasterizeBackward": 147.445, "ComputeSSIMGradient": 54.846, "RasterizeForward": 47.805, "SortRTS": 19.517, "FusedProjectionBackwardOptimizerStep": 18.846, "DensifyPostBackward": 13.439, "ProjectionForward": 12.876, "MortonSorting": 1.543, "ComputeTileRanges": 1.442}}
{"tier": "3070", "box": "60368589", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 260.1, "psnr": 21.896384167671204, "ssim": 0.7185228869318963, "lpips_vgg": 0.32399906311749205, "splats": 970927, "stages": {"RasterizeBackward": 114.993, "FusedProjectionBackwardOptimizerStep": 38.804, "RasterizeForward": 37.241, "SortRTS": 17.647, "ProjectionForward": 16.96, "DensifyPostBackward": 14.224, "ComputeSSIMGradient": 6.642, "MortonSorting": 2.245, "ComputeTileRanges": 1.336}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 307.4, "psnr": 21.64382494949713, "ssim": 0.705519561360522, "lpips_vgg": 0.32632004012440446, "splats": 2542685, "stages": {"RasterizeBackward": 162.452, "RasterizeForward": 49.259, "FusedProjectionBackwardOptimizerStep": 23.65, "SortRTS": 19.406, "DensifyPostBackward": 17.796, "ProjectionForward": 14.367, "ComputeSSIMGradient": 6.577, "MortonSorting": 2.494, "ComputeTileRanges": 1.436}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 989.5, "psnr": 22.00094271869194, "ssim": 0.7079419769891878, "lpips_vgg": 0.3245693692851856, "splats": 2515048, "stages": {"RasterizeBackward": 624.277, "RasterizeForward": 250.183, "ComputeSSIMGradient": 26.125, "FusedProjectionBackwardOptimizerStep": 23.482, "SortRTS": 19.444, "DensifyPostBackward": 17.501, "ProjectionForward": 14.413, "MortonSorting": 2.444, "ComputeTileRanges": 1.431}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 344.4, "psnr": 21.635599043311142, "ssim": 0.7006092129684076, "lpips_vgg": 0.3283403922506292, "splats": 2512500, "stages": {"RasterizeBackward": 162.075, "RasterizeForward": 49.195, "SortRTS": 47.109, "ProjectionForward": 25.017, "FusedProjectionBackwardOptimizerStep": 23.419, "DensifyPostBackward": 17.626, "ComputeSSIMGradient": 6.533, "MortonSorting": 2.466, "ComputeTileRanges": 1.352}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 2678.7, "psnr": 21.073175546599597, "ssim": 0.7038608905745716, "lpips_vgg": 0.3295093690709037, "splats": 2020187, "stages": {"RasterizeBackward": 1904.914, "FusedProjectionBackwardOptimizerStep": 220.354, "ComputeSSIMGradient": 217.926, "RasterizeForward": 209.233, "ProjectionForward": 48.955, "SortRTS": 40.501, "DensifyPostBackward": 23.607, "MortonSorting": 4.967, "ComputeTileRanges": 1.122}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 727.6, "psnr": 21.376861362922483, "ssim": 0.700977111734995, "lpips_vgg": 0.3273648754678786, "splats": 2537310, "stages": {"RasterizeBackward": 581.89, "RasterizeForward": 49.419, "FusedProjectionBackwardOptimizerStep": 23.72, "SortRTS": 19.548, "DensifyPostBackward": 17.783, "ProjectionForward": 14.425, "ComputeSSIMGradient": 6.573, "MortonSorting": 2.495, "ComputeTileRanges": 1.44}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 378.8, "psnr": 21.969426643557664, "ssim": 0.7082738760041027, "lpips_vgg": 0.3252964242553851, "splats": 2549018, "stages": {"RasterizeBackward": 163.081, "FusedProjectionBackwardOptimizerStep": 93.235, "RasterizeForward": 49.531, "SortRTS": 19.612, "DensifyPostBackward": 18.794, "ProjectionForward": 14.417, "ComputeSSIMGradient": 6.576, "MortonSorting": 3.034, "ComputeTileRanges": 1.447}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 361.9, "psnr": 21.655442423936798, "ssim": 0.7135265309636186, "lpips_vgg": 0.31718930723969374, "splats": 2754544, "stages": {"RasterizeBackward": 164.336, "ComputeSSIMGradient": 54.609, "RasterizeForward": 49.867, "FusedProjectionBackwardOptimizerStep": 25.798, "SortRTS": 19.917, "DensifyPostBackward": 18.376, "ProjectionForward": 15.225, "MortonSorting": 2.624, "ComputeTileRanges": 1.465}}
{"tier": "3070", "box": "60368589", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 307.4, "psnr": 21.12543550351771, "ssim": 0.6972832330843297, "lpips_vgg": 0.33769657976270284, "splats": 1914419, "stages": {"RasterizeBackward": 134.409, "FusedProjectionBackwardOptimizerStep": 51.494, "RasterizeForward": 40.493, "DensifyPostBackward": 22.712, "ProjectionForward": 21.402, "SortRTS": 16.688, "ComputeSSIMGradient": 6.596, "MortonSorting": 4.507, "ComputeTileRanges": 1.279}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 198.9, "psnr": 29.59009043375651, "ssim": 0.9105644921461741, "lpips_vgg": 0.28398811068101265, "splats": 688342, "stages": {"RasterizeBackward": 111.974, "RasterizeForward": 36.016, "SortRTS": 13.299, "FusedProjectionBackwardOptimizerStep": 9.788, "ProjectionForward": 7.44, "DensifyPostBackward": 6.789, "ComputeSSIMGradient": 5.058, "ComputeTileRanges": 1.074, "MortonSorting": 0.768}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 676.5, "psnr": 29.69335397084554, "ssim": 0.9107832690080007, "lpips_vgg": 0.2835106393425544, "splats": 684439, "stages": {"RasterizeBackward": 435.945, "RasterizeForward": 174.918, "ComputeSSIMGradient": 19.88, "SortRTS": 13.167, "FusedProjectionBackwardOptimizerStep": 9.628, "ProjectionForward": 7.448, "DensifyPostBackward": 6.685, "ComputeTileRanges": 1.059, "MortonSorting": 0.753}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 221.3, "psnr": 29.578505516052246, "ssim": 0.910690826177597, "lpips_vgg": 0.28395330907277355, "splats": 697045, "stages": {"RasterizeBackward": 112.388, "RasterizeForward": 36.116, "SortRTS": 31.264, "ProjectionForward": 11.181, "FusedProjectionBackwardOptimizerStep": 9.817, "DensifyPostBackward": 6.83, "ComputeSSIMGradient": 4.972, "ComputeTileRanges": 1.078, "MortonSorting": 0.772}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1942.6, "psnr": 28.937728373209634, "ssim": 0.9110986769199372, "lpips_vgg": 0.28533788160207174, "splats": 498744, "stages": {"RasterizeBackward": 1467.258, "ComputeSSIMGradient": 165.151, "RasterizeForward": 158.023, "FusedProjectionBackwardOptimizerStep": 88.316, "SortRTS": 28.833, "ProjectionForward": 18.077, "DensifyPostBackward": 8.149, "MortonSorting": 1.419, "ComputeTileRanges": 1.012}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 507.7, "psnr": 29.66961129506429, "ssim": 0.9107997258504231, "lpips_vgg": 0.28375470002796754, "splats": 695738, "stages": {"RasterizeBackward": 420.201, "RasterizeForward": 36.196, "SortRTS": 13.398, "FusedProjectionBackwardOptimizerStep": 9.788, "ProjectionForward": 7.52, "DensifyPostBackward": 6.843, "ComputeSSIMGradient": 5.049, "ComputeTileRanges": 1.074, "MortonSorting": 0.771}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 224.6, "psnr": 29.620175743103026, "ssim": 0.9107250193754832, "lpips_vgg": 0.2837368218588706, "splats": 692911, "stages": {"RasterizeBackward": 112.642, "RasterizeForward": 36.233, "FusedProjectionBackwardOptimizerStep": 34.28, "SortRTS": 13.321, "ProjectionForward": 7.44, "DensifyPostBackward": 7.111, "ComputeSSIMGradient": 5.056, "ComputeTileRanges": 1.073, "MortonSorting": 0.925}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 230.7, "psnr": 29.416133880615234, "ssim": 0.9132140159606934, "lpips_vgg": 0.28379201948578975, "splats": 676992, "stages": {"RasterizeBackward": 108.572, "ComputeSSIMGradient": 41.474, "RasterizeForward": 35.002, "SortRTS": 13.044, "FusedProjectionBackwardOptimizerStep": 9.646, "ProjectionForward": 7.465, "DensifyPostBackward": 6.671, "ComputeTileRanges": 1.054, "MortonSorting": 0.737}}
{"tier": "3070", "box": "60368589", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 205.4, "psnr": 29.0220827738444, "ssim": 0.9080269436041514, "lpips_vgg": 0.2858565978097409, "splats": 509916, "stages": {"RasterizeBackward": 102.541, "RasterizeForward": 32.867, "FusedProjectionBackwardOptimizerStep": 24.281, "SortRTS": 12.46, "ProjectionForward": 11.133, "DensifyPostBackward": 8.125, "ComputeSSIMGradient": 5.058, "MortonSorting": 1.391, "ComputeTileRanges": 1.027}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 317.8, "psnr": 24.64040813446045, "ssim": 0.8344986945390701, "lpips_vgg": 0.30105094710660285, "splats": 2126365, "stages": {"RasterizeBackward": 169.535, "RasterizeForward": 53.72, "FusedProjectionBackwardOptimizerStep": 22.693, "SortRTS": 21.393, "DensifyPostBackward": 15.736, "ProjectionForward": 14.152, "ComputeSSIMGradient": 6.577, "MortonSorting": 2.218, "ComputeTileRanges": 1.549}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 1040.7, "psnr": 24.692816495895386, "ssim": 0.8350693821907044, "lpips_vgg": 0.2997484932268928, "splats": 2127286, "stages": {"RasterizeBackward": 658.355, "RasterizeForward": 268.893, "ComputeSSIMGradient": 26.145, "FusedProjectionBackwardOptimizerStep": 22.603, "SortRTS": 21.456, "DensifyPostBackward": 15.517, "ProjectionForward": 14.141, "MortonSorting": 2.189, "ComputeTileRanges": 1.545}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 356.3, "psnr": 24.653078746795654, "ssim": 0.8345518186688423, "lpips_vgg": 0.3007560467907988, "splats": 2125604, "stages": {"RasterizeBackward": 169.693, "RasterizeForward": 53.696, "SortRTS": 51.814, "ProjectionForward": 23.465, "FusedProjectionBackwardOptimizerStep": 22.708, "DensifyPostBackward": 15.729, "ComputeSSIMGradient": 6.537, "MortonSorting": 2.218, "ComputeTileRanges": 1.435}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 2800.9, "psnr": 24.20784721374512, "ssim": 0.8351316973567009, "lpips_vgg": 0.3022037352134415, "splats": 1629412, "stages": {"RasterizeBackward": 2026.38, "RasterizeForward": 223.043, "ComputeSSIMGradient": 218.763, "FusedProjectionBackwardOptimizerStep": 208.35, "SortRTS": 46.683, "ProjectionForward": 44.347, "DensifyPostBackward": 20.759, "MortonSorting": 4.322, "ComputeTileRanges": 1.254}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 772.6, "psnr": 24.681701517105104, "ssim": 0.8348964244127274, "lpips_vgg": 0.3006179172638483, "splats": 2129269, "stages": {"RasterizeBackward": 624.579, "RasterizeForward": 53.926, "FusedProjectionBackwardOptimizerStep": 22.637, "SortRTS": 21.515, "DensifyPostBackward": 15.717, "ProjectionForward": 14.306, "ComputeSSIMGradient": 6.572, "MortonSorting": 2.214, "ComputeTileRanges": 1.551}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 379.9, "psnr": 24.64214243888855, "ssim": 0.8347961202263832, "lpips_vgg": 0.3005545219480156, "splats": 2123207, "stages": {"RasterizeBackward": 169.291, "FusedProjectionBackwardOptimizerStep": 85.125, "RasterizeForward": 53.646, "SortRTS": 21.347, "DensifyPostBackward": 16.512, "ProjectionForward": 14.185, "ComputeSSIMGradient": 6.58, "MortonSorting": 2.677, "ComputeTileRanges": 1.548}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 364.9, "psnr": 24.447384357452393, "ssim": 0.8373299181461334, "lpips_vgg": 0.2983076910258148, "splats": 2215717, "stages": {"RasterizeBackward": 168.596, "ComputeSSIMGradient": 54.731, "RasterizeForward": 53.438, "FusedProjectionBackwardOptimizerStep": 23.187, "SortRTS": 21.356, "DensifyPostBackward": 16.002, "ProjectionForward": 14.486, "MortonSorting": 2.244, "ComputeTileRanges": 1.549}}
{"tier": "3070", "box": "60368589", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 321.1, "psnr": 24.41062159538269, "ssim": 0.8321914330124855, "lpips_vgg": 0.304883835530424, "splats": 1607619, "stages": {"RasterizeBackward": 141.822, "FusedProjectionBackwardOptimizerStep": 52.929, "RasterizeForward": 44.937, "ProjectionForward": 21.705, "DensifyPostBackward": 20.495, "SortRTS": 19.474, "ComputeSSIMGradient": 6.581, "MortonSorting": 4.064, "ComputeTileRanges": 1.443}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 294.1, "psnr": 21.984075295297725, "ssim": 0.7825786220399957, "lpips_vgg": 0.2977930205746791, "splats": 1749676, "stages": {"RasterizeBackward": 154.066, "RasterizeForward": 50.001, "SortRTS": 21.966, "FusedProjectionBackwardOptimizerStep": 20.886, "ProjectionForward": 14.042, "DensifyPostBackward": 13.606, "ComputeSSIMGradient": 6.583, "MortonSorting": 1.642, "ComputeTileRanges": 1.583}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 946.9, "psnr": 21.990092779460706, "ssim": 0.7834960410469457, "lpips_vgg": 0.29766459437307696, "splats": 1742262, "stages": {"RasterizeBackward": 592.076, "RasterizeForward": 244.638, "ComputeSSIMGradient": 26.142, "SortRTS": 21.99, "FusedProjectionBackwardOptimizerStep": 20.833, "ProjectionForward": 14.137, "DensifyPostBackward": 13.443, "MortonSorting": 1.617, "ComputeTileRanges": 1.578}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 331.1, "psnr": 21.872356264214766, "ssim": 0.7829248058168512, "lpips_vgg": 0.29785286805815453, "splats": 1752593, "stages": {"RasterizeBackward": 152.567, "SortRTS": 53.578, "RasterizeForward": 49.877, "ProjectionForward": 21.4, "FusedProjectionBackwardOptimizerStep": 20.927, "DensifyPostBackward": 13.607, "ComputeSSIMGradient": 6.53, "MortonSorting": 1.646, "ComputeTileRanges": 1.475}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 2411.3, "psnr": 21.098788161026803, "ssim": 0.7784475370457298, "lpips_vgg": 0.31130040449453356, "splats": 808556, "stages": {"RasterizeBackward": 1773.955, "ComputeSSIMGradient": 216.407, "RasterizeForward": 186.48, "FusedProjectionBackwardOptimizerStep": 137.253, "SortRTS": 44.341, "ProjectionForward": 26.666, "DensifyPostBackward": 13.318, "MortonSorting": 2.044, "ComputeTileRanges": 1.307}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 728.7, "psnr": 21.850190514012386, "ssim": 0.7826334034141741, "lpips_vgg": 0.2986397977123457, "splats": 1740827, "stages": {"RasterizeBackward": 589.222, "RasterizeForward": 49.764, "SortRTS": 22.091, "FusedProjectionBackwardOptimizerStep": 20.763, "ProjectionForward": 14.111, "DensifyPostBackward": 13.524, "ComputeSSIMGradient": 6.584, "MortonSorting": 1.634, "ComputeTileRanges": 1.584}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 342.3, "psnr": 21.90764617919922, "ssim": 0.782585682053315, "lpips_vgg": 0.2979706614627329, "splats": 1745866, "stages": {"RasterizeBackward": 152.052, "FusedProjectionBackwardOptimizerStep": 70.032, "RasterizeForward": 49.722, "SortRTS": 21.955, "DensifyPostBackward": 14.249, "ProjectionForward": 14.16, "ComputeSSIMGradient": 6.584, "MortonSorting": 1.983, "ComputeTileRanges": 1.584}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 326.6, "psnr": 21.754416465759277, "ssim": 0.7827353257881967, "lpips_vgg": 0.2991759045169214, "splats": 1669749, "stages": {"RasterizeBackward": 145.105, "ComputeSSIMGradient": 54.203, "RasterizeForward": 47.544, "SortRTS": 20.793, "FusedProjectionBackwardOptimizerStep": 19.513, "ProjectionForward": 13.431, "DensifyPostBackward": 12.998, "ComputeTileRanges": 1.516, "MortonSorting": 1.512}}
{"tier": "3070", "box": "60368589", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 271.2, "psnr": 21.223548161356074, "ssim": 0.7756482550972387, "lpips_vgg": 0.3098854342319334, "splats": 872239, "stages": {"RasterizeBackward": 119.511, "FusedProjectionBackwardOptimizerStep": 41.449, "RasterizeForward": 39.158, "SortRTS": 19.179, "ProjectionForward": 17.757, "DensifyPostBackward": 14.076, "ComputeSSIMGradient": 6.626, "MortonSorting": 2.124, "ComputeTileRanges": 1.424}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 283.2, "psnr": 26.645187377929688, "ssim": 0.8643824665442758, "lpips_vgg": 0.24646498716478, "splats": 1747830, "stages": {"RasterizeBackward": 154.295, "RasterizeForward": 47.804, "FusedProjectionBackwardOptimizerStep": 17.366, "SortRTS": 17.105, "DensifyPostBackward": 13.456, "ProjectionForward": 11.418, "ComputeSSIMGradient": 6.608, "MortonSorting": 1.879, "ComputeTileRanges": 1.303}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 924.3, "psnr": 26.553737889165465, "ssim": 0.864089864751567, "lpips_vgg": 0.24699505719254092, "splats": 1725004, "stages": {"RasterizeBackward": 588.367, "RasterizeForward": 235.993, "ComputeSSIMGradient": 26.143, "FusedProjectionBackwardOptimizerStep": 17.078, "SortRTS": 17.0, "DensifyPostBackward": 13.178, "ProjectionForward": 11.274, "MortonSorting": 1.842, "ComputeTileRanges": 1.29}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 314.0, "psnr": 26.71861101233441, "ssim": 0.8643958957298942, "lpips_vgg": 0.24680655170185486, "splats": 1748802, "stages": {"RasterizeBackward": 153.753, "RasterizeForward": 47.691, "SortRTS": 41.175, "ProjectionForward": 19.393, "FusedProjectionBackwardOptimizerStep": 17.419, "DensifyPostBackward": 13.568, "ComputeSSIMGradient": 6.533, "MortonSorting": 1.886, "ComputeTileRanges": 1.295}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 2568.2, "psnr": 25.60861226786738, "ssim": 0.8609580540138743, "lpips_vgg": 0.25235843927331114, "splats": 1281301, "stages": {"RasterizeBackward": 1878.645, "ComputeSSIMGradient": 218.469, "RasterizeForward": 201.985, "FusedProjectionBackwardOptimizerStep": 162.501, "ProjectionForward": 37.258, "SortRTS": 36.178, "DensifyPostBackward": 18.501, "MortonSorting": 3.634, "ComputeTileRanges": 1.106}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 699.2, "psnr": 26.556365842404574, "ssim": 0.8638987865137018, "lpips_vgg": 0.24661916379294713, "splats": 1769525, "stages": {"RasterizeBackward": 569.239, "RasterizeForward": 47.785, "FusedProjectionBackwardOptimizerStep": 17.444, "SortRTS": 17.183, "DensifyPostBackward": 13.521, "ProjectionForward": 11.574, "ComputeSSIMGradient": 6.605, "MortonSorting": 1.899, "ComputeTileRanges": 1.304}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 334.1, "psnr": 26.737658293350883, "ssim": 0.8646510969037595, "lpips_vgg": 0.24591441668041564, "splats": 1754949, "stages": {"RasterizeBackward": 153.083, "FusedProjectionBackwardOptimizerStep": 68.896, "RasterizeForward": 47.555, "SortRTS": 17.151, "DensifyPostBackward": 14.189, "ProjectionForward": 11.475, "ComputeSSIMGradient": 6.611, "MortonSorting": 2.28, "ComputeTileRanges": 1.306}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 325.5, "psnr": 26.231885412464973, "ssim": 0.8658017736414204, "lpips_vgg": 0.2439063090930151, "splats": 1726046, "stages": {"RasterizeBackward": 149.732, "ComputeSSIMGradient": 54.836, "RasterizeForward": 46.66, "FusedProjectionBackwardOptimizerStep": 17.59, "SortRTS": 16.902, "DensifyPostBackward": 13.105, "ProjectionForward": 11.403, "MortonSorting": 1.839, "ComputeTileRanges": 1.291}}
{"tier": "3070", "box": "60368589", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 285.5, "psnr": 25.801716638647992, "ssim": 0.8574890338856241, "lpips_vgg": 0.2575706752807271, "splats": 1311268, "stages": {"RasterizeBackward": 131.75, "RasterizeForward": 40.833, "FusedProjectionBackwardOptimizerStep": 40.191, "DensifyPostBackward": 18.459, "ProjectionForward": 17.294, "SortRTS": 15.364, "ComputeSSIMGradient": 6.631, "MortonSorting": 3.485, "ComputeTileRanges": 1.198}}
{"tier": "3070", "box": "60368589", "scene": "room", "arm": "ours", "seed": 1, "time_s": 182.9, "psnr": 31.83262673402444, "ssim": 0.9157703855098822, "lpips_vgg": 0.30339208299177833, "splats": 716135, "stages": {"RasterizeBackward": 103.876, "RasterizeForward": 33.647, "SortRTS": 11.006, "ProjectionForward": 6.48, "DensifyPostBackward": 6.405, "FusedProjectionBackwardOptimizerStep": 6.311, "ComputeSSIMGradient": 5.092, "ComputeTileRanges": 0.915, "MortonSorting": 0.829}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 255.3, "psnr": 28.903402375011908, "ssim": 0.8832315846187312, "lpips_vgg": 0.2142112079899861, "splats": 1161348, "stages": {"RasterizeBackward": 137.781, "RasterizeForward": 44.949, "SortRTS": 16.35, "FusedProjectionBackwardOptimizerStep": 14.97, "ProjectionForward": 10.686, "DensifyPostBackward": 10.371, "ComputeSSIMGradient": 6.629, "ComputeTileRanges": 1.256, "MortonSorting": 1.231}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 854.9, "psnr": 28.903311985294994, "ssim": 0.8837316021686648, "lpips_vgg": 0.21413971820620295, "splats": 1167879, "stages": {"RasterizeBackward": 539.606, "RasterizeForward": 222.708, "ComputeSSIMGradient": 26.182, "SortRTS": 16.317, "FusedProjectionBackwardOptimizerStep": 14.975, "ProjectionForward": 10.58, "DensifyPostBackward": 10.281, "ComputeTileRanges": 1.248, "MortonSorting": 1.22}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 281.5, "psnr": 28.449823937764982, "ssim": 0.8829409378330882, "lpips_vgg": 0.21471644913712096, "splats": 1159561, "stages": {"RasterizeBackward": 136.614, "RasterizeForward": 44.518, "SortRTS": 38.62, "ProjectionForward": 16.218, "FusedProjectionBackwardOptimizerStep": 15.01, "DensifyPostBackward": 10.359, "ComputeSSIMGradient": 6.554, "MortonSorting": 1.231, "ComputeTileRanges": 1.228}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 2056.3, "psnr": 27.042784900200076, "ssim": 0.8767525088496324, "lpips_vgg": 0.22584135617202164, "splats": 646784, "stages": {"RasterizeBackward": 1495.728, "ComputeSSIMGradient": 217.962, "RasterizeForward": 162.479, "FusedProjectionBackwardOptimizerStep": 102.152, "SortRTS": 31.026, "ProjectionForward": 22.265, "DensifyPostBackward": 11.31, "MortonSorting": 1.753, "ComputeTileRanges": 1.07}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 636.8, "psnr": 28.622810317248835, "ssim": 0.8827446946283666, "lpips_vgg": 0.21479045052863074, "splats": 1167633, "stages": {"RasterizeBackward": 518.327, "RasterizeForward": 44.969, "SortRTS": 16.399, "FusedProjectionBackwardOptimizerStep": 15.06, "ProjectionForward": 10.696, "DensifyPostBackward": 10.42, "ComputeSSIMGradient": 6.63, "ComputeTileRanges": 1.255, "MortonSorting": 1.236}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 291.3, "psnr": 28.821358145737065, "ssim": 0.8830464976589855, "lpips_vgg": 0.2142758880760988, "splats": 1155132, "stages": {"RasterizeBackward": 136.851, "FusedProjectionBackwardOptimizerStep": 51.361, "RasterizeForward": 44.589, "SortRTS": 16.207, "DensifyPostBackward": 10.775, "ProjectionForward": 10.58, "ComputeSSIMGradient": 6.633, "MortonSorting": 1.476, "ComputeTileRanges": 1.247}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 298.4, "psnr": 28.55748716214808, "ssim": 0.8821209669113159, "lpips_vgg": 0.21697620609711932, "splats": 1145223, "stages": {"RasterizeBackward": 133.961, "ComputeSSIMGradient": 54.702, "RasterizeForward": 43.695, "SortRTS": 15.942, "FusedProjectionBackwardOptimizerStep": 15.224, "ProjectionForward": 10.632, "DensifyPostBackward": 10.168, "ComputeTileRanges": 1.229, "MortonSorting": 1.199}}
{"tier": "3070", "box": "60368589", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 224.4, "psnr": 27.461178988945193, "ssim": 0.8773536216921922, "lpips_vgg": 0.22316026018125157, "splats": 674706, "stages": {"RasterizeBackward": 104.487, "RasterizeForward": 34.159, "FusedProjectionBackwardOptimizerStep": 27.474, "SortRTS": 13.471, "ProjectionForward": 13.383, "DensifyPostBackward": 11.38, "ComputeSSIMGradient": 6.677, "MortonSorting": 1.717, "ComputeTileRanges": 1.086}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 419.2, "psnr": 31.78982812930376, "ssim": 0.9159270937626178, "lpips_vgg": 0.3031371310837494, "splats": 708673, "stages": {"RasterizeBackward": 276.459, "RasterizeForward": 107.856, "ComputeSSIMGradient": 12.686, "SortRTS": 7.073, "ProjectionForward": 4.759, "DensifyPostBackward": 4.206, "FusedProjectionBackwardOptimizerStep": 3.144, "ComputeTileRanges": 0.566, "MortonSorting": 0.454}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 126.6, "psnr": 31.67252765557705, "ssim": 0.9150539835294088, "lpips_vgg": 0.3035073549434207, "splats": 713366, "stages": {"RasterizeBackward": 70.113, "RasterizeForward": 22.431, "SortRTS": 13.928, "ProjectionForward": 6.909, "DensifyPostBackward": 4.249, "FusedProjectionBackwardOptimizerStep": 3.2, "ComputeSSIMGradient": 3.153, "ComputeTileRanges": 0.557, "MortonSorting": 0.463}}
{"tier": "3090", "box": "60352749", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 1047.5, "psnr": 31.567683831239357, "ssim": 0.9145332544277875, "lpips_vgg": 0.3055904978856571, "splats": 564090, "stages": {"RasterizeBackward": 800.943, "ComputeSSIMGradient": 91.892, "RasterizeForward": 88.739, "FusedProjectionBackwardOptimizerStep": 34.609, "SortRTS": 11.761, "ProjectionForward": 10.405, "DensifyPostBackward": 6.305, "MortonSorting": 0.825, "ComputeTileRanges": 0.473}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 597.9, "psnr": 28.602242353485853, "ssim": 0.8832373066646296, "lpips_vgg": 0.2142068478708828, "splats": 1159045, "stages": {"RasterizeBackward": 391.589, "RasterizeForward": 153.909, "ComputeSSIMGradient": 17.039, "SortRTS": 9.815, "ProjectionForward": 7.625, "FusedProjectionBackwardOptimizerStep": 7.462, "DensifyPostBackward": 6.8, "ComputeTileRanges": 0.768, "MortonSorting": 0.669}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 186.3, "psnr": 28.923785930726588, "ssim": 0.8823935971027468, "lpips_vgg": 0.21447572798211806, "splats": 1164792, "stages": {"RasterizeBackward": 100.979, "RasterizeForward": 31.425, "SortRTS": 20.656, "ProjectionForward": 10.854, "FusedProjectionBackwardOptimizerStep": 7.603, "DensifyPostBackward": 7.071, "ComputeSSIMGradient": 4.338, "ComputeTileRanges": 0.735, "MortonSorting": 0.683}}
{"tier": "3090", "box": "60352749", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1231.1, "psnr": 27.367762123666157, "ssim": 0.8773468674682989, "lpips_vgg": 0.22511249871785294, "splats": 650574, "stages": {"RasterizeBackward": 905.029, "ComputeSSIMGradient": 121.187, "RasterizeForward": 106.291, "FusedProjectionBackwardOptimizerStep": 57.162, "SortRTS": 16.721, "ProjectionForward": 13.482, "DensifyPostBackward": 7.807, "MortonSorting": 0.887, "ComputeTileRanges": 0.635}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 572.9, "psnr": 31.53797803606306, "ssim": 0.9183048844337464, "lpips_vgg": 0.20753023380667254, "splats": 1077555, "stages": {"RasterizeBackward": 374.066, "RasterizeForward": 149.17, "ComputeSSIMGradient": 13.83, "SortRTS": 10.005, "FusedProjectionBackwardOptimizerStep": 9.571, "DensifyPostBackward": 6.836, "ProjectionForward": 6.372, "ComputeTileRanges": 0.765, "MortonSorting": 0.678}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 189.1, "psnr": 31.53962723868234, "ssim": 0.9183270573616028, "lpips_vgg": 0.2075023278936261, "splats": 1101130, "stages": {"RasterizeBackward": 103.422, "RasterizeForward": 31.663, "SortRTS": 20.868, "ProjectionForward": 9.93, "FusedProjectionBackwardOptimizerStep": 9.795, "DensifyPostBackward": 7.199, "ComputeSSIMGradient": 3.693, "MortonSorting": 0.706, "ComputeTileRanges": 0.691}}
{"tier": "3090", "box": "60352749", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 1420.6, "psnr": 31.16841991969517, "ssim": 0.9196867431913104, "lpips_vgg": 0.20780163070368354, "splats": 751032, "stages": {"RasterizeBackward": 1072.953, "RasterizeForward": 118.922, "ComputeSSIMGradient": 94.031, "FusedProjectionBackwardOptimizerStep": 92.206, "SortRTS": 18.625, "ProjectionForward": 13.722, "DensifyPostBackward": 7.503, "MortonSorting": 1.141, "ComputeTileRanges": 0.625}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 181.4, "psnr": 25.34201791551378, "ssim": 0.8761962254842123, "lpips_vgg": 0.22421162544034434, "splats": 1087136, "stages": {"RasterizeBackward": 110.048, "RasterizeForward": 34.225, "SortRTS": 9.737, "FusedProjectionBackwardOptimizerStep": 7.712, "ProjectionForward": 6.805, "DensifyPostBackward": 6.581, "ComputeSSIMGradient": 4.4, "ComputeTileRanges": 0.762, "MortonSorting": 0.63}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 663.7, "psnr": 25.64975102742513, "ssim": 0.8745500710275438, "lpips_vgg": 0.22367848874122082, "splats": 1103078, "stages": {"RasterizeBackward": 440.584, "RasterizeForward": 171.936, "ComputeSSIMGradient": 17.842, "SortRTS": 9.73, "FusedProjectionBackwardOptimizerStep": 7.709, "ProjectionForward": 7.126, "DensifyPostBackward": 6.555, "ComputeTileRanges": 0.764, "MortonSorting": 0.627}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 199.3, "psnr": 24.98573260837131, "ssim": 0.8681027955479093, "lpips_vgg": 0.2280665376101412, "splats": 1116594, "stages": {"RasterizeBackward": 113.386, "RasterizeForward": 34.992, "SortRTS": 20.285, "ProjectionForward": 9.744, "FusedProjectionBackwardOptimizerStep": 7.798, "DensifyPostBackward": 6.728, "ComputeSSIMGradient": 4.432, "ComputeTileRanges": 0.752, "MortonSorting": 0.646}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1263.6, "psnr": 24.686593585544163, "ssim": 0.8708616031540765, "lpips_vgg": 0.2407495298013861, "splats": 540589, "stages": {"RasterizeBackward": 942.927, "ComputeSSIMGradient": 123.905, "RasterizeForward": 107.677, "FusedProjectionBackwardOptimizerStep": 53.801, "SortRTS": 14.457, "ProjectionForward": 11.726, "DensifyPostBackward": 7.176, "MortonSorting": 0.783, "ComputeTileRanges": 0.586}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 411.5, "psnr": 25.680173450046116, "ssim": 0.8722214301427206, "lpips_vgg": 0.22495876156700506, "splats": 1121171, "stages": {"RasterizeBackward": 343.753, "RasterizeForward": 31.668, "SortRTS": 9.374, "FusedProjectionBackwardOptimizerStep": 7.768, "ProjectionForward": 6.685, "DensifyPostBackward": 6.371, "ComputeSSIMGradient": 3.998, "ComputeTileRanges": 0.749, "MortonSorting": 0.632}}
{"tier": "3090", "box": "60352749", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 206.8, "psnr": 25.691442913479275, "ssim": 0.8743072483274672, "lpips_vgg": 0.22427641053303857, "splats": 1137722, "stages": {"RasterizeBackward": 110.719, "RasterizeForward": 34.396, "FusedProjectionBackwardOptimizerStep": 31.291, "SortRTS": 9.704, "ProjectionForward": 7.345, "DensifyPostBackward": 6.994, "ComputeSSIMGradient": 4.409, "MortonSorting": 0.779, "ComputeTileRanges": 0.764}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 271.6, "psnr": 24.372798614501953, "ssim": 0.7242868685722351, "lpips_vgg": 0.36489508162556333, "splats": 2927181, "stages": {"RasterizeBackward": 159.97, "RasterizeForward": 50.619, "DensifyPostBackward": 14.379, "SortRTS": 13.607, "ProjectionForward": 10.574, "FusedProjectionBackwardOptimizerStep": 10.205, "ComputeSSIMGradient": 8.327, "MortonSorting": 1.458, "ComputeTileRanges": 1.026}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 960.4, "psnr": 24.347609024047852, "ssim": 0.7231717205047608, "lpips_vgg": 0.3662862876356145, "splats": 2832777, "stages": {"RasterizeBackward": 625.936, "RasterizeForward": 248.699, "ComputeSSIMGradient": 33.535, "DensifyPostBackward": 14.197, "SortRTS": 13.492, "ProjectionForward": 10.329, "FusedProjectionBackwardOptimizerStep": 9.999, "MortonSorting": 1.406, "ComputeTileRanges": 1.019}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 300.3, "psnr": 24.353212432861326, "ssim": 0.7237075090408325, "lpips_vgg": 0.36525800647989537, "splats": 2935353, "stages": {"RasterizeBackward": 163.989, "RasterizeForward": 51.886, "SortRTS": 30.131, "ProjectionForward": 17.101, "DensifyPostBackward": 14.624, "FusedProjectionBackwardOptimizerStep": 10.205, "ComputeSSIMGradient": 8.476, "MortonSorting": 1.471, "ComputeTileRanges": 1.01}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 2142.5, "psnr": 24.13655303955078, "ssim": 0.7122694993019104, "lpips_vgg": 0.4036453918763623, "splats": 1756156, "stages": {"RasterizeBackward": 1566.323, "ComputeSSIMGradient": 233.475, "RasterizeForward": 183.158, "FusedProjectionBackwardOptimizerStep": 92.393, "SortRTS": 24.188, "ProjectionForward": 23.907, "DensifyPostBackward": 15.246, "MortonSorting": 2.155, "ComputeTileRanges": 0.835}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 582.6, "psnr": 24.345852127075194, "ssim": 0.723673300743103, "lpips_vgg": 0.36555914491414404, "splats": 2911929, "stages": {"RasterizeBackward": 479.652, "RasterizeForward": 44.947, "DensifyPostBackward": 13.661, "SortRTS": 13.159, "FusedProjectionBackwardOptimizerStep": 10.013, "ProjectionForward": 9.715, "ComputeSSIMGradient": 7.458, "MortonSorting": 1.421, "ComputeTileRanges": 0.995}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 324.3, "psnr": 24.356017684936525, "ssim": 0.7236773943901063, "lpips_vgg": 0.3656429744935753, "splats": 2898883, "stages": {"RasterizeBackward": 168.379, "RasterizeForward": 53.357, "FusedProjectionBackwardOptimizerStep": 49.836, "DensifyPostBackward": 15.621, "SortRTS": 13.837, "ProjectionForward": 10.628, "ComputeSSIMGradient": 8.695, "MortonSorting": 1.762, "ComputeTileRanges": 1.04}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 311.9, "psnr": 24.06220718383789, "ssim": 0.7107734513282776, "lpips_vgg": 0.401935670635391, "splats": 2178466, "stages": {"RasterizeBackward": 150.659, "ComputeSSIMGradient": 66.462, "RasterizeForward": 48.684, "SortRTS": 12.302, "DensifyPostBackward": 12.169, "ProjectionForward": 9.67, "FusedProjectionBackwardOptimizerStep": 8.062, "MortonSorting": 1.075, "ComputeTileRanges": 0.935}}
{"tier": "3090", "box": "60352749", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 282.4, "psnr": 24.53197265625, "ssim": 0.728461139202118, "lpips_vgg": 0.36305518906642326, "splats": 2458268, "stages": {"RasterizeBackward": 150.63, "RasterizeForward": 47.274, "FusedProjectionBackwardOptimizerStep": 26.095, "DensifyPostBackward": 19.409, "ProjectionForward": 13.501, "SortRTS": 13.087, "ComputeSSIMGradient": 8.371, "MortonSorting": 2.921, "ComputeTileRanges": 0.991}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 223.6, "psnr": 22.895533781785232, "ssim": 0.831755980467185, "lpips_vgg": 0.25440096534978013, "splats": 1616109, "stages": {"RasterizeBackward": 130.989, "RasterizeForward": 41.326, "SortRTS": 13.004, "ProjectionForward": 10.746, "FusedProjectionBackwardOptimizerStep": 9.85, "DensifyPostBackward": 9.236, "ComputeSSIMGradient": 4.773, "ComputeTileRanges": 0.975, "MortonSorting": 0.895}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 801.7, "psnr": 22.648639678955078, "ssim": 0.8293048510184655, "lpips_vgg": 0.25290881705275553, "splats": 1640497, "stages": {"RasterizeBackward": 527.133, "RasterizeForward": 207.695, "ComputeSSIMGradient": 19.487, "SortRTS": 13.148, "ProjectionForward": 11.024, "FusedProjectionBackwardOptimizerStep": 9.939, "DensifyPostBackward": 9.29, "ComputeTileRanges": 0.983, "MortonSorting": 0.896}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 253.4, "psnr": 22.852386181171124, "ssim": 0.83109450340271, "lpips_vgg": 0.25462914573774376, "splats": 1577216, "stages": {"RasterizeBackward": 137.783, "RasterizeForward": 43.587, "SortRTS": 28.698, "ProjectionForward": 15.74, "FusedProjectionBackwardOptimizerStep": 9.795, "DensifyPostBackward": 9.301, "ComputeSSIMGradient": 5.03, "ComputeTileRanges": 0.908, "MortonSorting": 0.885}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 1527.2, "psnr": 22.18769220205454, "ssim": 0.8265890708336463, "lpips_vgg": 0.26475063135267907, "splats": 608094, "stages": {"RasterizeBackward": 1148.78, "ComputeSSIMGradient": 136.488, "RasterizeForward": 129.824, "FusedProjectionBackwardOptimizerStep": 62.338, "SortRTS": 21.982, "ProjectionForward": 15.617, "DensifyPostBackward": 8.543, "MortonSorting": 0.85, "ComputeTileRanges": 0.751}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 491.8, "psnr": 22.982980874868538, "ssim": 0.8316302284216269, "lpips_vgg": 0.2547270209703852, "splats": 1548246, "stages": {"RasterizeBackward": 405.377, "RasterizeForward": 37.592, "SortRTS": 12.618, "ProjectionForward": 10.041, "FusedProjectionBackwardOptimizerStep": 9.492, "DensifyPostBackward": 8.658, "ComputeSSIMGradient": 4.384, "ComputeTileRanges": 0.951, "MortonSorting": 0.847}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 252.8, "psnr": 22.979054279816456, "ssim": 0.8308983643849691, "lpips_vgg": 0.2531210928274477, "splats": 1604232, "stages": {"RasterizeBackward": 132.203, "RasterizeForward": 41.796, "FusedProjectionBackwardOptimizerStep": 36.708, "SortRTS": 13.059, "ProjectionForward": 10.885, "DensifyPostBackward": 9.649, "ComputeSSIMGradient": 4.807, "MortonSorting": 1.072, "ComputeTileRanges": 0.979}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 251.2, "psnr": 22.76433367606921, "ssim": 0.8339303303987552, "lpips_vgg": 0.25448949668151294, "splats": 1594272, "stages": {"RasterizeBackward": 129.081, "RasterizeForward": 40.651, "ComputeSSIMGradient": 36.667, "SortRTS": 12.57, "ProjectionForward": 10.372, "FusedProjectionBackwardOptimizerStep": 9.311, "DensifyPostBackward": 8.835, "ComputeTileRanges": 0.948, "MortonSorting": 0.836}}
{"tier": "3090", "box": "60352749", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 177.3, "psnr": 22.21597661727514, "ssim": 0.8241494680062319, "lpips_vgg": 0.2632369243355207, "splats": 654620, "stages": {"RasterizeBackward": 91.36, "RasterizeForward": 29.625, "FusedProjectionBackwardOptimizerStep": 16.501, "ProjectionForward": 11.368, "SortRTS": 10.907, "DensifyPostBackward": 9.227, "ComputeSSIMGradient": 4.759, "MortonSorting": 0.885, "ComputeTileRanges": 0.837}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 195.5, "psnr": 25.825917601585388, "ssim": 0.7904849462211132, "lpips_vgg": 0.3863631084232776, "splats": 2258607, "stages": {"RasterizeBackward": 113.221, "RasterizeForward": 35.145, "DensifyPostBackward": 10.265, "SortRTS": 10.088, "ComputeSSIMGradient": 8.572, "ProjectionForward": 8.098, "FusedProjectionBackwardOptimizerStep": 6.956, "MortonSorting": 1.14, "ComputeTileRanges": 0.789}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 686.3, "psnr": 26.009512901306152, "ssim": 0.789595577865839, "lpips_vgg": 0.3883073251071697, "splats": 2132000, "stages": {"RasterizeBackward": 440.93, "RasterizeForward": 172.703, "ComputeSSIMGradient": 34.624, "DensifyPostBackward": 9.968, "SortRTS": 9.957, "ProjectionForward": 8.097, "FusedProjectionBackwardOptimizerStep": 6.664, "MortonSorting": 1.077, "ComputeTileRanges": 0.778}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 213.3, "psnr": 26.13129448890686, "ssim": 0.7910653986036777, "lpips_vgg": 0.3857432811048619, "splats": 2303365, "stages": {"RasterizeBackward": 114.036, "RasterizeForward": 35.412, "SortRTS": 21.336, "ProjectionForward": 13.372, "DensifyPostBackward": 10.505, "ComputeSSIMGradient": 8.493, "FusedProjectionBackwardOptimizerStep": 7.087, "MortonSorting": 1.168, "ComputeTileRanges": 0.779}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 1590.8, "psnr": 25.921898126602173, "ssim": 0.7932349964976311, "lpips_vgg": 0.4067379367555116, "splats": 1473813, "stages": {"RasterizeBackward": 1122.263, "ComputeSSIMGradient": 237.551, "RasterizeForward": 118.278, "FusedProjectionBackwardOptimizerStep": 62.788, "ProjectionForward": 19.368, "SortRTS": 15.84, "DensifyPostBackward": 11.684, "MortonSorting": 1.717, "ComputeTileRanges": 0.624}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 442.6, "psnr": 26.133660793304443, "ssim": 0.7910007573664188, "lpips_vgg": 0.38613653557207034, "splats": 2318506, "stages": {"RasterizeBackward": 366.601, "RasterizeForward": 31.086, "DensifyPostBackward": 10.012, "SortRTS": 9.692, "ProjectionForward": 7.585, "ComputeSSIMGradient": 7.557, "FusedProjectionBackwardOptimizerStep": 6.984, "MortonSorting": 1.14, "ComputeTileRanges": 0.768}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 220.8, "psnr": 26.116987824440002, "ssim": 0.7907671146094799, "lpips_vgg": 0.3864019678017762, "splats": 2287194, "stages": {"RasterizeBackward": 110.461, "FusedProjectionBackwardOptimizerStep": 35.388, "RasterizeForward": 34.238, "DensifyPostBackward": 11.059, "SortRTS": 10.085, "ComputeSSIMGradient": 8.331, "ProjectionForward": 8.155, "MortonSorting": 1.388, "ComputeTileRanges": 0.786}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 220.7, "psnr": 25.687727689743042, "ssim": 0.7875529490411282, "lpips_vgg": 0.4102633897147906, "splats": 1571120, "stages": {"RasterizeBackward": 93.569, "ComputeSSIMGradient": 65.183, "RasterizeForward": 29.978, "SortRTS": 8.546, "DensifyPostBackward": 8.145, "ProjectionForward": 7.389, "FusedProjectionBackwardOptimizerStep": 4.894, "MortonSorting": 0.8, "ComputeTileRanges": 0.677}}
{"tier": "3090", "box": "60352749", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 191.6, "psnr": 26.445518493652344, "ssim": 0.7985903136432171, "lpips_vgg": 0.38219180905561256, "splats": 2087984, "stages": {"RasterizeBackward": 98.961, "RasterizeForward": 30.553, "FusedProjectionBackwardOptimizerStep": 17.317, "DensifyPostBackward": 14.411, "SortRTS": 9.458, "ProjectionForward": 9.444, "ComputeSSIMGradient": 8.25, "MortonSorting": 2.369, "ComputeTileRanges": 0.743}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 188.5, "psnr": 22.62564332485199, "ssim": 0.7299113512039185, "lpips_vgg": 0.30977599357139624, "splats": 1782496, "stages": {"RasterizeBackward": 107.004, "RasterizeForward": 33.956, "SortRTS": 12.123, "FusedProjectionBackwardOptimizerStep": 10.007, "ProjectionForward": 8.848, "DensifyPostBackward": 8.751, "ComputeSSIMGradient": 4.347, "ComputeTileRanges": 0.918, "MortonSorting": 0.893}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 653.2, "psnr": 22.752027297019957, "ssim": 0.7293018117547035, "lpips_vgg": 0.30963433191598033, "splats": 1770046, "stages": {"RasterizeBackward": 423.389, "RasterizeForward": 168.778, "ComputeSSIMGradient": 17.623, "SortRTS": 12.033, "FusedProjectionBackwardOptimizerStep": 9.985, "ProjectionForward": 8.834, "DensifyPostBackward": 8.728, "ComputeTileRanges": 0.912, "MortonSorting": 0.881}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 205.4, "psnr": 22.46991012096405, "ssim": 0.7263196989893913, "lpips_vgg": 0.31110453417990536, "splats": 1765888, "stages": {"RasterizeBackward": 106.677, "RasterizeForward": 33.736, "SortRTS": 25.902, "ProjectionForward": 12.782, "FusedProjectionBackwardOptimizerStep": 9.98, "DensifyPostBackward": 8.672, "ComputeSSIMGradient": 4.375, "MortonSorting": 0.885, "ComputeTileRanges": 0.82}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 1339.5, "psnr": 21.50831036567688, "ssim": 0.7178811311721802, "lpips_vgg": 0.32963739487690447, "splats": 923974, "stages": {"RasterizeBackward": 987.63, "ComputeSSIMGradient": 121.767, "RasterizeForward": 106.918, "FusedProjectionBackwardOptimizerStep": 73.968, "SortRTS": 21.23, "ProjectionForward": 15.653, "DensifyPostBackward": 8.84, "MortonSorting": 1.111, "ComputeTileRanges": 0.712}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 418.0, "psnr": 22.659758853912354, "ssim": 0.7292034178972244, "lpips_vgg": 0.3103406324430359, "splats": 1760267, "stages": {"RasterizeBackward": 342.953, "RasterizeForward": 29.975, "SortRTS": 11.572, "FusedProjectionBackwardOptimizerStep": 9.829, "DensifyPostBackward": 8.198, "ProjectionForward": 8.145, "ComputeSSIMGradient": 3.887, "ComputeTileRanges": 0.88, "MortonSorting": 0.864}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 214.3, "psnr": 22.57637414932251, "ssim": 0.7283989757299423, "lpips_vgg": 0.3111973932728142, "splats": 1767405, "stages": {"RasterizeBackward": 105.445, "FusedProjectionBackwardOptimizerStep": 37.906, "RasterizeForward": 33.384, "SortRTS": 11.938, "DensifyPostBackward": 9.146, "ProjectionForward": 8.721, "ComputeSSIMGradient": 4.315, "MortonSorting": 1.067, "ComputeTileRanges": 0.907}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 209.1, "psnr": 22.46792325973511, "ssim": 0.729929669201374, "lpips_vgg": 0.3136334091157621, "splats": 1788766, "stages": {"RasterizeBackward": 101.958, "ComputeSSIMGradient": 32.789, "RasterizeForward": 32.279, "SortRTS": 11.525, "FusedProjectionBackwardOptimizerStep": 9.598, "ProjectionForward": 8.781, "DensifyPostBackward": 8.733, "ComputeTileRanges": 0.88, "MortonSorting": 0.858}}
{"tier": "3090", "box": "60352749", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 158.9, "psnr": 21.688049387931823, "ssim": 0.7164240881800652, "lpips_vgg": 0.324583349807292, "splats": 986668, "stages": {"RasterizeBackward": 77.198, "RasterizeForward": 24.495, "FusedProjectionBackwardOptimizerStep": 19.262, "SortRTS": 10.471, "ProjectionForward": 10.109, "DensifyPostBackward": 9.676, "ComputeSSIMGradient": 4.25, "MortonSorting": 1.143, "ComputeTileRanges": 0.812}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 193.7, "psnr": 21.666357552132954, "ssim": 0.7038132693709397, "lpips_vgg": 0.3281652904416677, "splats": 2549044, "stages": {"RasterizeBackward": 109.856, "RasterizeForward": 32.931, "FusedProjectionBackwardOptimizerStep": 11.805, "SortRTS": 11.54, "DensifyPostBackward": 11.214, "ProjectionForward": 8.589, "ComputeSSIMGradient": 4.297, "MortonSorting": 1.339, "ComputeTileRanges": 0.879}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 658.4, "psnr": 21.915516364865187, "ssim": 0.7069358476778356, "lpips_vgg": 0.3257865493346588, "splats": 2512460, "stages": {"RasterizeBackward": 426.95, "RasterizeForward": 167.559, "ComputeSSIMGradient": 17.266, "FusedProjectionBackwardOptimizerStep": 11.666, "SortRTS": 11.512, "DensifyPostBackward": 11.066, "ProjectionForward": 8.521, "MortonSorting": 1.312, "ComputeTileRanges": 0.877}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 212.7, "psnr": 22.159682994935572, "ssim": 0.7085474293406416, "lpips_vgg": 0.32511140916366316, "splats": 2536996, "stages": {"RasterizeBackward": 110.249, "RasterizeForward": 32.87, "SortRTS": 24.796, "ProjectionForward": 14.212, "FusedProjectionBackwardOptimizerStep": 11.826, "DensifyPostBackward": 11.204, "ComputeSSIMGradient": 4.288, "MortonSorting": 1.336, "ComputeTileRanges": 0.785}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 1554.4, "psnr": 21.25842515433707, "ssim": 0.7060638520775772, "lpips_vgg": 0.32853086176557006, "splats": 2021214, "stages": {"RasterizeBackward": 1119.839, "RasterizeForward": 126.484, "FusedProjectionBackwardOptimizerStep": 122.409, "ComputeSSIMGradient": 120.154, "ProjectionForward": 25.559, "SortRTS": 21.349, "DensifyPostBackward": 15.283, "MortonSorting": 2.485, "ComputeTileRanges": 0.658}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 415.9, "psnr": 21.831695300776783, "ssim": 0.7078369317985163, "lpips_vgg": 0.3250913514941894, "splats": 2533361, "stages": {"RasterizeBackward": 337.54, "RasterizeForward": 29.546, "FusedProjectionBackwardOptimizerStep": 11.667, "SortRTS": 11.093, "DensifyPostBackward": 10.547, "ProjectionForward": 8.22, "ComputeSSIMGradient": 3.848, "MortonSorting": 1.302, "ComputeTileRanges": 0.849}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 232.5, "psnr": 21.83192853229802, "ssim": 0.7051707433491219, "lpips_vgg": 0.3265509538761415, "splats": 2526491, "stages": {"RasterizeBackward": 108.915, "FusedProjectionBackwardOptimizerStep": 51.481, "RasterizeForward": 32.591, "DensifyPostBackward": 11.789, "SortRTS": 11.482, "ProjectionForward": 8.468, "ComputeSSIMGradient": 4.251, "MortonSorting": 1.61, "ComputeTileRanges": 0.876}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 228.3, "psnr": 21.71308731451267, "ssim": 0.714172024552415, "lpips_vgg": 0.31733618088742416, "splats": 2765739, "stages": {"RasterizeBackward": 113.169, "RasterizeForward": 33.704, "ComputeSSIMGradient": 32.596, "FusedProjectionBackwardOptimizerStep": 12.887, "SortRTS": 11.809, "DensifyPostBackward": 11.605, "ProjectionForward": 9.029, "MortonSorting": 1.406, "ComputeTileRanges": 0.896}}
{"tier": "3090", "box": "60352749", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 185.5, "psnr": 21.204631223911193, "ssim": 0.6974180108163415, "lpips_vgg": 0.33877095842603067, "splats": 1900275, "stages": {"RasterizeBackward": 88.718, "RasterizeForward": 26.629, "FusedProjectionBackwardOptimizerStep": 25.472, "DensifyPostBackward": 15.202, "ProjectionForward": 11.694, "SortRTS": 10.114, "ComputeSSIMGradient": 4.219, "MortonSorting": 2.233, "ComputeTileRanges": 0.784}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 127.8, "psnr": 29.702976417541503, "ssim": 0.9107458670934041, "lpips_vgg": 0.2837868817602802, "splats": 690643, "stages": {"RasterizeBackward": 75.099, "RasterizeForward": 23.761, "SortRTS": 8.418, "ProjectionForward": 5.333, "FusedProjectionBackwardOptimizerStep": 4.906, "DensifyPostBackward": 4.585, "ComputeSSIMGradient": 3.209, "ComputeTileRanges": 0.662, "MortonSorting": 0.436}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 452.0, "psnr": 29.702243995666503, "ssim": 0.9108661035696666, "lpips_vgg": 0.2837330466947158, "splats": 684264, "stages": {"RasterizeBackward": 296.82, "RasterizeForward": 116.05, "ComputeSSIMGradient": 12.935, "SortRTS": 8.386, "ProjectionForward": 5.518, "FusedProjectionBackwardOptimizerStep": 4.855, "DensifyPostBackward": 4.574, "ComputeTileRanges": 0.659, "MortonSorting": 0.429}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 138.0, "psnr": 29.67440725962321, "ssim": 0.9107866803805034, "lpips_vgg": 0.28332424013444896, "splats": 690375, "stages": {"RasterizeBackward": 74.86, "RasterizeForward": 23.636, "SortRTS": 16.968, "ProjectionForward": 7.435, "FusedProjectionBackwardOptimizerStep": 4.916, "DensifyPostBackward": 4.588, "ComputeSSIMGradient": 3.203, "ComputeTileRanges": 0.639, "MortonSorting": 0.437}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1129.1, "psnr": 28.844891611735026, "ssim": 0.9109180768330892, "lpips_vgg": 0.28546944267306845, "splats": 503948, "stages": {"RasterizeBackward": 858.856, "RasterizeForward": 96.065, "ComputeSSIMGradient": 90.88, "FusedProjectionBackwardOptimizerStep": 49.332, "SortRTS": 15.553, "ProjectionForward": 10.381, "DensifyPostBackward": 5.485, "MortonSorting": 0.726, "ComputeTileRanges": 0.574}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 294.4, "psnr": 29.661399014790852, "ssim": 0.9107020159562429, "lpips_vgg": 0.2837437361685543, "splats": 692719, "stages": {"RasterizeBackward": 244.997, "RasterizeForward": 21.73, "SortRTS": 8.105, "ProjectionForward": 4.977, "FusedProjectionBackwardOptimizerStep": 4.85, "DensifyPostBackward": 4.374, "ComputeSSIMGradient": 2.935, "ComputeTileRanges": 0.644, "MortonSorting": 0.425}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 142.5, "psnr": 29.67061080932617, "ssim": 0.9107126116752624, "lpips_vgg": 0.28361441463826476, "splats": 693689, "stages": {"RasterizeBackward": 74.871, "RasterizeForward": 23.672, "FusedProjectionBackwardOptimizerStep": 19.334, "SortRTS": 8.481, "ProjectionForward": 5.409, "DensifyPostBackward": 4.821, "ComputeSSIMGradient": 3.196, "ComputeTileRanges": 0.661, "MortonSorting": 0.52}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 147.4, "psnr": 29.49763717651367, "ssim": 0.9132711152235667, "lpips_vgg": 0.28371692762427086, "splats": 677672, "stages": {"RasterizeBackward": 73.894, "ComputeSSIMGradient": 24.445, "RasterizeForward": 23.296, "SortRTS": 8.36, "ProjectionForward": 5.336, "FusedProjectionBackwardOptimizerStep": 4.845, "DensifyPostBackward": 4.585, "ComputeTileRanges": 0.649, "MortonSorting": 0.422}}
{"tier": "3090", "box": "60352749", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 128.2, "psnr": 29.014179929097494, "ssim": 0.9080105761686961, "lpips_vgg": 0.2858629454120117, "splats": 508664, "stages": {"RasterizeBackward": 68.443, "RasterizeForward": 21.539, "FusedProjectionBackwardOptimizerStep": 12.153, "SortRTS": 8.102, "ProjectionForward": 6.735, "DensifyPostBackward": 5.59, "ComputeSSIMGradient": 3.168, "MortonSorting": 0.705, "ComputeTileRanges": 0.631}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 276.9, "psnr": 26.33222500483195, "ssim": 0.7868878866235415, "lpips_vgg": 0.2809417201849269, "splats": 2447980, "stages": {"RasterizeBackward": 164.39, "RasterizeForward": 50.574, "SortRTS": 14.329, "DensifyPostBackward": 13.176, "FusedProjectionBackwardOptimizerStep": 12.234, "ProjectionForward": 9.354, "ComputeSSIMGradient": 8.787, "MortonSorting": 1.279, "ComputeTileRanges": 1.08}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 1009.5, "psnr": 26.3325518767039, "ssim": 0.7870555073022842, "lpips_vgg": 0.2811512660137642, "splats": 2444002, "stages": {"RasterizeBackward": 659.924, "RasterizeForward": 260.144, "ComputeSSIMGradient": 35.709, "SortRTS": 14.379, "DensifyPostBackward": 13.278, "FusedProjectionBackwardOptimizerStep": 12.252, "ProjectionForward": 9.539, "MortonSorting": 1.267, "ComputeTileRanges": 1.084}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 302.2, "psnr": 26.350560585657757, "ssim": 0.7869819353024164, "lpips_vgg": 0.28109500265025117, "splats": 2449577, "stages": {"RasterizeBackward": 165.445, "RasterizeForward": 50.932, "SortRTS": 32.201, "ProjectionForward": 15.411, "DensifyPostBackward": 13.294, "FusedProjectionBackwardOptimizerStep": 12.193, "ComputeSSIMGradient": 8.78, "MortonSorting": 1.278, "ComputeTileRanges": 1.066}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 2578.7, "psnr": 26.082944949467976, "ssim": 0.7859333083033562, "lpips_vgg": 0.2858687104517676, "splats": 2015632, "stages": {"RasterizeBackward": 1908.358, "ComputeSSIMGradient": 248.691, "RasterizeForward": 206.799, "FusedProjectionBackwardOptimizerStep": 136.973, "SortRTS": 29.44, "ProjectionForward": 26.881, "DensifyPostBackward": 17.066, "MortonSorting": 2.487, "ComputeTileRanges": 0.978}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 637.5, "psnr": 26.377055406570435, "ssim": 0.7873051290710767, "lpips_vgg": 0.28059607383811214, "splats": 2455698, "stages": {"RasterizeBackward": 533.021, "RasterizeForward": 45.144, "SortRTS": 13.957, "DensifyPostBackward": 12.452, "FusedProjectionBackwardOptimizerStep": 12.176, "ProjectionForward": 8.88, "ComputeSSIMGradient": 7.834, "MortonSorting": 1.251, "ComputeTileRanges": 1.046}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 316.3, "psnr": 26.314057509104412, "ssim": 0.7869685515761375, "lpips_vgg": 0.28144888601134904, "splats": 2435698, "stages": {"RasterizeBackward": 162.778, "FusedProjectionBackwardOptimizerStep": 53.305, "RasterizeForward": 50.073, "SortRTS": 14.275, "DensifyPostBackward": 13.797, "ProjectionForward": 9.314, "ComputeSSIMGradient": 8.739, "MortonSorting": 1.534, "ComputeTileRanges": 1.076}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 332.9, "psnr": 26.25986123085022, "ssim": 0.7887469381093979, "lpips_vgg": 0.2827268237686223, "splats": 2418843, "stages": {"RasterizeBackward": 162.712, "ComputeSSIMGradient": 67.724, "RasterizeForward": 50.155, "SortRTS": 13.986, "DensifyPostBackward": 13.051, "FusedProjectionBackwardOptimizerStep": 11.854, "ProjectionForward": 9.35, "MortonSorting": 1.233, "ComputeTileRanges": 1.058}}
{"tier": "3090", "box": "60352749", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 285.7, "psnr": 26.07878025372823, "ssim": 0.7834167505304018, "lpips_vgg": 0.2858066466714693, "splats": 1997628, "stages": {"RasterizeBackward": 149.677, "RasterizeForward": 46.251, "FusedProjectionBackwardOptimizerStep": 31.809, "DensifyPostBackward": 17.722, "ProjectionForward": 13.711, "SortRTS": 13.662, "ComputeSSIMGradient": 8.775, "MortonSorting": 2.376, "ComputeTileRanges": 1.035}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 188.7, "psnr": 21.85918993698923, "ssim": 0.7824930360442713, "lpips_vgg": 0.2988297248219037, "splats": 1748309, "stages": {"RasterizeBackward": 106.159, "RasterizeForward": 33.597, "SortRTS": 12.659, "FusedProjectionBackwardOptimizerStep": 10.392, "ProjectionForward": 9.47, "DensifyPostBackward": 8.777, "ComputeSSIMGradient": 4.242, "ComputeTileRanges": 0.953, "MortonSorting": 0.891}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 653.0, "psnr": 22.087445710834704, "ssim": 0.7840361171647122, "lpips_vgg": 0.2968241022903603, "splats": 1756073, "stages": {"RasterizeBackward": 422.36, "RasterizeForward": 168.373, "ComputeSSIMGradient": 17.149, "SortRTS": 12.721, "FusedProjectionBackwardOptimizerStep": 10.43, "ProjectionForward": 9.416, "DensifyPostBackward": 8.789, "ComputeTileRanges": 0.954, "MortonSorting": 0.89}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 206.3, "psnr": 21.957407399227744, "ssim": 0.7825516823091005, "lpips_vgg": 0.2984390408503207, "splats": 1737016, "stages": {"RasterizeBackward": 105.08, "RasterizeForward": 33.408, "SortRTS": 27.779, "ProjectionForward": 13.378, "FusedProjectionBackwardOptimizerStep": 10.376, "DensifyPostBackward": 8.753, "ComputeSSIMGradient": 4.238, "MortonSorting": 0.888, "ComputeTileRanges": 0.852}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 1425.9, "psnr": 21.144479851973685, "ssim": 0.7783845443474618, "lpips_vgg": 0.3108733972875167, "splats": 819259, "stages": {"RasterizeBackward": 1057.397, "RasterizeForward": 120.193, "ComputeSSIMGradient": 120.193, "FusedProjectionBackwardOptimizerStep": 77.278, "SortRTS": 23.266, "ProjectionForward": 15.281, "DensifyPostBackward": 8.902, "MortonSorting": 1.036, "ComputeTileRanges": 0.75}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 425.3, "psnr": 21.84333956869025, "ssim": 0.7818439587166435, "lpips_vgg": 0.29855428470043904, "splats": 1746214, "stages": {"RasterizeBackward": 347.345, "RasterizeForward": 30.855, "SortRTS": 12.373, "FusedProjectionBackwardOptimizerStep": 10.339, "ProjectionForward": 8.752, "DensifyPostBackward": 8.39, "ComputeSSIMGradient": 3.901, "ComputeTileRanges": 0.931, "MortonSorting": 0.874}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 215.8, "psnr": 21.50145159269634, "ssim": 0.7795805115448801, "lpips_vgg": 0.2985260135355632, "splats": 1734576, "stages": {"RasterizeBackward": 104.635, "FusedProjectionBackwardOptimizerStep": 39.077, "RasterizeForward": 33.386, "SortRTS": 12.604, "ProjectionForward": 9.285, "DensifyPostBackward": 9.154, "ComputeSSIMGradient": 4.217, "MortonSorting": 1.069, "ComputeTileRanges": 0.95}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 210.2, "psnr": 21.707965650056536, "ssim": 0.7826067413154402, "lpips_vgg": 0.29933445309301154, "splats": 1689353, "stages": {"RasterizeBackward": 102.54, "RasterizeForward": 32.639, "ComputeSSIMGradient": 31.921, "SortRTS": 12.257, "FusedProjectionBackwardOptimizerStep": 9.85, "ProjectionForward": 9.061, "DensifyPostBackward": 8.533, "ComputeTileRanges": 0.925, "MortonSorting": 0.833}}
{"tier": "3090", "box": "60352749", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 168.7, "psnr": 21.23909312800357, "ssim": 0.776049162212171, "lpips_vgg": 0.30980393594735806, "splats": 876306, "stages": {"RasterizeBackward": 82.676, "RasterizeForward": 26.404, "FusedProjectionBackwardOptimizerStep": 20.527, "SortRTS": 11.343, "ProjectionForward": 10.547, "DensifyPostBackward": 9.72, "ComputeSSIMGradient": 4.163, "MortonSorting": 1.067, "ComputeTileRanges": 0.868}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 104.0, "psnr": 32.74245339470941, "ssim": 0.9344200588561393, "lpips_vgg": 0.29410362929587297, "splats": 764860, "stages": {"RasterizeBackward": 59.775, "RasterizeForward": 18.024, "SortRTS": 6.818, "ProjectionForward": 4.555, "DensifyPostBackward": 4.541, "FusedProjectionBackwardOptimizerStep": 4.511, "ComputeSSIMGradient": 3.204, "ComputeTileRanges": 0.548, "MortonSorting": 0.486}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 365.8, "psnr": 32.925286267254805, "ssim": 0.936313672645672, "lpips_vgg": 0.294124729022051, "splats": 756167, "stages": {"RasterizeBackward": 238.151, "RasterizeForward": 91.375, "ComputeSSIMGradient": 12.943, "SortRTS": 6.837, "ProjectionForward": 4.568, "DensifyPostBackward": 4.56, "FusedProjectionBackwardOptimizerStep": 4.474, "ComputeTileRanges": 0.548, "MortonSorting": 0.48}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 112.3, "psnr": 32.92386364292454, "ssim": 0.9361235032210479, "lpips_vgg": 0.2938840927994384, "splats": 782868, "stages": {"RasterizeBackward": 59.757, "RasterizeForward": 18.026, "SortRTS": 13.082, "ProjectionForward": 6.558, "DensifyPostBackward": 4.598, "FusedProjectionBackwardOptimizerStep": 4.569, "ComputeSSIMGradient": 3.168, "ComputeTileRanges": 0.543, "MortonSorting": 0.493}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 939.1, "psnr": 31.963449478149414, "ssim": 0.9351451429160865, "lpips_vgg": 0.2957863337417832, "splats": 598819, "stages": {"RasterizeBackward": 693.842, "ComputeSSIMGradient": 92.293, "RasterizeForward": 75.295, "FusedProjectionBackwardOptimizerStep": 47.313, "SortRTS": 11.822, "ProjectionForward": 10.391, "DensifyPostBackward": 5.402, "MortonSorting": 0.88, "ComputeTileRanges": 0.491}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 234.5, "psnr": 32.840293523427604, "ssim": 0.9358656051996592, "lpips_vgg": 0.29409062873781383, "splats": 776976, "stages": {"RasterizeBackward": 192.415, "RasterizeForward": 16.65, "SortRTS": 6.579, "FusedProjectionBackwardOptimizerStep": 4.495, "ProjectionForward": 4.409, "DensifyPostBackward": 4.397, "ComputeSSIMGradient": 2.995, "ComputeTileRanges": 0.535, "MortonSorting": 0.479}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 118.3, "psnr": 32.84099826297245, "ssim": 0.9359987845291963, "lpips_vgg": 0.29393148312029693, "splats": 771691, "stages": {"RasterizeBackward": 59.429, "FusedProjectionBackwardOptimizerStep": 19.1, "RasterizeForward": 17.914, "SortRTS": 6.812, "DensifyPostBackward": 4.779, "ProjectionForward": 4.515, "ComputeSSIMGradient": 3.187, "MortonSorting": 0.58, "ComputeTileRanges": 0.547}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 125.7, "psnr": 32.87684358132852, "ssim": 0.9377197542706052, "lpips_vgg": 0.29318400336163275, "splats": 752229, "stages": {"RasterizeBackward": 59.897, "ComputeSSIMGradient": 24.452, "RasterizeForward": 18.049, "SortRTS": 6.843, "FusedProjectionBackwardOptimizerStep": 4.725, "ProjectionForward": 4.631, "DensifyPostBackward": 4.536, "ComputeTileRanges": 0.548, "MortonSorting": 0.474}}
{"tier": "3090", "box": "60352749", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 103.7, "psnr": 31.993118028382998, "ssim": 0.9333760722263439, "lpips_vgg": 0.29654237182232807, "splats": 633768, "stages": {"RasterizeBackward": 53.406, "RasterizeForward": 16.162, "FusedProjectionBackwardOptimizerStep": 10.578, "SortRTS": 6.316, "ProjectionForward": 5.831, "DensifyPostBackward": 5.678, "ComputeSSIMGradient": 3.202, "MortonSorting": 0.885, "ComputeTileRanges": 0.518}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 512.6, "psnr": 21.579135844582005, "ssim": 0.7786563870153929, "lpips_vgg": 0.2982786056633473, "splats": 1751723, "stages": {"RasterizeBackward": 323.457, "RasterizeForward": 129.162, "ComputeSSIMGradient": 13.18, "SortRTS": 11.815, "FusedProjectionBackwardOptimizerStep": 10.259, "ProjectionForward": 8.019, "DensifyPostBackward": 7.648, "ComputeTileRanges": 0.884, "MortonSorting": 0.835}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 176.0, "psnr": 21.722615216907702, "ssim": 0.7813586137796703, "lpips_vgg": 0.29895228902756166, "splats": 1730906, "stages": {"RasterizeBackward": 81.711, "SortRTS": 27.042, "RasterizeForward": 25.862, "ProjectionForward": 11.78, "FusedProjectionBackwardOptimizerStep": 10.222, "DensifyPostBackward": 7.555, "ComputeSSIMGradient": 3.247, "MortonSorting": 0.837, "ComputeTileRanges": 0.8}}
{"tier": "3090", "box": "60359526", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 1186.5, "psnr": 21.179636603907536, "ssim": 0.7774913075723147, "lpips_vgg": 0.31095897630168234, "splats": 816920, "stages": {"RasterizeBackward": 858.482, "ComputeSSIMGradient": 105.224, "RasterizeForward": 98.338, "FusedProjectionBackwardOptimizerStep": 70.756, "SortRTS": 22.746, "ProjectionForward": 14.202, "DensifyPostBackward": 8.06, "MortonSorting": 1.012, "ComputeTileRanges": 0.735}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 291.4, "psnr": 32.90420202306799, "ssim": 0.9360094086543934, "lpips_vgg": 0.29400986947184593, "splats": 765416, "stages": {"RasterizeBackward": 184.99, "RasterizeForward": 70.763, "ComputeSSIMGradient": 9.988, "SortRTS": 5.937, "FusedProjectionBackwardOptimizerStep": 4.441, "DensifyPostBackward": 4.021, "ProjectionForward": 3.987, "ComputeTileRanges": 0.498, "MortonSorting": 0.448}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 97.4, "psnr": 32.825034889014994, "ssim": 0.9361649671116391, "lpips_vgg": 0.29393008238537327, "splats": 778624, "stages": {"RasterizeBackward": 47.139, "RasterizeForward": 14.103, "SortRTS": 12.438, "ProjectionForward": 5.869, "FusedProjectionBackwardOptimizerStep": 4.481, "DensifyPostBackward": 4.05, "ComputeSSIMGradient": 2.484, "ComputeTileRanges": 0.493, "MortonSorting": 0.458}}
{"tier": "3090", "box": "60359526", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 791.0, "psnr": 31.956611891050596, "ssim": 0.9357250413379153, "lpips_vgg": 0.29583486464230474, "splats": 603091, "stages": {"RasterizeBackward": 569.822, "ComputeSSIMGradient": 81.369, "RasterizeForward": 62.173, "FusedProjectionBackwardOptimizerStep": 44.232, "SortRTS": 11.436, "ProjectionForward": 9.893, "DensifyPostBackward": 4.973, "MortonSorting": 0.866, "ComputeTileRanges": 0.452}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 494.2, "psnr": 26.592726665994395, "ssim": 0.8639580231645833, "lpips_vgg": 0.24635805755303214, "splats": 1725617, "stages": {"RasterizeBackward": 314.851, "RasterizeForward": 122.768, "ComputeSSIMGradient": 13.061, "SortRTS": 9.482, "FusedProjectionBackwardOptimizerStep": 8.41, "DensifyPostBackward": 7.443, "ProjectionForward": 6.579, "MortonSorting": 0.946, "ComputeTileRanges": 0.74}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 166.0, "psnr": 26.78755747753641, "ssim": 0.8644545259683029, "lpips_vgg": 0.24661504859723402, "splats": 1743473, "stages": {"RasterizeBackward": 80.38, "RasterizeForward": 24.375, "SortRTS": 21.102, "ProjectionForward": 10.396, "FusedProjectionBackwardOptimizerStep": 8.488, "DensifyPostBackward": 7.49, "ComputeSSIMGradient": 3.224, "MortonSorting": 0.958, "ComputeTileRanges": 0.736}}
{"tier": "3090", "box": "60359526", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 1256.8, "psnr": 25.676762580871582, "ssim": 0.8610023091668668, "lpips_vgg": 0.2529881850237306, "splats": 1264286, "stages": {"RasterizeBackward": 906.492, "ComputeSSIMGradient": 106.225, "RasterizeForward": 101.65, "FusedProjectionBackwardOptimizerStep": 83.56, "ProjectionForward": 18.827, "SortRTS": 18.471, "DensifyPostBackward": 11.154, "MortonSorting": 1.761, "ComputeTileRanges": 0.623}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "ours", "seed": 1, "time_s": 100.2, "psnr": 31.88078254308456, "ssim": 0.9160603575217419, "lpips_vgg": 0.3030328666638832, "splats": 716834, "stages": {"RasterizeBackward": 55.58, "RasterizeForward": 17.646, "SortRTS": 6.265, "ProjectionForward": 4.091, "DensifyPostBackward": 3.766, "FusedProjectionBackwardOptimizerStep": 3.134, "ComputeSSIMGradient": 2.528, "ComputeTileRanges": 0.525, "MortonSorting": 0.433}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 338.1, "psnr": 31.794072322356396, "ssim": 0.9157754060549613, "lpips_vgg": 0.3029963710491482, "splats": 709544, "stages": {"RasterizeBackward": 218.481, "RasterizeForward": 85.033, "ComputeSSIMGradient": 9.989, "SortRTS": 6.221, "ProjectionForward": 4.064, "DensifyPostBackward": 3.732, "FusedProjectionBackwardOptimizerStep": 3.08, "ComputeTileRanges": 0.52, "MortonSorting": 0.423}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 108.7, "psnr": 31.94184083205003, "ssim": 0.9161313420686966, "lpips_vgg": 0.30331705039955037, "splats": 711908, "stages": {"RasterizeBackward": 55.499, "RasterizeForward": 17.598, "SortRTS": 13.128, "ProjectionForward": 6.054, "DensifyPostBackward": 3.778, "FusedProjectionBackwardOptimizerStep": 3.116, "ComputeSSIMGradient": 2.495, "ComputeTileRanges": 0.512, "MortonSorting": 0.43}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 886.0, "psnr": 31.436924274151142, "ssim": 0.9140341052642236, "lpips_vgg": 0.3059275753526851, "splats": 563103, "stages": {"RasterizeBackward": 664.041, "ComputeSSIMGradient": 81.151, "RasterizeForward": 74.09, "FusedProjectionBackwardOptimizerStep": 32.587, "SortRTS": 11.236, "ProjectionForward": 9.874, "DensifyPostBackward": 5.739, "MortonSorting": 0.809, "ComputeTileRanges": 0.443}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 237.3, "psnr": 31.98584047953288, "ssim": 0.9161044985820086, "lpips_vgg": 0.3032880547900606, "splats": 712075, "stages": {"RasterizeBackward": 192.842, "RasterizeForward": 17.522, "SortRTS": 6.318, "ProjectionForward": 4.073, "DensifyPostBackward": 3.743, "FusedProjectionBackwardOptimizerStep": 3.077, "ComputeSSIMGradient": 2.515, "ComputeTileRanges": 0.521, "MortonSorting": 0.428}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 111.1, "psnr": 31.75486036447378, "ssim": 0.9157763857107896, "lpips_vgg": 0.3032454718007359, "splats": 712423, "stages": {"RasterizeBackward": 55.601, "RasterizeForward": 17.625, "FusedProjectionBackwardOptimizerStep": 13.836, "SortRTS": 6.378, "ProjectionForward": 4.02, "DensifyPostBackward": 3.956, "ComputeSSIMGradient": 2.524, "ComputeTileRanges": 0.524, "MortonSorting": 0.513}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 115.5, "psnr": 31.45520836267716, "ssim": 0.9155798707252893, "lpips_vgg": 0.30411860446366096, "splats": 706925, "stages": {"RasterizeBackward": 54.074, "ComputeSSIMGradient": 20.476, "RasterizeForward": 17.133, "SortRTS": 6.097, "ProjectionForward": 3.956, "DensifyPostBackward": 3.676, "FusedProjectionBackwardOptimizerStep": 3.054, "ComputeTileRanges": 0.511, "MortonSorting": 0.417}}
{"tier": "3090", "box": "60359526", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 100.2, "psnr": 31.516548645802033, "ssim": 0.9136266540258359, "lpips_vgg": 0.3052199078934621, "splats": 585028, "stages": {"RasterizeBackward": 50.785, "RasterizeForward": 15.962, "FusedProjectionBackwardOptimizerStep": 7.533, "DensifyPostBackward": 5.869, "SortRTS": 5.606, "ProjectionForward": 4.756, "ComputeSSIMGradient": 2.54, "MortonSorting": 0.795, "ComputeTileRanges": 0.475}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 141.5, "psnr": 28.678205443591608, "ssim": 0.8826718766514848, "lpips_vgg": 0.21484564902167871, "splats": 1157995, "stages": {"RasterizeBackward": 76.325, "RasterizeForward": 23.648, "SortRTS": 8.951, "FusedProjectionBackwardOptimizerStep": 7.366, "ProjectionForward": 6.456, "DensifyPostBackward": 5.907, "ComputeSSIMGradient": 3.289, "ComputeTileRanges": 0.706, "MortonSorting": 0.634}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 463.5, "psnr": 28.605233076142103, "ssim": 0.8818216469229722, "lpips_vgg": 0.21484217823426416, "splats": 1134325, "stages": {"RasterizeBackward": 296.154, "RasterizeForward": 116.24, "ComputeSSIMGradient": 13.018, "SortRTS": 8.818, "FusedProjectionBackwardOptimizerStep": 7.198, "ProjectionForward": 6.491, "DensifyPostBackward": 5.789, "ComputeTileRanges": 0.699, "MortonSorting": 0.614}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 155.1, "psnr": 28.55977049106505, "ssim": 0.8825713018091713, "lpips_vgg": 0.21511638116236567, "splats": 1161210, "stages": {"RasterizeBackward": 76.411, "RasterizeForward": 23.631, "SortRTS": 19.809, "ProjectionForward": 9.341, "FusedProjectionBackwardOptimizerStep": 7.381, "DensifyPostBackward": 5.91, "ComputeSSIMGradient": 3.242, "ComputeTileRanges": 0.692, "MortonSorting": 0.634}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1032.3, "psnr": 27.402918094541967, "ssim": 0.8775607638242768, "lpips_vgg": 0.22573451300734007, "splats": 644518, "stages": {"RasterizeBackward": 741.6, "ComputeSSIMGradient": 105.615, "RasterizeForward": 87.649, "FusedProjectionBackwardOptimizerStep": 52.499, "SortRTS": 16.131, "ProjectionForward": 12.185, "DensifyPostBackward": 6.978, "MortonSorting": 0.862, "ComputeTileRanges": 0.608}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 315.9, "psnr": 28.416627372183452, "ssim": 0.8828231910379921, "lpips_vgg": 0.21483465910297259, "splats": 1147037, "stages": {"RasterizeBackward": 251.58, "RasterizeForward": 23.383, "SortRTS": 8.793, "FusedProjectionBackwardOptimizerStep": 7.256, "ProjectionForward": 6.434, "DensifyPostBackward": 5.816, "ComputeSSIMGradient": 3.264, "ComputeTileRanges": 0.696, "MortonSorting": 0.625}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 159.8, "psnr": 28.90313897481779, "ssim": 0.8832693419805387, "lpips_vgg": 0.21533091844596408, "splats": 1144712, "stages": {"RasterizeBackward": 75.94, "FusedProjectionBackwardOptimizerStep": 26.005, "RasterizeForward": 23.48, "SortRTS": 8.907, "ProjectionForward": 6.457, "DensifyPostBackward": 6.1, "ComputeSSIMGradient": 3.295, "MortonSorting": 0.749, "ComputeTileRanges": 0.709}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 164.8, "psnr": 28.32886370216928, "ssim": 0.8822703143445457, "lpips_vgg": 0.21703805126656037, "splats": 1147603, "stages": {"RasterizeBackward": 76.514, "ComputeSSIMGradient": 26.782, "RasterizeForward": 23.545, "SortRTS": 8.816, "FusedProjectionBackwardOptimizerStep": 7.475, "ProjectionForward": 6.355, "DensifyPostBackward": 5.831, "ComputeTileRanges": 0.701, "MortonSorting": 0.619}}
{"tier": "3090", "box": "60359526", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 124.0, "psnr": 27.558715122502026, "ssim": 0.8778409608980504, "lpips_vgg": 0.2229179043867113, "splats": 679546, "stages": {"RasterizeBackward": 57.737, "RasterizeForward": 18.09, "FusedProjectionBackwardOptimizerStep": 13.414, "ProjectionForward": 7.69, "SortRTS": 7.491, "DensifyPostBackward": 6.918, "ComputeSSIMGradient": 3.31, "MortonSorting": 0.846, "ComputeTileRanges": 0.615}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 130.7, "psnr": 31.43314732142857, "ssim": 0.9180864112717765, "lpips_vgg": 0.20788384272761418, "splats": 1081253, "stages": {"RasterizeBackward": 70.231, "RasterizeForward": 21.446, "FusedProjectionBackwardOptimizerStep": 9.513, "SortRTS": 8.79, "DensifyPostBackward": 5.78, "ProjectionForward": 5.773, "ComputeSSIMGradient": 2.524, "ComputeTileRanges": 0.705, "MortonSorting": 0.633}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 432.4, "psnr": 31.661539731706892, "ssim": 0.9181960582733154, "lpips_vgg": 0.2078272319024048, "splats": 1062513, "stages": {"RasterizeBackward": 275.727, "RasterizeForward": 109.525, "ComputeSSIMGradient": 10.122, "FusedProjectionBackwardOptimizerStep": 9.413, "SortRTS": 8.92, "ProjectionForward": 5.851, "DensifyPostBackward": 5.709, "ComputeTileRanges": 0.707, "MortonSorting": 0.618}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 143.9, "psnr": 31.425579180036273, "ssim": 0.9178290401186262, "lpips_vgg": 0.20815140323859693, "splats": 1093216, "stages": {"RasterizeBackward": 70.052, "RasterizeForward": 21.346, "SortRTS": 19.605, "FusedProjectionBackwardOptimizerStep": 9.623, "ProjectionForward": 8.458, "DensifyPostBackward": 5.77, "ComputeSSIMGradient": 2.503, "ComputeTileRanges": 0.646, "MortonSorting": 0.637}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 1153.2, "psnr": 31.3874997820173, "ssim": 0.920187475000109, "lpips_vgg": 0.20716082983613804, "splats": 754527, "stages": {"RasterizeBackward": 849.118, "RasterizeForward": 94.991, "FusedProjectionBackwardOptimizerStep": 83.954, "ComputeSSIMGradient": 80.67, "SortRTS": 18.018, "ProjectionForward": 13.081, "DensifyPostBackward": 6.683, "MortonSorting": 1.119, "ComputeTileRanges": 0.599}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 302.8, "psnr": 31.173088782174247, "ssim": 0.9146396415574211, "lpips_vgg": 0.21081901179496276, "splats": 1084673, "stages": {"RasterizeBackward": 242.713, "RasterizeForward": 21.035, "FusedProjectionBackwardOptimizerStep": 9.479, "SortRTS": 8.823, "ProjectionForward": 5.806, "DensifyPostBackward": 5.767, "ComputeSSIMGradient": 2.482, "ComputeTileRanges": 0.698, "MortonSorting": 0.632}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 153.3, "psnr": 31.60595212663923, "ssim": 0.9182700446673802, "lpips_vgg": 0.20748679427207065, "splats": 1087024, "stages": {"RasterizeBackward": 69.463, "FusedProjectionBackwardOptimizerStep": 32.859, "RasterizeForward": 21.206, "SortRTS": 8.844, "DensifyPostBackward": 6.048, "ProjectionForward": 5.734, "ComputeSSIMGradient": 2.491, "MortonSorting": 0.76, "ComputeTileRanges": 0.702}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 155.3, "psnr": 31.72700489589146, "ssim": 0.9210502147674561, "lpips_vgg": 0.20575873564295105, "splats": 1166805, "stages": {"RasterizeBackward": 73.331, "RasterizeForward": 22.387, "ComputeSSIMGradient": 20.57, "FusedProjectionBackwardOptimizerStep": 10.713, "SortRTS": 9.294, "DensifyPostBackward": 6.192, "ProjectionForward": 6.083, "ComputeTileRanges": 0.729, "MortonSorting": 0.673}}
{"tier": "3090", "box": "60359526", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 129.4, "psnr": 31.278868048531667, "ssim": 0.9177435466221401, "lpips_vgg": 0.20895940076877806, "splats": 737486, "stages": {"RasterizeBackward": 59.552, "FusedProjectionBackwardOptimizerStep": 20.15, "RasterizeForward": 18.026, "ProjectionForward": 8.49, "SortRTS": 7.901, "DensifyPostBackward": 6.295, "ComputeSSIMGradient": 2.504, "MortonSorting": 1.023, "ComputeTileRanges": 0.637}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 141.1, "psnr": 25.223773108588325, "ssim": 0.8708639277352227, "lpips_vgg": 0.22739984249097075, "splats": 1104535, "stages": {"RasterizeBackward": 81.717, "RasterizeForward": 25.307, "SortRTS": 8.569, "FusedProjectionBackwardOptimizerStep": 7.604, "ProjectionForward": 5.809, "DensifyPostBackward": 5.538, "ComputeSSIMGradient": 3.258, "ComputeTileRanges": 0.692, "MortonSorting": 0.59}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 494.6, "psnr": 25.88946278889974, "ssim": 0.8749208715226915, "lpips_vgg": 0.22381139212855766, "splats": 1088517, "stages": {"RasterizeBackward": 324.43, "RasterizeForward": 126.079, "ComputeSSIMGradient": 13.028, "SortRTS": 8.578, "FusedProjectionBackwardOptimizerStep": 7.604, "ProjectionForward": 5.757, "DensifyPostBackward": 5.507, "ComputeTileRanges": 0.695, "MortonSorting": 0.575}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 154.4, "psnr": 25.26724370320638, "ssim": 0.8725998335414462, "lpips_vgg": 0.22814347376383987, "splats": 1107705, "stages": {"RasterizeBackward": 81.69, "RasterizeForward": 25.211, "SortRTS": 19.452, "ProjectionForward": 8.364, "FusedProjectionBackwardOptimizerStep": 7.612, "DensifyPostBackward": 5.591, "ComputeSSIMGradient": 3.233, "ComputeTileRanges": 0.695, "MortonSorting": 0.588}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1023.1, "psnr": 24.811606301201714, "ssim": 0.8697250750329759, "lpips_vgg": 0.2422762025018187, "splats": 556514, "stages": {"RasterizeBackward": 745.713, "ComputeSSIMGradient": 106.924, "RasterizeForward": 86.5, "FusedProjectionBackwardOptimizerStep": 49.579, "SortRTS": 13.489, "ProjectionForward": 10.968, "DensifyPostBackward": 6.497, "MortonSorting": 0.786, "ComputeTileRanges": 0.541}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 332.7, "psnr": 25.6931340959337, "ssim": 0.8730199535687765, "lpips_vgg": 0.22499521250997365, "splats": 1118297, "stages": {"RasterizeBackward": 273.063, "RasterizeForward": 25.302, "SortRTS": 8.744, "FusedProjectionBackwardOptimizerStep": 7.655, "ProjectionForward": 5.883, "DensifyPostBackward": 5.57, "ComputeSSIMGradient": 3.234, "ComputeTileRanges": 0.698, "MortonSorting": 0.594}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 161.2, "psnr": 25.285406748453777, "ssim": 0.8731062279807197, "lpips_vgg": 0.22543820554505734, "splats": 1122809, "stages": {"RasterizeBackward": 81.406, "FusedProjectionBackwardOptimizerStep": 27.72, "RasterizeForward": 25.165, "SortRTS": 8.658, "ProjectionForward": 5.895, "DensifyPostBackward": 5.831, "ComputeSSIMGradient": 3.248, "MortonSorting": 0.71, "ComputeTileRanges": 0.696}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 157.6, "psnr": 25.885150909423828, "ssim": 0.8776807917488946, "lpips_vgg": 0.22307982542911794, "splats": 1043185, "stages": {"RasterizeBackward": 77.153, "ComputeSSIMGradient": 26.84, "RasterizeForward": 23.734, "SortRTS": 8.281, "FusedProjectionBackwardOptimizerStep": 7.369, "ProjectionForward": 5.721, "DensifyPostBackward": 5.29, "ComputeTileRanges": 0.664, "MortonSorting": 0.547}}
{"tier": "3090", "box": "60359526", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 121.3, "psnr": 24.73313331604004, "ssim": 0.8666627142164443, "lpips_vgg": 0.24296626977048058, "splats": 638059, "stages": {"RasterizeBackward": 61.531, "RasterizeForward": 18.976, "FusedProjectionBackwardOptimizerStep": 13.438, "ProjectionForward": 7.344, "DensifyPostBackward": 6.737, "SortRTS": 6.714, "ComputeSSIMGradient": 3.3, "MortonSorting": 0.835, "ComputeTileRanges": 0.558}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 215.5, "psnr": 24.352877578735352, "ssim": 0.7239813995361328, "lpips_vgg": 0.36486340091831876, "splats": 2911579, "stages": {"RasterizeBackward": 118.214, "RasterizeForward": 37.163, "SortRTS": 12.502, "DensifyPostBackward": 12.221, "FusedProjectionBackwardOptimizerStep": 9.855, "ProjectionForward": 8.875, "ComputeSSIMGradient": 6.138, "MortonSorting": 1.368, "ComputeTileRanges": 0.928}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 716.4, "psnr": 24.3398868560791, "ssim": 0.7235226225852966, "lpips_vgg": 0.36599082088101653, "splats": 2853061, "stages": {"RasterizeBackward": 457.242, "RasterizeForward": 180.949, "ComputeSSIMGradient": 24.276, "SortRTS": 12.491, "DensifyPostBackward": 12.018, "FusedProjectionBackwardOptimizerStep": 9.744, "ProjectionForward": 8.84, "MortonSorting": 1.332, "ComputeTileRanges": 0.925}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 236.5, "psnr": 24.347146301269532, "ssim": 0.7236297917366028, "lpips_vgg": 0.36525634381262284, "splats": 2902349, "stages": {"RasterizeBackward": 117.199, "RasterizeForward": 36.822, "SortRTS": 29.161, "ProjectionForward": 14.752, "DensifyPostBackward": 12.277, "FusedProjectionBackwardOptimizerStep": 9.825, "ComputeSSIMGradient": 6.029, "MortonSorting": 1.366, "ComputeTileRanges": 0.92}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 1739.4, "psnr": 24.13354461669922, "ssim": 0.71204092502594, "lpips_vgg": 0.4042405256049898, "splats": 1767680, "stages": {"RasterizeBackward": 1237.243, "ComputeSSIMGradient": 200.512, "RasterizeForward": 145.655, "FusedProjectionBackwardOptimizerStep": 85.578, "SortRTS": 23.647, "ProjectionForward": 22.693, "DensifyPostBackward": 13.7, "MortonSorting": 2.111, "ComputeTileRanges": 0.788}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 480.1, "psnr": 24.362080841064454, "ssim": 0.7234928560256958, "lpips_vgg": 0.3654599175949585, "splats": 2896673, "stages": {"RasterizeBackward": 383.973, "RasterizeForward": 36.336, "SortRTS": 12.572, "DensifyPostBackward": 12.064, "FusedProjectionBackwardOptimizerStep": 9.83, "ProjectionForward": 8.792, "ComputeSSIMGradient": 6.018, "MortonSorting": 1.361, "ComputeTileRanges": 0.936}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 248.7, "psnr": 24.353479309082033, "ssim": 0.7235758948326111, "lpips_vgg": 0.36555766863640643, "splats": 2892793, "stages": {"RasterizeBackward": 117.041, "FusedProjectionBackwardOptimizerStep": 43.732, "RasterizeForward": 36.78, "DensifyPostBackward": 12.998, "SortRTS": 12.596, "ProjectionForward": 8.85, "ComputeSSIMGradient": 6.084, "MortonSorting": 1.652, "ComputeTileRanges": 0.944}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 234.3, "psnr": 24.057904205322266, "ssim": 0.7104896354675293, "lpips_vgg": 0.40207635419380994, "splats": 2166188, "stages": {"RasterizeBackward": 103.331, "ComputeSSIMGradient": 51.035, "RasterizeForward": 33.236, "SortRTS": 11.035, "DensifyPostBackward": 9.842, "FusedProjectionBackwardOptimizerStep": 7.73, "ProjectionForward": 7.697, "MortonSorting": 0.994, "ComputeTileRanges": 0.848}}
{"tier": "3090", "box": "60359526", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 227.1, "psnr": 24.529283905029295, "ssim": 0.7280666255950927, "lpips_vgg": 0.36302633547008606, "splats": 2507733, "stages": {"RasterizeBackward": 109.329, "RasterizeForward": 34.011, "FusedProjectionBackwardOptimizerStep": 25.42, "DensifyPostBackward": 17.346, "ProjectionForward": 12.317, "SortRTS": 12.091, "ComputeSSIMGradient": 6.059, "MortonSorting": 2.89, "ComputeTileRanges": 0.911}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 183.7, "psnr": 22.803450168707432, "ssim": 0.8304928495333745, "lpips_vgg": 0.25490749340176744, "splats": 1604779, "stages": {"RasterizeBackward": 100.233, "RasterizeForward": 31.47, "SortRTS": 12.163, "FusedProjectionBackwardOptimizerStep": 9.484, "ProjectionForward": 9.068, "DensifyPostBackward": 7.824, "ComputeSSIMGradient": 3.599, "ComputeTileRanges": 0.914, "MortonSorting": 0.826}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 598.3, "psnr": 22.939868584657326, "ssim": 0.8312512406936059, "lpips_vgg": 0.25220141655324635, "splats": 1616430, "stages": {"RasterizeBackward": 384.389, "RasterizeForward": 151.152, "ComputeSSIMGradient": 14.283, "SortRTS": 12.054, "FusedProjectionBackwardOptimizerStep": 9.538, "ProjectionForward": 9.003, "DensifyPostBackward": 7.756, "ComputeTileRanges": 0.906, "MortonSorting": 0.825}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 199.8, "psnr": 22.602735568315556, "ssim": 0.8292100612933819, "lpips_vgg": 0.25498367653620607, "splats": 1586092, "stages": {"RasterizeBackward": 97.961, "RasterizeForward": 30.899, "SortRTS": 28.059, "ProjectionForward": 12.541, "FusedProjectionBackwardOptimizerStep": 9.473, "DensifyPostBackward": 7.76, "ComputeSSIMGradient": 3.535, "ComputeTileRanges": 0.847, "MortonSorting": 0.821}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 1236.0, "psnr": 22.236395517985027, "ssim": 0.8277236100954887, "lpips_vgg": 0.2648362022279601, "splats": 606945, "stages": {"RasterizeBackward": 906.516, "ComputeSSIMGradient": 116.8, "RasterizeForward": 103.301, "FusedProjectionBackwardOptimizerStep": 56.57, "SortRTS": 21.507, "ProjectionForward": 13.927, "DensifyPostBackward": 7.546, "MortonSorting": 0.828, "ComputeTileRanges": 0.725}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 415.5, "psnr": 22.782629942282654, "ssim": 0.8306255554541563, "lpips_vgg": 0.2536104429850812, "splats": 1596032, "stages": {"RasterizeBackward": 330.834, "RasterizeForward": 31.035, "SortRTS": 12.439, "FusedProjectionBackwardOptimizerStep": 9.499, "ProjectionForward": 9.13, "DensifyPostBackward": 7.811, "ComputeSSIMGradient": 3.584, "ComputeTileRanges": 0.938, "MortonSorting": 0.826}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 205.2, "psnr": 22.638850676707733, "ssim": 0.8286975331795521, "lpips_vgg": 0.254922160290642, "splats": 1583166, "stages": {"RasterizeBackward": 97.879, "FusedProjectionBackwardOptimizerStep": 32.717, "RasterizeForward": 30.714, "SortRTS": 12.154, "ProjectionForward": 8.973, "DensifyPostBackward": 8.223, "ComputeSSIMGradient": 3.596, "MortonSorting": 0.982, "ComputeTileRanges": 0.923}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 203.5, "psnr": 22.69970815609663, "ssim": 0.832534942871485, "lpips_vgg": 0.25364246945438623, "splats": 1627237, "stages": {"RasterizeBackward": 96.924, "RasterizeForward": 30.326, "ComputeSSIMGradient": 29.628, "SortRTS": 11.594, "FusedProjectionBackwardOptimizerStep": 9.102, "ProjectionForward": 8.778, "DensifyPostBackward": 7.479, "ComputeTileRanges": 0.869, "MortonSorting": 0.793}}
{"tier": "3090", "box": "60359526", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 148.1, "psnr": 22.198353400597206, "ssim": 0.824664478118603, "lpips_vgg": 0.26370232581857894, "splats": 648666, "stages": {"RasterizeBackward": 69.008, "RasterizeForward": 22.238, "FusedProjectionBackwardOptimizerStep": 16.151, "SortRTS": 9.972, "ProjectionForward": 9.555, "DensifyPostBackward": 7.875, "ComputeSSIMGradient": 3.6, "MortonSorting": 0.859, "ComputeTileRanges": 0.77}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 155.8, "psnr": 26.114667057991028, "ssim": 0.7910356819629669, "lpips_vgg": 0.38600061076388403, "splats": 2279910, "stages": {"RasterizeBackward": 84.326, "RasterizeForward": 25.997, "SortRTS": 9.079, "DensifyPostBackward": 8.973, "FusedProjectionBackwardOptimizerStep": 6.881, "ProjectionForward": 6.803, "ComputeSSIMGradient": 6.268, "MortonSorting": 1.079, "ComputeTileRanges": 0.715}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 517.3, "psnr": 26.060766220092773, "ssim": 0.7900837622582912, "lpips_vgg": 0.38732567109956484, "splats": 2161156, "stages": {"RasterizeBackward": 326.063, "RasterizeForward": 127.301, "ComputeSSIMGradient": 25.004, "SortRTS": 8.971, "DensifyPostBackward": 8.768, "ProjectionForward": 6.827, "FusedProjectionBackwardOptimizerStep": 6.602, "MortonSorting": 1.021, "ComputeTileRanges": 0.709}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 169.8, "psnr": 26.03134262561798, "ssim": 0.7905789129436016, "lpips_vgg": 0.38625452883414596, "splats": 2257802, "stages": {"RasterizeBackward": 82.896, "RasterizeForward": 25.582, "SortRTS": 20.254, "ProjectionForward": 11.896, "DensifyPostBackward": 8.91, "FusedProjectionBackwardOptimizerStep": 6.771, "ComputeSSIMGradient": 6.142, "MortonSorting": 1.07, "ComputeTileRanges": 0.705}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 1283.9, "psnr": 26.06083369255066, "ssim": 0.7943773902952671, "lpips_vgg": 0.4057627262078764, "splats": 1479234, "stages": {"RasterizeBackward": 877.574, "ComputeSSIMGradient": 203.231, "RasterizeForward": 93.437, "FusedProjectionBackwardOptimizerStep": 58.631, "ProjectionForward": 18.207, "SortRTS": 15.102, "DensifyPostBackward": 10.326, "MortonSorting": 1.687, "ComputeTileRanges": 0.586}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 366.4, "psnr": 26.089794278144836, "ssim": 0.7912490516901016, "lpips_vgg": 0.3852303609691023, "splats": 2294400, "stages": {"RasterizeBackward": 295.873, "RasterizeForward": 25.442, "SortRTS": 9.048, "DensifyPostBackward": 8.892, "FusedProjectionBackwardOptimizerStep": 6.83, "ProjectionForward": 6.781, "ComputeSSIMGradient": 6.128, "MortonSorting": 1.082, "ComputeTileRanges": 0.713}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 179.3, "psnr": 26.097471714019775, "ssim": 0.7910995669662952, "lpips_vgg": 0.3861120966461595, "splats": 2255744, "stages": {"RasterizeBackward": 82.769, "FusedProjectionBackwardOptimizerStep": 31.946, "RasterizeForward": 25.52, "DensifyPostBackward": 9.48, "SortRTS": 9.055, "ProjectionForward": 6.954, "ComputeSSIMGradient": 6.164, "MortonSorting": 1.286, "ComputeTileRanges": 0.713}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 173.0, "psnr": 25.750869035720825, "ssim": 0.7884250544011593, "lpips_vgg": 0.4097940811841252, "splats": 1537617, "stages": {"RasterizeBackward": 67.308, "ComputeSSIMGradient": 52.012, "RasterizeForward": 21.516, "SortRTS": 7.43, "DensifyPostBackward": 6.858, "ProjectionForward": 5.922, "FusedProjectionBackwardOptimizerStep": 4.701, "MortonSorting": 0.725, "ComputeTileRanges": 0.604}}
{"tier": "3090", "box": "60359526", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 159.6, "psnr": 26.453973293304443, "ssim": 0.7989278063178062, "lpips_vgg": 0.38219893074127714, "splats": 2068409, "stages": {"RasterizeBackward": 75.413, "RasterizeForward": 23.105, "FusedProjectionBackwardOptimizerStep": 16.659, "DensifyPostBackward": 13.206, "ProjectionForward": 9.039, "SortRTS": 8.464, "ComputeSSIMGradient": 6.212, "MortonSorting": 2.286, "ComputeTileRanges": 0.676}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 170.5, "psnr": 24.663113832473755, "ssim": 0.8344643026590347, "lpips_vgg": 0.3007777223239486, "splats": 2139003, "stages": {"RasterizeBackward": 90.972, "RasterizeForward": 27.71, "SortRTS": 11.537, "FusedProjectionBackwardOptimizerStep": 11.153, "DensifyPostBackward": 8.899, "ProjectionForward": 7.894, "ComputeSSIMGradient": 3.284, "MortonSorting": 1.129, "ComputeTileRanges": 0.866}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 558.4, "psnr": 24.683667850494384, "ssim": 0.8350831642746925, "lpips_vgg": 0.29969398238810113, "splats": 2136115, "stages": {"RasterizeBackward": 357.468, "RasterizeForward": 139.268, "ComputeSSIMGradient": 13.116, "SortRTS": 11.497, "FusedProjectionBackwardOptimizerStep": 11.062, "DensifyPostBackward": 8.847, "ProjectionForward": 7.761, "MortonSorting": 1.112, "ComputeTileRanges": 0.866}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 189.2, "psnr": 24.687774324417113, "ssim": 0.8347562968730926, "lpips_vgg": 0.30078643250092063, "splats": 2125438, "stages": {"RasterizeBackward": 90.925, "RasterizeForward": 27.512, "SortRTS": 26.379, "ProjectionForward": 12.419, "FusedProjectionBackwardOptimizerStep": 11.093, "DensifyPostBackward": 8.853, "ComputeSSIMGradient": 3.251, "MortonSorting": 1.125, "ComputeTileRanges": 0.782}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 1384.1, "psnr": 24.2396812915802, "ssim": 0.8355606153607369, "lpips_vgg": 0.30159542650111826, "splats": 1628512, "stages": {"RasterizeBackward": 988.14, "RasterizeForward": 113.122, "FusedProjectionBackwardOptimizerStep": 107.852, "ComputeSSIMGradient": 107.068, "SortRTS": 23.982, "ProjectionForward": 22.316, "DensifyPostBackward": 12.693, "MortonSorting": 2.108, "ComputeTileRanges": 0.71}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 384.0, "psnr": 24.683366966247558, "ssim": 0.83488979190588, "lpips_vgg": 0.3003723728075879, "splats": 2133973, "stages": {"RasterizeBackward": 304.808, "RasterizeForward": 27.547, "SortRTS": 11.552, "FusedProjectionBackwardOptimizerStep": 11.113, "DensifyPostBackward": 8.815, "ProjectionForward": 7.829, "ComputeSSIMGradient": 3.253, "MortonSorting": 1.124, "ComputeTileRanges": 0.864}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 202.7, "psnr": 24.66460528373718, "ssim": 0.8343978434801101, "lpips_vgg": 0.30081062997063374, "splats": 2133105, "stages": {"RasterizeBackward": 90.279, "FusedProjectionBackwardOptimizerStep": 43.306, "RasterizeForward": 27.524, "SortRTS": 11.519, "DensifyPostBackward": 9.855, "ProjectionForward": 7.88, "ComputeSSIMGradient": 3.257, "MortonSorting": 1.362, "ComputeTileRanges": 0.863}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 194.8, "psnr": 24.528740072250365, "ssim": 0.8375249117612839, "lpips_vgg": 0.2982779168986164, "splats": 2216571, "stages": {"RasterizeBackward": 91.083, "RasterizeForward": 27.57, "ComputeSSIMGradient": 27.023, "SortRTS": 11.586, "FusedProjectionBackwardOptimizerStep": 11.384, "DensifyPostBackward": 9.14, "ProjectionForward": 7.89, "MortonSorting": 1.14, "ComputeTileRanges": 0.865}}
{"tier": "3090", "box": "60359526", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 168.8, "psnr": 24.405365705490112, "ssim": 0.8320874854922294, "lpips_vgg": 0.30507435362267216, "splats": 1604922, "stages": {"RasterizeBackward": 73.588, "FusedProjectionBackwardOptimizerStep": 25.721, "RasterizeForward": 22.853, "DensifyPostBackward": 12.55, "ProjectionForward": 11.198, "SortRTS": 10.588, "ComputeSSIMGradient": 3.263, "MortonSorting": 1.982, "ComputeTileRanges": 0.812}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 227.0, "psnr": 26.324281136194866, "ssim": 0.7869039103388786, "lpips_vgg": 0.2812843015131299, "splats": 2435695, "stages": {"RasterizeBackward": 125.498, "RasterizeForward": 38.447, "SortRTS": 13.528, "FusedProjectionBackwardOptimizerStep": 11.991, "DensifyPostBackward": 11.316, "ProjectionForward": 8.25, "ComputeSSIMGradient": 6.687, "MortonSorting": 1.196, "ComputeTileRanges": 1.009}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 772.8, "psnr": 26.34687344233195, "ssim": 0.7871385787924131, "lpips_vgg": 0.28084460202861244, "splats": 2446931, "stages": {"RasterizeBackward": 495.024, "RasterizeForward": 194.505, "ComputeSSIMGradient": 26.432, "SortRTS": 13.569, "FusedProjectionBackwardOptimizerStep": 12.083, "DensifyPostBackward": 11.428, "ProjectionForward": 8.476, "MortonSorting": 1.196, "ComputeTileRanges": 1.002}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 249.9, "psnr": 26.283928632736206, "ssim": 0.787071963151296, "lpips_vgg": 0.2811311968443195, "splats": 2441972, "stages": {"RasterizeBackward": 125.23, "RasterizeForward": 38.373, "SortRTS": 31.542, "ProjectionForward": 13.581, "FusedProjectionBackwardOptimizerStep": 12.034, "DensifyPostBackward": 11.471, "ComputeSSIMGradient": 6.561, "MortonSorting": 1.201, "ComputeTileRanges": 0.991}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 2106.1, "psnr": 26.029107173283894, "ssim": 0.7858159840106964, "lpips_vgg": 0.28617147054452047, "splats": 2009492, "stages": {"RasterizeBackward": 1518.091, "ComputeSSIMGradient": 215.102, "RasterizeForward": 165.9, "FusedProjectionBackwardOptimizerStep": 125.796, "SortRTS": 28.91, "ProjectionForward": 25.717, "DensifyPostBackward": 15.55, "MortonSorting": 2.416, "ComputeTileRanges": 0.926}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 539.6, "psnr": 26.32505742708842, "ssim": 0.7869998142123222, "lpips_vgg": 0.28096463273788147, "splats": 2447808, "stages": {"RasterizeBackward": 439.432, "RasterizeForward": 37.64, "SortRTS": 13.478, "FusedProjectionBackwardOptimizerStep": 12.003, "DensifyPostBackward": 11.109, "ProjectionForward": 8.433, "ComputeSSIMGradient": 6.511, "MortonSorting": 1.195, "ComputeTileRanges": 0.996}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 263.6, "psnr": 26.26410945256551, "ssim": 0.7870527481039366, "lpips_vgg": 0.2806331545212026, "splats": 2461141, "stages": {"RasterizeBackward": 124.887, "FusedProjectionBackwardOptimizerStep": 48.812, "RasterizeForward": 38.246, "SortRTS": 13.536, "DensifyPostBackward": 11.892, "ProjectionForward": 8.533, "ComputeSSIMGradient": 6.617, "MortonSorting": 1.455, "ComputeTileRanges": 0.999}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 271.0, "psnr": 26.272662957509358, "ssim": 0.7885022560755411, "lpips_vgg": 0.28331187439518046, "splats": 2400788, "stages": {"RasterizeBackward": 122.03, "ComputeSSIMGradient": 55.454, "RasterizeForward": 37.504, "SortRTS": 13.248, "FusedProjectionBackwardOptimizerStep": 11.589, "DensifyPostBackward": 11.185, "ProjectionForward": 8.307, "MortonSorting": 1.159, "ComputeTileRanges": 0.98}}
{"tier": "3090", "box": "60359526", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 238.4, "psnr": 26.094316641489666, "ssim": 0.7835752541820208, "lpips_vgg": 0.2856715895797914, "splats": 1999688, "stages": {"RasterizeBackward": 113.001, "RasterizeForward": 34.72, "FusedProjectionBackwardOptimizerStep": 31.135, "DensifyPostBackward": 15.626, "ProjectionForward": 13.348, "SortRTS": 12.752, "ComputeSSIMGradient": 6.579, "MortonSorting": 2.312, "ComputeTileRanges": 0.961}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 694.8, "psnr": 26.133556127548218, "ssim": 0.7906832285225391, "lpips_vgg": 0.3868623299523938, "splats": 2148059, "stages": {"RasterizeBackward": 443.375, "RasterizeForward": 173.737, "ComputeSSIMGradient": 34.786, "DensifyPostBackward": 10.264, "SortRTS": 9.976, "ProjectionForward": 8.485, "FusedProjectionBackwardOptimizerStep": 6.723, "MortonSorting": 1.087, "ComputeTileRanges": 0.795}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 221.9, "psnr": 26.181358098983765, "ssim": 0.7917824946343899, "lpips_vgg": 0.3853096117003829, "splats": 2285030, "stages": {"RasterizeBackward": 117.274, "RasterizeForward": 36.357, "SortRTS": 21.235, "ProjectionForward": 13.654, "DensifyPostBackward": 10.743, "ComputeSSIMGradient": 8.727, "FusedProjectionBackwardOptimizerStep": 7.113, "MortonSorting": 1.163, "ComputeTileRanges": 0.753}}
{"tier": "3090", "box": "60359547", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 1617.0, "psnr": 25.992945909500122, "ssim": 0.7935722209513187, "lpips_vgg": 0.40614086622413026, "splats": 1468843, "stages": {"RasterizeBackward": 1136.979, "ComputeSSIMGradient": 240.551, "RasterizeForward": 119.928, "FusedProjectionBackwardOptimizerStep": 62.728, "ProjectionForward": 19.477, "SortRTS": 15.804, "DensifyPostBackward": 14.405, "MortonSorting": 1.712, "ComputeTileRanges": 0.641}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 202.6, "psnr": 22.715873503684996, "ssim": 0.7292852580547333, "lpips_vgg": 0.3102300413442532, "splats": 1780064, "stages": {"RasterizeBackward": 112.969, "RasterizeForward": 35.661, "SortRTS": 12.121, "FusedProjectionBackwardOptimizerStep": 10.082, "ProjectionForward": 9.347, "DensifyPostBackward": 9.166, "ComputeSSIMGradient": 4.607, "MortonSorting": 0.902, "ComputeTileRanges": 0.893}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 684.4, "psnr": 22.68244445323944, "ssim": 0.7298154532909393, "lpips_vgg": 0.30965193838937205, "splats": 1758535, "stages": {"RasterizeBackward": 441.222, "RasterizeForward": 174.995, "ComputeSSIMGradient": 18.363, "SortRTS": 12.012, "FusedProjectionBackwardOptimizerStep": 9.968, "ProjectionForward": 9.275, "DensifyPostBackward": 9.031, "ComputeTileRanges": 0.939, "MortonSorting": 0.885}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 219.2, "psnr": 22.623513627052308, "ssim": 0.7290208593010903, "lpips_vgg": 0.310436166096662, "splats": 1762615, "stages": {"RasterizeBackward": 112.362, "RasterizeForward": 35.419, "SortRTS": 25.88, "ProjectionForward": 13.154, "FusedProjectionBackwardOptimizerStep": 10.034, "DensifyPostBackward": 9.115, "ComputeSSIMGradient": 4.601, "MortonSorting": 0.899, "ComputeTileRanges": 0.836}}
{"tier": "3090", "box": "60359547", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 1397.3, "psnr": 21.599861526489256, "ssim": 0.7172854751348495, "lpips_vgg": 0.32929736882027927, "splats": 922400, "stages": {"RasterizeBackward": 1029.369, "ComputeSSIMGradient": 125.072, "RasterizeForward": 111.404, "FusedProjectionBackwardOptimizerStep": 75.135, "SortRTS": 21.536, "ProjectionForward": 16.267, "DensifyPostBackward": 9.224, "MortonSorting": 1.111, "ComputeTileRanges": 0.793}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 211.6, "psnr": 21.86287072809731, "ssim": 0.7085274835912193, "lpips_vgg": 0.3245407061725513, "splats": 2558065, "stages": {"RasterizeBackward": 118.424, "RasterizeForward": 35.317, "FusedProjectionBackwardOptimizerStep": 11.957, "DensifyPostBackward": 11.783, "SortRTS": 11.711, "ProjectionForward": 8.895, "ComputeSSIMGradient": 4.612, "MortonSorting": 1.363, "ComputeTileRanges": 0.861}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 703.0, "psnr": 21.79016966936065, "ssim": 0.7075249552726746, "lpips_vgg": 0.3249565164751376, "splats": 2514799, "stages": {"RasterizeBackward": 453.466, "RasterizeForward": 177.617, "ComputeSSIMGradient": 18.385, "SortRTS": 11.736, "FusedProjectionBackwardOptimizerStep": 11.705, "DensifyPostBackward": 11.509, "ProjectionForward": 8.911, "MortonSorting": 1.327, "ComputeTileRanges": 0.912}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 230.2, "psnr": 21.947100778905355, "ssim": 0.7070492796781587, "lpips_vgg": 0.3256204206311127, "splats": 2530404, "stages": {"RasterizeBackward": 118.136, "RasterizeForward": 35.329, "SortRTS": 24.981, "ProjectionForward": 14.833, "FusedProjectionBackwardOptimizerStep": 11.831, "DensifyPostBackward": 11.714, "ComputeSSIMGradient": 4.612, "MortonSorting": 1.354, "ComputeTileRanges": 0.808}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 1625.0, "psnr": 21.132737694717036, "ssim": 0.7046201461698951, "lpips_vgg": 0.3309150900235113, "splats": 2010000, "stages": {"RasterizeBackward": 1170.526, "RasterizeForward": 131.883, "ComputeSSIMGradient": 124.691, "FusedProjectionBackwardOptimizerStep": 123.024, "ProjectionForward": 25.516, "SortRTS": 21.669, "DensifyPostBackward": 18.493, "MortonSorting": 2.45, "ComputeTileRanges": 0.758}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 439.7, "psnr": 21.913223522465405, "ssim": 0.706538925810558, "lpips_vgg": 0.3267432375952044, "splats": 2520507, "stages": {"RasterizeBackward": 353.435, "RasterizeForward": 30.703, "FusedProjectionBackwardOptimizerStep": 11.675, "SortRTS": 11.264, "DensifyPostBackward": 11.016, "ProjectionForward": 8.499, "ComputeSSIMGradient": 4.056, "MortonSorting": 1.315, "ComputeTileRanges": 0.87}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 251.1, "psnr": 21.954669184801055, "ssim": 0.7081229599510751, "lpips_vgg": 0.3249841226218392, "splats": 2523598, "stages": {"RasterizeBackward": 116.985, "FusedProjectionBackwardOptimizerStep": 52.806, "RasterizeForward": 34.964, "DensifyPostBackward": 12.302, "SortRTS": 11.675, "ProjectionForward": 8.889, "ComputeSSIMGradient": 4.579, "MortonSorting": 1.63, "ComputeTileRanges": 0.862}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 248.4, "psnr": 21.80507301702732, "ssim": 0.7151794055613075, "lpips_vgg": 0.3166995392552457, "splats": 2747719, "stages": {"RasterizeBackward": 122.154, "RasterizeForward": 36.239, "ComputeSSIMGradient": 34.697, "FusedProjectionBackwardOptimizerStep": 12.895, "DensifyPostBackward": 12.2, "SortRTS": 11.932, "ProjectionForward": 9.425, "MortonSorting": 1.423, "ComputeTileRanges": 0.875}}
{"tier": "3090", "box": "60359547", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 206.0, "psnr": 21.425984103505204, "ssim": 0.6984046537701677, "lpips_vgg": 0.33804744647290214, "splats": 1929322, "stages": {"RasterizeBackward": 95.956, "RasterizeForward": 28.666, "FusedProjectionBackwardOptimizerStep": 25.762, "DensifyPostBackward": 18.368, "ProjectionForward": 11.879, "SortRTS": 10.326, "ComputeSSIMGradient": 4.563, "MortonSorting": 2.248, "ComputeTileRanges": 0.768}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 139.2, "psnr": 29.635812695821127, "ssim": 0.9105324705441793, "lpips_vgg": 0.2837766469775764, "splats": 689470, "stages": {"RasterizeBackward": 80.619, "RasterizeForward": 25.361, "SortRTS": 8.608, "ProjectionForward": 5.738, "FusedProjectionBackwardOptimizerStep": 4.932, "DensifyPostBackward": 4.911, "ComputeSSIMGradient": 3.455, "ComputeTileRanges": 0.641, "MortonSorting": 0.446}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 483.3, "psnr": 29.652709579467775, "ssim": 0.9106148938337962, "lpips_vgg": 0.28393333777671076, "splats": 679503, "stages": {"RasterizeBackward": 315.601, "RasterizeForward": 123.376, "ComputeSSIMGradient": 13.83, "SortRTS": 8.716, "ProjectionForward": 5.847, "FusedProjectionBackwardOptimizerStep": 4.85, "DensifyPostBackward": 4.843, "ComputeTileRanges": 0.691, "MortonSorting": 0.436}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 149.3, "psnr": 29.66191380818685, "ssim": 0.9108543912569682, "lpips_vgg": 0.28365968358476473, "splats": 692212, "stages": {"RasterizeBackward": 80.487, "RasterizeForward": 25.305, "SortRTS": 17.027, "ProjectionForward": 7.771, "FusedProjectionBackwardOptimizerStep": 4.937, "DensifyPostBackward": 4.881, "ComputeSSIMGradient": 3.44, "ComputeTileRanges": 0.637, "MortonSorting": 0.446}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1185.4, "psnr": 28.91215763092041, "ssim": 0.911090511083603, "lpips_vgg": 0.2854412062047229, "splats": 504770, "stages": {"RasterizeBackward": 901.789, "RasterizeForward": 100.788, "ComputeSSIMGradient": 94.122, "FusedProjectionBackwardOptimizerStep": 50.19, "SortRTS": 15.681, "ProjectionForward": 10.967, "DensifyPostBackward": 5.805, "MortonSorting": 0.731, "ComputeTileRanges": 0.654}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 308.9, "psnr": 29.65462284088135, "ssim": 0.9105792164802551, "lpips_vgg": 0.28401259309535853, "splats": 693355, "stages": {"RasterizeBackward": 254.675, "RasterizeForward": 22.466, "SortRTS": 8.236, "ProjectionForward": 5.188, "FusedProjectionBackwardOptimizerStep": 4.875, "DensifyPostBackward": 4.659, "ComputeSSIMGradient": 3.08, "ComputeTileRanges": 0.648, "MortonSorting": 0.434}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 153.2, "psnr": 29.707646624247232, "ssim": 0.9107413212458293, "lpips_vgg": 0.28378900566378423, "splats": 686592, "stages": {"RasterizeBackward": 79.996, "RasterizeForward": 25.131, "FusedProjectionBackwardOptimizerStep": 19.72, "SortRTS": 8.572, "ProjectionForward": 5.631, "DensifyPostBackward": 5.085, "ComputeSSIMGradient": 3.429, "ComputeTileRanges": 0.639, "MortonSorting": 0.525}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 160.3, "psnr": 29.433415985107423, "ssim": 0.9130582948525746, "lpips_vgg": 0.28388587749471905, "splats": 679011, "stages": {"RasterizeBackward": 79.827, "ComputeSSIMGradient": 25.866, "RasterizeForward": 25.011, "SortRTS": 8.51, "ProjectionForward": 5.694, "DensifyPostBackward": 4.896, "FusedProjectionBackwardOptimizerStep": 4.867, "ComputeTileRanges": 0.632, "MortonSorting": 0.431}}
{"tier": "3090", "box": "60359547", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 139.9, "psnr": 29.050755882263182, "ssim": 0.9081900477409363, "lpips_vgg": 0.2857577544341394, "splats": 514915, "stages": {"RasterizeBackward": 74.248, "RasterizeForward": 23.225, "FusedProjectionBackwardOptimizerStep": 12.289, "SortRTS": 8.25, "ProjectionForward": 6.973, "DensifyPostBackward": 5.932, "ComputeSSIMGradient": 3.419, "MortonSorting": 0.718, "ComputeTileRanges": 0.615}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 219.3, "psnr": 24.64495267868042, "ssim": 0.834909787774086, "lpips_vgg": 0.30057078936419485, "splats": 2121679, "stages": {"RasterizeBackward": 124.89, "RasterizeForward": 38.099, "SortRTS": 12.508, "FusedProjectionBackwardOptimizerStep": 11.329, "DensifyPostBackward": 10.55, "ProjectionForward": 9.003, "ComputeSSIMGradient": 4.552, "MortonSorting": 1.2, "ComputeTileRanges": 0.915}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 749.3, "psnr": 24.68334593772888, "ssim": 0.834943974018097, "lpips_vgg": 0.29977150686091214, "splats": 2119160, "stages": {"RasterizeBackward": 486.355, "RasterizeForward": 191.922, "ComputeSSIMGradient": 18.343, "SortRTS": 12.687, "FusedProjectionBackwardOptimizerStep": 11.292, "DensifyPostBackward": 10.527, "ProjectionForward": 9.142, "MortonSorting": 1.185, "ComputeTileRanges": 0.974}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 240.7, "psnr": 24.673260068893434, "ssim": 0.8346567302942276, "lpips_vgg": 0.3005628968984849, "splats": 2127272, "stages": {"RasterizeBackward": 125.943, "RasterizeForward": 38.398, "SortRTS": 27.249, "ProjectionForward": 14.221, "FusedProjectionBackwardOptimizerStep": 11.408, "DensifyPostBackward": 10.639, "ComputeSSIMGradient": 4.588, "MortonSorting": 1.211, "ComputeTileRanges": 0.86}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 1707.5, "psnr": 24.312811613082886, "ssim": 0.8359549134969712, "lpips_vgg": 0.30167892122161455, "splats": 1633047, "stages": {"RasterizeBackward": 1251.754, "RasterizeForward": 142.121, "ComputeSSIMGradient": 124.945, "FusedProjectionBackwardOptimizerStep": 117.437, "SortRTS": 24.735, "ProjectionForward": 23.751, "DensifyPostBackward": 14.093, "MortonSorting": 2.157, "ComputeTileRanges": 0.828}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 470.3, "psnr": 24.68864130973816, "ssim": 0.8349728345870971, "lpips_vgg": 0.3001183613148187, "splats": 2133653, "stages": {"RasterizeBackward": 381.574, "RasterizeForward": 33.868, "SortRTS": 12.241, "FusedProjectionBackwardOptimizerStep": 11.28, "DensifyPostBackward": 10.118, "ProjectionForward": 8.66, "ComputeSSIMGradient": 4.064, "MortonSorting": 1.181, "ComputeTileRanges": 0.935}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 257.8, "psnr": 24.66361560821533, "ssim": 0.834925003349781, "lpips_vgg": 0.3007248996440091, "splats": 2139219, "stages": {"RasterizeBackward": 124.996, "FusedProjectionBackwardOptimizerStep": 48.782, "RasterizeForward": 38.198, "SortRTS": 12.554, "DensifyPostBackward": 11.254, "ProjectionForward": 9.06, "ComputeSSIMGradient": 4.563, "MortonSorting": 1.465, "ComputeTileRanges": 0.922}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 253.7, "psnr": 24.496355390548707, "ssim": 0.837496604025364, "lpips_vgg": 0.2983802033359091, "splats": 2223037, "stages": {"RasterizeBackward": 127.391, "RasterizeForward": 38.897, "ComputeSSIMGradient": 34.521, "SortRTS": 12.674, "FusedProjectionBackwardOptimizerStep": 11.695, "DensifyPostBackward": 11.06, "ProjectionForward": 9.073, "MortonSorting": 1.229, "ComputeTileRanges": 0.925}}
{"tier": "3090", "box": "60359547", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 211.9, "psnr": 24.40888080596924, "ssim": 0.8322259485721588, "lpips_vgg": 0.3050156118379626, "splats": 1602273, "stages": {"RasterizeBackward": 102.555, "RasterizeForward": 32.074, "FusedProjectionBackwardOptimizerStep": 26.349, "DensifyPostBackward": 14.417, "ProjectionForward": 11.886, "SortRTS": 11.67, "ComputeSSIMGradient": 4.601, "MortonSorting": 2.035, "ComputeTileRanges": 0.86}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 305.6, "psnr": 26.12860981623332, "ssim": 0.7857300117611885, "lpips_vgg": 0.28225556440015226, "splats": 2434677, "stages": {"RasterizeBackward": 179.997, "RasterizeForward": 55.365, "SortRTS": 14.581, "DensifyPostBackward": 13.963, "FusedProjectionBackwardOptimizerStep": 12.251, "ProjectionForward": 10.076, "ComputeSSIMGradient": 9.582, "MortonSorting": 1.295, "ComputeTileRanges": 1.072}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 1070.6, "psnr": 26.303846677144367, "ssim": 0.7869053731362025, "lpips_vgg": 0.28107149107956825, "splats": 2442076, "stages": {"RasterizeBackward": 697.05, "RasterizeForward": 274.69, "ComputeSSIMGradient": 37.656, "SortRTS": 14.611, "DensifyPostBackward": 13.813, "FusedProjectionBackwardOptimizerStep": 12.286, "ProjectionForward": 10.01, "MortonSorting": 1.282, "ComputeTileRanges": 1.124}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 327.8, "psnr": 26.232715129852295, "ssim": 0.786580853164196, "lpips_vgg": 0.2819070439512757, "splats": 2440551, "stages": {"RasterizeBackward": 179.218, "RasterizeForward": 55.076, "SortRTS": 32.278, "ProjectionForward": 15.808, "DensifyPostBackward": 13.946, "FusedProjectionBackwardOptimizerStep": 12.262, "ComputeSSIMGradient": 9.493, "MortonSorting": 1.293, "ComputeTileRanges": 1.058}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 2654.6, "psnr": 26.031301975250244, "ssim": 0.7856882388393084, "lpips_vgg": 0.28633320684486047, "splats": 2011503, "stages": {"RasterizeBackward": 1965.928, "ComputeSSIMGradient": 254.068, "RasterizeForward": 213.175, "FusedProjectionBackwardOptimizerStep": 137.792, "SortRTS": 29.404, "ProjectionForward": 27.119, "DensifyPostBackward": 17.241, "MortonSorting": 2.491, "ComputeTileRanges": 0.966}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 667.7, "psnr": 26.255247275034588, "ssim": 0.7868879238764445, "lpips_vgg": 0.2811445451344035, "splats": 2446945, "stages": {"RasterizeBackward": 554.323, "RasterizeForward": 46.92, "SortRTS": 14.111, "DensifyPostBackward": 12.935, "FusedProjectionBackwardOptimizerStep": 12.173, "ProjectionForward": 9.053, "ComputeSSIMGradient": 8.139, "MortonSorting": 1.257, "ComputeTileRanges": 1.075}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 346.8, "psnr": 26.340290546417236, "ssim": 0.7869485393166542, "lpips_vgg": 0.28097325734611694, "splats": 2437881, "stages": {"RasterizeBackward": 178.184, "FusedProjectionBackwardOptimizerStep": 55.33, "RasterizeForward": 54.794, "DensifyPostBackward": 14.57, "SortRTS": 14.534, "ProjectionForward": 10.069, "ComputeSSIMGradient": 9.45, "MortonSorting": 1.562, "ComputeTileRanges": 1.071}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 371.1, "psnr": 26.281510909398396, "ssim": 0.7888817191123962, "lpips_vgg": 0.28301840781798077, "splats": 2432476, "stages": {"RasterizeBackward": 181.37, "ComputeSSIMGradient": 73.492, "RasterizeForward": 55.869, "SortRTS": 14.347, "DensifyPostBackward": 14.015, "FusedProjectionBackwardOptimizerStep": 11.977, "ProjectionForward": 10.18, "MortonSorting": 1.264, "ComputeTileRanges": 1.058}}
{"tier": "3090", "box": "60359547", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 312.4, "psnr": 26.093474706013996, "ssim": 0.783311203122139, "lpips_vgg": 0.2860216385133881, "splats": 1992202, "stages": {"RasterizeBackward": 164.009, "RasterizeForward": 50.63, "FusedProjectionBackwardOptimizerStep": 31.925, "DensifyPostBackward": 18.406, "ProjectionForward": 14.04, "SortRTS": 13.898, "ComputeSSIMGradient": 9.581, "MortonSorting": 2.385, "ComputeTileRanges": 1.025}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 114.3, "psnr": 32.91001206475335, "ssim": 0.9362283220162263, "lpips_vgg": 0.29371450903018936, "splats": 777546, "stages": {"RasterizeBackward": 64.242, "RasterizeForward": 19.253, "SortRTS": 7.04, "DensifyPostBackward": 4.841, "ProjectionForward": 4.816, "FusedProjectionBackwardOptimizerStep": 4.576, "ComputeSSIMGradient": 3.434, "ComputeTileRanges": 0.525, "MortonSorting": 0.501}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 391.1, "psnr": 32.85760013477223, "ssim": 0.9359357163712785, "lpips_vgg": 0.2940117983266662, "splats": 763573, "stages": {"RasterizeBackward": 252.285, "RasterizeForward": 96.783, "ComputeSSIMGradient": 13.757, "SortRTS": 7.209, "ProjectionForward": 4.879, "DensifyPostBackward": 4.821, "FusedProjectionBackwardOptimizerStep": 4.543, "ComputeTileRanges": 0.579, "MortonSorting": 0.489}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 121.9, "psnr": 32.61805199288033, "ssim": 0.93492200406822, "lpips_vgg": 0.2942750204033903, "splats": 778938, "stages": {"RasterizeBackward": 63.863, "RasterizeForward": 19.123, "SortRTS": 13.204, "ProjectionForward": 6.787, "DensifyPostBackward": 4.848, "FusedProjectionBackwardOptimizerStep": 4.591, "ComputeSSIMGradient": 3.399, "ComputeTileRanges": 0.52, "MortonSorting": 0.5}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 984.8, "psnr": 31.98531434342668, "ssim": 0.935266104904381, "lpips_vgg": 0.2957311922334641, "splats": 607133, "stages": {"RasterizeBackward": 727.032, "ComputeSSIMGradient": 95.348, "RasterizeForward": 78.776, "FusedProjectionBackwardOptimizerStep": 48.311, "SortRTS": 12.133, "ProjectionForward": 10.721, "DensifyPostBackward": 5.751, "MortonSorting": 0.896, "ComputeTileRanges": 0.53}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 248.2, "psnr": 32.90447936186919, "ssim": 0.9361749243091892, "lpips_vgg": 0.29388251278596245, "splats": 771963, "stages": {"RasterizeBackward": 201.317, "RasterizeForward": 17.315, "SortRTS": 6.694, "DensifyPostBackward": 4.616, "FusedProjectionBackwardOptimizerStep": 4.519, "ProjectionForward": 4.493, "ComputeSSIMGradient": 3.119, "ComputeTileRanges": 0.513, "MortonSorting": 0.486}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 129.0, "psnr": 32.78546879742596, "ssim": 0.9357266893257966, "lpips_vgg": 0.29439363167839044, "splats": 768211, "stages": {"RasterizeBackward": 63.826, "FusedProjectionBackwardOptimizerStep": 19.582, "RasterizeForward": 19.131, "SortRTS": 6.999, "DensifyPostBackward": 5.083, "ProjectionForward": 4.763, "ComputeSSIMGradient": 3.414, "MortonSorting": 0.594, "ComputeTileRanges": 0.523}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 137.8, "psnr": 32.68896989564638, "ssim": 0.9369815104716533, "lpips_vgg": 0.29293273860873087, "splats": 752807, "stages": {"RasterizeBackward": 64.79, "ComputeSSIMGradient": 25.948, "RasterizeForward": 19.397, "SortRTS": 7.052, "ProjectionForward": 4.901, "DensifyPostBackward": 4.822, "FusedProjectionBackwardOptimizerStep": 4.753, "ComputeTileRanges": 0.524, "MortonSorting": 0.484}}
{"tier": "3090", "box": "60359547", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 113.8, "psnr": 32.006630201597474, "ssim": 0.9336909120147293, "lpips_vgg": 0.2963391503215523, "splats": 640662, "stages": {"RasterizeBackward": 57.727, "RasterizeForward": 17.404, "FusedProjectionBackwardOptimizerStep": 10.671, "SortRTS": 6.511, "ProjectionForward": 6.017, "DensifyPostBackward": 5.924, "ComputeSSIMGradient": 3.447, "MortonSorting": 0.898, "ComputeTileRanges": 0.498}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 196.3, "psnr": 26.750716997229535, "ssim": 0.8643510004748469, "lpips_vgg": 0.24615616612551933, "splats": 1760728, "stages": {"RasterizeBackward": 112.514, "RasterizeForward": 34.192, "SortRTS": 10.475, "DensifyPostBackward": 9.02, "FusedProjectionBackwardOptimizerStep": 8.705, "ProjectionForward": 7.299, "ComputeSSIMGradient": 4.552, "MortonSorting": 1.038, "ComputeTileRanges": 0.783}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 666.6, "psnr": 26.664322231126867, "ssim": 0.8643613729787909, "lpips_vgg": 0.24643656149225296, "splats": 1725214, "stages": {"RasterizeBackward": 433.208, "RasterizeForward": 169.459, "ComputeSSIMGradient": 18.232, "SortRTS": 10.56, "DensifyPostBackward": 8.888, "FusedProjectionBackwardOptimizerStep": 8.582, "ProjectionForward": 7.394, "MortonSorting": 1.012, "ComputeTileRanges": 0.838}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 211.1, "psnr": 26.745363525722336, "ssim": 0.8646321594715118, "lpips_vgg": 0.2461276280055074, "splats": 1758286, "stages": {"RasterizeBackward": 111.585, "RasterizeForward": 34.032, "SortRTS": 21.881, "ProjectionForward": 11.848, "DensifyPostBackward": 9.036, "FusedProjectionBackwardOptimizerStep": 8.729, "ComputeSSIMGradient": 4.542, "MortonSorting": 1.04, "ComputeTileRanges": 0.764}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 1572.0, "psnr": 25.559417724609375, "ssim": 0.8606803391290747, "lpips_vgg": 0.2530069693117962, "splats": 1274637, "stages": {"RasterizeBackward": 1163.883, "RasterizeForward": 129.693, "ComputeSSIMGradient": 124.825, "FusedProjectionBackwardOptimizerStep": 91.517, "ProjectionForward": 19.976, "SortRTS": 19.4, "DensifyPostBackward": 12.743, "MortonSorting": 1.806, "ComputeTileRanges": 0.739}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 424.2, "psnr": 26.62869300013003, "ssim": 0.8640264363392539, "lpips_vgg": 0.24708305331422864, "splats": 1747983, "stages": {"RasterizeBackward": 346.129, "RasterizeForward": 30.101, "SortRTS": 10.078, "FusedProjectionBackwardOptimizerStep": 8.594, "DensifyPostBackward": 8.536, "ProjectionForward": 7.019, "ComputeSSIMGradient": 4.054, "MortonSorting": 1.008, "ComputeTileRanges": 0.799}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 227.1, "psnr": 26.79474519646686, "ssim": 0.8647132995335952, "lpips_vgg": 0.2459702677563664, "splats": 1767253, "stages": {"RasterizeBackward": 112.659, "FusedProjectionBackwardOptimizerStep": 39.134, "RasterizeForward": 34.131, "SortRTS": 10.399, "DensifyPostBackward": 9.521, "ProjectionForward": 7.208, "ComputeSSIMGradient": 4.501, "MortonSorting": 1.25, "ComputeTileRanges": 0.78}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 225.2, "psnr": 26.192089536915656, "ssim": 0.8644527287586875, "lpips_vgg": 0.2453199451974015, "splats": 1741752, "stages": {"RasterizeBackward": 111.375, "ComputeSSIMGradient": 34.548, "RasterizeForward": 34.081, "SortRTS": 10.455, "DensifyPostBackward": 8.911, "FusedProjectionBackwardOptimizerStep": 8.836, "ProjectionForward": 7.43, "MortonSorting": 1.021, "ComputeTileRanges": 0.779}}
{"tier": "3090", "box": "60359547", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 190.9, "psnr": 25.827189611352008, "ssim": 0.8578386449295542, "lpips_vgg": 0.2570547540488267, "splats": 1312767, "stages": {"RasterizeBackward": 94.964, "RasterizeForward": 28.915, "FusedProjectionBackwardOptimizerStep": 20.261, "DensifyPostBackward": 13.161, "ProjectionForward": 9.98, "SortRTS": 9.632, "ComputeSSIMGradient": 4.498, "MortonSorting": 1.744, "ComputeTileRanges": 0.717}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 184.3, "psnr": 28.953661430172804, "ssim": 0.8835489401003209, "lpips_vgg": 0.21393681334183062, "splats": 1163334, "stages": {"RasterizeBackward": 105.962, "RasterizeForward": 32.624, "SortRTS": 9.962, "ProjectionForward": 7.901, "FusedProjectionBackwardOptimizerStep": 7.564, "DensifyPostBackward": 7.2, "ComputeSSIMGradient": 4.446, "ComputeTileRanges": 0.745, "MortonSorting": 0.688}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 633.5, "psnr": 28.75010336899176, "ssim": 0.8839067656819414, "lpips_vgg": 0.213312924854764, "splats": 1161840, "stages": {"RasterizeBackward": 412.062, "RasterizeForward": 161.586, "ComputeSSIMGradient": 17.891, "SortRTS": 10.067, "ProjectionForward": 7.958, "FusedProjectionBackwardOptimizerStep": 7.515, "DensifyPostBackward": 7.096, "ComputeTileRanges": 0.796, "MortonSorting": 0.679}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 195.7, "psnr": 28.898377395257718, "ssim": 0.8834867724558202, "lpips_vgg": 0.2147327899639114, "splats": 1164748, "stages": {"RasterizeBackward": 103.803, "RasterizeForward": 32.224, "SortRTS": 20.724, "ProjectionForward": 11.132, "FusedProjectionBackwardOptimizerStep": 7.581, "DensifyPostBackward": 7.194, "ComputeSSIMGradient": 4.459, "ComputeTileRanges": 0.727, "MortonSorting": 0.691}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1268.5, "psnr": 27.083927945392887, "ssim": 0.8767706897200608, "lpips_vgg": 0.2256050319156053, "splats": 642483, "stages": {"RasterizeBackward": 929.843, "ComputeSSIMGradient": 123.899, "RasterizeForward": 109.359, "FusedProjectionBackwardOptimizerStep": 57.544, "SortRTS": 16.669, "ProjectionForward": 13.84, "DensifyPostBackward": 8.176, "MortonSorting": 0.882, "ComputeTileRanges": 0.676}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 388.5, "psnr": 28.95026420965427, "ssim": 0.8829050514756179, "lpips_vgg": 0.21480287107765175, "splats": 1145133, "stages": {"RasterizeBackward": 315.915, "RasterizeForward": 28.848, "SortRTS": 9.577, "FusedProjectionBackwardOptimizerStep": 7.391, "ProjectionForward": 7.202, "DensifyPostBackward": 6.719, "ComputeSSIMGradient": 4.044, "ComputeTileRanges": 0.75, "MortonSorting": 0.665}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 203.8, "psnr": 28.472509942403654, "ssim": 0.8828781130837231, "lpips_vgg": 0.21478282745081184, "splats": 1152509, "stages": {"RasterizeBackward": 103.714, "RasterizeForward": 32.121, "FusedProjectionBackwardOptimizerStep": 29.369, "SortRTS": 9.985, "ProjectionForward": 7.956, "DensifyPostBackward": 7.427, "ComputeSSIMGradient": 4.465, "MortonSorting": 0.82, "ComputeTileRanges": 0.747}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 211.4, "psnr": 27.911346109901988, "ssim": 0.8814689982228163, "lpips_vgg": 0.21815545317006263, "splats": 1128188, "stages": {"RasterizeBackward": 105.012, "ComputeSSIMGradient": 33.554, "RasterizeForward": 32.137, "SortRTS": 9.764, "ProjectionForward": 7.689, "FusedProjectionBackwardOptimizerStep": 7.566, "DensifyPostBackward": 7.045, "ComputeTileRanges": 0.728, "MortonSorting": 0.662}}
{"tier": "3090", "box": "60359547", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 154.6, "psnr": 27.402095771417386, "ssim": 0.8773460388183594, "lpips_vgg": 0.2232198568054394, "splats": 679616, "stages": {"RasterizeBackward": 77.688, "RasterizeForward": 24.367, "FusedProjectionBackwardOptimizerStep": 13.782, "ProjectionForward": 8.771, "SortRTS": 8.564, "DensifyPostBackward": 8.352, "ComputeSSIMGradient": 4.436, "MortonSorting": 0.873, "ComputeTileRanges": 0.644}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 172.5, "psnr": 31.676804896763393, "ssim": 0.9182119863373893, "lpips_vgg": 0.20791905495260374, "splats": 1070179, "stages": {"RasterizeBackward": 99.173, "RasterizeForward": 30.359, "SortRTS": 10.05, "FusedProjectionBackwardOptimizerStep": 9.472, "DensifyPostBackward": 7.101, "ProjectionForward": 6.594, "ComputeSSIMGradient": 3.616, "ComputeTileRanges": 0.742, "MortonSorting": 0.685}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 600.5, "psnr": 31.650378036499024, "ssim": 0.918494827406747, "lpips_vgg": 0.20732485153544195, "splats": 1093034, "stages": {"RasterizeBackward": 389.927, "RasterizeForward": 155.493, "ComputeSSIMGradient": 14.361, "SortRTS": 10.243, "FusedProjectionBackwardOptimizerStep": 9.704, "DensifyPostBackward": 7.075, "ProjectionForward": 6.804, "ComputeTileRanges": 0.803, "MortonSorting": 0.688}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 187.3, "psnr": 31.644391686575755, "ssim": 0.9184072749955313, "lpips_vgg": 0.20765157078499313, "splats": 1092965, "stages": {"RasterizeBackward": 99.911, "RasterizeForward": 30.559, "SortRTS": 20.639, "ProjectionForward": 9.78, "FusedProjectionBackwardOptimizerStep": 9.725, "DensifyPostBackward": 7.116, "ComputeSSIMGradient": 3.599, "MortonSorting": 0.697, "ComputeTileRanges": 0.696}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 1446.1, "psnr": 31.208672332763673, "ssim": 0.9196795701980591, "lpips_vgg": 0.20749305352197028, "splats": 753061, "stages": {"RasterizeBackward": 1090.062, "RasterizeForward": 120.972, "ComputeSSIMGradient": 95.009, "FusedProjectionBackwardOptimizerStep": 92.838, "SortRTS": 18.911, "ProjectionForward": 14.007, "DensifyPostBackward": 7.719, "MortonSorting": 1.143, "ComputeTileRanges": 0.733}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 374.7, "psnr": 31.472248567853654, "ssim": 0.91807941198349, "lpips_vgg": 0.20801898293458998, "splats": 1108852, "stages": {"RasterizeBackward": 306.499, "RasterizeForward": 26.273, "FusedProjectionBackwardOptimizerStep": 9.731, "SortRTS": 9.685, "DensifyPostBackward": 6.664, "ProjectionForward": 6.216, "ComputeSSIMGradient": 3.122, "ComputeTileRanges": 0.765, "MortonSorting": 0.679}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 198.1, "psnr": 31.640010234287807, "ssim": 0.9182293227740697, "lpips_vgg": 0.20794799515416917, "splats": 1069961, "stages": {"RasterizeBackward": 97.499, "FusedProjectionBackwardOptimizerStep": 37.038, "RasterizeForward": 29.854, "SortRTS": 9.979, "DensifyPostBackward": 7.313, "ProjectionForward": 6.671, "ComputeSSIMGradient": 3.557, "MortonSorting": 0.821, "ComputeTileRanges": 0.739}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 209.7, "psnr": 31.460827691214426, "ssim": 0.9206808890615191, "lpips_vgg": 0.20621829887930654, "splats": 1165606, "stages": {"RasterizeBackward": 107.078, "RasterizeForward": 32.792, "ComputeSSIMGradient": 27.074, "FusedProjectionBackwardOptimizerStep": 10.813, "SortRTS": 10.634, "DensifyPostBackward": 7.61, "ProjectionForward": 7.484, "ComputeTileRanges": 0.777, "MortonSorting": 0.737}}
{"tier": "3090", "box": "60359547", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 165.7, "psnr": 31.11071848188128, "ssim": 0.9173055001667567, "lpips_vgg": 0.20915104145475732, "splats": 736039, "stages": {"RasterizeBackward": 84.171, "RasterizeForward": 25.554, "FusedProjectionBackwardOptimizerStep": 20.607, "SortRTS": 9.192, "ProjectionForward": 9.017, "DensifyPostBackward": 7.559, "ComputeSSIMGradient": 3.549, "MortonSorting": 1.061, "ComputeTileRanges": 0.676}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 188.0, "psnr": 25.544267442491318, "ssim": 0.8737511369917128, "lpips_vgg": 0.2247941077206599, "splats": 1100414, "stages": {"RasterizeBackward": 113.738, "RasterizeForward": 35.203, "SortRTS": 9.727, "FusedProjectionBackwardOptimizerStep": 7.726, "ProjectionForward": 7.246, "DensifyPostBackward": 6.795, "ComputeSSIMGradient": 4.52, "ComputeTileRanges": 0.737, "MortonSorting": 0.641}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 673.5, "psnr": 25.814052157931858, "ssim": 0.8743000427881876, "lpips_vgg": 0.22397178059283437, "splats": 1091346, "stages": {"RasterizeBackward": 446.923, "RasterizeForward": 173.679, "ComputeSSIMGradient": 17.919, "SortRTS": 9.817, "FusedProjectionBackwardOptimizerStep": 7.714, "ProjectionForward": 6.963, "DensifyPostBackward": 6.732, "ComputeTileRanges": 0.78, "MortonSorting": 0.625}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 201.4, "psnr": 24.742398262023926, "ssim": 0.8698806828922696, "lpips_vgg": 0.23512261558553554, "splats": 1114550, "stages": {"RasterizeBackward": 113.61, "RasterizeForward": 35.109, "SortRTS": 20.275, "ProjectionForward": 10.308, "FusedProjectionBackwardOptimizerStep": 7.759, "DensifyPostBackward": 6.808, "ComputeSSIMGradient": 4.484, "ComputeTileRanges": 0.726, "MortonSorting": 0.645}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1266.2, "psnr": 24.674340565999348, "ssim": 0.8693709903293185, "lpips_vgg": 0.24537453166999285, "splats": 546238, "stages": {"RasterizeBackward": 942.655, "ComputeSSIMGradient": 124.768, "RasterizeForward": 107.479, "FusedProjectionBackwardOptimizerStep": 53.994, "SortRTS": 14.385, "ProjectionForward": 11.861, "DensifyPostBackward": 7.492, "MortonSorting": 0.799, "ComputeTileRanges": 0.612}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 409.6, "psnr": 25.71841197543674, "ssim": 0.8742775453461541, "lpips_vgg": 0.2241225793202257, "splats": 1098283, "stages": {"RasterizeBackward": 340.89, "RasterizeForward": 31.239, "SortRTS": 9.383, "FusedProjectionBackwardOptimizerStep": 7.709, "ProjectionForward": 6.6, "DensifyPostBackward": 6.466, "ComputeSSIMGradient": 4.039, "ComputeTileRanges": 0.758, "MortonSorting": 0.624}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 209.4, "psnr": 25.844464619954426, "ssim": 0.8755694892671373, "lpips_vgg": 0.22353900189682596, "splats": 1080010, "stages": {"RasterizeBackward": 112.651, "RasterizeForward": 34.84, "FusedProjectionBackwardOptimizerStep": 30.75, "SortRTS": 9.649, "DensifyPostBackward": 7.013, "ProjectionForward": 6.955, "ComputeSSIMGradient": 4.484, "MortonSorting": 0.756, "ComputeTileRanges": 0.734}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 208.3, "psnr": 25.587235556708443, "ssim": 0.8732163508733114, "lpips_vgg": 0.22762362414174234, "splats": 1035185, "stages": {"RasterizeBackward": 107.594, "ComputeSSIMGradient": 34.117, "RasterizeForward": 33.233, "SortRTS": 9.268, "FusedProjectionBackwardOptimizerStep": 7.36, "ProjectionForward": 7.285, "DensifyPostBackward": 6.442, "ComputeTileRanges": 0.704, "MortonSorting": 0.595}}
{"tier": "3090", "box": "60359547", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 152.9, "psnr": 24.75295395321316, "ssim": 0.8655688034163581, "lpips_vgg": 0.24535386893847663, "splats": 608216, "stages": {"RasterizeBackward": 82.389, "RasterizeForward": 25.593, "FusedProjectionBackwardOptimizerStep": 13.762, "ProjectionForward": 8.051, "DensifyPostBackward": 7.993, "SortRTS": 7.706, "ComputeSSIMGradient": 4.429, "MortonSorting": 0.833, "ComputeTileRanges": 0.592}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "ours", "seed": 1, "time_s": 128.1, "psnr": 31.725788458799705, "ssim": 0.9155168533325195, "lpips_vgg": 0.3034744069004142, "splats": 711333, "stages": {"RasterizeBackward": 74.437, "RasterizeForward": 23.739, "SortRTS": 7.184, "ProjectionForward": 5.129, "DensifyPostBackward": 4.483, "ComputeSSIMGradient": 3.343, "FusedProjectionBackwardOptimizerStep": 3.229, "ComputeTileRanges": 0.551, "MortonSorting": 0.469}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 445.3, "psnr": 31.76734630878155, "ssim": 0.9117217354285412, "lpips_vgg": 0.30344658292164806, "splats": 699841, "stages": {"RasterizeBackward": 291.083, "RasterizeForward": 113.574, "ComputeSSIMGradient": 13.505, "SortRTS": 7.193, "ProjectionForward": 5.127, "DensifyPostBackward": 4.469, "FusedProjectionBackwardOptimizerStep": 3.161, "ComputeTileRanges": 0.589, "MortonSorting": 0.46}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 137.9, "psnr": 31.627245242779072, "ssim": 0.9153967545582697, "lpips_vgg": 0.30375234653202426, "splats": 709421, "stages": {"RasterizeBackward": 74.945, "RasterizeForward": 23.859, "SortRTS": 14.071, "ProjectionForward": 7.435, "DensifyPostBackward": 4.525, "ComputeSSIMGradient": 3.341, "FusedProjectionBackwardOptimizerStep": 3.24, "ComputeTileRanges": 0.542, "MortonSorting": 0.47}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 1083.6, "psnr": 31.50842612828964, "ssim": 0.9141531067016797, "lpips_vgg": 0.3059255631916658, "splats": 563760, "stages": {"RasterizeBackward": 826.247, "ComputeSSIMGradient": 94.288, "RasterizeForward": 91.443, "FusedProjectionBackwardOptimizerStep": 35.074, "SortRTS": 11.974, "ProjectionForward": 10.734, "DensifyPostBackward": 6.686, "MortonSorting": 0.829, "ComputeTileRanges": 0.519}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 293.1, "psnr": 32.0026307228284, "ssim": 0.9160320819952549, "lpips_vgg": 0.3029716574163312, "splats": 716527, "stages": {"RasterizeBackward": 242.104, "RasterizeForward": 21.719, "SortRTS": 6.967, "ProjectionForward": 4.94, "DensifyPostBackward": 4.331, "FusedProjectionBackwardOptimizerStep": 3.19, "ComputeSSIMGradient": 3.075, "ComputeTileRanges": 0.56, "MortonSorting": 0.462}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 140.3, "psnr": 31.77973326658591, "ssim": 0.9160614074804844, "lpips_vgg": 0.3026908697991866, "splats": 712088, "stages": {"RasterizeBackward": 74.519, "RasterizeForward": 23.684, "FusedProjectionBackwardOptimizerStep": 15.445, "SortRTS": 7.131, "ProjectionForward": 4.91, "DensifyPostBackward": 4.732, "ComputeSSIMGradient": 3.352, "MortonSorting": 0.56, "ComputeTileRanges": 0.547}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 149.8, "psnr": 31.583705853193234, "ssim": 0.9165425804945139, "lpips_vgg": 0.30339133763579756, "splats": 714290, "stages": {"RasterizeBackward": 74.35, "ComputeSSIMGradient": 25.515, "RasterizeForward": 23.645, "SortRTS": 7.043, "ProjectionForward": 5.015, "DensifyPostBackward": 4.484, "FusedProjectionBackwardOptimizerStep": 3.199, "ComputeTileRanges": 0.539, "MortonSorting": 0.462}}
{"tier": "3090", "box": "60359547", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 124.3, "psnr": 31.443698442899265, "ssim": 0.9138498275707929, "lpips_vgg": 0.3050294528549003, "splats": 580142, "stages": {"RasterizeBackward": 66.803, "RasterizeForward": 21.09, "FusedProjectionBackwardOptimizerStep": 7.886, "DensifyPostBackward": 6.889, "SortRTS": 6.43, "ProjectionForward": 5.285, "ComputeSSIMGradient": 3.34, "MortonSorting": 0.813, "ComputeTileRanges": 0.497}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 604.4, "psnr": 25.78007909986708, "ssim": 0.8741788996590508, "lpips_vgg": 0.22419666259664764, "splats": 1093982, "stages": {"RasterizeBackward": 397.127, "RasterizeForward": 154.332, "ComputeSSIMGradient": 16.276, "SortRTS": 9.87, "FusedProjectionBackwardOptimizerStep": 7.607, "ProjectionForward": 6.795, "DensifyPostBackward": 6.401, "ComputeTileRanges": 0.882, "MortonSorting": 0.609}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 183.1, "psnr": 25.425123426649307, "ssim": 0.8762784467803107, "lpips_vgg": 0.2223075175300838, "splats": 1087793, "stages": {"RasterizeBackward": 99.141, "RasterizeForward": 30.712, "SortRTS": 20.053, "ProjectionForward": 9.424, "FusedProjectionBackwardOptimizerStep": 7.688, "DensifyPostBackward": 6.481, "ComputeSSIMGradient": 4.112, "ComputeTileRanges": 0.804, "MortonSorting": 0.617}}
{"tier": "3090", "box": "60362889", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 1168.6, "psnr": 24.824038399590385, "ssim": 0.8705005380842421, "lpips_vgg": 0.2420673221024937, "splats": 562756, "stages": {"RasterizeBackward": 859.21, "ComputeSSIMGradient": 117.785, "RasterizeForward": 98.775, "FusedProjectionBackwardOptimizerStep": 52.537, "SortRTS": 14.975, "ProjectionForward": 12.122, "DensifyPostBackward": 7.321, "MortonSorting": 0.8, "ComputeTileRanges": 0.778}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 278.7, "psnr": 24.36095039367676, "ssim": 0.7239127612113953, "lpips_vgg": 0.36539648306042677, "splats": 2909065, "stages": {"RasterizeBackward": 141.717, "RasterizeForward": 44.748, "DensifyPostBackward": 14.545, "SortRTS": 13.565, "ProjectionForward": 10.622, "FusedProjectionBackwardOptimizerStep": 10.198, "ComputeSSIMGradient": 7.578, "MortonSorting": 1.433, "ComputeTileRanges": 1.136}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 884.1, "psnr": 24.300777435302734, "ssim": 0.7227577543258668, "lpips_vgg": 0.3666054358472307, "splats": 2829011, "stages": {"RasterizeBackward": 564.224, "RasterizeForward": 224.287, "ComputeSSIMGradient": 30.646, "DensifyPostBackward": 13.991, "SortRTS": 13.723, "ProjectionForward": 10.606, "FusedProjectionBackwardOptimizerStep": 9.907, "MortonSorting": 1.381, "ComputeTileRanges": 1.174}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 297.6, "psnr": 24.362371978759764, "ssim": 0.7238292598724365, "lpips_vgg": 0.36539863119850535, "splats": 2914130, "stages": {"RasterizeBackward": 141.06, "RasterizeForward": 44.543, "SortRTS": 30.057, "ProjectionForward": 17.023, "DensifyPostBackward": 14.455, "FusedProjectionBackwardOptimizerStep": 10.168, "ComputeSSIMGradient": 7.549, "MortonSorting": 1.431, "ComputeTileRanges": 1.133}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 2008.4, "psnr": 24.15273406982422, "ssim": 0.712740273475647, "lpips_vgg": 0.40338093724813284, "splats": 1780586, "stages": {"RasterizeBackward": 1445.747, "ComputeSSIMGradient": 221.673, "RasterizeForward": 169.649, "FusedProjectionBackwardOptimizerStep": 90.523, "SortRTS": 25.229, "ProjectionForward": 24.449, "DensifyPostBackward": 15.037, "MortonSorting": 2.164, "ComputeTileRanges": 1.125}}
{"tier": "3090", "box": "60362889", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 311.4, "psnr": 24.05717803955078, "ssim": 0.710662705898285, "lpips_vgg": 0.4018342941757917, "splats": 2162555, "stages": {"RasterizeBackward": 122.474, "ComputeSSIMGradient": 57.793, "RasterizeForward": 39.526, "DensifyPostBackward": 12.076, "SortRTS": 12.02, "ProjectionForward": 9.746, "FusedProjectionBackwardOptimizerStep": 8.102, "ComputeTileRanges": 1.097, "MortonSorting": 1.05}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 213.4, "psnr": 22.663910498985878, "ssim": 0.8309407096642715, "lpips_vgg": 0.25557520806230677, "splats": 1581403, "stages": {"RasterizeBackward": 119.339, "RasterizeForward": 37.657, "SortRTS": 12.753, "ProjectionForward": 10.418, "FusedProjectionBackwardOptimizerStep": 9.586, "DensifyPostBackward": 8.916, "ComputeSSIMGradient": 4.458, "ComputeTileRanges": 1.012, "MortonSorting": 0.858}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 732.6, "psnr": 22.853474396925705, "ssim": 0.8312914600739112, "lpips_vgg": 0.25393887357462464, "splats": 1627490, "stages": {"RasterizeBackward": 472.113, "RasterizeForward": 185.59, "ComputeSSIMGradient": 17.54, "SortRTS": 12.723, "ProjectionForward": 10.293, "FusedProjectionBackwardOptimizerStep": 9.715, "DensifyPostBackward": 8.976, "ComputeTileRanges": 1.015, "MortonSorting": 0.869}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 235.2, "psnr": 22.803624813373272, "ssim": 0.8312432307463425, "lpips_vgg": 0.2540991369602222, "splats": 1564070, "stages": {"RasterizeBackward": 116.919, "RasterizeForward": 36.96, "SortRTS": 28.139, "ProjectionForward": 14.53, "FusedProjectionBackwardOptimizerStep": 9.499, "DensifyPostBackward": 8.806, "ComputeSSIMGradient": 4.403, "ComputeTileRanges": 1.008, "MortonSorting": 0.849}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 1409.9, "psnr": 22.35686918405386, "ssim": 0.8274461336624928, "lpips_vgg": 0.2643325101636921, "splats": 614871, "stages": {"RasterizeBackward": 1045.366, "ComputeSSIMGradient": 128.59, "RasterizeForward": 117.923, "FusedProjectionBackwardOptimizerStep": 60.446, "SortRTS": 22.029, "ProjectionForward": 15.144, "DensifyPostBackward": 8.397, "ComputeTileRanges": 0.859, "MortonSorting": 0.853}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 471.8, "psnr": 22.65643667563414, "ssim": 0.8316574738575861, "lpips_vgg": 0.25385788982398566, "splats": 1606873, "stages": {"RasterizeBackward": 375.753, "RasterizeForward": 34.992, "SortRTS": 12.815, "ProjectionForward": 9.832, "FusedProjectionBackwardOptimizerStep": 9.568, "DensifyPostBackward": 8.527, "ComputeSSIMGradient": 4.253, "ComputeTileRanges": 1.073, "MortonSorting": 0.85}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 242.7, "psnr": 22.75020501552484, "ssim": 0.8312630164317596, "lpips_vgg": 0.2538485021284904, "splats": 1573550, "stages": {"RasterizeBackward": 116.948, "RasterizeForward": 36.968, "FusedProjectionBackwardOptimizerStep": 35.093, "SortRTS": 12.929, "ProjectionForward": 10.414, "DensifyPostBackward": 9.316, "ComputeSSIMGradient": 4.474, "ComputeTileRanges": 1.071, "MortonSorting": 1.033}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 244.6, "psnr": 22.886105415148613, "ssim": 0.8334323748564109, "lpips_vgg": 0.2547984048213161, "splats": 1638636, "stages": {"RasterizeBackward": 116.821, "RasterizeForward": 36.663, "ComputeSSIMGradient": 33.964, "SortRTS": 12.675, "ProjectionForward": 10.103, "FusedProjectionBackwardOptimizerStep": 9.394, "DensifyPostBackward": 8.862, "ComputeTileRanges": 1.057, "MortonSorting": 0.838}}
{"tier": "3090", "box": "60362889", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 177.5, "psnr": 21.95941844353309, "ssim": 0.8232431625708555, "lpips_vgg": 0.26565596272778347, "splats": 647104, "stages": {"RasterizeBackward": 81.958, "RasterizeForward": 26.511, "FusedProjectionBackwardOptimizerStep": 16.311, "ProjectionForward": 11.327, "SortRTS": 10.828, "DensifyPostBackward": 9.136, "ComputeSSIMGradient": 4.437, "ComputeTileRanges": 0.899, "MortonSorting": 0.873}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 191.8, "psnr": 26.04663395881653, "ssim": 0.788310594856739, "lpips_vgg": 0.38648933840846045, "splats": 2272726, "stages": {"RasterizeBackward": 100.971, "RasterizeForward": 31.286, "DensifyPostBackward": 10.421, "SortRTS": 10.312, "ProjectionForward": 8.305, "ComputeSSIMGradient": 7.636, "FusedProjectionBackwardOptimizerStep": 7.101, "MortonSorting": 1.131, "ComputeTileRanges": 0.841}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 627.5, "psnr": 26.12510895729065, "ssim": 0.7908234298229218, "lpips_vgg": 0.3866822932482405, "splats": 2177490, "stages": {"RasterizeBackward": 392.531, "RasterizeForward": 153.981, "ComputeSSIMGradient": 30.926, "SortRTS": 10.389, "DensifyPostBackward": 10.078, "ProjectionForward": 8.94, "FusedProjectionBackwardOptimizerStep": 6.798, "MortonSorting": 1.075, "ComputeTileRanges": 0.944}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 208.8, "psnr": 26.138829112052917, "ssim": 0.7910787835717201, "lpips_vgg": 0.3866230854878524, "splats": 2253339, "stages": {"RasterizeBackward": 99.642, "RasterizeForward": 30.875, "SortRTS": 20.947, "ProjectionForward": 13.543, "DensifyPostBackward": 10.655, "ComputeSSIMGradient": 7.558, "FusedProjectionBackwardOptimizerStep": 6.999, "MortonSorting": 1.127, "ComputeTileRanges": 0.829}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 1483.4, "psnr": 25.929791808128357, "ssim": 0.793539397418499, "lpips_vgg": 0.4064843273361044, "splats": 1461778, "stages": {"RasterizeBackward": 1028.502, "ComputeSSIMGradient": 224.654, "RasterizeForward": 108.827, "FusedProjectionBackwardOptimizerStep": 60.902, "ProjectionForward": 20.031, "SortRTS": 16.526, "DensifyPostBackward": 11.266, "MortonSorting": 1.698, "ComputeTileRanges": 0.863}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 423.3, "psnr": 26.10448658466339, "ssim": 0.7912321202456951, "lpips_vgg": 0.38597855373746, "splats": 2308703, "stages": {"RasterizeBackward": 336.785, "RasterizeForward": 28.751, "DensifyPostBackward": 10.199, "SortRTS": 9.924, "ProjectionForward": 8.384, "ComputeSSIMGradient": 7.126, "FusedProjectionBackwardOptimizerStep": 6.941, "MortonSorting": 1.116, "ComputeTileRanges": 0.925}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 242.1, "psnr": 26.129191756248474, "ssim": 0.7910603620111942, "lpips_vgg": 0.3861552795642374, "splats": 2304505, "stages": {"RasterizeBackward": 98.091, "FusedProjectionBackwardOptimizerStep": 34.48, "RasterizeForward": 30.333, "DensifyPostBackward": 11.411, "SortRTS": 9.922, "ProjectionForward": 8.627, "ComputeSSIMGradient": 7.425, "MortonSorting": 1.37, "ComputeTileRanges": 0.885}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 236.7, "psnr": 25.724308013916016, "ssim": 0.7887207344174385, "lpips_vgg": 0.4094394068971059, "splats": 1566149, "stages": {"RasterizeBackward": 80.589, "ComputeSSIMGradient": 58.711, "RasterizeForward": 25.755, "SortRTS": 8.585, "DensifyPostBackward": 8.496, "ProjectionForward": 8.022, "FusedProjectionBackwardOptimizerStep": 5.0, "MortonSorting": 0.784, "ComputeTileRanges": 0.781}}
{"tier": "3090", "box": "60362889", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 233.8, "psnr": 26.46278667449951, "ssim": 0.798849169164896, "lpips_vgg": 0.3822223287200293, "splats": 2083545, "stages": {"RasterizeBackward": 87.393, "RasterizeForward": 26.925, "FusedProjectionBackwardOptimizerStep": 17.335, "DensifyPostBackward": 14.739, "ProjectionForward": 10.971, "SortRTS": 9.389, "ComputeSSIMGradient": 7.346, "MortonSorting": 2.349, "ComputeTileRanges": 0.865}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 193.6, "psnr": 22.71966619491577, "ssim": 0.7300880119204521, "lpips_vgg": 0.310800017993822, "splats": 1767915, "stages": {"RasterizeBackward": 96.997, "RasterizeForward": 30.741, "SortRTS": 12.327, "FusedProjectionBackwardOptimizerStep": 10.089, "ProjectionForward": 9.213, "DensifyPostBackward": 8.974, "ComputeSSIMGradient": 4.244, "ComputeTileRanges": 1.075, "MortonSorting": 0.882}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 609.3, "psnr": 22.60122756958008, "ssim": 0.7276605248451233, "lpips_vgg": 0.31063954319459003, "splats": 1763360, "stages": {"RasterizeBackward": 385.106, "RasterizeForward": 152.781, "ComputeSSIMGradient": 16.474, "SortRTS": 12.088, "FusedProjectionBackwardOptimizerStep": 9.823, "ProjectionForward": 8.857, "DensifyPostBackward": 8.662, "ComputeTileRanges": 1.029, "MortonSorting": 0.862}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 204.6, "psnr": 22.568099451065063, "ssim": 0.7254661962389946, "lpips_vgg": 0.3107434161315864, "splats": 1754002, "stages": {"RasterizeBackward": 96.877, "RasterizeForward": 30.649, "SortRTS": 25.852, "ProjectionForward": 12.753, "FusedProjectionBackwardOptimizerStep": 9.901, "DensifyPostBackward": 8.674, "ComputeSSIMGradient": 4.153, "ComputeTileRanges": 0.999, "MortonSorting": 0.867}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 1287.7, "psnr": 21.872969961166383, "ssim": 0.7210316613316536, "lpips_vgg": 0.32838808505294315, "splats": 922209, "stages": {"RasterizeBackward": 933.408, "ComputeSSIMGradient": 117.835, "RasterizeForward": 101.457, "FusedProjectionBackwardOptimizerStep": 72.559, "SortRTS": 22.069, "ProjectionForward": 15.994, "DensifyPostBackward": 8.967, "MortonSorting": 1.105, "ComputeTileRanges": 0.979}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 411.4, "psnr": 22.649498534202575, "ssim": 0.7287703365087509, "lpips_vgg": 0.3106377473523948, "splats": 1773673, "stages": {"RasterizeBackward": 325.849, "RasterizeForward": 28.597, "SortRTS": 11.687, "FusedProjectionBackwardOptimizerStep": 9.822, "ProjectionForward": 8.498, "DensifyPostBackward": 8.216, "ComputeSSIMGradient": 3.944, "ComputeTileRanges": 1.008, "MortonSorting": 0.855}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 215.5, "psnr": 22.384326457977295, "ssim": 0.7155512534081936, "lpips_vgg": 0.31398334284258833, "splats": 1767019, "stages": {"RasterizeBackward": 97.017, "FusedProjectionBackwardOptimizerStep": 37.074, "RasterizeForward": 30.718, "SortRTS": 12.07, "DensifyPostBackward": 9.161, "ProjectionForward": 8.979, "ComputeSSIMGradient": 4.21, "MortonSorting": 1.05, "ComputeTileRanges": 1.018}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 210.6, "psnr": 22.63967685699463, "ssim": 0.7323383942246438, "lpips_vgg": 0.31258237484965057, "splats": 1786709, "stages": {"RasterizeBackward": 95.037, "ComputeSSIMGradient": 31.278, "RasterizeForward": 29.958, "SortRTS": 11.694, "FusedProjectionBackwardOptimizerStep": 9.575, "ProjectionForward": 8.98, "DensifyPostBackward": 8.875, "ComputeTileRanges": 0.978, "MortonSorting": 0.842}}
{"tier": "3090", "box": "60362889", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 168.9, "psnr": 21.659088349342348, "ssim": 0.7183510929346084, "lpips_vgg": 0.32461841681934595, "splats": 980590, "stages": {"RasterizeBackward": 71.342, "RasterizeForward": 22.609, "FusedProjectionBackwardOptimizerStep": 19.292, "ProjectionForward": 10.678, "SortRTS": 10.582, "DensifyPostBackward": 9.833, "ComputeSSIMGradient": 4.122, "MortonSorting": 1.141, "ComputeTileRanges": 0.916}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 197.8, "psnr": 21.64033429215594, "ssim": 0.698148704156643, "lpips_vgg": 0.3287502618050468, "splats": 2534517, "stages": {"RasterizeBackward": 101.797, "RasterizeForward": 30.424, "FusedProjectionBackwardOptimizerStep": 11.854, "SortRTS": 11.66, "DensifyPostBackward": 11.321, "ProjectionForward": 8.832, "ComputeSSIMGradient": 4.218, "MortonSorting": 1.321, "ComputeTileRanges": 1.002}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 631.5, "psnr": 21.63808057366348, "ssim": 0.7043130630400123, "lpips_vgg": 0.3266638126468111, "splats": 2525041, "stages": {"RasterizeBackward": 399.48, "RasterizeForward": 156.546, "ComputeSSIMGradient": 16.43, "SortRTS": 11.781, "FusedProjectionBackwardOptimizerStep": 11.687, "DensifyPostBackward": 11.051, "ProjectionForward": 8.73, "MortonSorting": 1.302, "ComputeTileRanges": 1.028}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 211.2, "psnr": 21.87013074828357, "ssim": 0.7059381153525376, "lpips_vgg": 0.3261470243520822, "splats": 2549349, "stages": {"RasterizeBackward": 101.938, "RasterizeForward": 30.476, "SortRTS": 25.172, "ProjectionForward": 14.249, "FusedProjectionBackwardOptimizerStep": 11.834, "DensifyPostBackward": 11.155, "ComputeSSIMGradient": 4.142, "MortonSorting": 1.324, "ComputeTileRanges": 0.99}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 1497.3, "psnr": 20.856307285587963, "ssim": 0.702769059960435, "lpips_vgg": 0.32931524180235416, "splats": 2026649, "stages": {"RasterizeBackward": 1060.749, "RasterizeForward": 120.443, "FusedProjectionBackwardOptimizerStep": 120.256, "ComputeSSIMGradient": 117.016, "ProjectionForward": 25.801, "SortRTS": 22.344, "DensifyPostBackward": 15.154, "MortonSorting": 2.469, "ComputeTileRanges": 1.003}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 413.5, "psnr": 22.023180682484696, "ssim": 0.7085032375847421, "lpips_vgg": 0.32532765209738407, "splats": 2513405, "stages": {"RasterizeBackward": 323.79, "RasterizeForward": 28.383, "FusedProjectionBackwardOptimizerStep": 11.551, "SortRTS": 11.428, "DensifyPostBackward": 10.537, "ProjectionForward": 8.544, "ComputeSSIMGradient": 3.958, "MortonSorting": 1.286, "ComputeTileRanges": 0.984}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 234.0, "psnr": 21.855021779130144, "ssim": 0.7078487873077393, "lpips_vgg": 0.32511527380531935, "splats": 2538016, "stages": {"RasterizeBackward": 101.107, "FusedProjectionBackwardOptimizerStep": 50.563, "RasterizeForward": 30.239, "DensifyPostBackward": 11.646, "SortRTS": 11.616, "ProjectionForward": 8.771, "ComputeSSIMGradient": 4.167, "MortonSorting": 1.593, "ComputeTileRanges": 0.99}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 228.0, "psnr": 21.76901461438435, "ssim": 0.7142196937305171, "lpips_vgg": 0.3175270182069868, "splats": 2765308, "stages": {"RasterizeBackward": 104.521, "ComputeSSIMGradient": 31.171, "RasterizeForward": 31.137, "FusedProjectionBackwardOptimizerStep": 12.884, "SortRTS": 11.983, "DensifyPostBackward": 11.543, "ProjectionForward": 9.17, "MortonSorting": 1.395, "ComputeTileRanges": 1.015}}
{"tier": "3090", "box": "60362889", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 200.7, "psnr": 21.27263520403606, "ssim": 0.6975182571062227, "lpips_vgg": 0.3387570835856383, "splats": 1909423, "stages": {"RasterizeBackward": 81.81, "FusedProjectionBackwardOptimizerStep": 25.603, "RasterizeForward": 24.476, "DensifyPostBackward": 15.25, "ProjectionForward": 12.248, "SortRTS": 10.566, "ComputeSSIMGradient": 4.136, "MortonSorting": 2.253, "ComputeTileRanges": 0.986}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 133.0, "psnr": 29.61653887430827, "ssim": 0.9107050100962321, "lpips_vgg": 0.28357283698085506, "splats": 694179, "stages": {"RasterizeBackward": 70.099, "RasterizeForward": 22.15, "SortRTS": 8.637, "ProjectionForward": 5.7, "DensifyPostBackward": 5.106, "FusedProjectionBackwardOptimizerStep": 5.011, "ComputeSSIMGradient": 3.23, "ComputeTileRanges": 0.78, "MortonSorting": 0.432}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 434.4, "psnr": 29.72394224802653, "ssim": 0.9107353170712789, "lpips_vgg": 0.2834471351612165, "splats": 683544, "stages": {"RasterizeBackward": 278.835, "RasterizeForward": 109.134, "ComputeSSIMGradient": 12.498, "SortRTS": 8.433, "ProjectionForward": 5.55, "FusedProjectionBackwardOptimizerStep": 4.837, "DensifyPostBackward": 4.741, "ComputeTileRanges": 0.772, "MortonSorting": 0.423}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 141.9, "psnr": 29.615354537963867, "ssim": 0.9107814590136211, "lpips_vgg": 0.28375006567186833, "splats": 689519, "stages": {"RasterizeBackward": 69.764, "RasterizeForward": 22.006, "SortRTS": 17.128, "ProjectionForward": 7.72, "DensifyPostBackward": 5.029, "FusedProjectionBackwardOptimizerStep": 4.968, "ComputeSSIMGradient": 3.189, "ComputeTileRanges": 0.771, "MortonSorting": 0.43}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 1087.8, "psnr": 28.87357667287191, "ssim": 0.9110774914423625, "lpips_vgg": 0.28541369533759553, "splats": 501298, "stages": {"RasterizeBackward": 816.6, "RasterizeForward": 91.419, "ComputeSSIMGradient": 88.831, "FusedProjectionBackwardOptimizerStep": 48.222, "SortRTS": 16.237, "ProjectionForward": 10.676, "DensifyPostBackward": 5.69, "ComputeTileRanges": 0.823, "MortonSorting": 0.718}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 287.8, "psnr": 29.67941125233968, "ssim": 0.9108341336250305, "lpips_vgg": 0.2836480548374238, "splats": 691537, "stages": {"RasterizeBackward": 231.797, "RasterizeForward": 20.622, "SortRTS": 8.166, "ProjectionForward": 5.164, "FusedProjectionBackwardOptimizerStep": 4.854, "DensifyPostBackward": 4.538, "ComputeSSIMGradient": 3.048, "ComputeTileRanges": 0.765, "MortonSorting": 0.418}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 144.2, "psnr": 29.644205220540364, "ssim": 0.9107107837994893, "lpips_vgg": 0.2836130602276024, "splats": 692922, "stages": {"RasterizeBackward": 69.838, "RasterizeForward": 22.046, "FusedProjectionBackwardOptimizerStep": 18.954, "SortRTS": 8.601, "ProjectionForward": 5.624, "DensifyPostBackward": 5.126, "ComputeSSIMGradient": 3.212, "ComputeTileRanges": 0.766, "MortonSorting": 0.513}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 149.3, "psnr": 29.50514996846517, "ssim": 0.9135475476582845, "lpips_vgg": 0.2833876737802134, "splats": 678393, "stages": {"RasterizeBackward": 68.913, "ComputeSSIMGradient": 23.548, "RasterizeForward": 21.716, "SortRTS": 8.478, "ProjectionForward": 5.588, "DensifyPostBackward": 4.943, "FusedProjectionBackwardOptimizerStep": 4.901, "ComputeTileRanges": 0.757, "MortonSorting": 0.419}}
{"tier": "3090", "box": "60362889", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 130.1, "psnr": 28.97911326090495, "ssim": 0.9079861025015513, "lpips_vgg": 0.286031363643548, "splats": 508813, "stages": {"RasterizeBackward": 64.457, "RasterizeForward": 20.216, "FusedProjectionBackwardOptimizerStep": 12.091, "SortRTS": 8.022, "ProjectionForward": 6.835, "DensifyPostBackward": 5.655, "ComputeSSIMGradient": 3.146, "MortonSorting": 0.701, "ComputeTileRanges": 0.695}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 206.7, "psnr": 24.64939727783203, "ssim": 0.8347941517829895, "lpips_vgg": 0.3005853957476151, "splats": 2128756, "stages": {"RasterizeBackward": 108.276, "RasterizeForward": 33.228, "SortRTS": 12.553, "FusedProjectionBackwardOptimizerStep": 11.357, "DensifyPostBackward": 10.246, "ProjectionForward": 9.053, "ComputeSSIMGradient": 4.186, "MortonSorting": 1.18, "ComputeTileRanges": 1.067}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 676.4, "psnr": 24.694177103042602, "ssim": 0.8351856261491776, "lpips_vgg": 0.29955843200884635, "splats": 2140381, "stages": {"RasterizeBackward": 432.781, "RasterizeForward": 169.148, "ComputeSSIMGradient": 16.282, "SortRTS": 12.652, "FusedProjectionBackwardOptimizerStep": 11.27, "DensifyPostBackward": 10.088, "ProjectionForward": 8.855, "MortonSorting": 1.163, "ComputeTileRanges": 1.067}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 221.6, "psnr": 24.681869983673096, "ssim": 0.8348406851291656, "lpips_vgg": 0.3004887476893805, "splats": 2117295, "stages": {"RasterizeBackward": 107.602, "RasterizeForward": 33.04, "SortRTS": 27.092, "ProjectionForward": 13.704, "FusedProjectionBackwardOptimizerStep": 11.255, "DensifyPostBackward": 10.023, "ComputeSSIMGradient": 4.081, "MortonSorting": 1.17, "ComputeTileRanges": 0.993}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 1562.0, "psnr": 24.250300312042235, "ssim": 0.835357417166233, "lpips_vgg": 0.30214163245580405, "splats": 1629308, "stages": {"RasterizeBackward": 1125.879, "RasterizeForward": 128.374, "ComputeSSIMGradient": 117.055, "FusedProjectionBackwardOptimizerStep": 112.947, "SortRTS": 25.521, "ProjectionForward": 23.562, "DensifyPostBackward": 13.459, "MortonSorting": 2.141, "ComputeTileRanges": 1.089}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 436.4, "psnr": 24.619804620742798, "ssim": 0.8347275853157043, "lpips_vgg": 0.3004668478860143, "splats": 2127575, "stages": {"RasterizeBackward": 344.717, "RasterizeForward": 30.954, "SortRTS": 12.372, "FusedProjectionBackwardOptimizerStep": 11.179, "DensifyPostBackward": 9.721, "ProjectionForward": 8.617, "ComputeSSIMGradient": 3.947, "MortonSorting": 1.154, "ComputeTileRanges": 1.038}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 238.6, "psnr": 24.652458286285402, "ssim": 0.8347616493701935, "lpips_vgg": 0.30067762582508106, "splats": 2117999, "stages": {"RasterizeBackward": 107.88, "FusedProjectionBackwardOptimizerStep": 46.29, "RasterizeForward": 32.936, "SortRTS": 12.524, "DensifyPostBackward": 10.69, "ProjectionForward": 8.978, "ComputeSSIMGradient": 4.151, "MortonSorting": 1.411, "ComputeTileRanges": 1.044}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 232.2, "psnr": 24.52503547668457, "ssim": 0.8376781180500984, "lpips_vgg": 0.29804908094529103, "splats": 2208099, "stages": {"RasterizeBackward": 108.861, "RasterizeForward": 33.383, "ComputeSSIMGradient": 31.058, "SortRTS": 12.585, "FusedProjectionBackwardOptimizerStep": 11.508, "DensifyPostBackward": 10.414, "ProjectionForward": 9.019, "MortonSorting": 1.185, "ComputeTileRanges": 1.052}}
{"tier": "3090", "box": "60362889", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 207.2, "psnr": 24.399977684020996, "ssim": 0.8320313692092896, "lpips_vgg": 0.30490558583963967, "splats": 1601305, "stages": {"RasterizeBackward": 86.874, "RasterizeForward": 27.189, "FusedProjectionBackwardOptimizerStep": 26.293, "DensifyPostBackward": 14.06, "ProjectionForward": 12.247, "SortRTS": 11.734, "ComputeSSIMGradient": 4.158, "MortonSorting": 2.031, "ComputeTileRanges": 1.067}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 197.9, "psnr": 21.977015445106908, "ssim": 0.782318043081384, "lpips_vgg": 0.29791588240451455, "splats": 1737928, "stages": {"RasterizeBackward": 96.611, "RasterizeForward": 30.799, "SortRTS": 13.042, "FusedProjectionBackwardOptimizerStep": 10.547, "ProjectionForward": 9.741, "DensifyPostBackward": 9.349, "ComputeSSIMGradient": 4.195, "ComputeTileRanges": 1.135, "MortonSorting": 0.889}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 619.7, "psnr": 21.8258672011526, "ssim": 0.7821991145610809, "lpips_vgg": 0.29779886298084585, "splats": 1753026, "stages": {"RasterizeBackward": 391.841, "RasterizeForward": 155.519, "ComputeSSIMGradient": 16.256, "SortRTS": 12.807, "FusedProjectionBackwardOptimizerStep": 10.398, "ProjectionForward": 9.405, "DensifyPostBackward": 8.878, "ComputeTileRanges": 1.075, "MortonSorting": 0.874}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 207.7, "psnr": 21.909933742723968, "ssim": 0.7819255339471918, "lpips_vgg": 0.2988520350086367, "splats": 1727309, "stages": {"RasterizeBackward": 97.191, "RasterizeForward": 30.943, "SortRTS": 27.854, "ProjectionForward": 13.385, "FusedProjectionBackwardOptimizerStep": 10.432, "DensifyPostBackward": 8.734, "ComputeSSIMGradient": 4.084, "ComputeTileRanges": 1.048, "MortonSorting": 0.874}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 1355.3, "psnr": 21.22306668130975, "ssim": 0.7780894433197222, "lpips_vgg": 0.3111823477309999, "splats": 819005, "stages": {"RasterizeBackward": 988.089, "ComputeSSIMGradient": 115.936, "RasterizeForward": 112.756, "FusedProjectionBackwardOptimizerStep": 74.903, "SortRTS": 23.977, "ProjectionForward": 15.766, "DensifyPostBackward": 8.937, "ComputeTileRanges": 1.028, "MortonSorting": 1.028}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 413.7, "psnr": 21.827825696844805, "ssim": 0.7817807025031039, "lpips_vgg": 0.298961197025792, "splats": 1749198, "stages": {"RasterizeBackward": 325.975, "RasterizeForward": 29.182, "SortRTS": 12.646, "FusedProjectionBackwardOptimizerStep": 10.318, "ProjectionForward": 9.065, "DensifyPostBackward": 8.413, "ComputeSSIMGradient": 3.931, "ComputeTileRanges": 1.053, "MortonSorting": 0.863}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 217.0, "psnr": 21.861569354408665, "ssim": 0.7807997637673428, "lpips_vgg": 0.29844244963036065, "splats": 1747530, "stages": {"RasterizeBackward": 97.322, "FusedProjectionBackwardOptimizerStep": 38.298, "RasterizeForward": 30.936, "SortRTS": 12.714, "ProjectionForward": 9.342, "DensifyPostBackward": 9.221, "ComputeSSIMGradient": 4.128, "MortonSorting": 1.057, "ComputeTileRanges": 1.057}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 210.5, "psnr": 21.78691743549548, "ssim": 0.7852823326462194, "lpips_vgg": 0.29926152463773414, "splats": 1682409, "stages": {"RasterizeBackward": 94.733, "ComputeSSIMGradient": 30.631, "RasterizeForward": 30.197, "SortRTS": 12.247, "FusedProjectionBackwardOptimizerStep": 9.819, "ProjectionForward": 9.163, "DensifyPostBackward": 8.685, "ComputeTileRanges": 1.024, "MortonSorting": 0.816}}
{"tier": "3090", "box": "60362889", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 171.4, "psnr": 21.14446358931692, "ssim": 0.7771204568837818, "lpips_vgg": 0.3097616419826738, "splats": 874934, "stages": {"RasterizeBackward": 77.036, "RasterizeForward": 24.536, "FusedProjectionBackwardOptimizerStep": 20.387, "SortRTS": 11.249, "ProjectionForward": 10.558, "DensifyPostBackward": 9.602, "ComputeSSIMGradient": 4.065, "MortonSorting": 1.059, "ComputeTileRanges": 0.918}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 182.1, "psnr": 26.672571306643277, "ssim": 0.8642875435559646, "lpips_vgg": 0.2468680078373932, "splats": 1740499, "stages": {"RasterizeBackward": 96.1, "RasterizeForward": 29.314, "SortRTS": 10.111, "DensifyPostBackward": 8.617, "FusedProjectionBackwardOptimizerStep": 8.607, "ProjectionForward": 7.283, "ComputeSSIMGradient": 4.134, "MortonSorting": 1.017, "ComputeTileRanges": 0.881}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 589.2, "psnr": 26.67828427190366, "ssim": 0.8643052448397097, "lpips_vgg": 0.24658973249202248, "splats": 1721269, "stages": {"RasterizeBackward": 377.655, "RasterizeForward": 147.664, "ComputeSSIMGradient": 16.231, "SortRTS": 10.235, "FusedProjectionBackwardOptimizerStep": 8.519, "DensifyPostBackward": 8.477, "ProjectionForward": 7.186, "MortonSorting": 0.985, "ComputeTileRanges": 0.918}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 202.0, "psnr": 26.723526913186777, "ssim": 0.8642199907613837, "lpips_vgg": 0.2463837701188545, "splats": 1750012, "stages": {"RasterizeBackward": 95.449, "RasterizeForward": 29.176, "SortRTS": 22.142, "ProjectionForward": 11.808, "DensifyPostBackward": 8.805, "FusedProjectionBackwardOptimizerStep": 8.783, "ComputeSSIMGradient": 4.135, "MortonSorting": 1.018, "ComputeTileRanges": 0.961}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 1429.8, "psnr": 25.67105243517005, "ssim": 0.8612113763456759, "lpips_vgg": 0.2523528016778815, "splats": 1274028, "stages": {"RasterizeBackward": 1038.797, "ComputeSSIMGradient": 117.042, "RasterizeForward": 116.46, "FusedProjectionBackwardOptimizerStep": 88.144, "ProjectionForward": 20.346, "SortRTS": 19.971, "DensifyPostBackward": 12.168, "MortonSorting": 1.793, "ComputeTileRanges": 0.941}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 390.7, "psnr": 26.58257886637812, "ssim": 0.8638533314932948, "lpips_vgg": 0.2470761969036943, "splats": 1750563, "stages": {"RasterizeBackward": 313.852, "RasterizeForward": 27.723, "SortRTS": 9.955, "FusedProjectionBackwardOptimizerStep": 8.516, "DensifyPostBackward": 8.178, "ProjectionForward": 7.103, "ComputeSSIMGradient": 3.908, "MortonSorting": 0.986, "ComputeTileRanges": 0.905}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 212.3, "psnr": 26.594117081683613, "ssim": 0.8636019113271133, "lpips_vgg": 0.24718183377705905, "splats": 1746794, "stages": {"RasterizeBackward": 96.338, "FusedProjectionBackwardOptimizerStep": 37.308, "RasterizeForward": 29.354, "SortRTS": 10.219, "DensifyPostBackward": 9.141, "ProjectionForward": 7.215, "ComputeSSIMGradient": 4.114, "MortonSorting": 1.212, "ComputeTileRanges": 0.918}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 206.8, "psnr": 26.516283698703933, "ssim": 0.8666530316290648, "lpips_vgg": 0.24349297295883562, "splats": 1739512, "stages": {"RasterizeBackward": 94.964, "ComputeSSIMGradient": 31.109, "RasterizeForward": 29.126, "SortRTS": 10.23, "FusedProjectionBackwardOptimizerStep": 8.759, "DensifyPostBackward": 8.471, "ProjectionForward": 7.397, "MortonSorting": 0.989, "ComputeTileRanges": 0.853}}
{"tier": "3090", "box": "60362889", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 174.2, "psnr": 25.8221086833788, "ssim": 0.8576209584008092, "lpips_vgg": 0.2575767539321861, "splats": 1310365, "stages": {"RasterizeBackward": 82.262, "RasterizeForward": 25.064, "FusedProjectionBackwardOptimizerStep": 19.98, "DensifyPostBackward": 12.464, "ProjectionForward": 9.938, "SortRTS": 9.461, "ComputeSSIMGradient": 4.075, "MortonSorting": 1.73, "ComputeTileRanges": 0.791}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "ours", "seed": 1, "time_s": 121.6, "psnr": 31.720985950567783, "ssim": 0.9154935784828968, "lpips_vgg": 0.30310959733272924, "splats": 716217, "stages": {"RasterizeBackward": 65.805, "RasterizeForward": 20.958, "SortRTS": 7.036, "ProjectionForward": 4.864, "DensifyPostBackward": 4.352, "FusedProjectionBackwardOptimizerStep": 3.231, "ComputeSSIMGradient": 3.158, "ComputeTileRanges": 0.632, "MortonSorting": 0.459}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 405.4, "psnr": 31.986280392377804, "ssim": 0.9162439428842984, "lpips_vgg": 0.3029520290875139, "splats": 708554, "stages": {"RasterizeBackward": 259.658, "RasterizeForward": 101.382, "ComputeSSIMGradient": 12.25, "SortRTS": 7.437, "ProjectionForward": 5.089, "DensifyPostBackward": 4.365, "FusedProjectionBackwardOptimizerStep": 3.145, "ComputeTileRanges": 0.689, "MortonSorting": 0.449}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 131.2, "psnr": 31.89983710264548, "ssim": 0.9161224258251679, "lpips_vgg": 0.3028698306749753, "splats": 720793, "stages": {"RasterizeBackward": 65.79, "RasterizeForward": 21.018, "SortRTS": 14.254, "ProjectionForward": 7.249, "DensifyPostBackward": 4.405, "FusedProjectionBackwardOptimizerStep": 3.265, "ComputeSSIMGradient": 3.138, "ComputeTileRanges": 0.653, "MortonSorting": 0.46}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 986.6, "psnr": 31.502242063864685, "ssim": 0.9138524669867295, "lpips_vgg": 0.305855962521147, "splats": 562551, "stages": {"RasterizeBackward": 741.01, "ComputeSSIMGradient": 88.225, "RasterizeForward": 82.881, "FusedProjectionBackwardOptimizerStep": 33.927, "SortRTS": 11.789, "ProjectionForward": 10.467, "DensifyPostBackward": 6.425, "MortonSorting": 0.821, "ComputeTileRanges": 0.542}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 267.0, "psnr": 31.765419837756035, "ssim": 0.9158088610722468, "lpips_vgg": 0.3031369875244356, "splats": 711275, "stages": {"RasterizeBackward": 214.782, "RasterizeForward": 19.412, "SortRTS": 6.796, "ProjectionForward": 4.613, "DensifyPostBackward": 4.138, "FusedProjectionBackwardOptimizerStep": 3.142, "ComputeSSIMGradient": 2.958, "ComputeTileRanges": 0.613, "MortonSorting": 0.445}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 132.3, "psnr": 31.96392269623585, "ssim": 0.916163947337713, "lpips_vgg": 0.30295551905007506, "splats": 713341, "stages": {"RasterizeBackward": 65.619, "RasterizeForward": 20.923, "FusedProjectionBackwardOptimizerStep": 14.764, "SortRTS": 6.98, "ProjectionForward": 4.81, "DensifyPostBackward": 4.51, "ComputeSSIMGradient": 3.138, "ComputeTileRanges": 0.626, "MortonSorting": 0.543}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 139.0, "psnr": 31.927236752632336, "ssim": 0.9168679851752061, "lpips_vgg": 0.3033173877582009, "splats": 712736, "stages": {"RasterizeBackward": 64.363, "ComputeSSIMGradient": 23.351, "RasterizeForward": 20.506, "SortRTS": 6.917, "ProjectionForward": 4.757, "DensifyPostBackward": 4.268, "FusedProjectionBackwardOptimizerStep": 3.135, "ComputeTileRanges": 0.617, "MortonSorting": 0.445}}
{"tier": "3090", "box": "60362889", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 118.1, "psnr": 31.531586622580505, "ssim": 0.9135646881201328, "lpips_vgg": 0.3054109679900958, "splats": 577414, "stages": {"RasterizeBackward": 59.187, "RasterizeForward": 18.677, "FusedProjectionBackwardOptimizerStep": 7.68, "DensifyPostBackward": 6.56, "SortRTS": 6.369, "ProjectionForward": 5.297, "ComputeSSIMGradient": 3.072, "MortonSorting": 0.804, "ComputeTileRanges": 0.572}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 169.8, "psnr": 28.815658569335938, "ssim": 0.8831183212559398, "lpips_vgg": 0.21463096269902276, "splats": 1156764, "stages": {"RasterizeBackward": 91.782, "RasterizeForward": 28.357, "SortRTS": 9.708, "FusedProjectionBackwardOptimizerStep": 7.44, "ProjectionForward": 7.337, "DensifyPostBackward": 6.701, "ComputeSSIMGradient": 4.055, "ComputeTileRanges": 0.81, "MortonSorting": 0.663}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 567.9, "psnr": 28.740652316954076, "ssim": 0.8836074238870202, "lpips_vgg": 0.2139522088723481, "splats": 1170842, "stages": {"RasterizeBackward": 363.168, "RasterizeForward": 142.377, "ComputeSSIMGradient": 15.881, "SortRTS": 9.782, "ProjectionForward": 7.499, "FusedProjectionBackwardOptimizerStep": 7.494, "DensifyPostBackward": 6.707, "ComputeTileRanges": 0.816, "MortonSorting": 0.661}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 181.6, "psnr": 28.74656474881056, "ssim": 0.8822751437745443, "lpips_vgg": 0.21458561337156987, "splats": 1157930, "stages": {"RasterizeBackward": 89.99, "RasterizeForward": 27.887, "SortRTS": 20.301, "ProjectionForward": 10.632, "FusedProjectionBackwardOptimizerStep": 7.463, "DensifyPostBackward": 6.667, "ComputeSSIMGradient": 4.013, "ComputeTileRanges": 0.802, "MortonSorting": 0.665}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 1163.5, "psnr": 27.24817917986614, "ssim": 0.8764684927172777, "lpips_vgg": 0.22616136637271528, "splats": 642741, "stages": {"RasterizeBackward": 841.246, "ComputeSSIMGradient": 115.712, "RasterizeForward": 98.824, "FusedProjectionBackwardOptimizerStep": 55.08, "SortRTS": 16.68, "ProjectionForward": 13.252, "DensifyPostBackward": 7.749, "MortonSorting": 0.874, "ComputeTileRanges": 0.71}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 361.7, "psnr": 28.70330298819193, "ssim": 0.8827043539140282, "lpips_vgg": 0.21494947592171218, "splats": 1152781, "stages": {"RasterizeBackward": 286.281, "RasterizeForward": 26.27, "SortRTS": 9.451, "FusedProjectionBackwardOptimizerStep": 7.375, "ProjectionForward": 7.241, "DensifyPostBackward": 6.405, "ComputeSSIMGradient": 3.828, "ComputeTileRanges": 0.796, "MortonSorting": 0.648}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 191.5, "psnr": 28.63061123359494, "ssim": 0.8826574087142944, "lpips_vgg": 0.2141661060137987, "splats": 1176810, "stages": {"RasterizeBackward": 90.988, "FusedProjectionBackwardOptimizerStep": 28.475, "RasterizeForward": 28.321, "SortRTS": 9.901, "ProjectionForward": 7.548, "DensifyPostBackward": 7.087, "ComputeSSIMGradient": 4.072, "ComputeTileRanges": 0.84, "MortonSorting": 0.809}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 196.4, "psnr": 28.259517344032847, "ssim": 0.8818515350178975, "lpips_vgg": 0.21696369273662242, "splats": 1153799, "stages": {"RasterizeBackward": 91.728, "ComputeSSIMGradient": 30.524, "RasterizeForward": 28.184, "SortRTS": 9.61, "FusedProjectionBackwardOptimizerStep": 7.646, "ProjectionForward": 7.355, "DensifyPostBackward": 6.684, "ComputeTileRanges": 0.803, "MortonSorting": 0.656}}
{"tier": "3090", "box": "60362889", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 145.8, "psnr": 27.410043111661587, "ssim": 0.8771792693835933, "lpips_vgg": 0.22379860704997637, "splats": 679930, "stages": {"RasterizeBackward": 67.447, "RasterizeForward": 21.197, "FusedProjectionBackwardOptimizerStep": 13.619, "ProjectionForward": 8.493, "SortRTS": 8.381, "DensifyPostBackward": 8.02, "ComputeSSIMGradient": 4.002, "MortonSorting": 0.864, "ComputeTileRanges": 0.715}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 202.3, "psnr": 29.70779685974121, "ssim": 0.9108259578545889, "lpips_vgg": 0.2837293929382898, "splats": 681143, "stages": {"RasterizeBackward": 130.149, "RasterizeForward": 48.596, "ComputeSSIMGradient": 5.439, "ProjectionForward": 4.066, "SortRTS": 3.971, "FusedProjectionBackwardOptimizerStep": 3.581, "DensifyPostBackward": 2.683, "ComputeTileRanges": 0.339, "MortonSorting": 0.201}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 65.8, "psnr": 29.658415667215984, "ssim": 0.910679837067922, "lpips_vgg": 0.2836596403627115, "splats": 693580, "stages": {"RasterizeBackward": 32.767, "RasterizeForward": 9.913, "SortRTS": 6.542, "ProjectionForward": 5.37, "FusedProjectionBackwardOptimizerStep": 3.546, "DensifyPostBackward": 2.674, "ComputeSSIMGradient": 1.398, "ComputeTileRanges": 0.341, "MortonSorting": 0.203}}
{"tier": "4090", "box": "60352776", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 513.4, "psnr": 28.876964823404947, "ssim": 0.9109386026859283, "lpips_vgg": 0.28570610504661254, "splats": 503368, "stages": {"RasterizeBackward": 352.763, "ComputeSSIMGradient": 52.312, "RasterizeForward": 43.455, "FusedProjectionBackwardOptimizerStep": 41.988, "ProjectionForward": 9.382, "SortRTS": 5.933, "DensifyPostBackward": 3.835, "MortonSorting": 0.554, "ComputeTileRanges": 0.322}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 323.2, "psnr": 24.693588161468504, "ssim": 0.8350038349628448, "lpips_vgg": 0.29968331684062, "splats": 2129846, "stages": {"RasterizeBackward": 204.241, "RasterizeForward": 77.023, "FusedProjectionBackwardOptimizerStep": 9.524, "ProjectionForward": 7.272, "ComputeSSIMGradient": 7.228, "DensifyPostBackward": 6.251, "SortRTS": 6.129, "MortonSorting": 0.776, "ComputeTileRanges": 0.445}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 114.7, "psnr": 24.677140855789183, "ssim": 0.8346969604492187, "lpips_vgg": 0.30055419131721245, "splats": 2128669, "stages": {"RasterizeBackward": 51.073, "RasterizeForward": 14.789, "SortRTS": 14.495, "ProjectionForward": 11.432, "FusedProjectionBackwardOptimizerStep": 9.533, "DensifyPostBackward": 6.196, "ComputeSSIMGradient": 1.812, "MortonSorting": 0.783, "ComputeTileRanges": 0.444}}
{"tier": "4090", "box": "60352776", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 760.7, "psnr": 24.282327508926393, "ssim": 0.8353018388152122, "lpips_vgg": 0.30211288478286213, "splats": 1620983, "stages": {"RasterizeBackward": 479.932, "FusedProjectionBackwardOptimizerStep": 100.311, "ComputeSSIMGradient": 72.358, "RasterizeForward": 59.781, "ProjectionForward": 21.072, "SortRTS": 12.042, "DensifyPostBackward": 9.917, "MortonSorting": 1.747, "ComputeTileRanges": 0.425}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 135.0, "psnr": 26.353710254033405, "ssim": 0.7869498133659363, "lpips_vgg": 0.28105751378302424, "splats": 2435063, "stages": {"RasterizeBackward": 65.989, "RasterizeForward": 19.909, "FusedProjectionBackwardOptimizerStep": 10.421, "DensifyPostBackward": 8.033, "ProjectionForward": 7.787, "SortRTS": 7.321, "ComputeSSIMGradient": 5.137, "MortonSorting": 0.859, "ComputeTileRanges": 0.509}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 428.6, "psnr": 26.343120177586872, "ssim": 0.7869829212625822, "lpips_vgg": 0.2808905596642652, "splats": 2438486, "stages": {"RasterizeBackward": 265.381, "RasterizeForward": 103.146, "ComputeSSIMGradient": 19.927, "FusedProjectionBackwardOptimizerStep": 10.34, "DensifyPostBackward": 7.981, "ProjectionForward": 7.935, "SortRTS": 7.441, "MortonSorting": 0.856, "ComputeTileRanges": 0.526}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 149.1, "psnr": 26.353031555811565, "ssim": 0.7871348634362221, "lpips_vgg": 0.2809574118517808, "splats": 2431260, "stages": {"RasterizeBackward": 64.663, "SortRTS": 19.607, "RasterizeForward": 19.515, "ProjectionForward": 12.585, "FusedProjectionBackwardOptimizerStep": 10.224, "DensifyPostBackward": 7.817, "ComputeSSIMGradient": 5.138, "MortonSorting": 0.847, "ComputeTileRanges": 0.508}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 1156.2, "psnr": 26.048749923706055, "ssim": 0.7854698474208514, "lpips_vgg": 0.28639042059285497, "splats": 2005904, "stages": {"RasterizeBackward": 743.066, "ComputeSSIMGradient": 153.435, "FusedProjectionBackwardOptimizerStep": 117.825, "RasterizeForward": 82.668, "ProjectionForward": 24.457, "SortRTS": 16.575, "DensifyPostBackward": 11.986, "MortonSorting": 2.032, "ComputeTileRanges": 0.476}}
{"tier": "4090", "box": "60352776", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 277.1, "psnr": 26.317399501800537, "ssim": 0.7870027422904968, "lpips_vgg": 0.2811538093955329, "splats": 2431965, "stages": {"RasterizeBackward": 213.47, "RasterizeForward": 18.809, "FusedProjectionBackwardOptimizerStep": 10.093, "ProjectionForward": 7.625, "DensifyPostBackward": 7.524, "SortRTS": 7.095, "ComputeSSIMGradient": 5.126, "MortonSorting": 0.847, "ComputeTileRanges": 0.49}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 95.1, "psnr": 22.060210579320003, "ssim": 0.7836554771975467, "lpips_vgg": 0.2976153192734496, "splats": 1730937, "stages": {"RasterizeBackward": 46.47, "RasterizeForward": 14.233, "FusedProjectionBackwardOptimizerStep": 8.911, "ProjectionForward": 7.202, "SortRTS": 6.134, "DensifyPostBackward": 5.072, "ComputeSSIMGradient": 1.891, "MortonSorting": 0.527, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 297.2, "psnr": 21.86430311203003, "ssim": 0.7817313090751046, "lpips_vgg": 0.2971021660082995, "splats": 1752543, "stages": {"RasterizeBackward": 184.694, "RasterizeForward": 72.078, "FusedProjectionBackwardOptimizerStep": 8.986, "ProjectionForward": 7.405, "ComputeSSIMGradient": 7.351, "SortRTS": 6.219, "DensifyPostBackward": 5.137, "MortonSorting": 0.533, "ComputeTileRanges": 0.45}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 109.5, "psnr": 21.93934982701352, "ssim": 0.7825495239935423, "lpips_vgg": 0.29825571004881174, "splats": 1751849, "stages": {"RasterizeBackward": 48.352, "SortRTS": 15.196, "RasterizeForward": 14.524, "ProjectionForward": 10.426, "FusedProjectionBackwardOptimizerStep": 8.961, "DensifyPostBackward": 5.115, "ComputeSSIMGradient": 1.855, "MortonSorting": 0.534, "ComputeTileRanges": 0.451}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 653.8, "psnr": 21.316192827726667, "ssim": 0.7788454184406682, "lpips_vgg": 0.3109969387481075, "splats": 814628, "stages": {"RasterizeBackward": 424.581, "ComputeSSIMGradient": 72.633, "FusedProjectionBackwardOptimizerStep": 65.689, "RasterizeForward": 55.403, "ProjectionForward": 13.686, "SortRTS": 10.723, "DensifyPostBackward": 5.861, "MortonSorting": 0.801, "ComputeTileRanges": 0.413}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 190.2, "psnr": 21.96226659574007, "ssim": 0.7831404789497978, "lpips_vgg": 0.2985341978940325, "splats": 1760299, "stages": {"RasterizeBackward": 141.201, "RasterizeForward": 14.886, "FusedProjectionBackwardOptimizerStep": 8.806, "ProjectionForward": 7.104, "SortRTS": 6.113, "DensifyPostBackward": 5.088, "ComputeSSIMGradient": 1.875, "MortonSorting": 0.536, "ComputeTileRanges": 0.437}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 119.9, "psnr": 22.11611351213957, "ssim": 0.7838464818502727, "lpips_vgg": 0.2979881170282277, "splats": 1760268, "stages": {"RasterizeBackward": 46.577, "FusedProjectionBackwardOptimizerStep": 33.309, "RasterizeForward": 14.165, "ProjectionForward": 7.274, "SortRTS": 6.08, "DensifyPostBackward": 5.508, "ComputeSSIMGradient": 1.878, "MortonSorting": 0.697, "ComputeTileRanges": 0.441}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 109.6, "psnr": 21.650013220937627, "ssim": 0.783064321467751, "lpips_vgg": 0.30008792517198146, "splats": 1691815, "stages": {"RasterizeBackward": 45.423, "ComputeSSIMGradient": 18.766, "RasterizeForward": 14.021, "FusedProjectionBackwardOptimizerStep": 8.369, "ProjectionForward": 7.125, "SortRTS": 5.835, "DensifyPostBackward": 4.953, "MortonSorting": 0.487, "ComputeTileRanges": 0.429}}
{"tier": "4090", "box": "60352776", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 94.2, "psnr": 21.507811245165374, "ssim": 0.7783452131246266, "lpips_vgg": 0.30863830226321126, "splats": 874997, "stages": {"RasterizeBackward": 37.808, "FusedProjectionBackwardOptimizerStep": 17.417, "RasterizeForward": 11.536, "ProjectionForward": 8.942, "DensifyPostBackward": 6.206, "SortRTS": 5.289, "ComputeSSIMGradient": 1.779, "MortonSorting": 0.839, "ComputeTileRanges": 0.398}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 52.4, "psnr": 32.92723330935917, "ssim": 0.9361228491808917, "lpips_vgg": 0.2939022229833356, "splats": 773730, "stages": {"RasterizeBackward": 27.124, "RasterizeForward": 7.569, "ProjectionForward": 3.394, "SortRTS": 3.17, "FusedProjectionBackwardOptimizerStep": 3.05, "DensifyPostBackward": 2.661, "ComputeSSIMGradient": 1.375, "ComputeTileRanges": 0.302, "MortonSorting": 0.229}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 166.3, "psnr": 32.78291712580501, "ssim": 0.9359871777328285, "lpips_vgg": 0.2940025248465395, "splats": 761606, "stages": {"RasterizeBackward": 105.733, "RasterizeForward": 38.463, "ComputeSSIMGradient": 5.346, "ProjectionForward": 3.436, "SortRTS": 3.269, "FusedProjectionBackwardOptimizerStep": 3.164, "DensifyPostBackward": 2.656, "ComputeTileRanges": 0.308, "MortonSorting": 0.227}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 55.7, "psnr": 32.32571297722894, "ssim": 0.9273384100682026, "lpips_vgg": 0.29485516779068155, "splats": 776297, "stages": {"RasterizeBackward": 27.118, "RasterizeForward": 7.593, "SortRTS": 5.093, "ProjectionForward": 4.913, "FusedProjectionBackwardOptimizerStep": 3.015, "DensifyPostBackward": 2.652, "ComputeSSIMGradient": 1.373, "ComputeTileRanges": 0.3, "MortonSorting": 0.229}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 428.9, "psnr": 31.939548595531566, "ssim": 0.9354737481555423, "lpips_vgg": 0.2959555197900697, "splats": 603316, "stages": {"RasterizeBackward": 280.777, "ComputeSSIMGradient": 52.537, "FusedProjectionBackwardOptimizerStep": 40.22, "RasterizeForward": 33.075, "ProjectionForward": 9.569, "SortRTS": 4.76, "DensifyPostBackward": 3.806, "MortonSorting": 0.68, "ComputeTileRanges": 0.293}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 104.8, "psnr": 32.869359299943255, "ssim": 0.9351599345336089, "lpips_vgg": 0.29392876233241216, "splats": 777157, "stages": {"RasterizeBackward": 79.832, "RasterizeForward": 7.549, "ProjectionForward": 3.399, "SortRTS": 3.168, "FusedProjectionBackwardOptimizerStep": 2.968, "DensifyPostBackward": 2.621, "ComputeSSIMGradient": 1.37, "ComputeTileRanges": 0.301, "MortonSorting": 0.231}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 64.3, "psnr": 32.78060237781422, "ssim": 0.9359176690514023, "lpips_vgg": 0.2940694668298019, "splats": 775100, "stages": {"RasterizeBackward": 26.943, "FusedProjectionBackwardOptimizerStep": 15.0, "RasterizeForward": 7.525, "ProjectionForward": 3.433, "SortRTS": 3.161, "DensifyPostBackward": 2.916, "ComputeSSIMGradient": 1.37, "ComputeTileRanges": 0.302, "MortonSorting": 0.281}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 63.9, "psnr": 33.05535069027462, "ssim": 0.9387372957693564, "lpips_vgg": 0.29263760855274745, "splats": 750388, "stages": {"RasterizeBackward": 26.737, "ComputeSSIMGradient": 13.424, "RasterizeForward": 7.555, "ProjectionForward": 3.387, "SortRTS": 3.186, "FusedProjectionBackwardOptimizerStep": 3.161, "DensifyPostBackward": 2.586, "ComputeTileRanges": 0.302, "MortonSorting": 0.221}}
{"tier": "4090", "box": "60352776", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 56.3, "psnr": 31.98208638784048, "ssim": 0.9336380797463495, "lpips_vgg": 0.29639898541211945, "splats": 636372, "stages": {"RasterizeBackward": 23.939, "FusedProjectionBackwardOptimizerStep": 8.342, "RasterizeForward": 6.702, "ProjectionForward": 4.97, "DensifyPostBackward": 3.855, "SortRTS": 3.035, "ComputeSSIMGradient": 1.372, "MortonSorting": 0.695, "ComputeTileRanges": 0.29}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 89.9, "psnr": 26.56714256950047, "ssim": 0.8639373222123021, "lpips_vgg": 0.2466140362294912, "splats": 1763931, "stages": {"RasterizeBackward": 45.121, "RasterizeForward": 13.257, "FusedProjectionBackwardOptimizerStep": 7.054, "ProjectionForward": 5.835, "DensifyPostBackward": 5.129, "SortRTS": 4.971, "ComputeSSIMGradient": 1.84, "MortonSorting": 0.638, "ComputeTileRanges": 0.381}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 278.4, "psnr": 26.75606744185738, "ssim": 0.864673436983772, "lpips_vgg": 0.24597388762481287, "splats": 1740317, "stages": {"RasterizeBackward": 175.135, "RasterizeForward": 66.674, "ComputeSSIMGradient": 7.171, "FusedProjectionBackwardOptimizerStep": 6.953, "ProjectionForward": 5.974, "DensifyPostBackward": 5.134, "SortRTS": 5.085, "MortonSorting": 0.624, "ComputeTileRanges": 0.387}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 95.8, "psnr": 26.526226333949875, "ssim": 0.8635072552639506, "lpips_vgg": 0.24701863594053297, "splats": 1754377, "stages": {"RasterizeBackward": 44.169, "RasterizeForward": 12.989, "ProjectionForward": 9.53, "SortRTS": 9.198, "FusedProjectionBackwardOptimizerStep": 6.987, "DensifyPostBackward": 5.077, "ComputeSSIMGradient": 1.81, "MortonSorting": 0.633, "ComputeTileRanges": 0.392}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 695.4, "psnr": 25.644986857538637, "ssim": 0.8608342396176379, "lpips_vgg": 0.25268933385136755, "splats": 1277929, "stages": {"RasterizeBackward": 449.065, "FusedProjectionBackwardOptimizerStep": 78.512, "ComputeSSIMGradient": 72.748, "RasterizeForward": 54.384, "ProjectionForward": 18.216, "DensifyPostBackward": 8.804, "SortRTS": 7.598, "MortonSorting": 1.461, "ComputeTileRanges": 0.365}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 179.0, "psnr": 26.775745474773906, "ssim": 0.8644818443319072, "lpips_vgg": 0.2462889549928613, "splats": 1753953, "stages": {"RasterizeBackward": 135.901, "RasterizeForward": 12.85, "FusedProjectionBackwardOptimizerStep": 6.879, "ProjectionForward": 5.89, "DensifyPostBackward": 5.02, "SortRTS": 4.81, "ComputeSSIMGradient": 1.796, "MortonSorting": 0.629, "ComputeTileRanges": 0.371}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 113.1, "psnr": 26.76918187348739, "ssim": 0.8644874743793322, "lpips_vgg": 0.246574921115702, "splats": 1759165, "stages": {"RasterizeBackward": 44.222, "FusedProjectionBackwardOptimizerStep": 31.944, "RasterizeForward": 12.945, "ProjectionForward": 5.799, "DensifyPostBackward": 5.56, "SortRTS": 4.836, "ComputeSSIMGradient": 1.799, "MortonSorting": 0.821, "ComputeTileRanges": 0.374}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 103.9, "psnr": 26.53023176607878, "ssim": 0.8665027631365735, "lpips_vgg": 0.2437084963307981, "splats": 1727818, "stages": {"RasterizeBackward": 43.567, "ComputeSSIMGradient": 18.717, "RasterizeForward": 12.917, "FusedProjectionBackwardOptimizerStep": 7.078, "ProjectionForward": 5.861, "DensifyPostBackward": 4.974, "SortRTS": 4.92, "MortonSorting": 0.611, "ComputeTileRanges": 0.379}}
{"tier": "4090", "box": "60352776", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 95.9, "psnr": 25.837133988090184, "ssim": 0.8575461934442106, "lpips_vgg": 0.25751859761355833, "splats": 1308816, "stages": {"RasterizeBackward": 38.302, "FusedProjectionBackwardOptimizerStep": 16.749, "RasterizeForward": 11.174, "ProjectionForward": 8.739, "DensifyPostBackward": 8.652, "SortRTS": 4.422, "ComputeSSIMGradient": 1.759, "MortonSorting": 1.39, "ComputeTileRanges": 0.354}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "ours", "seed": 1, "time_s": 58.4, "psnr": 31.84231591836, "ssim": 0.916172281289712, "lpips_vgg": 0.30286407131383625, "splats": 713716, "stages": {"RasterizeBackward": 31.309, "RasterizeForward": 9.592, "ProjectionForward": 3.534, "SortRTS": 3.314, "DensifyPostBackward": 2.475, "FusedProjectionBackwardOptimizerStep": 2.035, "ComputeSSIMGradient": 1.407, "ComputeTileRanges": 0.308, "MortonSorting": 0.217}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 189.8, "psnr": 31.840241065392128, "ssim": 0.9160665884996072, "lpips_vgg": 0.30300582530625586, "splats": 709549, "stages": {"RasterizeBackward": 121.821, "RasterizeForward": 46.012, "ComputeSSIMGradient": 5.377, "ProjectionForward": 3.629, "SortRTS": 3.394, "DensifyPostBackward": 2.439, "FusedProjectionBackwardOptimizerStep": 2.093, "ComputeTileRanges": 0.314, "MortonSorting": 0.215}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 61.9, "psnr": 31.800511580247147, "ssim": 0.9157435527214637, "lpips_vgg": 0.303308594483852, "splats": 713626, "stages": {"RasterizeBackward": 31.298, "RasterizeForward": 9.608, "SortRTS": 5.44, "ProjectionForward": 5.158, "DensifyPostBackward": 2.466, "FusedProjectionBackwardOptimizerStep": 2.02, "ComputeSSIMGradient": 1.378, "ComputeTileRanges": 0.308, "MortonSorting": 0.218}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 478.5, "psnr": 31.37404373364571, "ssim": 0.9143425470743424, "lpips_vgg": 0.3060890205106786, "splats": 563388, "stages": {"RasterizeBackward": 332.861, "ComputeSSIMGradient": 52.408, "RasterizeForward": 40.681, "FusedProjectionBackwardOptimizerStep": 29.207, "ProjectionForward": 9.741, "SortRTS": 4.792, "DensifyPostBackward": 4.426, "MortonSorting": 0.636, "ComputeTileRanges": 0.292}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 121.1, "psnr": 31.63188934326172, "ssim": 0.9154869318008423, "lpips_vgg": 0.3033599325519251, "splats": 706892, "stages": {"RasterizeBackward": 94.858, "RasterizeForward": 9.445, "ProjectionForward": 3.37, "SortRTS": 3.285, "DensifyPostBackward": 2.384, "FusedProjectionBackwardOptimizerStep": 1.988, "ComputeSSIMGradient": 1.404, "ComputeTileRanges": 0.307, "MortonSorting": 0.214}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 67.5, "psnr": 31.79595795655862, "ssim": 0.9159626517540369, "lpips_vgg": 0.30319782711113, "splats": 716260, "stages": {"RasterizeBackward": 31.234, "FusedProjectionBackwardOptimizerStep": 11.255, "RasterizeForward": 9.538, "ProjectionForward": 3.514, "SortRTS": 3.305, "DensifyPostBackward": 2.697, "ComputeSSIMGradient": 1.403, "ComputeTileRanges": 0.31, "MortonSorting": 0.266}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 69.7, "psnr": 31.695219969138122, "ssim": 0.9165884363345611, "lpips_vgg": 0.3034441786808403, "splats": 707575, "stages": {"RasterizeBackward": 31.021, "ComputeSSIMGradient": 13.448, "RasterizeForward": 9.46, "ProjectionForward": 3.537, "SortRTS": 3.259, "DensifyPostBackward": 2.397, "FusedProjectionBackwardOptimizerStep": 1.948, "ComputeTileRanges": 0.307, "MortonSorting": 0.211}}
{"tier": "4090", "box": "60352776", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 61.1, "psnr": 31.709375674907978, "ssim": 0.9141556376065963, "lpips_vgg": 0.3048678543960803, "splats": 581472, "stages": {"RasterizeBackward": 28.529, "RasterizeForward": 8.668, "FusedProjectionBackwardOptimizerStep": 5.802, "DensifyPostBackward": 4.487, "ProjectionForward": 4.346, "SortRTS": 3.042, "ComputeSSIMGradient": 1.376, "MortonSorting": 0.638, "ComputeTileRanges": 0.293}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 86.4, "psnr": 28.93991954152177, "ssim": 0.8837913536443943, "lpips_vgg": 0.2138468879482788, "splats": 1156480, "stages": {"RasterizeBackward": 45.02, "RasterizeForward": 13.148, "FusedProjectionBackwardOptimizerStep": 6.045, "ProjectionForward": 5.826, "SortRTS": 4.492, "DensifyPostBackward": 3.907, "ComputeSSIMGradient": 1.873, "ComputeTileRanges": 0.362, "MortonSorting": 0.353}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 274.5, "psnr": 28.44085242108601, "ssim": 0.8831277547813043, "lpips_vgg": 0.21448709435579802, "splats": 1159636, "stages": {"RasterizeBackward": 176.069, "RasterizeForward": 64.978, "ComputeSSIMGradient": 7.258, "FusedProjectionBackwardOptimizerStep": 6.024, "ProjectionForward": 5.933, "SortRTS": 4.555, "DensifyPostBackward": 3.941, "ComputeTileRanges": 0.366, "MortonSorting": 0.35}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 93.7, "psnr": 28.863354008372237, "ssim": 0.8830819042717538, "lpips_vgg": 0.21438573638663336, "splats": 1172778, "stages": {"RasterizeBackward": 45.282, "RasterizeForward": 13.227, "SortRTS": 9.056, "ProjectionForward": 8.292, "FusedProjectionBackwardOptimizerStep": 6.141, "DensifyPostBackward": 3.936, "ComputeSSIMGradient": 1.87, "ComputeTileRanges": 0.378, "MortonSorting": 0.361}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 566.5, "psnr": 26.74995938743033, "ssim": 0.8764170044805946, "lpips_vgg": 0.22628750089134983, "splats": 646902, "stages": {"RasterizeBackward": 367.526, "ComputeSSIMGradient": 72.595, "RasterizeForward": 48.725, "FusedProjectionBackwardOptimizerStep": 48.419, "ProjectionForward": 11.833, "SortRTS": 6.507, "DensifyPostBackward": 5.295, "MortonSorting": 0.679, "ComputeTileRanges": 0.338}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 167.2, "psnr": 28.428663160742783, "ssim": 0.8821525762720805, "lpips_vgg": 0.2150677677344168, "splats": 1163572, "stages": {"RasterizeBackward": 126.493, "RasterizeForward": 13.368, "FusedProjectionBackwardOptimizerStep": 5.89, "ProjectionForward": 5.763, "SortRTS": 4.505, "DensifyPostBackward": 3.889, "ComputeSSIMGradient": 1.87, "ComputeTileRanges": 0.362, "MortonSorting": 0.358}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 103.6, "psnr": 28.444468474969632, "ssim": 0.8802241915609779, "lpips_vgg": 0.21505230914103118, "splats": 1147921, "stages": {"RasterizeBackward": 44.679, "FusedProjectionBackwardOptimizerStep": 23.728, "RasterizeForward": 13.023, "ProjectionForward": 5.801, "SortRTS": 4.452, "DensifyPostBackward": 4.199, "ComputeSSIMGradient": 1.872, "MortonSorting": 0.455, "ComputeTileRanges": 0.362}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 102.8, "psnr": 28.329705261602633, "ssim": 0.8822426548818263, "lpips_vgg": 0.21708184066165212, "splats": 1131880, "stages": {"RasterizeBackward": 45.519, "ComputeSSIMGradient": 18.708, "RasterizeForward": 13.15, "FusedProjectionBackwardOptimizerStep": 6.108, "ProjectionForward": 5.684, "SortRTS": 4.414, "DensifyPostBackward": 3.831, "ComputeTileRanges": 0.36, "MortonSorting": 0.34}}
{"tier": "4090", "box": "60352776", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 79.1, "psnr": 27.278431217844894, "ssim": 0.8766904996662606, "lpips_vgg": 0.22401417349778852, "splats": 671147, "stages": {"RasterizeBackward": 33.64, "FusedProjectionBackwardOptimizerStep": 11.217, "RasterizeForward": 10.028, "ProjectionForward": 7.11, "DensifyPostBackward": 5.299, "SortRTS": 3.829, "ComputeSSIMGradient": 1.763, "MortonSorting": 0.676, "ComputeTileRanges": 0.333}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 307.3, "psnr": 21.788596454419586, "ssim": 0.7812368665870867, "lpips_vgg": 0.29779867879219024, "splats": 1759265, "stages": {"RasterizeBackward": 190.745, "RasterizeForward": 72.597, "FusedProjectionBackwardOptimizerStep": 9.006, "ProjectionForward": 7.475, "ComputeSSIMGradient": 7.287, "SortRTS": 6.423, "DensifyPostBackward": 5.432, "MortonSorting": 0.535, "ComputeTileRanges": 0.448}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 112.9, "psnr": 21.435944506996556, "ssim": 0.7796315142982885, "lpips_vgg": 0.29944590952946426, "splats": 1729406, "stages": {"RasterizeBackward": 47.922, "SortRTS": 15.282, "RasterizeForward": 14.743, "ProjectionForward": 10.543, "FusedProjectionBackwardOptimizerStep": 8.909, "DensifyPostBackward": 5.328, "ComputeSSIMGradient": 1.846, "MortonSorting": 0.532, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60355511", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 686.5, "psnr": 21.179565203817265, "ssim": 0.7784685382717534, "lpips_vgg": 0.31157222434171256, "splats": 811543, "stages": {"RasterizeBackward": 448.235, "ComputeSSIMGradient": 72.696, "FusedProjectionBackwardOptimizerStep": 66.257, "RasterizeForward": 58.066, "ProjectionForward": 14.259, "SortRTS": 10.92, "DensifyPostBackward": 6.33, "MortonSorting": 0.806, "ComputeTileRanges": 0.419}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 171.5, "psnr": 32.88999088390453, "ssim": 0.9360092459498225, "lpips_vgg": 0.29385945236227723, "splats": 762456, "stages": {"RasterizeBackward": 107.343, "RasterizeForward": 39.012, "ComputeSSIMGradient": 5.453, "ProjectionForward": 3.517, "SortRTS": 3.414, "FusedProjectionBackwardOptimizerStep": 3.193, "DensifyPostBackward": 2.846, "ComputeTileRanges": 0.305, "MortonSorting": 0.229}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 62.8, "psnr": 32.83059578972894, "ssim": 0.935677576709438, "lpips_vgg": 0.2941410856682205, "splats": 770407, "stages": {"RasterizeBackward": 27.963, "RasterizeForward": 7.903, "SortRTS": 5.241, "ProjectionForward": 5.028, "FusedProjectionBackwardOptimizerStep": 2.989, "DensifyPostBackward": 2.889, "ComputeSSIMGradient": 1.448, "ComputeTileRanges": 0.307, "MortonSorting": 0.235}}
{"tier": "4090", "box": "60355511", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 450.2, "psnr": 31.86770397907979, "ssim": 0.9353168687304935, "lpips_vgg": 0.2961522739056598, "splats": 600978, "stages": {"RasterizeBackward": 296.963, "ComputeSSIMGradient": 52.648, "FusedProjectionBackwardOptimizerStep": 40.657, "RasterizeForward": 34.738, "ProjectionForward": 9.9, "SortRTS": 4.923, "DensifyPostBackward": 4.003, "MortonSorting": 0.681, "ComputeTileRanges": 0.298}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 281.4, "psnr": 26.713219145069953, "ssim": 0.8642730375994807, "lpips_vgg": 0.24656738034928918, "splats": 1728557, "stages": {"RasterizeBackward": 173.631, "RasterizeForward": 65.954, "ComputeSSIMGradient": 7.095, "FusedProjectionBackwardOptimizerStep": 6.91, "ProjectionForward": 5.922, "DensifyPostBackward": 5.275, "SortRTS": 5.249, "MortonSorting": 0.619, "ComputeTileRanges": 0.383}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 105.1, "psnr": 26.193088386369787, "ssim": 0.8592480991197669, "lpips_vgg": 0.24839172152351932, "splats": 1755857, "stages": {"RasterizeBackward": 45.836, "RasterizeForward": 13.535, "ProjectionForward": 10.195, "SortRTS": 9.443, "FusedProjectionBackwardOptimizerStep": 6.974, "DensifyPostBackward": 5.398, "ComputeSSIMGradient": 1.874, "MortonSorting": 0.64, "ComputeTileRanges": 0.409}}
{"tier": "4090", "box": "60355511", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 734.3, "psnr": 25.68335773633874, "ssim": 0.8611099072124647, "lpips_vgg": 0.25262104382767264, "splats": 1279880, "stages": {"RasterizeBackward": 475.61, "FusedProjectionBackwardOptimizerStep": 79.428, "ComputeSSIMGradient": 72.825, "RasterizeForward": 57.206, "ProjectionForward": 19.244, "DensifyPostBackward": 9.268, "SortRTS": 7.865, "MortonSorting": 1.469, "ComputeTileRanges": 0.383}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "ours", "seed": 1, "time_s": 63.4, "psnr": 31.827624541062576, "ssim": 0.9159365449196253, "lpips_vgg": 0.3029854283733, "splats": 712819, "stages": {"RasterizeBackward": 32.363, "RasterizeForward": 10.012, "ProjectionForward": 3.758, "SortRTS": 3.516, "DensifyPostBackward": 2.634, "FusedProjectionBackwardOptimizerStep": 1.997, "ComputeSSIMGradient": 1.445, "ComputeTileRanges": 0.321, "MortonSorting": 0.221}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 196.0, "psnr": 31.799199617826023, "ssim": 0.9160470947241172, "lpips_vgg": 0.3031707619957966, "splats": 704435, "stages": {"RasterizeBackward": 124.457, "RasterizeForward": 46.914, "ComputeSSIMGradient": 5.436, "ProjectionForward": 3.616, "SortRTS": 3.589, "DensifyPostBackward": 2.585, "FusedProjectionBackwardOptimizerStep": 2.099, "ComputeTileRanges": 0.315, "MortonSorting": 0.216}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 66.6, "psnr": 31.808960498907627, "ssim": 0.9157956273127825, "lpips_vgg": 0.3036698395176254, "splats": 705487, "stages": {"RasterizeBackward": 32.4, "RasterizeForward": 10.028, "SortRTS": 5.576, "ProjectionForward": 5.278, "DensifyPostBackward": 2.598, "FusedProjectionBackwardOptimizerStep": 1.988, "ComputeSSIMGradient": 1.437, "ComputeTileRanges": 0.316, "MortonSorting": 0.22}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 500.7, "psnr": 31.290668438642452, "ssim": 0.9138167729744544, "lpips_vgg": 0.30613725406198394, "splats": 559371, "stages": {"RasterizeBackward": 347.617, "ComputeSSIMGradient": 52.559, "RasterizeForward": 42.136, "FusedProjectionBackwardOptimizerStep": 29.5, "ProjectionForward": 10.209, "SortRTS": 4.945, "DensifyPostBackward": 4.841, "MortonSorting": 0.639, "ComputeTileRanges": 0.298}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 132.1, "psnr": 31.650852252275516, "ssim": 0.9155758007978781, "lpips_vgg": 0.30337579200746706, "splats": 716890, "stages": {"RasterizeBackward": 101.399, "RasterizeForward": 10.042, "ProjectionForward": 3.717, "SortRTS": 3.604, "DensifyPostBackward": 2.649, "FusedProjectionBackwardOptimizerStep": 2.026, "ComputeSSIMGradient": 1.441, "ComputeTileRanges": 0.315, "MortonSorting": 0.224}}
{"tier": "4090", "box": "60355511", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 72.6, "psnr": 31.845917090391502, "ssim": 0.9159048719283862, "lpips_vgg": 0.3033428196072888, "splats": 702597, "stages": {"RasterizeBackward": 32.325, "FusedProjectionBackwardOptimizerStep": 11.209, "RasterizeForward": 9.991, "ProjectionForward": 3.732, "SortRTS": 3.524, "DensifyPostBackward": 2.904, "ComputeSSIMGradient": 1.444, "ComputeTileRanges": 0.319, "MortonSorting": 0.267}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 96.3, "psnr": 28.82598676914122, "ssim": 0.8830621664117022, "lpips_vgg": 0.2142638353014606, "splats": 1168365, "stages": {"RasterizeBackward": 46.946, "RasterizeForward": 13.79, "FusedProjectionBackwardOptimizerStep": 6.129, "ProjectionForward": 6.017, "SortRTS": 4.773, "DensifyPostBackward": 4.186, "ComputeSSIMGradient": 1.931, "ComputeTileRanges": 0.373, "MortonSorting": 0.368}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 293.4, "psnr": 29.03042760709437, "ssim": 0.8840244310658153, "lpips_vgg": 0.21314956511908123, "splats": 1168340, "stages": {"RasterizeBackward": 181.557, "RasterizeForward": 67.356, "ComputeSSIMGradient": 7.314, "ProjectionForward": 6.199, "FusedProjectionBackwardOptimizerStep": 6.062, "SortRTS": 5.511, "DensifyPostBackward": 4.299, "ComputeTileRanges": 0.404, "MortonSorting": 0.37}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 98.0, "psnr": 28.460273277468797, "ssim": 0.8823730494917893, "lpips_vgg": 0.21581324012574551, "splats": 1141638, "stages": {"RasterizeBackward": 46.236, "RasterizeForward": 13.568, "SortRTS": 8.93, "ProjectionForward": 8.543, "FusedProjectionBackwardOptimizerStep": 5.989, "DensifyPostBackward": 4.045, "ComputeSSIMGradient": 1.899, "ComputeTileRanges": 0.38, "MortonSorting": 0.356}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 594.4, "psnr": 27.171706874196122, "ssim": 0.8764603719478701, "lpips_vgg": 0.2259690015542916, "splats": 646523, "stages": {"RasterizeBackward": 387.448, "ComputeSSIMGradient": 72.717, "RasterizeForward": 51.429, "FusedProjectionBackwardOptimizerStep": 49.111, "ProjectionForward": 12.125, "SortRTS": 6.683, "DensifyPostBackward": 5.615, "MortonSorting": 0.681, "ComputeTileRanges": 0.345}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 184.5, "psnr": 28.495893734257397, "ssim": 0.8817894734987398, "lpips_vgg": 0.2150895312312794, "splats": 1170059, "stages": {"RasterizeBackward": 134.523, "RasterizeForward": 13.834, "ProjectionForward": 6.018, "FusedProjectionBackwardOptimizerStep": 5.94, "SortRTS": 4.782, "DensifyPostBackward": 4.23, "ComputeSSIMGradient": 1.929, "ComputeTileRanges": 0.373, "MortonSorting": 0.367}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 117.1, "psnr": 28.342908533608043, "ssim": 0.882022689028484, "lpips_vgg": 0.2146218064769719, "splats": 1166714, "stages": {"RasterizeBackward": 46.965, "FusedProjectionBackwardOptimizerStep": 24.321, "RasterizeForward": 13.754, "ProjectionForward": 6.066, "SortRTS": 4.739, "DensifyPostBackward": 4.533, "ComputeSSIMGradient": 1.926, "MortonSorting": 0.475, "ComputeTileRanges": 0.374}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 111.9, "psnr": 28.375783780725993, "ssim": 0.8818425027335562, "lpips_vgg": 0.21715415447543698, "splats": 1148730, "stages": {"RasterizeBackward": 48.933, "ComputeSSIMGradient": 18.736, "RasterizeForward": 14.194, "FusedProjectionBackwardOptimizerStep": 6.238, "ProjectionForward": 5.969, "SortRTS": 4.593, "DensifyPostBackward": 4.106, "ComputeTileRanges": 0.37, "MortonSorting": 0.353}}
{"tier": "4090", "box": "60355511", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 84.3, "psnr": 27.270258926763766, "ssim": 0.8765538712827171, "lpips_vgg": 0.22410136402241446, "splats": 670080, "stages": {"RasterizeBackward": 34.965, "FusedProjectionBackwardOptimizerStep": 11.111, "RasterizeForward": 10.529, "ProjectionForward": 7.21, "DensifyPostBackward": 5.533, "SortRTS": 3.991, "ComputeSSIMGradient": 1.86, "MortonSorting": 0.678, "ComputeTileRanges": 0.338}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 76.9, "psnr": 31.672589710780553, "ssim": 0.9182470440864563, "lpips_vgg": 0.20805966325915423, "splats": 1058270, "stages": {"RasterizeBackward": 36.389, "RasterizeForward": 11.039, "FusedProjectionBackwardOptimizerStep": 7.925, "ProjectionForward": 5.307, "SortRTS": 4.583, "DensifyPostBackward": 3.741, "ComputeSSIMGradient": 1.476, "ComputeTileRanges": 0.365, "MortonSorting": 0.342}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 231.1, "psnr": 31.420489774431502, "ssim": 0.9182509081704276, "lpips_vgg": 0.20755577878694578, "splats": 1088263, "stages": {"RasterizeBackward": 141.416, "RasterizeForward": 55.856, "FusedProjectionBackwardOptimizerStep": 8.125, "ComputeSSIMGradient": 5.439, "ProjectionForward": 5.408, "SortRTS": 4.638, "DensifyPostBackward": 3.761, "ComputeTileRanges": 0.367, "MortonSorting": 0.348}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 82.6, "psnr": 31.625960377284457, "ssim": 0.9180066296032496, "lpips_vgg": 0.207889399278107, "splats": 1073255, "stages": {"RasterizeBackward": 36.458, "RasterizeForward": 11.068, "SortRTS": 8.512, "FusedProjectionBackwardOptimizerStep": 8.015, "ProjectionForward": 7.348, "DensifyPostBackward": 3.713, "ComputeSSIMGradient": 1.401, "ComputeTileRanges": 0.38, "MortonSorting": 0.346}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 651.4, "psnr": 31.225949587140764, "ssim": 0.9197552697999137, "lpips_vgg": 0.2076801548729616, "splats": 750031, "stages": {"RasterizeBackward": 437.764, "FusedProjectionBackwardOptimizerStep": 79.48, "ComputeSSIMGradient": 52.212, "RasterizeForward": 50.001, "ProjectionForward": 13.066, "SortRTS": 7.539, "DensifyPostBackward": 5.084, "MortonSorting": 0.886, "ComputeTileRanges": 0.374}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 167.2, "psnr": 31.688781247820174, "ssim": 0.9182273558207921, "lpips_vgg": 0.2075919074790995, "splats": 1078441, "stages": {"RasterizeBackward": 124.664, "RasterizeForward": 11.153, "FusedProjectionBackwardOptimizerStep": 7.924, "ProjectionForward": 5.444, "SortRTS": 4.881, "DensifyPostBackward": 3.806, "ComputeSSIMGradient": 1.486, "ComputeTileRanges": 0.374, "MortonSorting": 0.35}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 101.2, "psnr": 31.608804484776087, "ssim": 0.9181464314460754, "lpips_vgg": 0.20798146876018275, "splats": 1083358, "stages": {"RasterizeBackward": 36.728, "FusedProjectionBackwardOptimizerStep": 30.26, "RasterizeForward": 11.137, "ProjectionForward": 5.373, "SortRTS": 4.77, "DensifyPostBackward": 4.172, "ComputeSSIMGradient": 1.491, "MortonSorting": 0.455, "ComputeTileRanges": 0.38}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 94.3, "psnr": 31.51397285461426, "ssim": 0.920705052784511, "lpips_vgg": 0.20589679878620837, "splats": 1161230, "stages": {"RasterizeBackward": 38.24, "ComputeSSIMGradient": 13.381, "RasterizeForward": 11.691, "FusedProjectionBackwardOptimizerStep": 9.251, "ProjectionForward": 5.584, "SortRTS": 4.848, "DensifyPostBackward": 4.042, "MortonSorting": 0.383, "ComputeTileRanges": 0.381}}
{"tier": "4090", "box": "60355511", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 83.7, "psnr": 31.212946374075752, "ssim": 0.9174489770616804, "lpips_vgg": 0.20932562777165473, "splats": 740935, "stages": {"RasterizeBackward": 31.639, "FusedProjectionBackwardOptimizerStep": 17.617, "RasterizeForward": 9.519, "ProjectionForward": 8.155, "DensifyPostBackward": 4.727, "SortRTS": 4.291, "ComputeSSIMGradient": 1.431, "MortonSorting": 0.829, "ComputeTileRanges": 0.349}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 86.9, "psnr": 25.89394293891059, "ssim": 0.8758349153730605, "lpips_vgg": 0.22306649762418282, "splats": 1066376, "stages": {"RasterizeBackward": 47.042, "RasterizeForward": 14.233, "FusedProjectionBackwardOptimizerStep": 6.167, "ProjectionForward": 5.414, "SortRTS": 4.746, "DensifyPostBackward": 3.819, "ComputeSSIMGradient": 1.864, "ComputeTileRanges": 0.368, "MortonSorting": 0.32}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 288.9, "psnr": 25.55781428019206, "ssim": 0.8747684756914774, "lpips_vgg": 0.22405834712964767, "splats": 1097658, "stages": {"RasterizeBackward": 188.187, "RasterizeForward": 70.456, "ComputeSSIMGradient": 7.085, "FusedProjectionBackwardOptimizerStep": 6.128, "ProjectionForward": 5.278, "SortRTS": 4.561, "DensifyPostBackward": 3.715, "ComputeTileRanges": 0.366, "MortonSorting": 0.317}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 94.1, "psnr": 25.626988940768772, "ssim": 0.8738247222370572, "lpips_vgg": 0.22426859426356346, "splats": 1129966, "stages": {"RasterizeBackward": 48.027, "RasterizeForward": 14.566, "SortRTS": 8.414, "ProjectionForward": 7.735, "FusedProjectionBackwardOptimizerStep": 6.317, "DensifyPostBackward": 3.845, "ComputeSSIMGradient": 1.85, "ComputeTileRanges": 0.377, "MortonSorting": 0.335}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 588.3, "psnr": 24.491263071695965, "ssim": 0.8691693014568753, "lpips_vgg": 0.2436907471048536, "splats": 548688, "stages": {"RasterizeBackward": 393.799, "ComputeSSIMGradient": 73.148, "RasterizeForward": 49.833, "FusedProjectionBackwardOptimizerStep": 46.391, "ProjectionForward": 10.957, "SortRTS": 5.743, "DensifyPostBackward": 5.202, "MortonSorting": 0.617, "ComputeTileRanges": 0.318}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 182.4, "psnr": 25.06351555718316, "ssim": 0.8725941181182861, "lpips_vgg": 0.22690070999232534, "splats": 1118427, "stages": {"RasterizeBackward": 142.567, "RasterizeForward": 14.226, "FusedProjectionBackwardOptimizerStep": 6.18, "ProjectionForward": 5.387, "SortRTS": 4.636, "DensifyPostBackward": 3.898, "ComputeSSIMGradient": 1.868, "ComputeTileRanges": 0.37, "MortonSorting": 0.334}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 106.8, "psnr": 25.937431547376846, "ssim": 0.8756697244114346, "lpips_vgg": 0.22351626353654952, "splats": 1100246, "stages": {"RasterizeBackward": 47.724, "FusedProjectionBackwardOptimizerStep": 25.338, "RasterizeForward": 14.39, "ProjectionForward": 5.482, "SortRTS": 4.499, "DensifyPostBackward": 4.117, "ComputeSSIMGradient": 1.864, "MortonSorting": 0.415, "ComputeTileRanges": 0.363}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 98.0, "psnr": 25.65383466084798, "ssim": 0.8757456408606635, "lpips_vgg": 0.22536804977281014, "splats": 1035890, "stages": {"RasterizeBackward": 44.058, "ComputeSSIMGradient": 18.788, "RasterizeForward": 13.22, "FusedProjectionBackwardOptimizerStep": 5.926, "ProjectionForward": 5.253, "SortRTS": 4.244, "DensifyPostBackward": 3.576, "ComputeTileRanges": 0.354, "MortonSorting": 0.293}}
{"tier": "4090", "box": "60355511", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 78.6, "psnr": 24.827622837490505, "ssim": 0.8650529450840421, "lpips_vgg": 0.24657713968367656, "splats": 627075, "stages": {"RasterizeBackward": 35.876, "FusedProjectionBackwardOptimizerStep": 11.187, "RasterizeForward": 10.652, "ProjectionForward": 6.901, "DensifyPostBackward": 5.278, "SortRTS": 3.629, "ComputeSSIMGradient": 1.833, "MortonSorting": 0.663, "ComputeTileRanges": 0.326}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 133.0, "psnr": 24.326298904418945, "ssim": 0.7238018679618835, "lpips_vgg": 0.3649737682068491, "splats": 2912291, "stages": {"RasterizeBackward": 64.177, "RasterizeForward": 19.503, "DensifyPostBackward": 9.087, "ProjectionForward": 8.42, "FusedProjectionBackwardOptimizerStep": 8.252, "SortRTS": 7.064, "ComputeSSIMGradient": 4.804, "MortonSorting": 1.016, "ComputeTileRanges": 0.483}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 398.9, "psnr": 24.316951599121094, "ssim": 0.7228276610374451, "lpips_vgg": 0.36672870274838537, "splats": 2834816, "stages": {"RasterizeBackward": 242.59, "RasterizeForward": 93.873, "ComputeSSIMGradient": 18.452, "DensifyPostBackward": 8.803, "ProjectionForward": 8.274, "FusedProjectionBackwardOptimizerStep": 8.121, "SortRTS": 7.271, "MortonSorting": 0.978, "ComputeTileRanges": 0.483}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 150.3, "psnr": 24.338337936401366, "ssim": 0.7235907459259033, "lpips_vgg": 0.36554075723120616, "splats": 2897536, "stages": {"RasterizeBackward": 63.985, "RasterizeForward": 19.489, "SortRTS": 17.69, "ProjectionForward": 13.915, "DensifyPostBackward": 9.15, "FusedProjectionBackwardOptimizerStep": 8.242, "ComputeSSIMGradient": 4.792, "MortonSorting": 1.014, "ComputeTileRanges": 0.486}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 1005.9, "psnr": 24.156749725341797, "ssim": 0.7126482558250428, "lpips_vgg": 0.40315154395624897, "splats": 1775161, "stages": {"RasterizeBackward": 644.301, "ComputeSSIMGradient": 142.77, "FusedProjectionBackwardOptimizerStep": 81.006, "RasterizeForward": 79.284, "ProjectionForward": 22.65, "SortRTS": 12.424, "DensifyPostBackward": 11.108, "MortonSorting": 1.781, "ComputeTileRanges": 0.435}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 268.6, "psnr": 24.29755584716797, "ssim": 0.7232455825805664, "lpips_vgg": 0.36568191749000484, "splats": 2904334, "stages": {"RasterizeBackward": 199.593, "RasterizeForward": 19.531, "DensifyPostBackward": 9.119, "ProjectionForward": 8.415, "FusedProjectionBackwardOptimizerStep": 8.12, "SortRTS": 7.481, "ComputeSSIMGradient": 4.808, "MortonSorting": 1.02, "ComputeTileRanges": 0.493}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 167.9, "psnr": 24.330544738769532, "ssim": 0.7235276985168457, "lpips_vgg": 0.36530535827898014, "splats": 2901073, "stages": {"RasterizeBackward": 64.288, "FusedProjectionBackwardOptimizerStep": 40.551, "RasterizeForward": 19.554, "DensifyPostBackward": 9.831, "ProjectionForward": 8.245, "SortRTS": 7.22, "ComputeSSIMGradient": 4.804, "MortonSorting": 1.262, "ComputeTileRanges": 0.495}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 147.8, "psnr": 24.05930694580078, "ssim": 0.7108254432678223, "lpips_vgg": 0.40184933472615164, "splats": 2201702, "stages": {"RasterizeBackward": 56.595, "ComputeSSIMGradient": 36.555, "RasterizeForward": 17.667, "ProjectionForward": 7.126, "DensifyPostBackward": 7.125, "FusedProjectionBackwardOptimizerStep": 6.334, "SortRTS": 5.89, "MortonSorting": 0.691, "ComputeTileRanges": 0.433}}
{"tier": "4090", "box": "60355511", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 149.0, "psnr": 24.513816833496094, "ssim": 0.7277308344841004, "lpips_vgg": 0.3636499785400392, "splats": 2525031, "stages": {"RasterizeBackward": 60.477, "FusedProjectionBackwardOptimizerStep": 21.842, "RasterizeForward": 18.178, "DensifyPostBackward": 14.101, "ProjectionForward": 11.472, "SortRTS": 6.665, "ComputeSSIMGradient": 4.812, "MortonSorting": 2.462, "ComputeTileRanges": 0.47}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 115.6, "psnr": 22.7648320320325, "ssim": 0.8301630341089689, "lpips_vgg": 0.2546541273597419, "splats": 1607396, "stages": {"RasterizeBackward": 58.192, "RasterizeForward": 17.608, "ProjectionForward": 8.277, "FusedProjectionBackwardOptimizerStep": 8.145, "SortRTS": 6.833, "DensifyPostBackward": 5.246, "ComputeSSIMGradient": 2.228, "MortonSorting": 0.522, "ComputeTileRanges": 0.476}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 358.7, "psnr": 22.963450407370544, "ssim": 0.831552736270122, "lpips_vgg": 0.2526087110669623, "splats": 1627248, "stages": {"RasterizeBackward": 226.671, "RasterizeForward": 85.101, "ComputeSSIMGradient": 8.543, "ProjectionForward": 8.264, "FusedProjectionBackwardOptimizerStep": 8.197, "SortRTS": 6.863, "DensifyPostBackward": 5.25, "MortonSorting": 0.522, "ComputeTileRanges": 0.475}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 127.5, "psnr": 22.73149392543695, "ssim": 0.8300818220163003, "lpips_vgg": 0.2548645388696243, "splats": 1577667, "stages": {"RasterizeBackward": 58.221, "RasterizeForward": 17.674, "SortRTS": 16.103, "ProjectionForward": 11.429, "FusedProjectionBackwardOptimizerStep": 8.051, "DensifyPostBackward": 5.214, "ComputeSSIMGradient": 2.172, "MortonSorting": 0.508, "ComputeTileRanges": 0.441}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 705.2, "psnr": 22.071232037666515, "ssim": 0.8279627744968121, "lpips_vgg": 0.2649703427290472, "splats": 605270, "stages": {"RasterizeBackward": 474.526, "ComputeSSIMGradient": 80.931, "RasterizeForward": 58.225, "FusedProjectionBackwardOptimizerStep": 53.09, "ProjectionForward": 13.368, "SortRTS": 10.253, "DensifyPostBackward": 5.658, "MortonSorting": 0.653, "ComputeTileRanges": 0.404}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 232.0, "psnr": 22.852107463738857, "ssim": 0.8298563911364629, "lpips_vgg": 0.25405766362516363, "splats": 1582661, "stages": {"RasterizeBackward": 173.03, "RasterizeForward": 17.862, "ProjectionForward": 8.346, "FusedProjectionBackwardOptimizerStep": 7.897, "SortRTS": 7.066, "DensifyPostBackward": 5.359, "ComputeSSIMGradient": 2.229, "MortonSorting": 0.513, "ComputeTileRanges": 0.481}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 140.6, "psnr": 22.717429381150467, "ssim": 0.8308602219972855, "lpips_vgg": 0.2537560176171697, "splats": 1569734, "stages": {"RasterizeBackward": 57.814, "FusedProjectionBackwardOptimizerStep": 30.507, "RasterizeForward": 17.521, "ProjectionForward": 8.088, "SortRTS": 6.829, "DensifyPostBackward": 5.68, "ComputeSSIMGradient": 2.229, "MortonSorting": 0.661, "ComputeTileRanges": 0.477}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 136.9, "psnr": 22.864755337054913, "ssim": 0.833467307763222, "lpips_vgg": 0.25398823505247403, "splats": 1662965, "stages": {"RasterizeBackward": 59.099, "ComputeSSIMGradient": 20.623, "RasterizeForward": 17.89, "ProjectionForward": 8.143, "FusedProjectionBackwardOptimizerStep": 7.892, "SortRTS": 6.652, "DensifyPostBackward": 5.188, "MortonSorting": 0.506, "ComputeTileRanges": 0.47}}
{"tier": "4090", "box": "60355511", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 97.8, "psnr": 22.470897576747795, "ssim": 0.826830689723675, "lpips_vgg": 0.2631267499085165, "splats": 652122, "stages": {"RasterizeBackward": 40.098, "FusedProjectionBackwardOptimizerStep": 13.72, "RasterizeForward": 12.545, "ProjectionForward": 8.914, "DensifyPostBackward": 5.968, "SortRTS": 5.188, "ComputeSSIMGradient": 2.112, "MortonSorting": 0.697, "ComputeTileRanges": 0.398}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 96.4, "psnr": 26.061596751213074, "ssim": 0.7913163714110851, "lpips_vgg": 0.38500956863736363, "splats": 2282236, "stages": {"RasterizeBackward": 44.931, "RasterizeForward": 13.459, "DensifyPostBackward": 6.647, "ProjectionForward": 6.597, "FusedProjectionBackwardOptimizerStep": 5.531, "ComputeSSIMGradient": 4.873, "SortRTS": 4.81, "MortonSorting": 0.751, "ComputeTileRanges": 0.38}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 278.2, "psnr": 26.052488207817078, "ssim": 0.7903808727860451, "lpips_vgg": 0.38720965661798723, "splats": 2149172, "stages": {"RasterizeBackward": 166.295, "RasterizeForward": 63.658, "ComputeSSIMGradient": 18.738, "ProjectionForward": 6.279, "DensifyPostBackward": 6.184, "FusedProjectionBackwardOptimizerStep": 5.086, "SortRTS": 4.722, "MortonSorting": 0.693, "ComputeTileRanges": 0.376}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 106.3, "psnr": 26.158512473106384, "ssim": 0.7917171977460384, "lpips_vgg": 0.38564163862443007, "splats": 2270074, "stages": {"RasterizeBackward": 44.789, "RasterizeForward": 13.437, "ProjectionForward": 11.195, "SortRTS": 9.8, "DensifyPostBackward": 6.745, "FusedProjectionBackwardOptimizerStep": 5.434, "ComputeSSIMGradient": 4.86, "MortonSorting": 0.746, "ComputeTileRanges": 0.399}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 742.7, "psnr": 25.999343037605286, "ssim": 0.7936700135469437, "lpips_vgg": 0.40661430279548444, "splats": 1461054, "stages": {"RasterizeBackward": 452.088, "ComputeSSIMGradient": 144.892, "FusedProjectionBackwardOptimizerStep": 54.223, "RasterizeForward": 49.473, "ProjectionForward": 18.328, "DensifyPostBackward": 8.417, "SortRTS": 6.445, "MortonSorting": 1.381, "ComputeTileRanges": 0.351}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 202.3, "psnr": 26.1509450674057, "ssim": 0.7911419123411179, "lpips_vgg": 0.3857433766006166, "splats": 2298126, "stages": {"RasterizeBackward": 153.005, "RasterizeForward": 13.481, "DensifyPostBackward": 6.563, "ProjectionForward": 6.45, "FusedProjectionBackwardOptimizerStep": 5.294, "SortRTS": 4.95, "ComputeSSIMGradient": 4.873, "MortonSorting": 0.759, "ComputeTileRanges": 0.383}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 121.1, "psnr": 26.135040283203125, "ssim": 0.7915462702512741, "lpips_vgg": 0.3862561113029992, "splats": 2267940, "stages": {"RasterizeBackward": 44.776, "FusedProjectionBackwardOptimizerStep": 29.319, "RasterizeForward": 13.387, "DensifyPostBackward": 7.365, "ProjectionForward": 6.385, "SortRTS": 4.93, "ComputeSSIMGradient": 4.87, "MortonSorting": 0.961, "ComputeTileRanges": 0.386}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 110.0, "psnr": 25.69719648361206, "ssim": 0.7879003584384918, "lpips_vgg": 0.409682869415853, "splats": 1552536, "stages": {"ComputeSSIMGradient": 37.145, "RasterizeBackward": 36.09, "RasterizeForward": 11.233, "ProjectionForward": 5.405, "DensifyPostBackward": 5.099, "SortRTS": 4.053, "FusedProjectionBackwardOptimizerStep": 3.484, "MortonSorting": 0.436, "ComputeTileRanges": 0.345}}
{"tier": "4090", "box": "60355511", "scene": "stump", "arm": "sh3", "seed": 1, "time_s": 104.9, "psnr": 26.370563626289368, "ssim": 0.7977285757660866, "lpips_vgg": 0.3834366650146886, "splats": 2054728, "stages": {"RasterizeBackward": 40.441, "FusedProjectionBackwardOptimizerStep": 14.021, "RasterizeForward": 12.005, "DensifyPostBackward": 10.811, "ProjectionForward": 8.729, "ComputeSSIMGradient": 4.861, "SortRTS": 4.507, "MortonSorting": 1.897, "ComputeTileRanges": 0.363}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 97.2, "psnr": 22.80561089515686, "ssim": 0.7293788805603981, "lpips_vgg": 0.31053108995613765, "splats": 1759419, "stages": {"RasterizeBackward": 46.686, "RasterizeForward": 13.962, "FusedProjectionBackwardOptimizerStep": 8.505, "ProjectionForward": 6.927, "SortRTS": 5.662, "DensifyPostBackward": 5.142, "ComputeSSIMGradient": 1.896, "MortonSorting": 0.522, "ComputeTileRanges": 0.418}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 288.2, "psnr": 22.467114424705507, "ssim": 0.7266529932618141, "lpips_vgg": 0.31090423304755277, "splats": 1764487, "stages": {"RasterizeBackward": 177.939, "RasterizeForward": 67.361, "FusedProjectionBackwardOptimizerStep": 8.53, "ComputeSSIMGradient": 7.196, "ProjectionForward": 6.848, "SortRTS": 5.69, "DensifyPostBackward": 5.149, "MortonSorting": 0.52, "ComputeTileRanges": 0.415}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 108.4, "psnr": 22.72648220062256, "ssim": 0.7292849019169807, "lpips_vgg": 0.31034103595212975, "splats": 1762425, "stages": {"RasterizeBackward": 46.133, "RasterizeForward": 13.937, "SortRTS": 13.12, "ProjectionForward": 10.201, "FusedProjectionBackwardOptimizerStep": 8.501, "DensifyPostBackward": 5.21, "ComputeSSIMGradient": 1.836, "MortonSorting": 0.525, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 642.6, "psnr": 21.698990917205812, "ssim": 0.7187007695436478, "lpips_vgg": 0.32823289366450753, "splats": 923384, "stages": {"RasterizeBackward": 417.512, "ComputeSSIMGradient": 72.338, "FusedProjectionBackwardOptimizerStep": 64.506, "RasterizeForward": 49.107, "ProjectionForward": 14.754, "SortRTS": 9.245, "DensifyPostBackward": 6.25, "MortonSorting": 0.87, "ComputeTileRanges": 0.4}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 199.2, "psnr": 22.329209280014037, "ssim": 0.7266389235854149, "lpips_vgg": 0.3114904084821476, "splats": 1777494, "stages": {"RasterizeBackward": 147.378, "RasterizeForward": 13.913, "FusedProjectionBackwardOptimizerStep": 8.365, "ProjectionForward": 7.05, "SortRTS": 5.927, "DensifyPostBackward": 5.274, "ComputeSSIMGradient": 1.898, "MortonSorting": 0.53, "ComputeTileRanges": 0.423}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 123.4, "psnr": 22.54823248386383, "ssim": 0.7279205620288849, "lpips_vgg": 0.3104709475519654, "splats": 1771764, "stages": {"RasterizeBackward": 46.488, "FusedProjectionBackwardOptimizerStep": 32.36, "RasterizeForward": 13.92, "ProjectionForward": 7.073, "SortRTS": 5.818, "DensifyPostBackward": 5.667, "ComputeSSIMGradient": 1.903, "MortonSorting": 0.689, "ComputeTileRanges": 0.428}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 112.2, "psnr": 22.359942507743835, "ssim": 0.7278000876307488, "lpips_vgg": 0.3142012423796461, "splats": 1779566, "stages": {"RasterizeBackward": 44.391, "ComputeSSIMGradient": 18.743, "RasterizeForward": 13.435, "FusedProjectionBackwardOptimizerStep": 8.157, "ProjectionForward": 6.976, "SortRTS": 5.535, "DensifyPostBackward": 5.313, "MortonSorting": 0.503, "ComputeTileRanges": 0.411}}
{"tier": "4090", "box": "60355511", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 93.4, "psnr": 21.86756227016449, "ssim": 0.7187522262334823, "lpips_vgg": 0.3245246641768366, "splats": 996813, "stages": {"RasterizeBackward": 34.355, "FusedProjectionBackwardOptimizerStep": 16.202, "RasterizeForward": 10.418, "ProjectionForward": 8.958, "DensifyPostBackward": 6.612, "SortRTS": 5.052, "ComputeSSIMGradient": 1.837, "MortonSorting": 0.91, "ComputeTileRanges": 0.392}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 104.0, "psnr": 21.895578454180463, "ssim": 0.7072856237248677, "lpips_vgg": 0.325277564312558, "splats": 2546381, "stages": {"RasterizeBackward": 48.641, "RasterizeForward": 13.842, "FusedProjectionBackwardOptimizerStep": 9.982, "ProjectionForward": 7.308, "DensifyPostBackward": 6.944, "SortRTS": 5.613, "ComputeSSIMGradient": 1.927, "MortonSorting": 0.919, "ComputeTileRanges": 0.417}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 299.9, "psnr": 21.408364272699124, "ssim": 0.692113855263082, "lpips_vgg": 0.3313166374758576, "splats": 2534901, "stages": {"RasterizeBackward": 182.616, "RasterizeForward": 69.252, "FusedProjectionBackwardOptimizerStep": 9.918, "ProjectionForward": 7.36, "ComputeSSIMGradient": 7.296, "DensifyPostBackward": 6.852, "SortRTS": 5.883, "MortonSorting": 0.903, "ComputeTileRanges": 0.418}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 115.9, "psnr": 21.7795722775343, "ssim": 0.7069649492822042, "lpips_vgg": 0.32626415831227057, "splats": 2538005, "stages": {"RasterizeBackward": 48.46, "RasterizeForward": 13.823, "SortRTS": 12.517, "ProjectionForward": 12.192, "FusedProjectionBackwardOptimizerStep": 9.922, "DensifyPostBackward": 7.002, "ComputeSSIMGradient": 1.86, "MortonSorting": 0.916, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 771.8, "psnr": 21.106330708759586, "ssim": 0.7043293074863713, "lpips_vgg": 0.33009697608703775, "splats": 2014418, "stages": {"RasterizeBackward": 477.524, "FusedProjectionBackwardOptimizerStep": 108.191, "ComputeSSIMGradient": 72.676, "RasterizeForward": 58.711, "ProjectionForward": 23.796, "DensifyPostBackward": 11.554, "SortRTS": 9.495, "MortonSorting": 2.039, "ComputeTileRanges": 0.378}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 201.4, "psnr": 22.047826394802186, "ssim": 0.7087239375928553, "lpips_vgg": 0.3250188483927783, "splats": 2541377, "stages": {"RasterizeBackward": 146.932, "RasterizeForward": 13.786, "FusedProjectionBackwardOptimizerStep": 9.813, "ProjectionForward": 7.292, "DensifyPostBackward": 6.909, "SortRTS": 5.592, "ComputeSSIMGradient": 1.919, "MortonSorting": 0.918, "ComputeTileRanges": 0.411}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 139.0, "psnr": 21.799283027648926, "ssim": 0.7057221822622346, "lpips_vgg": 0.3270303376950068, "splats": 2532453, "stages": {"RasterizeBackward": 48.447, "FusedProjectionBackwardOptimizerStep": 44.034, "RasterizeForward": 13.78, "DensifyPostBackward": 7.662, "ProjectionForward": 7.496, "SortRTS": 5.672, "ComputeSSIMGradient": 1.925, "MortonSorting": 1.15, "ComputeTileRanges": 0.417}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 123.7, "psnr": 21.644550044362138, "ssim": 0.713329124741438, "lpips_vgg": 0.31751806751942474, "splats": 2743256, "stages": {"RasterizeBackward": 49.557, "ComputeSSIMGradient": 18.641, "RasterizeForward": 14.063, "FusedProjectionBackwardOptimizerStep": 10.954, "ProjectionForward": 7.71, "DensifyPostBackward": 7.206, "SortRTS": 5.774, "MortonSorting": 0.971, "ComputeTileRanges": 0.424}}
{"tier": "4090", "box": "60355511", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 112.3, "psnr": 21.43775972505895, "ssim": 0.697696063576675, "lpips_vgg": 0.33847322860495155, "splats": 1912901, "stages": {"RasterizeBackward": 40.097, "FusedProjectionBackwardOptimizerStep": 21.641, "RasterizeForward": 11.383, "DensifyPostBackward": 10.946, "ProjectionForward": 10.605, "SortRTS": 5.094, "ComputeSSIMGradient": 1.894, "MortonSorting": 1.832, "ComputeTileRanges": 0.39}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 65.7, "psnr": 29.614596112569174, "ssim": 0.9106653392314911, "lpips_vgg": 0.2838790320154138, "splats": 695635, "stages": {"RasterizeBackward": 33.598, "RasterizeForward": 10.164, "ProjectionForward": 4.071, "SortRTS": 3.936, "FusedProjectionBackwardOptimizerStep": 3.556, "DensifyPostBackward": 2.847, "ComputeSSIMGradient": 1.44, "ComputeTileRanges": 0.338, "MortonSorting": 0.206}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 203.0, "psnr": 29.651134808858234, "ssim": 0.9106605470180511, "lpips_vgg": 0.28373615108876143, "splats": 682133, "stages": {"RasterizeBackward": 129.051, "RasterizeForward": 48.213, "ComputeSSIMGradient": 5.428, "ProjectionForward": 4.064, "SortRTS": 3.954, "FusedProjectionBackwardOptimizerStep": 3.555, "DensifyPostBackward": 2.806, "ComputeTileRanges": 0.338, "MortonSorting": 0.2}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 69.6, "psnr": 29.673379135131835, "ssim": 0.9106881697972615, "lpips_vgg": 0.283710140723208, "splats": 690849, "stages": {"RasterizeBackward": 33.539, "RasterizeForward": 10.155, "SortRTS": 6.631, "ProjectionForward": 5.542, "FusedProjectionBackwardOptimizerStep": 3.544, "DensifyPostBackward": 2.888, "ComputeSSIMGradient": 1.446, "ComputeTileRanges": 0.346, "MortonSorting": 0.207}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 539.6, "psnr": 28.878579266866048, "ssim": 0.9108399550120035, "lpips_vgg": 0.2855463110161163, "splats": 502478, "stages": {"RasterizeBackward": 372.092, "ComputeSSIMGradient": 52.377, "RasterizeForward": 45.771, "FusedProjectionBackwardOptimizerStep": 42.736, "ProjectionForward": 9.866, "SortRTS": 6.176, "DensifyPostBackward": 4.103, "MortonSorting": 0.557, "ComputeTileRanges": 0.333}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 138.0, "psnr": 29.656477165222167, "ssim": 0.9107536137104034, "lpips_vgg": 0.2839959718860116, "splats": 691335, "stages": {"RasterizeBackward": 106.437, "RasterizeForward": 10.177, "ProjectionForward": 4.052, "SortRTS": 3.939, "FusedProjectionBackwardOptimizerStep": 3.48, "DensifyPostBackward": 2.833, "ComputeSSIMGradient": 1.438, "ComputeTileRanges": 0.338, "MortonSorting": 0.206}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 77.3, "psnr": 29.656970850626628, "ssim": 0.9106084287166596, "lpips_vgg": 0.283998581875255, "splats": 685948, "stages": {"RasterizeBackward": 33.642, "FusedProjectionBackwardOptimizerStep": 15.154, "RasterizeForward": 10.184, "ProjectionForward": 4.113, "SortRTS": 3.935, "DensifyPostBackward": 3.079, "ComputeSSIMGradient": 1.438, "ComputeTileRanges": 0.34, "MortonSorting": 0.247}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 76.0, "psnr": 29.52844174702962, "ssim": 0.9135091026624044, "lpips_vgg": 0.28302265497933077, "splats": 680013, "stages": {"RasterizeBackward": 32.761, "ComputeSSIMGradient": 13.468, "RasterizeForward": 9.928, "ProjectionForward": 3.963, "SortRTS": 3.861, "FusedProjectionBackwardOptimizerStep": 3.485, "DensifyPostBackward": 2.857, "ComputeTileRanges": 0.339, "MortonSorting": 0.198}}
{"tier": "4090", "box": "60355511", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 71.3, "psnr": 29.007574844360352, "ssim": 0.9081196010112762, "lpips_vgg": 0.28562461304551423, "splats": 510989, "stages": {"RasterizeBackward": 31.683, "FusedProjectionBackwardOptimizerStep": 9.842, "RasterizeForward": 9.527, "ProjectionForward": 5.754, "DensifyPostBackward": 3.878, "SortRTS": 3.796, "ComputeSSIMGradient": 1.439, "MortonSorting": 0.557, "ComputeTileRanges": 0.331}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 272.0, "psnr": 25.702221128675674, "ssim": 0.8739524616135491, "lpips_vgg": 0.2253234109063829, "splats": 1097888, "stages": {"RasterizeBackward": 175.633, "RasterizeForward": 66.342, "ComputeSSIMGradient": 6.882, "FusedProjectionBackwardOptimizerStep": 6.186, "ProjectionForward": 5.275, "SortRTS": 4.285, "DensifyPostBackward": 3.748, "ComputeTileRanges": 0.323, "MortonSorting": 0.316}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 89.7, "psnr": 25.496355904473198, "ssim": 0.8732571999231974, "lpips_vgg": 0.2248421662594749, "splats": 1100608, "stages": {"RasterizeBackward": 45.439, "RasterizeForward": 13.624, "SortRTS": 7.955, "ProjectionForward": 7.201, "FusedProjectionBackwardOptimizerStep": 6.267, "DensifyPostBackward": 3.816, "ComputeSSIMGradient": 1.771, "ComputeTileRanges": 0.33, "MortonSorting": 0.326}}
{"tier": "4090", "box": "60357431", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 567.4, "psnr": 24.70019594828288, "ssim": 0.8712180919117398, "lpips_vgg": 0.24076532951235943, "splats": 555060, "stages": {"RasterizeBackward": 376.146, "ComputeSSIMGradient": 73.103, "RasterizeForward": 47.363, "FusedProjectionBackwardOptimizerStep": 45.716, "ProjectionForward": 10.623, "SortRTS": 5.522, "DensifyPostBackward": 5.244, "MortonSorting": 0.613, "ComputeTileRanges": 0.304}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 389.8, "psnr": 24.326554641723632, "ssim": 0.7231521534919739, "lpips_vgg": 0.36660588461443294, "splats": 2820335, "stages": {"RasterizeBackward": 236.31, "RasterizeForward": 91.449, "ComputeSSIMGradient": 18.378, "DensifyPostBackward": 8.809, "FusedProjectionBackwardOptimizerStep": 8.12, "ProjectionForward": 7.861, "SortRTS": 6.687, "MortonSorting": 0.971, "ComputeTileRanges": 0.431}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 147.9, "psnr": 24.336025619506835, "ssim": 0.7236986136436463, "lpips_vgg": 0.36508976745786176, "splats": 2916509, "stages": {"RasterizeBackward": 62.367, "RasterizeForward": 18.987, "SortRTS": 17.604, "ProjectionForward": 13.668, "DensifyPostBackward": 9.12, "FusedProjectionBackwardOptimizerStep": 8.268, "ComputeSSIMGradient": 4.735, "MortonSorting": 1.015, "ComputeTileRanges": 0.426}}
{"tier": "4090", "box": "60357431", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 983.7, "psnr": 24.145744552612303, "ssim": 0.7123934197425842, "lpips_vgg": 0.40373130684533015, "splats": 1769982, "stages": {"RasterizeBackward": 625.97, "ComputeSSIMGradient": 142.653, "FusedProjectionBackwardOptimizerStep": 80.426, "RasterizeForward": 77.239, "ProjectionForward": 21.917, "SortRTS": 12.333, "DensifyPostBackward": 11.035, "MortonSorting": 1.77, "ComputeTileRanges": 0.405}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 352.7, "psnr": 22.875225849640675, "ssim": 0.8317685769154475, "lpips_vgg": 0.25376092355926466, "splats": 1603588, "stages": {"RasterizeBackward": 221.411, "RasterizeForward": 83.473, "ComputeSSIMGradient": 8.435, "FusedProjectionBackwardOptimizerStep": 8.062, "ProjectionForward": 7.999, "SortRTS": 6.531, "DensifyPostBackward": 5.261, "MortonSorting": 0.511, "ComputeTileRanges": 0.428}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 126.5, "psnr": 22.552300550998787, "ssim": 0.8274888533812302, "lpips_vgg": 0.2549709426668581, "splats": 1571066, "stages": {"RasterizeBackward": 55.638, "RasterizeForward": 16.902, "SortRTS": 16.237, "ProjectionForward": 11.189, "FusedProjectionBackwardOptimizerStep": 8.084, "DensifyPostBackward": 5.243, "ComputeSSIMGradient": 2.123, "MortonSorting": 0.511, "ComputeTileRanges": 0.395}}
{"tier": "4090", "box": "60357431", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 695.0, "psnr": 22.43476525331155, "ssim": 0.82903664234357, "lpips_vgg": 0.26296550261962093, "splats": 618215, "stages": {"RasterizeBackward": 462.666, "ComputeSSIMGradient": 80.84, "RasterizeForward": 56.93, "FusedProjectionBackwardOptimizerStep": 53.571, "ProjectionForward": 13.289, "SortRTS": 10.264, "DensifyPostBackward": 5.891, "MortonSorting": 0.663, "ComputeTileRanges": 0.389}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "ours", "seed": 1, "time_s": 95.4, "psnr": 26.033236026763916, "ssim": 0.7910880818963051, "lpips_vgg": 0.3853187664709875, "splats": 2269697, "stages": {"RasterizeBackward": 43.521, "RasterizeForward": 12.995, "DensifyPostBackward": 6.729, "ProjectionForward": 6.421, "FusedProjectionBackwardOptimizerStep": 5.433, "ComputeSSIMGradient": 4.827, "SortRTS": 4.531, "MortonSorting": 0.746, "ComputeTileRanges": 0.334}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 272.2, "psnr": 26.088712453842163, "ssim": 0.7903239279985428, "lpips_vgg": 0.3875210640581279, "splats": 2158113, "stages": {"RasterizeBackward": 161.483, "RasterizeForward": 61.77, "ComputeSSIMGradient": 18.657, "DensifyPostBackward": 6.228, "ProjectionForward": 6.124, "FusedProjectionBackwardOptimizerStep": 5.085, "SortRTS": 4.379, "MortonSorting": 0.69, "ComputeTileRanges": 0.323}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 104.4, "psnr": 26.174086570739746, "ssim": 0.7914606854319572, "lpips_vgg": 0.3855487767301302, "splats": 2287441, "stages": {"RasterizeBackward": 43.549, "RasterizeForward": 13.014, "ProjectionForward": 10.953, "SortRTS": 9.61, "DensifyPostBackward": 6.696, "FusedProjectionBackwardOptimizerStep": 5.423, "ComputeSSIMGradient": 4.815, "MortonSorting": 0.754, "ComputeTileRanges": 0.342}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 727.7, "psnr": 25.965599417686462, "ssim": 0.7937010079622269, "lpips_vgg": 0.4062295191870587, "splats": 1471774, "stages": {"RasterizeBackward": 440.191, "ComputeSSIMGradient": 144.573, "FusedProjectionBackwardOptimizerStep": 54.079, "RasterizeForward": 48.15, "ProjectionForward": 17.615, "DensifyPostBackward": 8.43, "SortRTS": 6.229, "MortonSorting": 1.39, "ComputeTileRanges": 0.321}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "bwd_gsplat", "seed": 1, "time_s": 196.4, "psnr": 26.151174306869507, "ssim": 0.7916258759796619, "lpips_vgg": 0.3855451070695552, "splats": 2293747, "stages": {"RasterizeBackward": 147.871, "RasterizeForward": 13.003, "DensifyPostBackward": 6.606, "ProjectionForward": 6.255, "FusedProjectionBackwardOptimizerStep": 5.248, "ComputeSSIMGradient": 4.825, "SortRTS": 4.515, "MortonSorting": 0.753, "ComputeTileRanges": 0.331}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "adam_std", "seed": 1, "time_s": 119.2, "psnr": 26.119860887527466, "ssim": 0.7908187806606293, "lpips_vgg": 0.386375744435836, "splats": 2282049, "stages": {"RasterizeBackward": 43.645, "FusedProjectionBackwardOptimizerStep": 29.3, "RasterizeForward": 13.02, "DensifyPostBackward": 7.388, "ProjectionForward": 6.457, "ComputeSSIMGradient": 4.823, "SortRTS": 4.563, "MortonSorting": 0.96, "ComputeTileRanges": 0.332}}
{"tier": "4090", "box": "60357431", "scene": "stump", "arm": "loss_std", "seed": 1, "time_s": 108.3, "psnr": 25.715346455574036, "ssim": 0.7880845293402672, "lpips_vgg": 0.40987290292005124, "splats": 1546358, "stages": {"ComputeSSIMGradient": 37.042, "RasterizeBackward": 34.838, "RasterizeForward": 10.83, "ProjectionForward": 5.272, "DensifyPostBackward": 5.05, "SortRTS": 3.716, "FusedProjectionBackwardOptimizerStep": 3.44, "MortonSorting": 0.434, "ComputeTileRanges": 0.294}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 98.0, "psnr": 22.71032283306122, "ssim": 0.7299768388271332, "lpips_vgg": 0.31030714923433145, "splats": 1787758, "stages": {"RasterizeBackward": 45.85, "RasterizeForward": 13.665, "FusedProjectionBackwardOptimizerStep": 8.585, "ProjectionForward": 6.8, "SortRTS": 5.499, "DensifyPostBackward": 5.334, "ComputeSSIMGradient": 1.813, "MortonSorting": 0.532, "ComputeTileRanges": 0.372}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 283.0, "psnr": 22.61382269859314, "ssim": 0.7291750937700272, "lpips_vgg": 0.31037427255574845, "splats": 1769318, "stages": {"RasterizeBackward": 173.381, "RasterizeForward": 65.723, "FusedProjectionBackwardOptimizerStep": 8.522, "ComputeSSIMGradient": 7.044, "ProjectionForward": 6.905, "SortRTS": 5.387, "DensifyPostBackward": 5.173, "MortonSorting": 0.518, "ComputeTileRanges": 0.372}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 107.7, "psnr": 22.693161487579346, "ssim": 0.7295176237821579, "lpips_vgg": 0.31095372915496233, "splats": 1769673, "stages": {"RasterizeBackward": 44.962, "RasterizeForward": 13.516, "SortRTS": 13.062, "ProjectionForward": 10.182, "FusedProjectionBackwardOptimizerStep": 8.526, "DensifyPostBackward": 5.212, "ComputeSSIMGradient": 1.778, "MortonSorting": 0.525, "ComputeTileRanges": 0.389}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 627.4, "psnr": 21.603463172912598, "ssim": 0.7176799774169922, "lpips_vgg": 0.3285688409097843, "splats": 921871, "stages": {"RasterizeBackward": 403.005, "ComputeSSIMGradient": 72.319, "FusedProjectionBackwardOptimizerStep": 63.994, "RasterizeForward": 47.684, "ProjectionForward": 14.179, "SortRTS": 8.951, "DensifyPostBackward": 6.339, "MortonSorting": 0.864, "ComputeTileRanges": 0.376}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "bwd_gsplat", "seed": 1, "time_s": 194.1, "psnr": 22.39278464317322, "ssim": 0.7267589256167412, "lpips_vgg": 0.31137661601239475, "splats": 1768074, "stages": {"RasterizeBackward": 142.438, "RasterizeForward": 13.452, "FusedProjectionBackwardOptimizerStep": 8.31, "ProjectionForward": 6.941, "SortRTS": 5.392, "DensifyPostBackward": 5.245, "ComputeSSIMGradient": 1.821, "MortonSorting": 0.525, "ComputeTileRanges": 0.367}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "adam_std", "seed": 1, "time_s": 120.6, "psnr": 22.2514527797699, "ssim": 0.7233151078224183, "lpips_vgg": 0.31286463721079094, "splats": 1770897, "stages": {"RasterizeBackward": 44.825, "FusedProjectionBackwardOptimizerStep": 32.13, "RasterizeForward": 13.424, "ProjectionForward": 6.787, "DensifyPostBackward": 5.681, "SortRTS": 5.421, "ComputeSSIMGradient": 1.831, "MortonSorting": 0.687, "ComputeTileRanges": 0.374}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "loss_std", "seed": 1, "time_s": 111.2, "psnr": 22.417273902893065, "ssim": 0.7296070799231529, "lpips_vgg": 0.3136948102178979, "splats": 1794708, "stages": {"RasterizeBackward": 43.235, "ComputeSSIMGradient": 18.663, "RasterizeForward": 13.048, "FusedProjectionBackwardOptimizerStep": 8.199, "ProjectionForward": 6.806, "DensifyPostBackward": 5.449, "SortRTS": 5.275, "MortonSorting": 0.506, "ComputeTileRanges": 0.361}}
{"tier": "4090", "box": "60357431", "scene": "Caterpillar", "arm": "sh3", "seed": 1, "time_s": 91.6, "psnr": 21.87508358955383, "ssim": 0.719289767742157, "lpips_vgg": 0.3247113142103314, "splats": 975175, "stages": {"RasterizeBackward": 33.157, "FusedProjectionBackwardOptimizerStep": 16.165, "RasterizeForward": 10.031, "ProjectionForward": 8.715, "DensifyPostBackward": 6.543, "SortRTS": 4.764, "ComputeSSIMGradient": 1.742, "MortonSorting": 0.888, "ComputeTileRanges": 0.338}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 101.9, "psnr": 21.79003399174388, "ssim": 0.7062285004592523, "lpips_vgg": 0.3262581886820174, "splats": 2516751, "stages": {"RasterizeBackward": 46.91, "RasterizeForward": 13.286, "FusedProjectionBackwardOptimizerStep": 9.818, "ProjectionForward": 7.166, "DensifyPostBackward": 6.871, "SortRTS": 5.311, "ComputeSSIMGradient": 1.842, "MortonSorting": 0.905, "ComputeTileRanges": 0.36}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 290.9, "psnr": 21.976600437629514, "ssim": 0.7073447021042428, "lpips_vgg": 0.32544639423339927, "splats": 2515644, "stages": {"RasterizeBackward": 176.753, "RasterizeForward": 66.956, "FusedProjectionBackwardOptimizerStep": 9.806, "ComputeSSIMGradient": 7.117, "ProjectionForward": 7.071, "DensifyPostBackward": 6.806, "SortRTS": 5.26, "MortonSorting": 0.892, "ComputeTileRanges": 0.365}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 113.7, "psnr": 21.713166981208616, "ssim": 0.7067097280083633, "lpips_vgg": 0.3263659167507749, "splats": 2541431, "stages": {"RasterizeBackward": 47.106, "RasterizeForward": 13.379, "SortRTS": 12.04, "ProjectionForward": 11.84, "FusedProjectionBackwardOptimizerStep": 9.925, "DensifyPostBackward": 6.943, "ComputeSSIMGradient": 1.796, "MortonSorting": 0.912, "ComputeTileRanges": 0.374}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 760.7, "psnr": 21.209730520481017, "ssim": 0.7061337029061666, "lpips_vgg": 0.329082454128598, "splats": 2032469, "stages": {"RasterizeBackward": 466.473, "FusedProjectionBackwardOptimizerStep": 108.464, "ComputeSSIMGradient": 72.602, "RasterizeForward": 57.567, "ProjectionForward": 23.507, "DensifyPostBackward": 11.595, "SortRTS": 9.476, "MortonSorting": 2.055, "ComputeTileRanges": 0.382}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 198.2, "psnr": 21.788241642277416, "ssim": 0.7061370538502205, "lpips_vgg": 0.3264019902588086, "splats": 2545500, "stages": {"RasterizeBackward": 142.963, "RasterizeForward": 13.379, "FusedProjectionBackwardOptimizerStep": 9.846, "ProjectionForward": 7.118, "DensifyPostBackward": 6.961, "SortRTS": 5.318, "ComputeSSIMGradient": 1.849, "MortonSorting": 0.918, "ComputeTileRanges": 0.365}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 137.2, "psnr": 21.955223060235745, "ssim": 0.706409208658265, "lpips_vgg": 0.3260229353124425, "splats": 2542028, "stages": {"RasterizeBackward": 47.273, "FusedProjectionBackwardOptimizerStep": 43.894, "RasterizeForward": 13.376, "DensifyPostBackward": 7.517, "ProjectionForward": 7.26, "SortRTS": 5.277, "ComputeSSIMGradient": 1.845, "MortonSorting": 1.148, "ComputeTileRanges": 0.364}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 122.4, "psnr": 21.539959674928248, "ssim": 0.7132258342533577, "lpips_vgg": 0.3177526968912027, "splats": 2759789, "stages": {"RasterizeBackward": 48.25, "ComputeSSIMGradient": 18.538, "RasterizeForward": 13.663, "FusedProjectionBackwardOptimizerStep": 11.019, "ProjectionForward": 7.544, "DensifyPostBackward": 7.304, "SortRTS": 5.41, "MortonSorting": 0.973, "ComputeTileRanges": 0.367}}
{"tier": "4090", "box": "60357431", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 109.7, "psnr": 21.161655123640852, "ssim": 0.6949319185280218, "lpips_vgg": 0.33988389750390063, "splats": 1908955, "stages": {"RasterizeBackward": 38.823, "FusedProjectionBackwardOptimizerStep": 21.622, "RasterizeForward": 10.958, "DensifyPostBackward": 10.789, "ProjectionForward": 10.41, "SortRTS": 4.665, "MortonSorting": 1.824, "ComputeSSIMGradient": 1.767, "ComputeTileRanges": 0.33}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 64.4, "psnr": 29.609764353434244, "ssim": 0.9106138010819753, "lpips_vgg": 0.2835098424998856, "splats": 692430, "stages": {"RasterizeBackward": 32.479, "RasterizeForward": 9.825, "ProjectionForward": 3.96, "SortRTS": 3.722, "FusedProjectionBackwardOptimizerStep": 3.526, "DensifyPostBackward": 2.948, "ComputeSSIMGradient": 1.363, "ComputeTileRanges": 0.291, "MortonSorting": 0.204}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 198.2, "psnr": 29.623004786173503, "ssim": 0.9107475340366363, "lpips_vgg": 0.28357215201990343, "splats": 683276, "stages": {"RasterizeBackward": 125.287, "RasterizeForward": 46.743, "ComputeSSIMGradient": 5.245, "ProjectionForward": 3.95, "SortRTS": 3.673, "FusedProjectionBackwardOptimizerStep": 3.568, "DensifyPostBackward": 2.92, "ComputeTileRanges": 0.288, "MortonSorting": 0.204}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 68.6, "psnr": 29.702861531575522, "ssim": 0.9108262280623118, "lpips_vgg": 0.28393351076219103, "splats": 693755, "stages": {"RasterizeBackward": 32.581, "RasterizeForward": 9.854, "SortRTS": 6.426, "ProjectionForward": 5.396, "FusedProjectionBackwardOptimizerStep": 3.533, "DensifyPostBackward": 2.932, "ComputeSSIMGradient": 1.358, "ComputeTileRanges": 0.292, "MortonSorting": 0.205}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 527.5, "psnr": 28.880773989359536, "ssim": 0.9109396358331044, "lpips_vgg": 0.2854020887744876, "splats": 502044, "stages": {"RasterizeBackward": 361.598, "ComputeSSIMGradient": 52.369, "RasterizeForward": 44.538, "FusedProjectionBackwardOptimizerStep": 42.254, "ProjectionForward": 9.527, "SortRTS": 5.962, "DensifyPostBackward": 4.178, "MortonSorting": 0.554, "ComputeTileRanges": 0.315}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 134.8, "psnr": 29.645228894551597, "ssim": 0.9107535898685455, "lpips_vgg": 0.28372931149846453, "splats": 694707, "stages": {"RasterizeBackward": 103.042, "RasterizeForward": 9.83, "ProjectionForward": 3.944, "SortRTS": 3.714, "FusedProjectionBackwardOptimizerStep": 3.499, "DensifyPostBackward": 2.914, "ComputeSSIMGradient": 1.365, "ComputeTileRanges": 0.29, "MortonSorting": 0.204}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 76.2, "psnr": 29.620838101704916, "ssim": 0.9106452365716299, "lpips_vgg": 0.28389768161383305, "splats": 688379, "stages": {"RasterizeBackward": 32.494, "FusedProjectionBackwardOptimizerStep": 15.033, "RasterizeForward": 9.813, "ProjectionForward": 3.98, "SortRTS": 3.715, "DensifyPostBackward": 3.181, "ComputeSSIMGradient": 1.366, "ComputeTileRanges": 0.291, "MortonSorting": 0.246}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 75.6, "psnr": 29.482485071818033, "ssim": 0.9133295198281606, "lpips_vgg": 0.2835311617304566, "splats": 677306, "stages": {"RasterizeBackward": 32.006, "ComputeSSIMGradient": 13.391, "RasterizeForward": 9.663, "ProjectionForward": 3.954, "SortRTS": 3.643, "FusedProjectionBackwardOptimizerStep": 3.463, "DensifyPostBackward": 2.951, "ComputeTileRanges": 0.286, "MortonSorting": 0.196}}
{"tier": "4090", "box": "60357431", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 71.0, "psnr": 29.00905640920003, "ssim": 0.9080076237519582, "lpips_vgg": 0.2858022360391493, "splats": 509198, "stages": {"RasterizeBackward": 30.739, "FusedProjectionBackwardOptimizerStep": 9.86, "RasterizeForward": 9.227, "ProjectionForward": 5.741, "DensifyPostBackward": 3.959, "SortRTS": 3.587, "ComputeSSIMGradient": 1.379, "MortonSorting": 0.554, "ComputeTileRanges": 0.282}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 108.2, "psnr": 24.673764371871947, "ssim": 0.8347681671380996, "lpips_vgg": 0.30069274523117673, "splats": 2132306, "stages": {"RasterizeBackward": 51.966, "RasterizeForward": 14.93, "FusedProjectionBackwardOptimizerStep": 9.563, "ProjectionForward": 7.219, "DensifyPostBackward": 6.508, "SortRTS": 5.913, "ComputeSSIMGradient": 1.796, "MortonSorting": 0.789, "ComputeTileRanges": 0.386}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 318.0, "psnr": 24.669537782669067, "ssim": 0.8350013703107834, "lpips_vgg": 0.2997542582420155, "splats": 2128750, "stages": {"RasterizeBackward": 196.724, "RasterizeForward": 74.552, "FusedProjectionBackwardOptimizerStep": 9.525, "ProjectionForward": 7.141, "ComputeSSIMGradient": 6.973, "DensifyPostBackward": 6.421, "SortRTS": 5.908, "MortonSorting": 0.773, "ComputeTileRanges": 0.395}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 121.1, "psnr": 24.682303142547607, "ssim": 0.8349834129214286, "lpips_vgg": 0.30037934411168277, "splats": 2126962, "stages": {"RasterizeBackward": 51.95, "RasterizeForward": 15.016, "SortRTS": 14.55, "ProjectionForward": 11.562, "FusedProjectionBackwardOptimizerStep": 9.56, "DensifyPostBackward": 6.488, "ComputeSSIMGradient": 1.756, "MortonSorting": 0.785, "ComputeTileRanges": 0.393}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 782.8, "psnr": 24.29696617126465, "ssim": 0.8358161598443985, "lpips_vgg": 0.30172310647590106, "splats": 1639599, "stages": {"RasterizeBackward": 492.906, "FusedProjectionBackwardOptimizerStep": 101.677, "ComputeSSIMGradient": 72.437, "RasterizeForward": 61.191, "ProjectionForward": 21.434, "SortRTS": 12.125, "DensifyPostBackward": 10.427, "MortonSorting": 1.767, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 208.7, "psnr": 24.662497091293336, "ssim": 0.8348065689206123, "lpips_vgg": 0.3003486382435422, "splats": 2133396, "stages": {"RasterizeBackward": 152.475, "RasterizeForward": 14.967, "FusedProjectionBackwardOptimizerStep": 9.391, "ProjectionForward": 7.172, "DensifyPostBackward": 6.527, "SortRTS": 5.906, "ComputeSSIMGradient": 1.796, "MortonSorting": 0.789, "ComputeTileRanges": 0.39}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 138.6, "psnr": 24.66269154548645, "ssim": 0.8345703467726707, "lpips_vgg": 0.30076149733543023, "splats": 2116757, "stages": {"RasterizeBackward": 51.42, "FusedProjectionBackwardOptimizerStep": 40.115, "RasterizeForward": 14.805, "ProjectionForward": 7.123, "DensifyPostBackward": 6.998, "SortRTS": 5.915, "ComputeSSIMGradient": 1.794, "MortonSorting": 0.996, "ComputeTileRanges": 0.391}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 125.0, "psnr": 24.47043309211731, "ssim": 0.8372144371271133, "lpips_vgg": 0.2984285688488419, "splats": 2224209, "stages": {"RasterizeBackward": 51.371, "ComputeSSIMGradient": 18.659, "RasterizeForward": 14.93, "FusedProjectionBackwardOptimizerStep": 9.819, "ProjectionForward": 7.258, "DensifyPostBackward": 6.729, "SortRTS": 5.898, "MortonSorting": 0.806, "ComputeTileRanges": 0.39}}
{"tier": "4090", "box": "60357431", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 113.1, "psnr": 24.364289665222167, "ssim": 0.8319981440901756, "lpips_vgg": 0.30490970356115654, "splats": 1605117, "stages": {"RasterizeBackward": 40.771, "FusedProjectionBackwardOptimizerStep": 22.226, "RasterizeForward": 12.163, "ProjectionForward": 10.578, "DensifyPostBackward": 10.062, "SortRTS": 5.272, "ComputeSSIMGradient": 1.753, "MortonSorting": 1.636, "ComputeTileRanges": 0.361}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 132.5, "psnr": 26.365020434061687, "ssim": 0.7871714433034261, "lpips_vgg": 0.2808748821191317, "splats": 2443211, "stages": {"RasterizeBackward": 62.87, "RasterizeForward": 18.886, "FusedProjectionBackwardOptimizerStep": 10.262, "DensifyPostBackward": 7.877, "ProjectionForward": 7.514, "SortRTS": 7.026, "ComputeSSIMGradient": 5.124, "MortonSorting": 0.853, "ComputeTileRanges": 0.441}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 399.9, "psnr": 26.255698680877686, "ssim": 0.7866748670736948, "lpips_vgg": 0.2810183155737493, "splats": 2436197, "stages": {"RasterizeBackward": 241.457, "RasterizeForward": 93.703, "ComputeSSIMGradient": 19.837, "FusedProjectionBackwardOptimizerStep": 10.229, "DensifyPostBackward": 7.791, "ProjectionForward": 7.544, "SortRTS": 6.967, "MortonSorting": 0.841, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 149.5, "psnr": 26.33062283198039, "ssim": 0.786652443309625, "lpips_vgg": 0.28132291253006486, "splats": 2433776, "stages": {"RasterizeBackward": 62.73, "SortRTS": 19.507, "RasterizeForward": 18.866, "ProjectionForward": 12.411, "FusedProjectionBackwardOptimizerStep": 10.2, "DensifyPostBackward": 7.878, "ComputeSSIMGradient": 5.128, "MortonSorting": 0.851, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 1184.2, "psnr": 26.05475918451945, "ssim": 0.7861558000246683, "lpips_vgg": 0.2858060596215242, "splats": 2025476, "stages": {"RasterizeBackward": 760.65, "ComputeSSIMGradient": 153.544, "FusedProjectionBackwardOptimizerStep": 119.356, "RasterizeForward": 84.322, "ProjectionForward": 24.959, "SortRTS": 16.837, "DensifyPostBackward": 12.23, "MortonSorting": 2.052, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 285.1, "psnr": 26.327678442001343, "ssim": 0.7867233082652092, "lpips_vgg": 0.28171775292380086, "splats": 2423851, "stages": {"RasterizeBackward": 216.955, "RasterizeForward": 18.824, "FusedProjectionBackwardOptimizerStep": 9.991, "DensifyPostBackward": 7.814, "ProjectionForward": 7.528, "SortRTS": 6.965, "ComputeSSIMGradient": 5.122, "MortonSorting": 0.845, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 167.2, "psnr": 26.334617853164673, "ssim": 0.7870055710275968, "lpips_vgg": 0.28113396678190355, "splats": 2440632, "stages": {"RasterizeBackward": 62.78, "FusedProjectionBackwardOptimizerStep": 44.646, "RasterizeForward": 18.844, "DensifyPostBackward": 8.483, "ProjectionForward": 7.601, "SortRTS": 6.982, "ComputeSSIMGradient": 5.123, "MortonSorting": 1.081, "ComputeTileRanges": 0.445}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 161.9, "psnr": 26.279811779658, "ssim": 0.7888050600886345, "lpips_vgg": 0.2833367592725235, "splats": 2420062, "stages": {"RasterizeBackward": 60.526, "ComputeSSIMGradient": 39.309, "RasterizeForward": 18.329, "FusedProjectionBackwardOptimizerStep": 9.828, "DensifyPostBackward": 7.747, "ProjectionForward": 7.533, "SortRTS": 6.653, "MortonSorting": 0.816, "ComputeTileRanges": 0.435}}
{"tier": "4090", "box": "60357431", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 150.4, "psnr": 26.08546455701192, "ssim": 0.7832823966940244, "lpips_vgg": 0.28613350997395065, "splats": 1989973, "stages": {"RasterizeBackward": 57.153, "FusedProjectionBackwardOptimizerStep": 27.109, "RasterizeForward": 17.226, "ProjectionForward": 12.404, "DensifyPostBackward": 11.997, "SortRTS": 6.415, "ComputeSSIMGradient": 5.124, "MortonSorting": 1.917, "ComputeTileRanges": 0.421}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 100.0, "psnr": 21.77892295937789, "ssim": 0.7813771900377775, "lpips_vgg": 0.29909605341572726, "splats": 1730168, "stages": {"RasterizeBackward": 46.508, "RasterizeForward": 14.248, "FusedProjectionBackwardOptimizerStep": 8.908, "ProjectionForward": 7.221, "SortRTS": 6.003, "DensifyPostBackward": 5.359, "ComputeSSIMGradient": 1.835, "MortonSorting": 0.531, "ComputeTileRanges": 0.397}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 306.1, "psnr": 22.003711700439453, "ssim": 0.7818059089936709, "lpips_vgg": 0.29763854424481473, "splats": 1752310, "stages": {"RasterizeBackward": 189.61, "RasterizeForward": 71.494, "FusedProjectionBackwardOptimizerStep": 8.986, "ProjectionForward": 7.228, "ComputeSSIMGradient": 7.125, "SortRTS": 5.954, "DensifyPostBackward": 5.429, "MortonSorting": 0.531, "ComputeTileRanges": 0.398}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 113.5, "psnr": 21.826397845619603, "ssim": 0.7815669947548917, "lpips_vgg": 0.2988071078640293, "splats": 1749311, "stages": {"RasterizeBackward": 47.28, "SortRTS": 15.236, "RasterizeForward": 14.399, "ProjectionForward": 10.481, "FusedProjectionBackwardOptimizerStep": 8.965, "DensifyPostBackward": 5.436, "ComputeSSIMGradient": 1.79, "MortonSorting": 0.537, "ComputeTileRanges": 0.399}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 671.0, "psnr": 21.276683556406123, "ssim": 0.7787940329626987, "lpips_vgg": 0.31116035318593527, "splats": 815364, "stages": {"RasterizeBackward": 434.334, "ComputeSSIMGradient": 72.684, "FusedProjectionBackwardOptimizerStep": 66.106, "RasterizeForward": 56.465, "ProjectionForward": 13.903, "SortRTS": 10.663, "DensifyPostBackward": 6.372, "MortonSorting": 0.804, "ComputeTileRanges": 0.401}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 198.1, "psnr": 21.715099435103568, "ssim": 0.7819663176411077, "lpips_vgg": 0.29887301632061697, "splats": 1737477, "stages": {"RasterizeBackward": 144.426, "RasterizeForward": 14.417, "FusedProjectionBackwardOptimizerStep": 8.713, "ProjectionForward": 7.295, "SortRTS": 6.025, "DensifyPostBackward": 5.396, "ComputeSSIMGradient": 1.836, "MortonSorting": 0.533, "ComputeTileRanges": 0.393}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 125.6, "psnr": 21.712338071120413, "ssim": 0.7810634845181516, "lpips_vgg": 0.29828439007069085, "splats": 1739450, "stages": {"RasterizeBackward": 46.921, "FusedProjectionBackwardOptimizerStep": 33.377, "RasterizeForward": 14.298, "ProjectionForward": 7.323, "SortRTS": 5.965, "DensifyPostBackward": 5.88, "ComputeSSIMGradient": 1.836, "MortonSorting": 0.699, "ComputeTileRanges": 0.395}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 113.9, "psnr": 21.65118287739001, "ssim": 0.7826479987094277, "lpips_vgg": 0.29915803697545496, "splats": 1671696, "stages": {"RasterizeBackward": 44.911, "ComputeSSIMGradient": 18.663, "RasterizeForward": 13.824, "FusedProjectionBackwardOptimizerStep": 8.295, "ProjectionForward": 7.106, "SortRTS": 5.625, "DensifyPostBackward": 5.294, "MortonSorting": 0.481, "ComputeTileRanges": 0.38}}
{"tier": "4090", "box": "60357431", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 100.3, "psnr": 21.254661560058594, "ssim": 0.7761448433524684, "lpips_vgg": 0.309162431659773, "splats": 878321, "stages": {"RasterizeBackward": 38.195, "FusedProjectionBackwardOptimizerStep": 17.486, "RasterizeForward": 11.736, "ProjectionForward": 9.12, "DensifyPostBackward": 6.689, "SortRTS": 5.157, "ComputeSSIMGradient": 1.759, "MortonSorting": 0.844, "ComputeTileRanges": 0.359}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 56.8, "psnr": 32.85352072844634, "ssim": 0.9360017099895993, "lpips_vgg": 0.29399377406297733, "splats": 775054, "stages": {"RasterizeBackward": 27.173, "RasterizeForward": 7.652, "ProjectionForward": 3.394, "SortRTS": 3.092, "FusedProjectionBackwardOptimizerStep": 3.018, "DensifyPostBackward": 2.88, "ComputeSSIMGradient": 1.363, "ComputeTileRanges": 0.259, "MortonSorting": 0.233}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 167.1, "psnr": 32.87726675497519, "ssim": 0.9359205139649881, "lpips_vgg": 0.29390372402467535, "splats": 760349, "stages": {"RasterizeBackward": 103.211, "RasterizeForward": 37.589, "ComputeSSIMGradient": 5.255, "ProjectionForward": 3.363, "FusedProjectionBackwardOptimizerStep": 3.145, "SortRTS": 3.059, "DensifyPostBackward": 2.952, "ComputeTileRanges": 0.258, "MortonSorting": 0.226}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 60.2, "psnr": 32.833049155570365, "ssim": 0.9362002707816459, "lpips_vgg": 0.29383462797882304, "splats": 779740, "stages": {"RasterizeBackward": 27.14, "RasterizeForward": 7.637, "SortRTS": 5.028, "ProjectionForward": 4.89, "FusedProjectionBackwardOptimizerStep": 3.01, "DensifyPostBackward": 2.963, "ComputeSSIMGradient": 1.363, "ComputeTileRanges": 0.258, "MortonSorting": 0.234}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 443.3, "psnr": 31.949300095841693, "ssim": 0.935435493250151, "lpips_vgg": 0.2957620597684991, "splats": 603516, "stages": {"RasterizeBackward": 288.675, "ComputeSSIMGradient": 52.645, "FusedProjectionBackwardOptimizerStep": 40.545, "RasterizeForward": 33.933, "ProjectionForward": 9.822, "SortRTS": 4.817, "DensifyPostBackward": 4.069, "MortonSorting": 0.683, "ComputeTileRanges": 0.285}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 111.5, "psnr": 32.72053151517301, "ssim": 0.9358306398262849, "lpips_vgg": 0.29393848794137317, "splats": 777044, "stages": {"RasterizeBackward": 81.909, "RasterizeForward": 7.662, "ProjectionForward": 3.38, "SortRTS": 3.085, "FusedProjectionBackwardOptimizerStep": 2.965, "DensifyPostBackward": 2.882, "ComputeSSIMGradient": 1.365, "ComputeTileRanges": 0.259, "MortonSorting": 0.233}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 69.2, "psnr": 32.941868704718516, "ssim": 0.9359564974501327, "lpips_vgg": 0.2943794908592876, "splats": 774817, "stages": {"RasterizeBackward": 27.184, "FusedProjectionBackwardOptimizerStep": 15.037, "RasterizeForward": 7.676, "ProjectionForward": 3.471, "DensifyPostBackward": 3.164, "SortRTS": 3.085, "ComputeSSIMGradient": 1.362, "MortonSorting": 0.287, "ComputeTileRanges": 0.258}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 68.7, "psnr": 32.89827594241581, "ssim": 0.9383958094828838, "lpips_vgg": 0.29260042950032855, "splats": 754575, "stages": {"RasterizeBackward": 26.933, "ComputeSSIMGradient": 13.478, "RasterizeForward": 7.614, "ProjectionForward": 3.413, "FusedProjectionBackwardOptimizerStep": 3.159, "SortRTS": 3.076, "DensifyPostBackward": 2.865, "ComputeTileRanges": 0.256, "MortonSorting": 0.224}}
{"tier": "4090", "box": "60357431", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 60.5, "psnr": 31.949911839253193, "ssim": 0.9330233093854543, "lpips_vgg": 0.29672078428808585, "splats": 631032, "stages": {"RasterizeBackward": 23.953, "FusedProjectionBackwardOptimizerStep": 8.223, "RasterizeForward": 6.784, "ProjectionForward": 4.968, "DensifyPostBackward": 4.066, "SortRTS": 2.954, "ComputeSSIMGradient": 1.361, "MortonSorting": 0.693, "ComputeTileRanges": 0.251}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 94.4, "psnr": 26.59633491350257, "ssim": 0.8640081130939982, "lpips_vgg": 0.2464820738712867, "splats": 1749719, "stages": {"RasterizeBackward": 44.662, "RasterizeForward": 13.123, "FusedProjectionBackwardOptimizerStep": 7.024, "ProjectionForward": 5.793, "DensifyPostBackward": 5.297, "SortRTS": 4.746, "ComputeSSIMGradient": 1.787, "MortonSorting": 0.633, "ComputeTileRanges": 0.335}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 274.9, "psnr": 26.376262644062873, "ssim": 0.8605261172937311, "lpips_vgg": 0.24832839862350714, "splats": 1732424, "stages": {"RasterizeBackward": 169.005, "RasterizeForward": 64.047, "ComputeSSIMGradient": 6.92, "FusedProjectionBackwardOptimizerStep": 6.892, "ProjectionForward": 5.8, "DensifyPostBackward": 5.235, "SortRTS": 4.69, "MortonSorting": 0.618, "ComputeTileRanges": 0.335}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 103.3, "psnr": 26.715066412220832, "ssim": 0.8642228012499602, "lpips_vgg": 0.24661449541146316, "splats": 1756414, "stages": {"RasterizeBackward": 44.565, "RasterizeForward": 13.119, "ProjectionForward": 9.538, "SortRTS": 9.312, "FusedProjectionBackwardOptimizerStep": 6.984, "DensifyPostBackward": 5.314, "ComputeSSIMGradient": 1.767, "MortonSorting": 0.636, "ComputeTileRanges": 0.349}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 715.8, "psnr": 25.633141890816066, "ssim": 0.8610082178012185, "lpips_vgg": 0.2529288638827106, "splats": 1268638, "stages": {"RasterizeBackward": 460.74, "FusedProjectionBackwardOptimizerStep": 78.616, "ComputeSSIMGradient": 72.815, "RasterizeForward": 55.647, "ProjectionForward": 18.247, "DensifyPostBackward": 9.175, "SortRTS": 7.668, "MortonSorting": 1.456, "ComputeTileRanges": 0.359}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 190.2, "psnr": 26.679864924886953, "ssim": 0.8639962945295416, "lpips_vgg": 0.2467827772528555, "splats": 1759658, "stages": {"RasterizeBackward": 139.898, "RasterizeForward": 13.007, "FusedProjectionBackwardOptimizerStep": 6.867, "ProjectionForward": 5.936, "DensifyPostBackward": 5.358, "SortRTS": 4.796, "ComputeSSIMGradient": 1.801, "MortonSorting": 0.639, "ComputeTileRanges": 0.342}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 120.4, "psnr": 26.696406779081926, "ssim": 0.8641749503819839, "lpips_vgg": 0.2465321883272034, "splats": 1754701, "stages": {"RasterizeBackward": 44.664, "FusedProjectionBackwardOptimizerStep": 32.091, "RasterizeForward": 13.104, "DensifyPostBackward": 6.091, "ProjectionForward": 5.849, "SortRTS": 4.745, "ComputeSSIMGradient": 1.785, "MortonSorting": 0.823, "ComputeTileRanges": 0.334}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 109.2, "psnr": 26.253728120223336, "ssim": 0.8661067744959956, "lpips_vgg": 0.24384358513077994, "splats": 1737937, "stages": {"RasterizeBackward": 42.977, "ComputeSSIMGradient": 18.666, "RasterizeForward": 12.724, "FusedProjectionBackwardOptimizerStep": 7.12, "ProjectionForward": 5.832, "DensifyPostBackward": 5.197, "SortRTS": 4.712, "MortonSorting": 0.617, "ComputeTileRanges": 0.332}}
{"tier": "4090", "box": "60357431", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 102.9, "psnr": 25.855114688044008, "ssim": 0.8575582413569741, "lpips_vgg": 0.2579000906067592, "splats": 1306508, "stages": {"RasterizeBackward": 38.808, "FusedProjectionBackwardOptimizerStep": 16.664, "RasterizeForward": 11.397, "DensifyPostBackward": 9.049, "ProjectionForward": 8.88, "SortRTS": 4.349, "ComputeSSIMGradient": 1.751, "MortonSorting": 1.392, "ComputeTileRanges": 0.315}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "ours", "seed": 1, "time_s": 62.5, "psnr": 31.72994877741887, "ssim": 0.9156758800531045, "lpips_vgg": 0.3034464242890672, "splats": 719760, "stages": {"RasterizeBackward": 31.656, "RasterizeForward": 9.738, "ProjectionForward": 3.598, "SortRTS": 3.243, "DensifyPostBackward": 2.68, "FusedProjectionBackwardOptimizerStep": 2.002, "ComputeSSIMGradient": 1.363, "ComputeTileRanges": 0.266, "MortonSorting": 0.221}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 191.3, "psnr": 31.867780685424805, "ssim": 0.9159346834207193, "lpips_vgg": 0.30302267624216156, "splats": 707115, "stages": {"RasterizeBackward": 120.611, "RasterizeForward": 45.502, "ComputeSSIMGradient": 5.279, "ProjectionForward": 3.473, "SortRTS": 3.185, "DensifyPostBackward": 2.649, "FusedProjectionBackwardOptimizerStep": 2.107, "ComputeTileRanges": 0.265, "MortonSorting": 0.215}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 66.3, "psnr": 31.685178463275616, "ssim": 0.9155092804859846, "lpips_vgg": 0.30342889404079365, "splats": 715665, "stages": {"RasterizeBackward": 31.675, "RasterizeForward": 9.766, "SortRTS": 5.409, "ProjectionForward": 5.178, "DensifyPostBackward": 2.69, "FusedProjectionBackwardOptimizerStep": 2.005, "ComputeSSIMGradient": 1.362, "ComputeTileRanges": 0.267, "MortonSorting": 0.221}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 489.0, "psnr": 31.423107636280548, "ssim": 0.9141687124203413, "lpips_vgg": 0.30575273598688685, "splats": 567138, "stages": {"RasterizeBackward": 337.679, "ComputeSSIMGradient": 52.503, "RasterizeForward": 41.004, "FusedProjectionBackwardOptimizerStep": 29.469, "ProjectionForward": 9.956, "DensifyPostBackward": 5.02, "SortRTS": 4.783, "MortonSorting": 0.641, "ComputeTileRanges": 0.28}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 129.4, "psnr": 31.81426239013672, "ssim": 0.9157672432752756, "lpips_vgg": 0.3030703908502784, "splats": 711994, "stages": {"RasterizeBackward": 98.419, "RasterizeForward": 9.818, "ProjectionForward": 3.581, "SortRTS": 3.229, "DensifyPostBackward": 2.646, "FusedProjectionBackwardOptimizerStep": 2.012, "ComputeSSIMGradient": 1.38, "ComputeTileRanges": 0.267, "MortonSorting": 0.22}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 72.2, "psnr": 31.83831288264348, "ssim": 0.9155201147764157, "lpips_vgg": 0.30284106178640396, "splats": 715591, "stages": {"RasterizeBackward": 31.747, "FusedProjectionBackwardOptimizerStep": 11.322, "RasterizeForward": 9.77, "ProjectionForward": 3.637, "SortRTS": 3.239, "DensifyPostBackward": 2.905, "ComputeSSIMGradient": 1.367, "MortonSorting": 0.27, "ComputeTileRanges": 0.267}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 73.2, "psnr": 31.694572302011345, "ssim": 0.9164386208240802, "lpips_vgg": 0.30378807929319324, "splats": 711524, "stages": {"RasterizeBackward": 30.909, "ComputeSSIMGradient": 13.438, "RasterizeForward": 9.522, "ProjectionForward": 3.421, "SortRTS": 3.156, "DensifyPostBackward": 2.637, "FusedProjectionBackwardOptimizerStep": 1.951, "ComputeTileRanges": 0.263, "MortonSorting": 0.214}}
{"tier": "4090", "box": "60357431", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 65.1, "psnr": 31.494135685456104, "ssim": 0.9135795724697602, "lpips_vgg": 0.3052799771548108, "splats": 579968, "stages": {"RasterizeBackward": 28.867, "RasterizeForward": 8.871, "FusedProjectionBackwardOptimizerStep": 5.732, "DensifyPostBackward": 4.773, "ProjectionForward": 4.337, "SortRTS": 2.945, "ComputeSSIMGradient": 1.369, "MortonSorting": 0.634, "ComputeTileRanges": 0.251}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 92.4, "psnr": 28.86605676790563, "ssim": 0.8829266574324631, "lpips_vgg": 0.21442809444864652, "splats": 1163638, "stages": {"RasterizeBackward": 45.897, "RasterizeForward": 13.376, "FusedProjectionBackwardOptimizerStep": 6.091, "ProjectionForward": 5.83, "SortRTS": 4.432, "DensifyPostBackward": 4.128, "ComputeSSIMGradient": 1.854, "MortonSorting": 0.362, "ComputeTileRanges": 0.322}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 281.2, "psnr": 28.67126857943651, "ssim": 0.8823903973509626, "lpips_vgg": 0.21476088307231989, "splats": 1157238, "stages": {"RasterizeBackward": 177.405, "RasterizeForward": 65.25, "ComputeSSIMGradient": 7.156, "FusedProjectionBackwardOptimizerStep": 6.019, "ProjectionForward": 5.805, "SortRTS": 4.346, "DensifyPostBackward": 4.044, "MortonSorting": 0.35, "ComputeTileRanges": 0.324}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 99.5, "psnr": 28.79069002663217, "ssim": 0.8834270456942116, "lpips_vgg": 0.21399289140233027, "splats": 1167867, "stages": {"RasterizeBackward": 45.817, "RasterizeForward": 13.413, "SortRTS": 9.056, "ProjectionForward": 8.309, "FusedProjectionBackwardOptimizerStep": 6.141, "DensifyPostBackward": 4.186, "ComputeSSIMGradient": 1.837, "MortonSorting": 0.365, "ComputeTileRanges": 0.332}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 588.3, "psnr": 27.270538841805806, "ssim": 0.8772397332075166, "lpips_vgg": 0.22573185771287024, "splats": 647603, "stages": {"RasterizeBackward": 380.45, "ComputeSSIMGradient": 72.705, "RasterizeForward": 50.454, "FusedProjectionBackwardOptimizerStep": 48.856, "ProjectionForward": 12.203, "SortRTS": 6.565, "DensifyPostBackward": 5.841, "MortonSorting": 0.68, "ComputeTileRanges": 0.332}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 176.1, "psnr": 28.66398560128561, "ssim": 0.883340563715958, "lpips_vgg": 0.2144364311783864, "splats": 1151475, "stages": {"RasterizeBackward": 129.85, "RasterizeForward": 13.36, "FusedProjectionBackwardOptimizerStep": 5.861, "ProjectionForward": 5.836, "SortRTS": 4.405, "DensifyPostBackward": 4.129, "ComputeSSIMGradient": 1.855, "MortonSorting": 0.358, "ComputeTileRanges": 0.324}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 111.2, "psnr": 28.72248998502406, "ssim": 0.8822067336338323, "lpips_vgg": 0.21483517298181537, "splats": 1167371, "stages": {"RasterizeBackward": 45.907, "FusedProjectionBackwardOptimizerStep": 24.273, "RasterizeForward": 13.415, "ProjectionForward": 5.886, "DensifyPostBackward": 4.487, "SortRTS": 4.426, "ComputeSSIMGradient": 1.858, "MortonSorting": 0.471, "ComputeTileRanges": 0.325}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 112.1, "psnr": 28.383113023711413, "ssim": 0.8819745517358547, "lpips_vgg": 0.21669201014653577, "splats": 1156739, "stages": {"RasterizeBackward": 48.068, "ComputeSSIMGradient": 18.665, "RasterizeForward": 13.935, "FusedProjectionBackwardOptimizerStep": 6.256, "ProjectionForward": 5.876, "SortRTS": 4.372, "DensifyPostBackward": 4.158, "MortonSorting": 0.354, "ComputeTileRanges": 0.32}}
{"tier": "4090", "box": "60357431", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 84.4, "psnr": 27.360479680503285, "ssim": 0.877638223694592, "lpips_vgg": 0.22359894280303563, "splats": 677471, "stages": {"RasterizeBackward": 33.951, "FusedProjectionBackwardOptimizerStep": 11.114, "RasterizeForward": 10.207, "ProjectionForward": 7.11, "DensifyPostBackward": 5.684, "SortRTS": 3.764, "ComputeSSIMGradient": 1.754, "MortonSorting": 0.68, "ComputeTileRanges": 0.293}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 275.1, "psnr": 26.08985471725464, "ssim": 0.7903441451489925, "lpips_vgg": 0.3872963074738538, "splats": 2160638, "stages": {"RasterizeBackward": 166.063, "RasterizeForward": 63.613, "ComputeSSIMGradient": 18.707, "ProjectionForward": 6.151, "DensifyPostBackward": 5.998, "FusedProjectionBackwardOptimizerStep": 5.095, "SortRTS": 4.641, "MortonSorting": 0.692, "ComputeTileRanges": 0.369}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 97.9, "psnr": 26.16764807701111, "ssim": 0.7915692441165447, "lpips_vgg": 0.38557463674887466, "splats": 2270155, "stages": {"RasterizeBackward": 41.947, "RasterizeForward": 12.556, "ProjectionForward": 10.695, "SortRTS": 9.446, "DensifyPostBackward": 6.196, "FusedProjectionBackwardOptimizerStep": 5.363, "ComputeSSIMGradient": 4.852, "MortonSorting": 0.736, "ComputeTileRanges": 0.373}}
{"tier": "4090", "box": "60359557", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 681.8, "psnr": 25.982568383216858, "ssim": 0.793361522257328, "lpips_vgg": 0.4069830143499792, "splats": 1475993, "stages": {"RasterizeBackward": 405.128, "ComputeSSIMGradient": 144.049, "FusedProjectionBackwardOptimizerStep": 52.514, "RasterizeForward": 44.742, "ProjectionForward": 17.119, "DensifyPostBackward": 7.785, "SortRTS": 5.86, "MortonSorting": 1.382, "ComputeTileRanges": 0.313}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 273.5, "psnr": 22.524128556251526, "ssim": 0.7211342483758927, "lpips_vgg": 0.3123371559121794, "splats": 1760446, "stages": {"RasterizeBackward": 170.174, "RasterizeForward": 64.951, "FusedProjectionBackwardOptimizerStep": 8.458, "ComputeSSIMGradient": 7.017, "ProjectionForward": 6.714, "SortRTS": 5.479, "DensifyPostBackward": 4.868, "MortonSorting": 0.511, "ComputeTileRanges": 0.401}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 98.5, "psnr": 22.597430515289307, "ssim": 0.7265974685549736, "lpips_vgg": 0.31073898017292056, "splats": 1774116, "stages": {"RasterizeBackward": 42.703, "SortRTS": 12.86, "RasterizeForward": 12.811, "ProjectionForward": 9.772, "FusedProjectionBackwardOptimizerStep": 8.424, "DensifyPostBackward": 4.746, "ComputeSSIMGradient": 1.722, "MortonSorting": 0.514, "ComputeTileRanges": 0.404}}
{"tier": "4090", "box": "60359557", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 583.7, "psnr": 21.77914595603943, "ssim": 0.7196274191141129, "lpips_vgg": 0.3282557036383301, "splats": 931192, "stages": {"RasterizeBackward": 371.799, "ComputeSSIMGradient": 71.855, "FusedProjectionBackwardOptimizerStep": 62.019, "RasterizeForward": 44.118, "ProjectionForward": 13.861, "SortRTS": 8.72, "DensifyPostBackward": 5.635, "MortonSorting": 0.866, "ComputeTileRanges": 0.362}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 282.1, "psnr": 21.80010051262088, "ssim": 0.7067054640956041, "lpips_vgg": 0.32531679750662107, "splats": 2523021, "stages": {"RasterizeBackward": 174.223, "RasterizeForward": 66.108, "FusedProjectionBackwardOptimizerStep": 9.817, "ProjectionForward": 7.088, "ComputeSSIMGradient": 7.078, "DensifyPostBackward": 6.542, "SortRTS": 5.289, "MortonSorting": 0.886, "ComputeTileRanges": 0.392}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 104.2, "psnr": 21.368739058331744, "ssim": 0.6939729546628347, "lpips_vgg": 0.33169886170718066, "splats": 2512956, "stages": {"RasterizeBackward": 44.475, "RasterizeForward": 12.553, "SortRTS": 11.97, "ProjectionForward": 11.466, "FusedProjectionBackwardOptimizerStep": 9.828, "DensifyPostBackward": 6.393, "ComputeSSIMGradient": 1.749, "MortonSorting": 0.891, "ComputeTileRanges": 0.398}}
{"tier": "4090", "box": "60359557", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 702.7, "psnr": 20.86717810281893, "ssim": 0.7027368254777862, "lpips_vgg": 0.329721809484087, "splats": 2020936, "stages": {"RasterizeBackward": 425.357, "FusedProjectionBackwardOptimizerStep": 104.239, "ComputeSSIMGradient": 72.066, "RasterizeForward": 52.719, "ProjectionForward": 23.032, "DensifyPostBackward": 10.675, "SortRTS": 9.043, "MortonSorting": 2.033, "ComputeTileRanges": 0.339}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 191.5, "psnr": 29.667104085286457, "ssim": 0.9106404920419057, "lpips_vgg": 0.28365362171059666, "splats": 679564, "stages": {"RasterizeBackward": 122.818, "RasterizeForward": 45.897, "ComputeSSIMGradient": 5.173, "ProjectionForward": 3.833, "SortRTS": 3.701, "FusedProjectionBackwardOptimizerStep": 3.557, "DensifyPostBackward": 2.56, "ComputeTileRanges": 0.321, "MortonSorting": 0.195}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 62.5, "psnr": 29.654804484049478, "ssim": 0.9106518904368083, "lpips_vgg": 0.2834703726839049, "splats": 689963, "stages": {"RasterizeBackward": 30.788, "RasterizeForward": 9.315, "SortRTS": 6.169, "ProjectionForward": 5.249, "FusedProjectionBackwardOptimizerStep": 3.503, "DensifyPostBackward": 2.528, "ComputeSSIMGradient": 1.322, "ComputeTileRanges": 0.323, "MortonSorting": 0.196}}
{"tier": "4090", "box": "60359557", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 487.4, "psnr": 28.896037991841634, "ssim": 0.9110012908776601, "lpips_vgg": 0.285233485728134, "splats": 503699, "stages": {"RasterizeBackward": 331.553, "ComputeSSIMGradient": 51.88, "RasterizeForward": 40.914, "FusedProjectionBackwardOptimizerStep": 40.836, "ProjectionForward": 9.247, "SortRTS": 5.574, "DensifyPostBackward": 3.699, "MortonSorting": 0.55, "ComputeTileRanges": 0.305}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 99.5, "psnr": 24.704621076583862, "ssim": 0.8347922891378403, "lpips_vgg": 0.30044372836326466, "splats": 2117697, "stages": {"RasterizeBackward": 49.898, "RasterizeForward": 14.207, "FusedProjectionBackwardOptimizerStep": 9.471, "ProjectionForward": 6.93, "DensifyPostBackward": 5.954, "SortRTS": 5.734, "ComputeSSIMGradient": 1.769, "MortonSorting": 0.771, "ComputeTileRanges": 0.405}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 306.6, "psnr": 24.6829393863678, "ssim": 0.8352080240845681, "lpips_vgg": 0.2994389024566074, "splats": 2126066, "stages": {"RasterizeBackward": 192.748, "RasterizeForward": 72.681, "FusedProjectionBackwardOptimizerStep": 9.447, "ProjectionForward": 7.018, "ComputeSSIMGradient": 6.862, "DensifyPostBackward": 6.055, "SortRTS": 5.857, "MortonSorting": 0.763, "ComputeTileRanges": 0.415}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 111.0, "psnr": 24.65890679359436, "ssim": 0.8346796587109566, "lpips_vgg": 0.3006705923575066, "splats": 2133240, "stages": {"RasterizeBackward": 48.745, "SortRTS": 14.393, "RasterizeForward": 13.98, "ProjectionForward": 11.06, "FusedProjectionBackwardOptimizerStep": 9.483, "DensifyPostBackward": 5.998, "ComputeSSIMGradient": 1.675, "MortonSorting": 0.776, "ComputeTileRanges": 0.406}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 723.6, "psnr": 24.267622566223146, "ssim": 0.8352817878127098, "lpips_vgg": 0.3023780685734362, "splats": 1624593, "stages": {"RasterizeBackward": 449.966, "FusedProjectionBackwardOptimizerStep": 97.706, "ComputeSSIMGradient": 71.938, "RasterizeForward": 56.2, "ProjectionForward": 20.994, "SortRTS": 11.812, "DensifyPostBackward": 9.56, "MortonSorting": 1.747, "ComputeTileRanges": 0.368}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 189.5, "psnr": 24.697010040283203, "ssim": 0.8347646474838257, "lpips_vgg": 0.3005717766160792, "splats": 2133620, "stages": {"RasterizeBackward": 140.321, "RasterizeForward": 13.952, "FusedProjectionBackwardOptimizerStep": 9.336, "ProjectionForward": 6.988, "DensifyPostBackward": 5.979, "SortRTS": 5.728, "ComputeSSIMGradient": 1.751, "MortonSorting": 0.775, "ComputeTileRanges": 0.402}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 126.7, "psnr": 24.699952411651612, "ssim": 0.834881591796875, "lpips_vgg": 0.3006239743688785, "splats": 2134073, "stages": {"RasterizeBackward": 47.799, "FusedProjectionBackwardOptimizerStep": 38.852, "RasterizeForward": 13.695, "ProjectionForward": 6.971, "DensifyPostBackward": 6.459, "SortRTS": 5.674, "ComputeSSIMGradient": 1.717, "MortonSorting": 0.985, "ComputeTileRanges": 0.404}}
{"tier": "4090", "box": "60359557", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 103.8, "psnr": 24.42923755645752, "ssim": 0.83230090290308, "lpips_vgg": 0.3047461508775827, "splats": 1610015, "stages": {"RasterizeBackward": 38.432, "FusedProjectionBackwardOptimizerStep": 22.153, "RasterizeForward": 11.305, "ProjectionForward": 10.405, "DensifyPostBackward": 9.292, "SortRTS": 5.033, "ComputeSSIMGradient": 1.653, "MortonSorting": 1.628, "ComputeTileRanges": 0.376}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 126.2, "psnr": 26.33244792620341, "ssim": 0.7871232132116953, "lpips_vgg": 0.2811153828475293, "splats": 2433433, "stages": {"RasterizeBackward": 62.544, "RasterizeForward": 18.8, "FusedProjectionBackwardOptimizerStep": 10.156, "ProjectionForward": 7.552, "DensifyPostBackward": 7.531, "SortRTS": 7.112, "ComputeSSIMGradient": 5.167, "MortonSorting": 0.844, "ComputeTileRanges": 0.485}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 409.0, "psnr": 26.376595815022785, "ssim": 0.7869645555814108, "lpips_vgg": 0.2810346345010273, "splats": 2445510, "stages": {"RasterizeBackward": 251.168, "RasterizeForward": 97.466, "ComputeSSIMGradient": 19.893, "FusedProjectionBackwardOptimizerStep": 10.283, "DensifyPostBackward": 7.653, "ProjectionForward": 7.526, "SortRTS": 7.239, "MortonSorting": 0.843, "ComputeTileRanges": 0.499}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 141.6, "psnr": 26.348800897598267, "ssim": 0.787023201584816, "lpips_vgg": 0.2811010394264509, "splats": 2442012, "stages": {"RasterizeBackward": 61.164, "SortRTS": 19.533, "RasterizeForward": 18.408, "ProjectionForward": 12.371, "FusedProjectionBackwardOptimizerStep": 10.172, "DensifyPostBackward": 7.547, "ComputeSSIMGradient": 5.171, "MortonSorting": 0.843, "ComputeTileRanges": 0.483}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 1106.7, "psnr": 26.06834117571513, "ssim": 0.7858726729949316, "lpips_vgg": 0.2858972953618602, "splats": 2019219, "stages": {"RasterizeBackward": 701.315, "ComputeSSIMGradient": 152.626, "FusedProjectionBackwardOptimizerStep": 115.641, "RasterizeForward": 78.274, "ProjectionForward": 24.221, "SortRTS": 16.633, "DensifyPostBackward": 11.578, "MortonSorting": 2.038, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 263.9, "psnr": 26.291756868362427, "ssim": 0.7870608145991961, "lpips_vgg": 0.2810514303417995, "splats": 2451903, "stages": {"RasterizeBackward": 202.585, "RasterizeForward": 17.997, "FusedProjectionBackwardOptimizerStep": 10.062, "ProjectionForward": 7.421, "DensifyPostBackward": 7.331, "SortRTS": 6.893, "ComputeSSIMGradient": 5.159, "MortonSorting": 0.842, "ComputeTileRanges": 0.463}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 157.6, "psnr": 26.322139581044514, "ssim": 0.78694815436999, "lpips_vgg": 0.28095380587030777, "splats": 2453701, "stages": {"RasterizeBackward": 60.563, "FusedProjectionBackwardOptimizerStep": 44.008, "RasterizeForward": 18.178, "DensifyPostBackward": 8.008, "ProjectionForward": 7.529, "SortRTS": 7.031, "ComputeSSIMGradient": 5.171, "MortonSorting": 1.075, "ComputeTileRanges": 0.477}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 155.3, "psnr": 26.254884243011475, "ssim": 0.7884807760516802, "lpips_vgg": 0.2837417498760015, "splats": 2394252, "stages": {"RasterizeBackward": 60.053, "ComputeSSIMGradient": 39.36, "RasterizeForward": 18.232, "FusedProjectionBackwardOptimizerStep": 9.737, "ProjectionForward": 7.453, "DensifyPostBackward": 7.366, "SortRTS": 6.692, "MortonSorting": 0.803, "ComputeTileRanges": 0.469}}
{"tier": "4090", "box": "60359557", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 141.8, "psnr": 26.09847863515218, "ssim": 0.7835498675704002, "lpips_vgg": 0.2855489408517066, "splats": 1996447, "stages": {"RasterizeBackward": 55.23, "FusedProjectionBackwardOptimizerStep": 27.2, "RasterizeForward": 16.625, "ProjectionForward": 12.391, "DensifyPostBackward": 11.454, "SortRTS": 6.406, "ComputeSSIMGradient": 5.165, "MortonSorting": 1.918, "ComputeTileRanges": 0.442}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 93.2, "psnr": 21.983580288134124, "ssim": 0.7818963417881414, "lpips_vgg": 0.2982638757119215, "splats": 1741001, "stages": {"RasterizeBackward": 45.814, "RasterizeForward": 13.669, "FusedProjectionBackwardOptimizerStep": 8.839, "ProjectionForward": 6.955, "SortRTS": 5.836, "DensifyPostBackward": 4.872, "ComputeSSIMGradient": 1.799, "MortonSorting": 0.525, "ComputeTileRanges": 0.414}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 280.8, "psnr": 21.727272033691406, "ssim": 0.7812171358811227, "lpips_vgg": 0.29858230348117143, "splats": 1749201, "stages": {"RasterizeBackward": 173.672, "RasterizeForward": 67.555, "FusedProjectionBackwardOptimizerStep": 8.895, "ProjectionForward": 7.068, "ComputeSSIMGradient": 7.03, "SortRTS": 5.953, "DensifyPostBackward": 4.96, "MortonSorting": 0.523, "ComputeTileRanges": 0.423}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 106.4, "psnr": 21.92780007814106, "ssim": 0.7826346770713204, "lpips_vgg": 0.2979242169074555, "splats": 1750735, "stages": {"RasterizeBackward": 46.758, "SortRTS": 14.982, "RasterizeForward": 13.9, "ProjectionForward": 10.121, "FusedProjectionBackwardOptimizerStep": 8.877, "DensifyPostBackward": 4.884, "ComputeSSIMGradient": 1.713, "MortonSorting": 0.525, "ComputeTileRanges": 0.41}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 619.1, "psnr": 21.21073973806281, "ssim": 0.7790600390810716, "lpips_vgg": 0.310748054553613, "splats": 822232, "stages": {"RasterizeBackward": 396.292, "ComputeSSIMGradient": 72.18, "FusedProjectionBackwardOptimizerStep": 64.028, "RasterizeForward": 51.817, "ProjectionForward": 13.322, "SortRTS": 10.504, "DensifyPostBackward": 5.626, "MortonSorting": 0.801, "ComputeTileRanges": 0.378}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 179.3, "psnr": 21.799662790800397, "ssim": 0.7816096763861807, "lpips_vgg": 0.2991331832342926, "splats": 1740434, "stages": {"RasterizeBackward": 132.233, "RasterizeForward": 13.468, "FusedProjectionBackwardOptimizerStep": 8.688, "ProjectionForward": 7.036, "SortRTS": 5.836, "DensifyPostBackward": 4.846, "ComputeSSIMGradient": 1.803, "MortonSorting": 0.522, "ComputeTileRanges": 0.41}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 114.7, "psnr": 22.00123485765959, "ssim": 0.7832959388431749, "lpips_vgg": 0.2983813094740782, "splats": 1735234, "stages": {"RasterizeBackward": 44.076, "FusedProjectionBackwardOptimizerStep": 32.162, "RasterizeForward": 13.316, "ProjectionForward": 7.049, "SortRTS": 5.781, "DensifyPostBackward": 5.222, "ComputeSSIMGradient": 1.782, "MortonSorting": 0.677, "ComputeTileRanges": 0.408}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 104.3, "psnr": 21.521803027705143, "ssim": 0.7820929994708613, "lpips_vgg": 0.29990061632333087, "splats": 1674441, "stages": {"RasterizeBackward": 42.126, "ComputeSSIMGradient": 18.651, "RasterizeForward": 12.964, "FusedProjectionBackwardOptimizerStep": 8.242, "ProjectionForward": 6.85, "SortRTS": 5.516, "DensifyPostBackward": 4.694, "MortonSorting": 0.472, "ComputeTileRanges": 0.402}}
{"tier": "4090", "box": "60359557", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 90.8, "psnr": 21.230000420620566, "ssim": 0.775356451147481, "lpips_vgg": 0.31012634396113115, "splats": 874843, "stages": {"RasterizeBackward": 36.012, "FusedProjectionBackwardOptimizerStep": 17.33, "RasterizeForward": 10.973, "ProjectionForward": 8.74, "DensifyPostBackward": 5.879, "SortRTS": 4.934, "ComputeSSIMGradient": 1.661, "MortonSorting": 0.835, "ComputeTileRanges": 0.371}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 49.7, "psnr": 32.65286466237661, "ssim": 0.9352251420149932, "lpips_vgg": 0.2941322175802802, "splats": 770503, "stages": {"RasterizeBackward": 25.647, "RasterizeForward": 7.156, "ProjectionForward": 3.207, "SortRTS": 2.956, "FusedProjectionBackwardOptimizerStep": 2.953, "DensifyPostBackward": 2.496, "ComputeSSIMGradient": 1.296, "ComputeTileRanges": 0.284, "MortonSorting": 0.223}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 156.8, "psnr": 32.928778880351295, "ssim": 0.9359868313815143, "lpips_vgg": 0.29388543110818216, "splats": 761750, "stages": {"RasterizeBackward": 99.434, "RasterizeForward": 36.004, "ComputeSSIMGradient": 5.075, "ProjectionForward": 3.244, "FusedProjectionBackwardOptimizerStep": 3.147, "SortRTS": 3.046, "DensifyPostBackward": 2.517, "ComputeTileRanges": 0.285, "MortonSorting": 0.219}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 53.1, "psnr": 32.40113428476695, "ssim": 0.9325850638183387, "lpips_vgg": 0.2944513316078067, "splats": 779662, "stages": {"RasterizeBackward": 25.634, "RasterizeForward": 7.157, "SortRTS": 4.771, "ProjectionForward": 4.693, "FusedProjectionBackwardOptimizerStep": 2.971, "DensifyPostBackward": 2.524, "ComputeSSIMGradient": 1.292, "ComputeTileRanges": 0.28, "MortonSorting": 0.225}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 408.9, "psnr": 31.94713185284589, "ssim": 0.9355285538209451, "lpips_vgg": 0.29574894903497034, "splats": 606973, "stages": {"RasterizeBackward": 264.495, "ComputeSSIMGradient": 52.1, "FusedProjectionBackwardOptimizerStep": 39.284, "RasterizeForward": 31.069, "ProjectionForward": 9.569, "SortRTS": 4.483, "DensifyPostBackward": 3.695, "MortonSorting": 0.679, "ComputeTileRanges": 0.274}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 98.9, "psnr": 32.9605902594489, "ssim": 0.936217902479945, "lpips_vgg": 0.2936405277359229, "splats": 773281, "stages": {"RasterizeBackward": 74.889, "RasterizeForward": 7.159, "ProjectionForward": 3.18, "FusedProjectionBackwardOptimizerStep": 2.943, "SortRTS": 2.939, "DensifyPostBackward": 2.494, "ComputeSSIMGradient": 1.302, "ComputeTileRanges": 0.28, "MortonSorting": 0.223}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 61.2, "psnr": 32.88089030497783, "ssim": 0.9360232965366261, "lpips_vgg": 0.2938933292510998, "splats": 773177, "stages": {"RasterizeBackward": 25.593, "FusedProjectionBackwardOptimizerStep": 14.365, "RasterizeForward": 7.081, "ProjectionForward": 3.21, "SortRTS": 2.919, "DensifyPostBackward": 2.745, "ComputeSSIMGradient": 1.305, "ComputeTileRanges": 0.28, "MortonSorting": 0.272}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 61.7, "psnr": 32.947734265714075, "ssim": 0.9382987537899533, "lpips_vgg": 0.29258719107097414, "splats": 756330, "stages": {"RasterizeBackward": 25.23, "ComputeSSIMGradient": 13.483, "RasterizeForward": 7.115, "ProjectionForward": 3.231, "FusedProjectionBackwardOptimizerStep": 3.187, "SortRTS": 2.956, "DensifyPostBackward": 2.464, "ComputeTileRanges": 0.281, "MortonSorting": 0.214}}
{"tier": "4090", "box": "60359557", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 53.9, "psnr": 31.992825997842324, "ssim": 0.9336519660176458, "lpips_vgg": 0.29652105858988853, "splats": 633941, "stages": {"RasterizeBackward": 22.7, "FusedProjectionBackwardOptimizerStep": 8.195, "RasterizeForward": 6.311, "ProjectionForward": 4.869, "DensifyPostBackward": 3.64, "SortRTS": 2.815, "ComputeSSIMGradient": 1.278, "MortonSorting": 0.689, "ComputeTileRanges": 0.272}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 85.2, "psnr": 26.601971833602242, "ssim": 0.864182578480762, "lpips_vgg": 0.24651638990890087, "splats": 1765157, "stages": {"RasterizeBackward": 42.599, "RasterizeForward": 12.432, "FusedProjectionBackwardOptimizerStep": 6.954, "ProjectionForward": 5.699, "DensifyPostBackward": 4.923, "SortRTS": 4.628, "ComputeSSIMGradient": 1.748, "MortonSorting": 0.628, "ComputeTileRanges": 0.359}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 265.8, "psnr": 26.680326005686883, "ssim": 0.8644444825856582, "lpips_vgg": 0.24627652032084815, "splats": 1731943, "stages": {"RasterizeBackward": 167.084, "RasterizeForward": 63.185, "FusedProjectionBackwardOptimizerStep": 6.877, "ComputeSSIMGradient": 6.792, "ProjectionForward": 5.743, "DensifyPostBackward": 4.924, "SortRTS": 4.708, "MortonSorting": 0.612, "ComputeTileRanges": 0.361}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 96.1, "psnr": 26.63428194626518, "ssim": 0.864074478978696, "lpips_vgg": 0.24637232360476344, "splats": 1754578, "stages": {"RasterizeBackward": 42.57, "RasterizeForward": 12.486, "ProjectionForward": 9.25, "SortRTS": 9.081, "FusedProjectionBackwardOptimizerStep": 6.955, "DensifyPostBackward": 4.878, "ComputeSSIMGradient": 1.701, "MortonSorting": 0.624, "ComputeTileRanges": 0.366}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 661.3, "psnr": 25.628970933997113, "ssim": 0.8609270673731099, "lpips_vgg": 0.2528825148698842, "splats": 1271747, "stages": {"RasterizeBackward": 422.072, "FusedProjectionBackwardOptimizerStep": 76.031, "ComputeSSIMGradient": 72.239, "RasterizeForward": 51.052, "ProjectionForward": 17.963, "DensifyPostBackward": 8.367, "SortRTS": 7.28, "MortonSorting": 1.444, "ComputeTileRanges": 0.342}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 171.2, "psnr": 26.735269256260086, "ssim": 0.8644574906515039, "lpips_vgg": 0.24655208492660477, "splats": 1754726, "stages": {"RasterizeBackward": 128.872, "RasterizeForward": 12.525, "FusedProjectionBackwardOptimizerStep": 6.8, "ProjectionForward": 5.697, "DensifyPostBackward": 4.855, "SortRTS": 4.505, "ComputeSSIMGradient": 1.708, "MortonSorting": 0.621, "ComputeTileRanges": 0.349}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 108.5, "psnr": 26.579971479332965, "ssim": 0.8637417334577312, "lpips_vgg": 0.24693112289555974, "splats": 1757437, "stages": {"RasterizeBackward": 41.949, "FusedProjectionBackwardOptimizerStep": 31.055, "RasterizeForward": 12.161, "ProjectionForward": 5.617, "DensifyPostBackward": 5.333, "SortRTS": 4.485, "ComputeSSIMGradient": 1.702, "MortonSorting": 0.81, "ComputeTileRanges": 0.35}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 99.8, "psnr": 26.513151749320652, "ssim": 0.8665520315584929, "lpips_vgg": 0.24311229301569726, "splats": 1733750, "stages": {"RasterizeBackward": 40.788, "ComputeSSIMGradient": 18.649, "RasterizeForward": 12.028, "FusedProjectionBackwardOptimizerStep": 7.102, "ProjectionForward": 5.664, "DensifyPostBackward": 4.85, "SortRTS": 4.582, "MortonSorting": 0.608, "ComputeTileRanges": 0.355}}
{"tier": "4090", "box": "60359557", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 92.7, "psnr": 25.77534650719684, "ssim": 0.8578230401744014, "lpips_vgg": 0.2570910277811553, "splats": 1312710, "stages": {"RasterizeBackward": 36.603, "FusedProjectionBackwardOptimizerStep": 16.707, "RasterizeForward": 10.624, "ProjectionForward": 8.584, "DensifyPostBackward": 8.204, "SortRTS": 4.103, "ComputeSSIMGradient": 1.644, "MortonSorting": 1.385, "ComputeTileRanges": 0.332}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "ours", "seed": 1, "time_s": 55.1, "psnr": 31.704553506313225, "ssim": 0.9156548014053931, "lpips_vgg": 0.3033585354806169, "splats": 714675, "stages": {"RasterizeBackward": 29.698, "RasterizeForward": 9.054, "ProjectionForward": 3.338, "SortRTS": 3.073, "DensifyPostBackward": 2.299, "FusedProjectionBackwardOptimizerStep": 1.97, "ComputeSSIMGradient": 1.3, "ComputeTileRanges": 0.287, "MortonSorting": 0.211}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 178.7, "psnr": 31.764615572415867, "ssim": 0.9157830736575983, "lpips_vgg": 0.3031283811000008, "splats": 701337, "stages": {"RasterizeBackward": 114.814, "RasterizeForward": 43.225, "ComputeSSIMGradient": 5.073, "ProjectionForward": 3.41, "SortRTS": 3.156, "DensifyPostBackward": 2.316, "FusedProjectionBackwardOptimizerStep": 2.072, "ComputeTileRanges": 0.293, "MortonSorting": 0.207}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 57.9, "psnr": 31.69296709696452, "ssim": 0.9156672389079363, "lpips_vgg": 0.30346708102442355, "splats": 711534, "stages": {"RasterizeBackward": 29.329, "RasterizeForward": 8.974, "SortRTS": 5.025, "ProjectionForward": 4.773, "DensifyPostBackward": 2.275, "FusedProjectionBackwardOptimizerStep": 1.965, "ComputeSSIMGradient": 1.296, "ComputeTileRanges": 0.289, "MortonSorting": 0.21}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 447.6, "psnr": 31.415105672983024, "ssim": 0.9141891873799838, "lpips_vgg": 0.30609850201820865, "splats": 560404, "stages": {"RasterizeBackward": 307.695, "ComputeSSIMGradient": 51.879, "RasterizeForward": 37.287, "FusedProjectionBackwardOptimizerStep": 28.285, "ProjectionForward": 9.4, "SortRTS": 4.416, "DensifyPostBackward": 4.218, "MortonSorting": 0.63, "ComputeTileRanges": 0.273}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 114.7, "psnr": 31.855547146919445, "ssim": 0.9153476067078419, "lpips_vgg": 0.30307311534386383, "splats": 711084, "stages": {"RasterizeBackward": 89.5, "RasterizeForward": 9.037, "ProjectionForward": 3.266, "SortRTS": 3.042, "DensifyPostBackward": 2.259, "FusedProjectionBackwardOptimizerStep": 1.983, "ComputeSSIMGradient": 1.283, "ComputeTileRanges": 0.285, "MortonSorting": 0.21}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 64.0, "psnr": 31.58841905838404, "ssim": 0.915129820505778, "lpips_vgg": 0.30361043673654825, "splats": 712244, "stages": {"RasterizeBackward": 29.562, "FusedProjectionBackwardOptimizerStep": 10.859, "RasterizeForward": 8.947, "ProjectionForward": 3.334, "SortRTS": 3.054, "DensifyPostBackward": 2.528, "ComputeSSIMGradient": 1.282, "ComputeTileRanges": 0.287, "MortonSorting": 0.259}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 66.1, "psnr": 31.768811397063427, "ssim": 0.9166948734185635, "lpips_vgg": 0.30335643646198746, "splats": 712559, "stages": {"RasterizeBackward": 29.048, "ComputeSSIMGradient": 13.425, "RasterizeForward": 8.905, "ProjectionForward": 3.168, "SortRTS": 3.032, "DensifyPostBackward": 2.258, "FusedProjectionBackwardOptimizerStep": 1.919, "ComputeTileRanges": 0.286, "MortonSorting": 0.205}}
{"tier": "4090", "box": "60359557", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 58.1, "psnr": 31.357374973786182, "ssim": 0.9132990516149081, "lpips_vgg": 0.30565616187437084, "splats": 578257, "stages": {"RasterizeBackward": 27.268, "RasterizeForward": 8.264, "FusedProjectionBackwardOptimizerStep": 5.708, "DensifyPostBackward": 4.169, "ProjectionForward": 4.161, "SortRTS": 2.81, "ComputeSSIMGradient": 1.306, "MortonSorting": 0.63, "ComputeTileRanges": 0.275}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 83.1, "psnr": 29.045877084499452, "ssim": 0.8834250336740075, "lpips_vgg": 0.2142861406653408, "splats": 1168701, "stages": {"RasterizeBackward": 43.374, "RasterizeForward": 12.603, "FusedProjectionBackwardOptimizerStep": 6.027, "ProjectionForward": 5.649, "SortRTS": 4.248, "DensifyPostBackward": 3.712, "ComputeSSIMGradient": 1.801, "MortonSorting": 0.35, "ComputeTileRanges": 0.343}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 264.9, "psnr": 28.884149132705318, "ssim": 0.883731921998466, "lpips_vgg": 0.21346435382569384, "splats": 1175950, "stages": {"RasterizeBackward": 170.329, "RasterizeForward": 61.992, "ComputeSSIMGradient": 6.914, "FusedProjectionBackwardOptimizerStep": 6.031, "ProjectionForward": 5.671, "SortRTS": 4.282, "DensifyPostBackward": 3.726, "MortonSorting": 0.345, "ComputeTileRanges": 0.344}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 89.8, "psnr": 28.96714922276939, "ssim": 0.8832320280191375, "lpips_vgg": 0.21450380668975885, "splats": 1150172, "stages": {"RasterizeBackward": 43.425, "RasterizeForward": 12.604, "SortRTS": 8.711, "ProjectionForward": 7.892, "FusedProjectionBackwardOptimizerStep": 5.895, "DensifyPostBackward": 3.733, "ComputeSSIMGradient": 1.767, "ComputeTileRanges": 0.353, "MortonSorting": 0.344}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 532.1, "psnr": 27.32211178105052, "ssim": 0.8778027979339041, "lpips_vgg": 0.22457202189205683, "splats": 647808, "stages": {"RasterizeBackward": 339.034, "ComputeSSIMGradient": 72.128, "FusedProjectionBackwardOptimizerStep": 46.947, "RasterizeForward": 45.619, "ProjectionForward": 11.511, "SortRTS": 5.965, "DensifyPostBackward": 5.099, "MortonSorting": 0.674, "ComputeTileRanges": 0.314}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 157.3, "psnr": 28.606911217294087, "ssim": 0.881466112485746, "lpips_vgg": 0.21567372603812027, "splats": 1148917, "stages": {"RasterizeBackward": 118.062, "RasterizeForward": 12.554, "FusedProjectionBackwardOptimizerStep": 5.797, "ProjectionForward": 5.582, "SortRTS": 4.148, "DensifyPostBackward": 3.68, "ComputeSSIMGradient": 1.825, "MortonSorting": 0.345, "ComputeTileRanges": 0.338}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 100.9, "psnr": 28.48464161012231, "ssim": 0.8814993166342014, "lpips_vgg": 0.2141836502778372, "splats": 1175928, "stages": {"RasterizeBackward": 43.584, "FusedProjectionBackwardOptimizerStep": 23.468, "RasterizeForward": 12.555, "ProjectionForward": 5.65, "SortRTS": 4.173, "DensifyPostBackward": 4.044, "ComputeSSIMGradient": 1.802, "MortonSorting": 0.46, "ComputeTileRanges": 0.34}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 100.4, "psnr": 28.067192124157415, "ssim": 0.880490524012868, "lpips_vgg": 0.21772249016431067, "splats": 1139267, "stages": {"RasterizeBackward": 44.021, "ComputeSSIMGradient": 18.646, "RasterizeForward": 12.656, "FusedProjectionBackwardOptimizerStep": 6.109, "ProjectionForward": 5.572, "SortRTS": 4.107, "DensifyPostBackward": 3.685, "ComputeTileRanges": 0.338, "MortonSorting": 0.334}}
{"tier": "4090", "box": "60359557", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 75.0, "psnr": 27.545049481275605, "ssim": 0.8771129439516765, "lpips_vgg": 0.22395486031839604, "splats": 670902, "stages": {"RasterizeBackward": 31.785, "FusedProjectionBackwardOptimizerStep": 10.993, "RasterizeForward": 9.403, "ProjectionForward": 6.831, "DensifyPostBackward": 5.023, "SortRTS": 3.518, "ComputeSSIMGradient": 1.649, "MortonSorting": 0.67, "ComputeTileRanges": 0.308}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 71.6, "psnr": 31.584893308367047, "ssim": 0.9182111961500985, "lpips_vgg": 0.2081492572616249, "splats": 1079936, "stages": {"RasterizeBackward": 34.53, "RasterizeForward": 10.469, "FusedProjectionBackwardOptimizerStep": 8.078, "ProjectionForward": 5.16, "SortRTS": 4.326, "DensifyPostBackward": 3.52, "ComputeSSIMGradient": 1.362, "ComputeTileRanges": 0.35, "MortonSorting": 0.343}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 225.4, "psnr": 31.65985287257603, "ssim": 0.9183581743921553, "lpips_vgg": 0.2074548996959774, "splats": 1081626, "stages": {"RasterizeBackward": 139.255, "RasterizeForward": 55.125, "FusedProjectionBackwardOptimizerStep": 8.106, "ComputeSSIMGradient": 5.305, "ProjectionForward": 5.209, "SortRTS": 4.484, "DensifyPostBackward": 3.599, "ComputeTileRanges": 0.356, "MortonSorting": 0.343}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 77.6, "psnr": 31.58375898088728, "ssim": 0.9182461329868862, "lpips_vgg": 0.20765766979536696, "splats": 1093805, "stages": {"RasterizeBackward": 34.515, "RasterizeForward": 10.504, "SortRTS": 8.29, "FusedProjectionBackwardOptimizerStep": 8.164, "ProjectionForward": 7.253, "DensifyPostBackward": 3.508, "ComputeSSIMGradient": 1.321, "ComputeTileRanges": 0.359, "MortonSorting": 0.346}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 594.7, "psnr": 31.121473802839006, "ssim": 0.9196964876992362, "lpips_vgg": 0.20756323077741667, "splats": 751625, "stages": {"RasterizeBackward": 393.073, "FusedProjectionBackwardOptimizerStep": 76.419, "ComputeSSIMGradient": 51.701, "RasterizeForward": 45.096, "ProjectionForward": 12.56, "SortRTS": 7.037, "DensifyPostBackward": 4.663, "MortonSorting": 0.883, "ComputeTileRanges": 0.342}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 147.4, "psnr": 31.53189719063895, "ssim": 0.9180607897894723, "lpips_vgg": 0.20822583827537722, "splats": 1082657, "stages": {"RasterizeBackward": 111.32, "RasterizeForward": 10.077, "FusedProjectionBackwardOptimizerStep": 7.872, "ProjectionForward": 5.116, "SortRTS": 4.191, "DensifyPostBackward": 3.399, "ComputeSSIMGradient": 1.306, "ComputeTileRanges": 0.338, "MortonSorting": 0.336}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 90.4, "psnr": 31.605329513549805, "ssim": 0.9180066875049047, "lpips_vgg": 0.2083368755664986, "splats": 1057508, "stages": {"RasterizeBackward": 33.445, "FusedProjectionBackwardOptimizerStep": 28.68, "RasterizeForward": 9.982, "ProjectionForward": 4.994, "SortRTS": 4.172, "DensifyPostBackward": 3.69, "ComputeSSIMGradient": 1.328, "MortonSorting": 0.428, "ComputeTileRanges": 0.339}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 86.5, "psnr": 31.63902794974191, "ssim": 0.9207125629697527, "lpips_vgg": 0.20629395454202137, "splats": 1140425, "stages": {"RasterizeBackward": 35.579, "ComputeSSIMGradient": 13.325, "RasterizeForward": 10.875, "FusedProjectionBackwardOptimizerStep": 9.07, "ProjectionForward": 5.365, "SortRTS": 4.499, "DensifyPostBackward": 3.76, "MortonSorting": 0.368, "ComputeTileRanges": 0.355}}
{"tier": "4090", "box": "60359557", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 77.0, "psnr": 31.20059460231236, "ssim": 0.9174961924552918, "lpips_vgg": 0.2089890508781741, "splats": 742210, "stages": {"RasterizeBackward": 29.149, "FusedProjectionBackwardOptimizerStep": 17.639, "RasterizeForward": 8.655, "ProjectionForward": 7.973, "DensifyPostBackward": 4.389, "SortRTS": 3.866, "ComputeSSIMGradient": 1.3, "MortonSorting": 0.826, "ComputeTileRanges": 0.321}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 81.0, "psnr": 25.722071329752605, "ssim": 0.872714446650611, "lpips_vgg": 0.22623935454837044, "splats": 1110498, "stages": {"RasterizeBackward": 44.435, "RasterizeForward": 13.107, "FusedProjectionBackwardOptimizerStep": 6.244, "ProjectionForward": 5.24, "SortRTS": 4.1, "DensifyPostBackward": 3.499, "ComputeSSIMGradient": 1.734, "ComputeTileRanges": 0.341, "MortonSorting": 0.316}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 270.8, "psnr": 25.784167183770073, "ssim": 0.8747717208332486, "lpips_vgg": 0.22351551856127008, "splats": 1089981, "stages": {"RasterizeBackward": 176.053, "RasterizeForward": 66.237, "ComputeSSIMGradient": 6.708, "FusedProjectionBackwardOptimizerStep": 6.124, "ProjectionForward": 5.189, "SortRTS": 4.514, "DensifyPostBackward": 3.461, "ComputeTileRanges": 0.343, "MortonSorting": 0.307}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 85.3, "psnr": 25.539705488416885, "ssim": 0.8736740019586351, "lpips_vgg": 0.22497282216194847, "splats": 1109968, "stages": {"RasterizeBackward": 43.263, "RasterizeForward": 12.981, "SortRTS": 7.819, "ProjectionForward": 7.145, "FusedProjectionBackwardOptimizerStep": 6.251, "DensifyPostBackward": 3.484, "ComputeSSIMGradient": 1.726, "ComputeTileRanges": 0.351, "MortonSorting": 0.316}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 525.8, "psnr": 24.814260694715713, "ssim": 0.8704663780000474, "lpips_vgg": 0.24133586392741987, "splats": 541762, "stages": {"RasterizeBackward": 344.075, "ComputeSSIMGradient": 72.588, "RasterizeForward": 43.67, "FusedProjectionBackwardOptimizerStep": 43.464, "ProjectionForward": 10.039, "SortRTS": 5.086, "DensifyPostBackward": 4.546, "MortonSorting": 0.597, "ComputeTileRanges": 0.292}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 162.6, "psnr": 25.434501224093967, "ssim": 0.8718093766106499, "lpips_vgg": 0.2267933994002327, "splats": 1103115, "stages": {"RasterizeBackward": 126.846, "RasterizeForward": 13.022, "FusedProjectionBackwardOptimizerStep": 6.134, "ProjectionForward": 5.099, "SortRTS": 4.038, "DensifyPostBackward": 3.436, "ComputeSSIMGradient": 1.696, "ComputeTileRanges": 0.338, "MortonSorting": 0.314}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 97.5, "psnr": 25.44059160020616, "ssim": 0.8745018111334907, "lpips_vgg": 0.22394279751465737, "splats": 1128701, "stages": {"RasterizeBackward": 43.065, "FusedProjectionBackwardOptimizerStep": 24.444, "RasterizeForward": 12.754, "ProjectionForward": 5.21, "SortRTS": 4.033, "DensifyPostBackward": 3.743, "ComputeSSIMGradient": 1.7, "MortonSorting": 0.41, "ComputeTileRanges": 0.341}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 91.2, "psnr": 25.955778545803494, "ssim": 0.8770264055993822, "lpips_vgg": 0.2246587173589466, "splats": 1038309, "stages": {"RasterizeBackward": 40.453, "ComputeSSIMGradient": 18.717, "RasterizeForward": 12.05, "FusedProjectionBackwardOptimizerStep": 5.833, "ProjectionForward": 4.84, "SortRTS": 3.949, "DensifyPostBackward": 3.228, "ComputeTileRanges": 0.33, "MortonSorting": 0.279}}
{"tier": "4090", "box": "60359557", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 74.1, "psnr": 24.84691111246745, "ssim": 0.8667120205031501, "lpips_vgg": 0.24458263112712478, "splats": 620262, "stages": {"RasterizeBackward": 34.189, "FusedProjectionBackwardOptimizerStep": 11.091, "RasterizeForward": 10.031, "ProjectionForward": 6.564, "DensifyPostBackward": 4.757, "SortRTS": 3.225, "ComputeSSIMGradient": 1.632, "MortonSorting": 0.655, "ComputeTileRanges": 0.299}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "ours", "seed": 1, "time_s": 123.1, "psnr": 24.374578857421874, "ssim": 0.7240651798248291, "lpips_vgg": 0.36522953262577507, "splats": 2933286, "stages": {"RasterizeBackward": 60.56, "RasterizeForward": 18.336, "DensifyPostBackward": 8.48, "FusedProjectionBackwardOptimizerStep": 8.231, "ProjectionForward": 7.944, "SortRTS": 6.77, "ComputeSSIMGradient": 4.794, "MortonSorting": 1.01, "ComputeTileRanges": 0.457}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "fwd_std", "seed": 1, "time_s": 385.1, "psnr": 24.340126190185547, "ssim": 0.7232243704795838, "lpips_vgg": 0.36627090381615096, "splats": 2832697, "stages": {"RasterizeBackward": 236.995, "RasterizeForward": 91.761, "ComputeSSIMGradient": 18.421, "DensifyPostBackward": 8.395, "FusedProjectionBackwardOptimizerStep": 8.14, "ProjectionForward": 7.933, "SortRTS": 6.789, "MortonSorting": 0.97, "ComputeTileRanges": 0.47}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "keys_std", "seed": 1, "time_s": 137.8, "psnr": 24.337144927978514, "ssim": 0.723767659664154, "lpips_vgg": 0.3650669009386359, "splats": 2933836, "stages": {"RasterizeBackward": 59.801, "RasterizeForward": 18.124, "SortRTS": 17.552, "ProjectionForward": 13.289, "DensifyPostBackward": 8.437, "FusedProjectionBackwardOptimizerStep": 8.268, "ComputeSSIMGradient": 4.766, "MortonSorting": 1.012, "ComputeTileRanges": 0.45}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "all_std", "seed": 1, "time_s": 918.8, "psnr": 24.156619415283203, "ssim": 0.7126003336906434, "lpips_vgg": 0.4035954692676005, "splats": 1775787, "stages": {"RasterizeBackward": 576.984, "ComputeSSIMGradient": 141.933, "FusedProjectionBackwardOptimizerStep": 78.123, "RasterizeForward": 71.653, "ProjectionForward": 21.516, "SortRTS": 12.03, "DensifyPostBackward": 10.206, "MortonSorting": 1.771, "ComputeTileRanges": 0.398}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "bwd_gsplat", "seed": 1, "time_s": 237.1, "psnr": 24.349552307128906, "ssim": 0.7236029028892517, "lpips_vgg": 0.36537766197942717, "splats": 2903286, "stages": {"RasterizeBackward": 177.608, "RasterizeForward": 17.751, "DensifyPostBackward": 8.228, "FusedProjectionBackwardOptimizerStep": 8.038, "ProjectionForward": 7.836, "SortRTS": 6.559, "ComputeSSIMGradient": 4.787, "MortonSorting": 0.998, "ComputeTileRanges": 0.448}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "adam_std", "seed": 1, "time_s": 151.9, "psnr": 24.345401687622072, "ssim": 0.7237961387634277, "lpips_vgg": 0.3655309728042609, "splats": 2889171, "stages": {"RasterizeBackward": 59.143, "FusedProjectionBackwardOptimizerStep": 39.224, "RasterizeForward": 17.806, "DensifyPostBackward": 8.974, "ProjectionForward": 7.838, "SortRTS": 6.624, "ComputeSSIMGradient": 4.788, "MortonSorting": 1.238, "ComputeTileRanges": 0.451}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "loss_std", "seed": 1, "time_s": 137.1, "psnr": 24.014259185791015, "ssim": 0.7101256680488587, "lpips_vgg": 0.4025674057471562, "splats": 2148300, "stages": {"RasterizeBackward": 52.876, "ComputeSSIMGradient": 36.458, "RasterizeForward": 16.476, "ProjectionForward": 6.783, "DensifyPostBackward": 6.491, "FusedProjectionBackwardOptimizerStep": 6.234, "SortRTS": 5.526, "MortonSorting": 0.659, "ComputeTileRanges": 0.41}}
{"tier": "4090", "box": "60359557", "scene": "bicycle", "arm": "sh3", "seed": 1, "time_s": 137.4, "psnr": 24.526224060058595, "ssim": 0.7279374647140503, "lpips_vgg": 0.3633441960685442, "splats": 2498889, "stages": {"RasterizeBackward": 55.826, "FusedProjectionBackwardOptimizerStep": 21.713, "RasterizeForward": 16.691, "DensifyPostBackward": 13.188, "ProjectionForward": 11.264, "SortRTS": 6.285, "ComputeSSIMGradient": 4.797, "MortonSorting": 2.415, "ComputeTileRanges": 0.441}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "fwd_std", "seed": 1, "time_s": 310.3, "psnr": 26.14409649372101, "ssim": 0.7908677645027637, "lpips_vgg": 0.3870142895556559, "splats": 2172070, "stages": {"RasterizeBackward": 189.87, "RasterizeForward": 72.829, "ComputeSSIMGradient": 18.813, "ProjectionForward": 6.764, "DensifyPostBackward": 6.473, "FusedProjectionBackwardOptimizerStep": 5.206, "SortRTS": 5.178, "MortonSorting": 0.713, "ComputeTileRanges": 0.402}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "keys_std", "seed": 1, "time_s": 110.5, "psnr": 26.07597780227661, "ssim": 0.7909521795809269, "lpips_vgg": 0.3862089365639129, "splats": 2282757, "stages": {"RasterizeBackward": 50.347, "RasterizeForward": 15.149, "ProjectionForward": 11.429, "SortRTS": 10.454, "DensifyPostBackward": 6.867, "FusedProjectionBackwardOptimizerStep": 5.468, "ComputeSSIMGradient": 4.883, "MortonSorting": 0.767, "ComputeTileRanges": 0.42}}
{"tier": "4090", "box": "60371458", "scene": "stump", "arm": "all_std", "seed": 1, "time_s": 807.5, "psnr": 25.87023949623108, "ssim": 0.7926876954734325, "lpips_vgg": 0.40659100043303764, "splats": 1441001, "stages": {"RasterizeBackward": 510.35, "ComputeSSIMGradient": 146.546, "FusedProjectionBackwardOptimizerStep": 56.217, "RasterizeForward": 55.637, "ProjectionForward": 18.215, "DensifyPostBackward": 8.621, "SortRTS": 6.962, "MortonSorting": 1.372, "ComputeTileRanges": 0.355}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "ours", "seed": 1, "time_s": 102.8, "psnr": 22.57565176486969, "ssim": 0.7281336411833763, "lpips_vgg": 0.31064347775023055, "splats": 1749266, "stages": {"RasterizeBackward": 51.928, "RasterizeForward": 15.559, "FusedProjectionBackwardOptimizerStep": 8.625, "ProjectionForward": 7.249, "SortRTS": 6.117, "DensifyPostBackward": 5.352, "ComputeSSIMGradient": 2.049, "MortonSorting": 0.533, "ComputeTileRanges": 0.446}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "fwd_std", "seed": 1, "time_s": 316.8, "psnr": 22.58558042049408, "ssim": 0.7286826729774475, "lpips_vgg": 0.31097550000864094, "splats": 1752744, "stages": {"RasterizeBackward": 199.653, "RasterizeForward": 75.783, "FusedProjectionBackwardOptimizerStep": 8.615, "ComputeSSIMGradient": 7.881, "ProjectionForward": 7.256, "SortRTS": 6.095, "DensifyPostBackward": 5.319, "MortonSorting": 0.527, "ComputeTileRanges": 0.444}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "keys_std", "seed": 1, "time_s": 113.5, "psnr": 22.443109774589537, "ssim": 0.725434672832489, "lpips_vgg": 0.31277262771976455, "splats": 1779730, "stages": {"RasterizeBackward": 51.511, "RasterizeForward": 15.576, "SortRTS": 13.802, "ProjectionForward": 10.673, "FusedProjectionBackwardOptimizerStep": 8.67, "DensifyPostBackward": 5.477, "ComputeSSIMGradient": 1.984, "MortonSorting": 0.543, "ComputeTileRanges": 0.466}}
{"tier": "4090", "box": "60371458", "scene": "Caterpillar", "arm": "all_std", "seed": 1, "time_s": 708.8, "psnr": 21.659002017974853, "ssim": 0.7182151675224304, "lpips_vgg": 0.32857751238327976, "splats": 939572, "stages": {"RasterizeBackward": 473.943, "ComputeSSIMGradient": 73.247, "FusedProjectionBackwardOptimizerStep": 68.484, "RasterizeForward": 55.593, "ProjectionForward": 15.027, "SortRTS": 9.874, "DensifyPostBackward": 6.521, "MortonSorting": 0.896, "ComputeTileRanges": 0.417}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "ours", "seed": 1, "time_s": 108.9, "psnr": 22.037194205493464, "ssim": 0.7086894323186177, "lpips_vgg": 0.32521778090244247, "splats": 2545786, "stages": {"RasterizeBackward": 54.369, "RasterizeForward": 15.53, "FusedProjectionBackwardOptimizerStep": 10.158, "ProjectionForward": 7.496, "DensifyPostBackward": 7.199, "SortRTS": 6.05, "ComputeSSIMGradient": 2.057, "MortonSorting": 0.932, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "fwd_std", "seed": 1, "time_s": 325.9, "psnr": 22.287933349609375, "ssim": 0.7099082411789313, "lpips_vgg": 0.3254524897232229, "splats": 2485552, "stages": {"RasterizeBackward": 203.954, "RasterizeForward": 77.438, "FusedProjectionBackwardOptimizerStep": 9.944, "ComputeSSIMGradient": 7.905, "ProjectionForward": 7.287, "DensifyPostBackward": 7.001, "SortRTS": 6.045, "MortonSorting": 0.902, "ComputeTileRanges": 0.442}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "keys_std", "seed": 1, "time_s": 120.1, "psnr": 22.00784055198111, "ssim": 0.7079169226855766, "lpips_vgg": 0.3257127475056764, "splats": 2528647, "stages": {"RasterizeBackward": 54.035, "RasterizeForward": 15.452, "SortRTS": 12.768, "ProjectionForward": 12.636, "FusedProjectionBackwardOptimizerStep": 10.102, "DensifyPostBackward": 7.215, "ComputeSSIMGradient": 1.991, "MortonSorting": 0.927, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "all_std", "seed": 1, "time_s": 849.5, "psnr": 21.350671186679747, "ssim": 0.7069790930282779, "lpips_vgg": 0.32881051274286516, "splats": 2025253, "stages": {"RasterizeBackward": 542.544, "FusedProjectionBackwardOptimizerStep": 114.202, "ComputeSSIMGradient": 73.797, "RasterizeForward": 66.769, "ProjectionForward": 23.975, "DensifyPostBackward": 12.002, "SortRTS": 10.118, "MortonSorting": 2.069, "ComputeTileRanges": 0.39}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "bwd_gsplat", "seed": 1, "time_s": 219.9, "psnr": 21.851339526292755, "ssim": 0.7080705005948137, "lpips_vgg": 0.32548243422976386, "splats": 2519876, "stages": {"RasterizeBackward": 165.811, "RasterizeForward": 15.46, "FusedProjectionBackwardOptimizerStep": 9.915, "ProjectionForward": 7.461, "DensifyPostBackward": 7.177, "SortRTS": 6.011, "ComputeSSIMGradient": 2.062, "MortonSorting": 0.925, "ComputeTileRanges": 0.441}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "adam_std", "seed": 1, "time_s": 145.0, "psnr": 21.992303150456127, "ssim": 0.707870867194199, "lpips_vgg": 0.32568510403090833, "splats": 2520384, "stages": {"RasterizeBackward": 54.021, "FusedProjectionBackwardOptimizerStep": 45.713, "RasterizeForward": 15.476, "ProjectionForward": 7.88, "DensifyPostBackward": 7.787, "SortRTS": 6.077, "ComputeSSIMGradient": 2.06, "MortonSorting": 1.159, "ComputeTileRanges": 0.443}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "loss_std", "seed": 1, "time_s": 129.0, "psnr": 21.765790032177435, "ssim": 0.7142060907875619, "lpips_vgg": 0.31741599020706357, "splats": 2768727, "stages": {"RasterizeBackward": 55.565, "ComputeSSIMGradient": 18.796, "RasterizeForward": 15.837, "FusedProjectionBackwardOptimizerStep": 11.244, "ProjectionForward": 7.847, "DensifyPostBackward": 7.555, "SortRTS": 6.164, "MortonSorting": 0.994, "ComputeTileRanges": 0.449}}
{"tier": "4090", "box": "60371458", "scene": "Ignatius", "arm": "sh3", "seed": 1, "time_s": 114.7, "psnr": 21.27512713176448, "ssim": 0.6971433380754982, "lpips_vgg": 0.3386694249420171, "splats": 1926699, "stages": {"RasterizeBackward": 44.603, "FusedProjectionBackwardOptimizerStep": 21.89, "RasterizeForward": 12.735, "DensifyPostBackward": 11.36, "ProjectionForward": 10.644, "SortRTS": 5.388, "ComputeSSIMGradient": 2.052, "MortonSorting": 1.853, "ComputeTileRanges": 0.402}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "ours", "seed": 1, "time_s": 70.0, "psnr": 29.60898717244466, "ssim": 0.9106519798437754, "lpips_vgg": 0.28375279276712967, "splats": 695362, "stages": {"RasterizeBackward": 37.737, "RasterizeForward": 11.405, "SortRTS": 4.381, "ProjectionForward": 4.342, "FusedProjectionBackwardOptimizerStep": 3.62, "DensifyPostBackward": 2.934, "ComputeSSIMGradient": 1.585, "ComputeTileRanges": 0.359, "MortonSorting": 0.217}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "fwd_std", "seed": 1, "time_s": 225.1, "psnr": 29.69456253051758, "ssim": 0.910915595293045, "lpips_vgg": 0.28356719751814813, "splats": 681505, "stages": {"RasterizeBackward": 145.427, "RasterizeForward": 54.252, "ComputeSSIMGradient": 6.031, "SortRTS": 4.339, "ProjectionForward": 4.313, "FusedProjectionBackwardOptimizerStep": 3.619, "DensifyPostBackward": 2.885, "ComputeTileRanges": 0.358, "MortonSorting": 0.21}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "keys_std", "seed": 1, "time_s": 74.0, "psnr": 29.664750734965008, "ssim": 0.9108667095502218, "lpips_vgg": 0.2837215529351527, "splats": 687886, "stages": {"RasterizeBackward": 37.658, "RasterizeForward": 11.414, "SortRTS": 7.298, "ProjectionForward": 5.713, "FusedProjectionBackwardOptimizerStep": 3.59, "DensifyPostBackward": 2.935, "ComputeSSIMGradient": 1.558, "ComputeTileRanges": 0.357, "MortonSorting": 0.215}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "all_std", "seed": 1, "time_s": 595.6, "psnr": 28.8599827448527, "ssim": 0.9110386312007904, "lpips_vgg": 0.2854369918720883, "splats": 502141, "stages": {"RasterizeBackward": 420.651, "ComputeSSIMGradient": 53.429, "RasterizeForward": 51.408, "FusedProjectionBackwardOptimizerStep": 44.983, "ProjectionForward": 10.065, "SortRTS": 6.815, "DensifyPostBackward": 4.181, "MortonSorting": 0.564, "ComputeTileRanges": 0.343}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "bwd_gsplat", "seed": 1, "time_s": 152.2, "psnr": 29.657721265157065, "ssim": 0.9107902606328329, "lpips_vgg": 0.2836058284198436, "splats": 692321, "stages": {"RasterizeBackward": 120.128, "RasterizeForward": 11.386, "SortRTS": 4.384, "ProjectionForward": 4.35, "FusedProjectionBackwardOptimizerStep": 3.532, "DensifyPostBackward": 2.919, "ComputeSSIMGradient": 1.583, "ComputeTileRanges": 0.358, "MortonSorting": 0.215}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "adam_std", "seed": 1, "time_s": 82.5, "psnr": 29.611837259928386, "ssim": 0.9106356263160705, "lpips_vgg": 0.28368876709951657, "splats": 691017, "stages": {"RasterizeBackward": 37.612, "FusedProjectionBackwardOptimizerStep": 15.997, "RasterizeForward": 11.388, "ProjectionForward": 4.412, "SortRTS": 4.375, "DensifyPostBackward": 3.185, "ComputeSSIMGradient": 1.585, "ComputeTileRanges": 0.361, "MortonSorting": 0.258}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "loss_std", "seed": 1, "time_s": 80.5, "psnr": 29.413145383199055, "ssim": 0.9132872780164083, "lpips_vgg": 0.2835748164527703, "splats": 676963, "stages": {"RasterizeBackward": 36.743, "ComputeSSIMGradient": 13.635, "RasterizeForward": 11.145, "ProjectionForward": 4.321, "SortRTS": 4.286, "FusedProjectionBackwardOptimizerStep": 3.53, "DensifyPostBackward": 2.931, "ComputeTileRanges": 0.357, "MortonSorting": 0.206}}
{"tier": "4090", "box": "60371458", "scene": "counter", "arm": "sh3", "seed": 1, "time_s": 75.8, "psnr": 29.02028153737386, "ssim": 0.9080702642599742, "lpips_vgg": 0.28593753321471765, "splats": 512826, "stages": {"RasterizeBackward": 35.459, "RasterizeForward": 10.7, "FusedProjectionBackwardOptimizerStep": 9.96, "ProjectionForward": 5.965, "SortRTS": 4.223, "DensifyPostBackward": 4.021, "ComputeSSIMGradient": 1.58, "MortonSorting": 0.564, "ComputeTileRanges": 0.347}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "ours", "seed": 1, "time_s": 115.9, "psnr": 24.63265714645386, "ssim": 0.8346811681985855, "lpips_vgg": 0.30081867404990115, "splats": 2135889, "stages": {"RasterizeBackward": 60.075, "RasterizeForward": 17.416, "FusedProjectionBackwardOptimizerStep": 9.732, "ProjectionForward": 7.472, "DensifyPostBackward": 6.74, "SortRTS": 6.597, "ComputeSSIMGradient": 2.038, "MortonSorting": 0.805, "ComputeTileRanges": 0.469}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "fwd_std", "seed": 1, "time_s": 364.4, "psnr": 24.703456020355226, "ssim": 0.835264353454113, "lpips_vgg": 0.29906100195462626, "splats": 2137234, "stages": {"RasterizeBackward": 232.469, "RasterizeForward": 87.421, "FusedProjectionBackwardOptimizerStep": 9.727, "ComputeSSIMGradient": 7.857, "ProjectionForward": 7.551, "DensifyPostBackward": 6.648, "SortRTS": 6.591, "MortonSorting": 0.793, "ComputeTileRanges": 0.469}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "keys_std", "seed": 1, "time_s": 127.0, "psnr": 24.65872015953064, "ssim": 0.8347533792257309, "lpips_vgg": 0.3004498466482867, "splats": 2125788, "stages": {"RasterizeBackward": 58.389, "RasterizeForward": 17.082, "SortRTS": 15.266, "ProjectionForward": 12.091, "FusedProjectionBackwardOptimizerStep": 9.761, "DensifyPostBackward": 6.709, "ComputeSSIMGradient": 1.979, "MortonSorting": 0.802, "ComputeTileRanges": 0.468}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "all_std", "seed": 1, "time_s": 875.0, "psnr": 24.239948987960815, "ssim": 0.835470400750637, "lpips_vgg": 0.3021149934274378, "splats": 1619973, "stages": {"RasterizeBackward": 572.366, "FusedProjectionBackwardOptimizerStep": 106.946, "ComputeSSIMGradient": 73.676, "RasterizeForward": 70.707, "ProjectionForward": 22.066, "SortRTS": 12.693, "DensifyPostBackward": 10.776, "MortonSorting": 1.773, "ComputeTileRanges": 0.422}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "bwd_gsplat", "seed": 1, "time_s": 233.0, "psnr": 24.678841161727906, "ssim": 0.8347815215587616, "lpips_vgg": 0.3003952695177933, "splats": 2136786, "stages": {"RasterizeBackward": 177.18, "RasterizeForward": 17.43, "FusedProjectionBackwardOptimizerStep": 9.557, "ProjectionForward": 7.533, "DensifyPostBackward": 6.742, "SortRTS": 6.653, "ComputeSSIMGradient": 2.045, "MortonSorting": 0.808, "ComputeTileRanges": 0.47}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "adam_std", "seed": 1, "time_s": 150.1, "psnr": 24.65034203529358, "ssim": 0.8346222668886185, "lpips_vgg": 0.30058673429040134, "splats": 2136263, "stages": {"RasterizeBackward": 60.894, "FusedProjectionBackwardOptimizerStep": 42.372, "RasterizeForward": 17.618, "ProjectionForward": 7.455, "DensifyPostBackward": 7.282, "SortRTS": 6.615, "ComputeSSIMGradient": 2.04, "MortonSorting": 1.024, "ComputeTileRanges": 0.472}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "loss_std", "seed": 1, "time_s": 132.1, "psnr": 24.515084648132323, "ssim": 0.8376679450273514, "lpips_vgg": 0.2979356938256766, "splats": 2213434, "stages": {"RasterizeBackward": 59.078, "ComputeSSIMGradient": 18.886, "RasterizeForward": 17.251, "FusedProjectionBackwardOptimizerStep": 9.96, "ProjectionForward": 7.633, "DensifyPostBackward": 6.925, "SortRTS": 6.591, "MortonSorting": 0.816, "ComputeTileRanges": 0.471}}
{"tier": "4090", "box": "60371458", "scene": "Truck", "arm": "sh3", "seed": 1, "time_s": 118.8, "psnr": 24.368572473526, "ssim": 0.8318783551454544, "lpips_vgg": 0.30506863508474585, "splats": 1610366, "stages": {"RasterizeBackward": 46.908, "FusedProjectionBackwardOptimizerStep": 22.563, "RasterizeForward": 14.126, "ProjectionForward": 10.839, "DensifyPostBackward": 10.519, "SortRTS": 6.048, "ComputeSSIMGradient": 2.016, "MortonSorting": 1.658, "ComputeTileRanges": 0.44}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "ours", "seed": 1, "time_s": 141.1, "psnr": 26.370359579722088, "ssim": 0.7871776223182678, "lpips_vgg": 0.2807416982301312, "splats": 2447259, "stages": {"RasterizeBackward": 72.554, "RasterizeForward": 21.884, "FusedProjectionBackwardOptimizerStep": 10.39, "DensifyPostBackward": 8.239, "ProjectionForward": 8.066, "SortRTS": 7.651, "ComputeSSIMGradient": 5.197, "MortonSorting": 0.875, "ComputeTileRanges": 0.534}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "fwd_std", "seed": 1, "time_s": 459.2, "psnr": 26.33640718460083, "ssim": 0.7869648734728495, "lpips_vgg": 0.28113357618082396, "splats": 2434844, "stages": {"RasterizeBackward": 286.326, "RasterizeForward": 111.204, "ComputeSSIMGradient": 20.018, "FusedProjectionBackwardOptimizerStep": 10.46, "DensifyPostBackward": 8.247, "ProjectionForward": 8.15, "SortRTS": 7.661, "MortonSorting": 0.868, "ComputeTileRanges": 0.536}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "keys_std", "seed": 1, "time_s": 159.1, "psnr": 26.358715613683064, "ssim": 0.7873236536979675, "lpips_vgg": 0.280642627019754, "splats": 2448120, "stages": {"RasterizeBackward": 72.552, "RasterizeForward": 21.921, "SortRTS": 20.294, "ProjectionForward": 13.349, "FusedProjectionBackwardOptimizerStep": 10.463, "DensifyPostBackward": 8.253, "ComputeSSIMGradient": 5.19, "MortonSorting": 0.872, "ComputeTileRanges": 0.539}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "all_std", "seed": 1, "time_s": 1325.9, "psnr": 26.017855882644653, "ssim": 0.7857100317875544, "lpips_vgg": 0.2863961660246351, "splats": 2013029, "stages": {"RasterizeBackward": 884.819, "ComputeSSIMGradient": 155.527, "FusedProjectionBackwardOptimizerStep": 125.564, "RasterizeForward": 97.647, "ProjectionForward": 25.272, "SortRTS": 17.427, "DensifyPostBackward": 12.803, "MortonSorting": 2.059, "ComputeTileRanges": 0.515}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "bwd_gsplat", "seed": 1, "time_s": 320.2, "psnr": 26.351911385854084, "ssim": 0.7873314867417017, "lpips_vgg": 0.2805915925338176, "splats": 2451016, "stages": {"RasterizeBackward": 252.188, "RasterizeForward": 21.881, "FusedProjectionBackwardOptimizerStep": 10.264, "DensifyPostBackward": 8.236, "ProjectionForward": 8.021, "SortRTS": 7.644, "ComputeSSIMGradient": 5.197, "MortonSorting": 0.873, "ComputeTileRanges": 0.533}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "adam_std", "seed": 1, "time_s": 178.2, "psnr": 26.365376154581707, "ssim": 0.7871337309479713, "lpips_vgg": 0.2811368916216124, "splats": 2443890, "stages": {"RasterizeBackward": 72.39, "FusedProjectionBackwardOptimizerStep": 47.07, "RasterizeForward": 21.833, "DensifyPostBackward": 8.814, "ProjectionForward": 8.166, "SortRTS": 7.623, "ComputeSSIMGradient": 5.197, "MortonSorting": 1.099, "ComputeTileRanges": 0.533}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "loss_std", "seed": 1, "time_s": 170.8, "psnr": 26.260112206141155, "ssim": 0.7887401878833771, "lpips_vgg": 0.28340814406819764, "splats": 2402955, "stages": {"RasterizeBackward": 69.807, "ComputeSSIMGradient": 39.819, "RasterizeForward": 21.246, "FusedProjectionBackwardOptimizerStep": 9.976, "DensifyPostBackward": 8.051, "ProjectionForward": 7.856, "SortRTS": 7.312, "MortonSorting": 0.827, "ComputeTileRanges": 0.52}}
{"tier": "4090", "box": "60371458", "scene": "garden", "arm": "sh3", "seed": 1, "time_s": 158.6, "psnr": 26.112175305684406, "ssim": 0.7836967806021372, "lpips_vgg": 0.2857104289110881, "splats": 2006518, "stages": {"RasterizeBackward": 65.929, "FusedProjectionBackwardOptimizerStep": 27.623, "RasterizeForward": 19.971, "DensifyPostBackward": 12.794, "ProjectionForward": 12.698, "SortRTS": 7.161, "ComputeSSIMGradient": 5.194, "MortonSorting": 1.95, "ComputeTileRanges": 0.512}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "ours", "seed": 1, "time_s": 107.2, "psnr": 21.68940049723575, "ssim": 0.7814986486183969, "lpips_vgg": 0.2984058314575617, "splats": 1742752, "stages": {"RasterizeBackward": 53.943, "RasterizeForward": 16.522, "FusedProjectionBackwardOptimizerStep": 9.151, "ProjectionForward": 7.647, "SortRTS": 6.702, "DensifyPostBackward": 5.509, "ComputeSSIMGradient": 2.055, "MortonSorting": 0.55, "ComputeTileRanges": 0.477}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "fwd_std", "seed": 1, "time_s": 328.4, "psnr": 21.944087430050498, "ssim": 0.7827093209090986, "lpips_vgg": 0.2977073223153858, "splats": 1747083, "stages": {"RasterizeBackward": 205.22, "RasterizeForward": 80.231, "FusedProjectionBackwardOptimizerStep": 9.069, "ComputeSSIMGradient": 7.906, "ProjectionForward": 7.743, "SortRTS": 6.63, "DensifyPostBackward": 5.535, "MortonSorting": 0.544, "ComputeTileRanges": 0.473}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "keys_std", "seed": 1, "time_s": 118.4, "psnr": 21.90526997415643, "ssim": 0.7829034265718962, "lpips_vgg": 0.2988130280486551, "splats": 1714417, "stages": {"RasterizeBackward": 53.346, "RasterizeForward": 16.405, "SortRTS": 15.496, "ProjectionForward": 10.967, "FusedProjectionBackwardOptimizerStep": 9.019, "DensifyPostBackward": 5.522, "ComputeSSIMGradient": 1.993, "MortonSorting": 0.541, "ComputeTileRanges": 0.472}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "all_std", "seed": 1, "time_s": 754.0, "psnr": 21.058712733419316, "ssim": 0.7768776761858087, "lpips_vgg": 0.31146197774722295, "splats": 816205, "stages": {"RasterizeBackward": 506.616, "ComputeSSIMGradient": 73.553, "FusedProjectionBackwardOptimizerStep": 70.234, "RasterizeForward": 65.422, "ProjectionForward": 14.487, "SortRTS": 11.442, "DensifyPostBackward": 6.452, "MortonSorting": 0.815, "ComputeTileRanges": 0.434}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "bwd_gsplat", "seed": 1, "time_s": 221.6, "psnr": 22.00839474326686, "ssim": 0.7811952688192066, "lpips_vgg": 0.29824635550135875, "splats": 1750871, "stages": {"RasterizeBackward": 168.059, "RasterizeForward": 16.78, "FusedProjectionBackwardOptimizerStep": 8.999, "ProjectionForward": 7.728, "SortRTS": 6.793, "DensifyPostBackward": 5.55, "ComputeSSIMGradient": 2.056, "MortonSorting": 0.554, "ComputeTileRanges": 0.482}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "adam_std", "seed": 1, "time_s": 135.5, "psnr": 22.078416171826813, "ssim": 0.7840862117315593, "lpips_vgg": 0.29814994319483806, "splats": 1734933, "stages": {"RasterizeBackward": 55.435, "FusedProjectionBackwardOptimizerStep": 35.048, "RasterizeForward": 16.734, "ProjectionForward": 7.753, "SortRTS": 6.756, "DensifyPostBackward": 5.996, "ComputeSSIMGradient": 2.053, "MortonSorting": 0.708, "ComputeTileRanges": 0.477}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "loss_std", "seed": 1, "time_s": 123.2, "psnr": 21.767728127931292, "ssim": 0.7842098803896653, "lpips_vgg": 0.3000557573233881, "splats": 1692044, "stages": {"RasterizeBackward": 54.177, "ComputeSSIMGradient": 18.808, "RasterizeForward": 16.568, "FusedProjectionBackwardOptimizerStep": 8.511, "ProjectionForward": 7.635, "SortRTS": 6.415, "DensifyPostBackward": 5.478, "MortonSorting": 0.508, "ComputeTileRanges": 0.465}}
{"tier": "4090", "box": "60371458", "scene": "Train", "arm": "sh3", "seed": 1, "time_s": 104.8, "psnr": 21.472610423439427, "ssim": 0.7773771113470981, "lpips_vgg": 0.30904843646595576, "splats": 873718, "stages": {"RasterizeBackward": 43.817, "FusedProjectionBackwardOptimizerStep": 17.587, "RasterizeForward": 13.53, "ProjectionForward": 9.439, "DensifyPostBackward": 6.783, "SortRTS": 5.91, "ComputeSSIMGradient": 2.019, "MortonSorting": 0.85, "ComputeTileRanges": 0.435}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "ours", "seed": 1, "time_s": 59.6, "psnr": 32.93177140725626, "ssim": 0.9364034130766585, "lpips_vgg": 0.29364393172086223, "splats": 776016, "stages": {"RasterizeBackward": 31.368, "RasterizeForward": 8.86, "ProjectionForward": 3.674, "SortRTS": 3.614, "FusedProjectionBackwardOptimizerStep": 3.038, "DensifyPostBackward": 2.907, "ComputeSSIMGradient": 1.612, "ComputeTileRanges": 0.319, "MortonSorting": 0.244}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "fwd_std", "seed": 1, "time_s": 188.3, "psnr": 32.83797635258855, "ssim": 0.9353637727531227, "lpips_vgg": 0.2941164413513968, "splats": 762619, "stages": {"RasterizeBackward": 120.332, "RasterizeForward": 43.789, "ComputeSSIMGradient": 6.068, "ProjectionForward": 3.654, "SortRTS": 3.602, "FusedProjectionBackwardOptimizerStep": 3.203, "DensifyPostBackward": 2.878, "ComputeTileRanges": 0.318, "MortonSorting": 0.238}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "keys_std", "seed": 1, "time_s": 63.5, "psnr": 32.873164821315456, "ssim": 0.9360489426432429, "lpips_vgg": 0.29384110371594685, "splats": 778666, "stages": {"RasterizeBackward": 31.424, "RasterizeForward": 8.867, "SortRTS": 5.817, "ProjectionForward": 5.284, "FusedProjectionBackwardOptimizerStep": 3.07, "DensifyPostBackward": 2.925, "ComputeSSIMGradient": 1.588, "ComputeTileRanges": 0.317, "MortonSorting": 0.246}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "all_std", "seed": 1, "time_s": 496.4, "psnr": 31.925953117576807, "ssim": 0.9355051630252117, "lpips_vgg": 0.29595649761615833, "splats": 608138, "stages": {"RasterizeBackward": 336.095, "ComputeSSIMGradient": 53.676, "FusedProjectionBackwardOptimizerStep": 43.078, "RasterizeForward": 39.314, "ProjectionForward": 9.982, "SortRTS": 5.495, "DensifyPostBackward": 4.135, "MortonSorting": 0.696, "ComputeTileRanges": 0.313}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "bwd_gsplat", "seed": 1, "time_s": 124.0, "psnr": 32.9210489633921, "ssim": 0.9359123594052082, "lpips_vgg": 0.2941430662492552, "splats": 781299, "stages": {"RasterizeBackward": 95.638, "RasterizeForward": 8.9, "ProjectionForward": 3.678, "SortRTS": 3.626, "FusedProjectionBackwardOptimizerStep": 3.018, "DensifyPostBackward": 2.936, "ComputeSSIMGradient": 1.614, "ComputeTileRanges": 0.32, "MortonSorting": 0.246}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "adam_std", "seed": 1, "time_s": 73.3, "psnr": 32.814719947608744, "ssim": 0.9359539151191711, "lpips_vgg": 0.29416319721800904, "splats": 770128, "stages": {"RasterizeBackward": 31.493, "FusedProjectionBackwardOptimizerStep": 15.87, "RasterizeForward": 8.908, "ProjectionForward": 3.742, "SortRTS": 3.62, "DensifyPostBackward": 3.245, "ComputeSSIMGradient": 1.613, "ComputeTileRanges": 0.317, "MortonSorting": 0.3}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "loss_std", "seed": 1, "time_s": 71.2, "psnr": 32.84497663137075, "ssim": 0.9380430256998217, "lpips_vgg": 0.29272586366703085, "splats": 753881, "stages": {"RasterizeBackward": 30.87, "ComputeSSIMGradient": 13.731, "RasterizeForward": 8.788, "ProjectionForward": 3.674, "SortRTS": 3.606, "FusedProjectionBackwardOptimizerStep": 3.225, "DensifyPostBackward": 2.877, "ComputeTileRanges": 0.318, "MortonSorting": 0.236}}
{"tier": "4090", "box": "60371458", "scene": "bonsai", "arm": "sh3", "seed": 1, "time_s": 63.9, "psnr": 31.981721156352275, "ssim": 0.9333754922892596, "lpips_vgg": 0.29643690934044187, "splats": 633268, "stages": {"RasterizeBackward": 27.771, "FusedProjectionBackwardOptimizerStep": 8.395, "RasterizeForward": 7.913, "ProjectionForward": 5.227, "DensifyPostBackward": 4.34, "SortRTS": 3.54, "ComputeSSIMGradient": 1.61, "MortonSorting": 0.704, "ComputeTileRanges": 0.334}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "ours", "seed": 1, "time_s": 104.3, "psnr": 26.688693046569824, "ssim": 0.8645125031471252, "lpips_vgg": 0.24622682235038945, "splats": 1757570, "stages": {"RasterizeBackward": 51.359, "RasterizeForward": 15.234, "FusedProjectionBackwardOptimizerStep": 7.145, "ProjectionForward": 6.429, "DensifyPostBackward": 5.725, "SortRTS": 5.685, "ComputeSSIMGradient": 2.118, "MortonSorting": 0.655, "ComputeTileRanges": 0.455}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "fwd_std", "seed": 1, "time_s": 315.3, "psnr": 26.695259260094684, "ssim": 0.8642946611280027, "lpips_vgg": 0.2463434661421393, "splats": 1737131, "stages": {"RasterizeBackward": 195.97, "RasterizeForward": 74.5, "ComputeSSIMGradient": 7.876, "FusedProjectionBackwardOptimizerStep": 7.061, "ProjectionForward": 6.145, "SortRTS": 5.635, "DensifyPostBackward": 5.549, "MortonSorting": 0.638, "ComputeTileRanges": 0.419}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "keys_std", "seed": 1, "time_s": 110.5, "psnr": 26.479160599086594, "ssim": 0.8630382936933766, "lpips_vgg": 0.24726184831081888, "splats": 1763209, "stages": {"RasterizeBackward": 51.535, "RasterizeForward": 15.272, "ProjectionForward": 10.21, "SortRTS": 10.026, "FusedProjectionBackwardOptimizerStep": 7.11, "DensifyPostBackward": 5.643, "ComputeSSIMGradient": 1.999, "MortonSorting": 0.658, "ComputeTileRanges": 0.43}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "all_std", "seed": 1, "time_s": 800.6, "psnr": 25.635052059007727, "ssim": 0.8607898717341216, "lpips_vgg": 0.25273077586760045, "splats": 1267919, "stages": {"RasterizeBackward": 534.007, "FusedProjectionBackwardOptimizerStep": 82.918, "ComputeSSIMGradient": 73.982, "RasterizeForward": 63.936, "ProjectionForward": 19.35, "DensifyPostBackward": 9.62, "SortRTS": 8.538, "MortonSorting": 1.47, "ComputeTileRanges": 0.413}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "bwd_gsplat", "seed": 1, "time_s": 212.8, "psnr": 26.77308646492336, "ssim": 0.8643863538037175, "lpips_vgg": 0.24638294754319742, "splats": 1759824, "stages": {"RasterizeBackward": 162.53, "RasterizeForward": 15.297, "FusedProjectionBackwardOptimizerStep": 6.992, "ProjectionForward": 6.428, "SortRTS": 5.911, "DensifyPostBackward": 5.627, "ComputeSSIMGradient": 2.142, "MortonSorting": 0.654, "ComputeTileRanges": 0.472}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "adam_std", "seed": 1, "time_s": 134.8, "psnr": 26.508939867434293, "ssim": 0.863249729508939, "lpips_vgg": 0.24699010170493688, "splats": 1754156, "stages": {"RasterizeBackward": 51.985, "FusedProjectionBackwardOptimizerStep": 33.865, "RasterizeForward": 15.371, "ProjectionForward": 6.476, "DensifyPostBackward": 6.279, "SortRTS": 5.96, "ComputeSSIMGradient": 2.161, "MortonSorting": 0.848, "ComputeTileRanges": 0.493}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "loss_std", "seed": 1, "time_s": 115.5, "psnr": 26.536522077477496, "ssim": 0.8666684873726057, "lpips_vgg": 0.24332934584906998, "splats": 1751377, "stages": {"RasterizeBackward": 49.892, "ComputeSSIMGradient": 18.93, "RasterizeForward": 14.848, "FusedProjectionBackwardOptimizerStep": 7.306, "ProjectionForward": 6.185, "SortRTS": 5.529, "DensifyPostBackward": 5.481, "MortonSorting": 0.64, "ComputeTileRanges": 0.414}}
{"tier": "4090", "box": "60371458", "scene": "Family", "arm": "sh3", "seed": 1, "time_s": 108.6, "psnr": 25.79486096423605, "ssim": 0.8574302287205405, "lpips_vgg": 0.2577540647689069, "splats": 1305514, "stages": {"RasterizeBackward": 44.567, "FusedProjectionBackwardOptimizerStep": 16.965, "RasterizeForward": 13.189, "DensifyPostBackward": 9.503, "ProjectionForward": 9.135, "SortRTS": 5.11, "ComputeSSIMGradient": 2.029, "MortonSorting": 1.41, "ComputeTileRanges": 0.391}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "ours", "seed": 1, "time_s": 68.4, "psnr": 31.756681442260742, "ssim": 0.9156606136224209, "lpips_vgg": 0.30345567352277136, "splats": 713919, "stages": {"RasterizeBackward": 36.405, "RasterizeForward": 11.269, "ProjectionForward": 3.971, "SortRTS": 3.921, "DensifyPostBackward": 2.796, "FusedProjectionBackwardOptimizerStep": 2.051, "ComputeSSIMGradient": 1.624, "ComputeTileRanges": 0.354, "MortonSorting": 0.234}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "fwd_std", "seed": 1, "time_s": 218.9, "psnr": 31.79738690302922, "ssim": 0.9159583434080466, "lpips_vgg": 0.3028935719648691, "splats": 708995, "stages": {"RasterizeBackward": 140.774, "RasterizeForward": 53.077, "ComputeSSIMGradient": 6.063, "ProjectionForward": 3.928, "SortRTS": 3.891, "DensifyPostBackward": 2.739, "FusedProjectionBackwardOptimizerStep": 2.144, "ComputeTileRanges": 0.336, "MortonSorting": 0.229}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "keys_std", "seed": 1, "time_s": 70.7, "psnr": 31.9579648237962, "ssim": 0.9161077523842837, "lpips_vgg": 0.30302621889808307, "splats": 711778, "stages": {"RasterizeBackward": 36.413, "RasterizeForward": 11.264, "SortRTS": 6.198, "ProjectionForward": 5.448, "DensifyPostBackward": 2.709, "FusedProjectionBackwardOptimizerStep": 2.031, "ComputeSSIMGradient": 1.569, "ComputeTileRanges": 0.331, "MortonSorting": 0.232}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "all_std", "seed": 1, "time_s": 548.3, "psnr": 31.40199754176996, "ssim": 0.9126069576312335, "lpips_vgg": 0.30597041121073826, "splats": 561685, "stages": {"RasterizeBackward": 390.487, "ComputeSSIMGradient": 53.446, "RasterizeForward": 46.926, "FusedProjectionBackwardOptimizerStep": 30.966, "ProjectionForward": 10.225, "SortRTS": 5.524, "DensifyPostBackward": 4.998, "MortonSorting": 0.646, "ComputeTileRanges": 0.311}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "bwd_gsplat", "seed": 1, "time_s": 144.2, "psnr": 31.79047315548628, "ssim": 0.9159390788811904, "lpips_vgg": 0.30312989589001443, "splats": 714718, "stages": {"RasterizeBackward": 113.672, "RasterizeForward": 11.292, "ProjectionForward": 3.954, "SortRTS": 3.839, "DensifyPostBackward": 2.761, "FusedProjectionBackwardOptimizerStep": 2.047, "ComputeSSIMGradient": 1.597, "ComputeTileRanges": 0.33, "MortonSorting": 0.235}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "adam_std", "seed": 1, "time_s": 77.1, "psnr": 31.814593046139446, "ssim": 0.9159120290707319, "lpips_vgg": 0.30311203764396727, "splats": 712088, "stages": {"RasterizeBackward": 36.531, "FusedProjectionBackwardOptimizerStep": 11.915, "RasterizeForward": 11.328, "ProjectionForward": 3.995, "SortRTS": 3.816, "DensifyPostBackward": 2.964, "ComputeSSIMGradient": 1.592, "ComputeTileRanges": 0.331, "MortonSorting": 0.281}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "loss_std", "seed": 1, "time_s": 78.8, "psnr": 31.47736656971467, "ssim": 0.9160050826194959, "lpips_vgg": 0.3038190691204122, "splats": 709307, "stages": {"RasterizeBackward": 35.595, "ComputeSSIMGradient": 13.69, "RasterizeForward": 11.023, "ProjectionForward": 3.958, "SortRTS": 3.911, "DensifyPostBackward": 2.737, "FusedProjectionBackwardOptimizerStep": 1.995, "ComputeTileRanges": 0.37, "MortonSorting": 0.228}}
{"tier": "4090", "box": "60371458", "scene": "room", "arm": "sh3", "seed": 1, "time_s": 70.4, "psnr": 31.53255580021785, "ssim": 0.9137787849475176, "lpips_vgg": 0.3052182701309177, "splats": 578013, "stages": {"RasterizeBackward": 33.47, "RasterizeForward": 10.323, "FusedProjectionBackwardOptimizerStep": 5.861, "DensifyPostBackward": 4.948, "ProjectionForward": 4.589, "SortRTS": 3.555, "ComputeSSIMGradient": 1.611, "MortonSorting": 0.642, "ComputeTileRanges": 0.336}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "ours", "seed": 1, "time_s": 100.4, "psnr": 28.762747741327054, "ssim": 0.8831539473882536, "lpips_vgg": 0.21387660327490776, "splats": 1170916, "stages": {"RasterizeBackward": 53.059, "RasterizeForward": 15.527, "ProjectionForward": 6.442, "FusedProjectionBackwardOptimizerStep": 6.252, "SortRTS": 5.166, "DensifyPostBackward": 4.363, "ComputeSSIMGradient": 2.07, "ComputeTileRanges": 0.4, "MortonSorting": 0.38}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "fwd_std", "seed": 1, "time_s": 321.7, "psnr": 28.65742078641566, "ssim": 0.8834758008398661, "lpips_vgg": 0.21445779956285138, "splats": 1154019, "stages": {"RasterizeBackward": 206.955, "RasterizeForward": 75.943, "ComputeSSIMGradient": 8.025, "ProjectionForward": 6.554, "FusedProjectionBackwardOptimizerStep": 6.149, "SortRTS": 5.592, "DensifyPostBackward": 4.354, "ComputeTileRanges": 0.445, "MortonSorting": 0.366}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "keys_std", "seed": 1, "time_s": 111.1, "psnr": 28.76735082486781, "ssim": 0.8827215869252275, "lpips_vgg": 0.2142339543570504, "splats": 1162724, "stages": {"RasterizeBackward": 52.797, "RasterizeForward": 15.567, "SortRTS": 10.013, "ProjectionForward": 9.362, "FusedProjectionBackwardOptimizerStep": 6.334, "DensifyPostBackward": 4.598, "ComputeSSIMGradient": 2.149, "ComputeTileRanges": 0.482, "MortonSorting": 0.388}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "all_std", "seed": 1, "time_s": 659.3, "psnr": 27.57210182562107, "ssim": 0.8780614341177592, "lpips_vgg": 0.22495734740835455, "splats": 648535, "stages": {"RasterizeBackward": 442.003, "ComputeSSIMGradient": 73.692, "RasterizeForward": 58.449, "FusedProjectionBackwardOptimizerStep": 51.873, "ProjectionForward": 12.89, "SortRTS": 7.42, "DensifyPostBackward": 5.952, "MortonSorting": 0.691, "ComputeTileRanges": 0.377}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "bwd_gsplat", "seed": 1, "time_s": 198.6, "psnr": 28.23119330987698, "ssim": 0.8812987760799688, "lpips_vgg": 0.21502773994591415, "splats": 1165037, "stages": {"RasterizeBackward": 151.694, "RasterizeForward": 15.623, "ProjectionForward": 6.411, "FusedProjectionBackwardOptimizerStep": 5.996, "SortRTS": 5.305, "DensifyPostBackward": 4.328, "ComputeSSIMGradient": 2.086, "ComputeTileRanges": 0.414, "MortonSorting": 0.378}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "adam_std", "seed": 1, "time_s": 124.4, "psnr": 28.852858008407964, "ssim": 0.8829914360511594, "lpips_vgg": 0.21405648831516944, "splats": 1169752, "stages": {"RasterizeBackward": 53.262, "FusedProjectionBackwardOptimizerStep": 25.58, "RasterizeForward": 15.613, "ProjectionForward": 6.725, "SortRTS": 5.521, "DensifyPostBackward": 4.913, "ComputeSSIMGradient": 2.14, "MortonSorting": 0.491, "ComputeTileRanges": 0.469}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "loss_std", "seed": 1, "time_s": 120.0, "psnr": 28.56049319011409, "ssim": 0.8818943209764434, "lpips_vgg": 0.2174973674115014, "splats": 1141224, "stages": {"RasterizeBackward": 55.543, "ComputeSSIMGradient": 18.931, "RasterizeForward": 16.05, "ProjectionForward": 6.309, "FusedProjectionBackwardOptimizerStep": 6.252, "SortRTS": 5.179, "DensifyPostBackward": 4.355, "ComputeTileRanges": 0.402, "MortonSorting": 0.364}}
{"tier": "4090", "box": "60371458", "scene": "Francis", "arm": "sh3", "seed": 1, "time_s": 89.0, "psnr": 27.321730962613735, "ssim": 0.8777879054953412, "lpips_vgg": 0.22280616765081665, "splats": 674212, "stages": {"RasterizeBackward": 39.197, "RasterizeForward": 11.835, "FusedProjectionBackwardOptimizerStep": 11.206, "ProjectionForward": 7.488, "DensifyPostBackward": 5.78, "SortRTS": 4.464, "ComputeSSIMGradient": 2.032, "MortonSorting": 0.686, "ComputeTileRanges": 0.367}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "ours", "seed": 1, "time_s": 84.3, "psnr": 31.63129828316825, "ssim": 0.9181591476712908, "lpips_vgg": 0.20842673713926588, "splats": 1061834, "stages": {"RasterizeBackward": 40.741, "RasterizeForward": 12.389, "FusedProjectionBackwardOptimizerStep": 8.006, "ProjectionForward": 5.628, "SortRTS": 5.265, "DensifyPostBackward": 3.983, "ComputeSSIMGradient": 1.626, "ComputeTileRanges": 0.424, "MortonSorting": 0.357}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "fwd_std", "seed": 1, "time_s": 257.0, "psnr": 31.583006232125417, "ssim": 0.9179941875594003, "lpips_vgg": 0.20768735868941962, "splats": 1051557, "stages": {"RasterizeBackward": 157.505, "RasterizeForward": 62.156, "FusedProjectionBackwardOptimizerStep": 7.98, "ComputeSSIMGradient": 6.066, "ProjectionForward": 5.671, "SortRTS": 5.414, "DensifyPostBackward": 4.008, "ComputeTileRanges": 0.408, "MortonSorting": 0.349}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "keys_std", "seed": 1, "time_s": 88.6, "psnr": 31.615946960449218, "ssim": 0.918098281111036, "lpips_vgg": 0.20789009554381035, "splats": 1077068, "stages": {"RasterizeBackward": 40.987, "RasterizeForward": 12.448, "SortRTS": 9.125, "FusedProjectionBackwardOptimizerStep": 8.195, "ProjectionForward": 7.762, "DensifyPostBackward": 3.964, "ComputeSSIMGradient": 1.533, "ComputeTileRanges": 0.405, "MortonSorting": 0.365}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "all_std", "seed": 1, "time_s": 720.1, "psnr": 31.03578976222447, "ssim": 0.9191783394132341, "lpips_vgg": 0.20836503685762398, "splats": 751518, "stages": {"RasterizeBackward": 494.602, "FusedProjectionBackwardOptimizerStep": 84.061, "RasterizeForward": 56.351, "ComputeSSIMGradient": 53.418, "ProjectionForward": 13.332, "SortRTS": 8.238, "DensifyPostBackward": 5.232, "MortonSorting": 0.9, "ComputeTileRanges": 0.384}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "bwd_gsplat", "seed": 1, "time_s": 182.3, "psnr": 31.629090663364956, "ssim": 0.9182957989828927, "lpips_vgg": 0.20790381674359548, "splats": 1092828, "stages": {"RasterizeBackward": 140.988, "RasterizeForward": 12.555, "FusedProjectionBackwardOptimizerStep": 8.196, "ProjectionForward": 5.584, "SortRTS": 5.072, "DensifyPostBackward": 3.964, "ComputeSSIMGradient": 1.588, "ComputeTileRanges": 0.391, "MortonSorting": 0.37}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "adam_std", "seed": 1, "time_s": 106.0, "psnr": 31.654465920584542, "ssim": 0.9182375873838152, "lpips_vgg": 0.20801917439926598, "splats": 1069202, "stages": {"RasterizeBackward": 41.048, "FusedProjectionBackwardOptimizerStep": 31.713, "RasterizeForward": 12.468, "ProjectionForward": 5.489, "SortRTS": 5.078, "DensifyPostBackward": 4.218, "ComputeSSIMGradient": 1.581, "MortonSorting": 0.461, "ComputeTileRanges": 0.39}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "loss_std", "seed": 1, "time_s": 98.5, "psnr": 31.450312587193082, "ssim": 0.9206520659582955, "lpips_vgg": 0.20608611240827326, "splats": 1172579, "stages": {"RasterizeBackward": 42.757, "ComputeSSIMGradient": 13.508, "RasterizeForward": 13.057, "FusedProjectionBackwardOptimizerStep": 9.464, "ProjectionForward": 5.871, "SortRTS": 5.299, "DensifyPostBackward": 4.187, "ComputeTileRanges": 0.398, "MortonSorting": 0.397}}
{"tier": "4090", "box": "60371458", "scene": "kitchen", "arm": "sh3", "seed": 1, "time_s": 88.1, "psnr": 31.29898191179548, "ssim": 0.9176069412912641, "lpips_vgg": 0.2090952747648073, "splats": 738406, "stages": {"RasterizeBackward": 35.371, "FusedProjectionBackwardOptimizerStep": 17.772, "RasterizeForward": 10.663, "ProjectionForward": 8.292, "DensifyPostBackward": 4.887, "SortRTS": 4.704, "ComputeSSIMGradient": 1.564, "MortonSorting": 0.837, "ComputeTileRanges": 0.37}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "ours", "seed": 1, "time_s": 94.4, "psnr": 25.74948501586914, "ssim": 0.872977786593967, "lpips_vgg": 0.224880564558525, "splats": 1105019, "stages": {"RasterizeBackward": 52.699, "RasterizeForward": 15.952, "FusedProjectionBackwardOptimizerStep": 6.361, "ProjectionForward": 5.741, "SortRTS": 5.003, "DensifyPostBackward": 4.013, "ComputeSSIMGradient": 2.045, "ComputeTileRanges": 0.39, "MortonSorting": 0.341}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "fwd_std", "seed": 1, "time_s": 314.3, "psnr": 25.59338590833876, "ssim": 0.8734035823080275, "lpips_vgg": 0.22501389560831594, "splats": 1098520, "stages": {"RasterizeBackward": 205.789, "RasterizeForward": 77.342, "ComputeSSIMGradient": 7.843, "FusedProjectionBackwardOptimizerStep": 6.241, "ProjectionForward": 5.508, "SortRTS": 4.961, "DensifyPostBackward": 3.936, "ComputeTileRanges": 0.387, "MortonSorting": 0.332}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "keys_std", "seed": 1, "time_s": 101.2, "psnr": 25.926345825195312, "ssim": 0.8745566540294223, "lpips_vgg": 0.22325462373018665, "splats": 1092789, "stages": {"RasterizeBackward": 53.566, "RasterizeForward": 16.153, "SortRTS": 8.766, "ProjectionForward": 7.845, "FusedProjectionBackwardOptimizerStep": 6.311, "DensifyPostBackward": 4.05, "ComputeSSIMGradient": 2.011, "ComputeTileRanges": 0.404, "MortonSorting": 0.338}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "all_std", "seed": 1, "time_s": 643.6, "psnr": 24.761520385742188, "ssim": 0.8709087636735704, "lpips_vgg": 0.24071836565660826, "splats": 548961, "stages": {"RasterizeBackward": 439.999, "ComputeSSIMGradient": 74.154, "RasterizeForward": 55.74, "FusedProjectionBackwardOptimizerStep": 48.537, "ProjectionForward": 11.037, "SortRTS": 6.316, "DensifyPostBackward": 5.275, "MortonSorting": 0.62, "ComputeTileRanges": 0.334}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "bwd_gsplat", "seed": 1, "time_s": 201.7, "psnr": 25.44002405802409, "ssim": 0.8718879355324639, "lpips_vgg": 0.23045101251994116, "splats": 1094780, "stages": {"RasterizeBackward": 160.508, "RasterizeForward": 15.935, "FusedProjectionBackwardOptimizerStep": 6.197, "ProjectionForward": 5.672, "SortRTS": 4.952, "DensifyPostBackward": 3.965, "ComputeSSIMGradient": 2.047, "ComputeTileRanges": 0.39, "MortonSorting": 0.334}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "adam_std", "seed": 1, "time_s": 114.4, "psnr": 25.80453364054362, "ssim": 0.8736632466316223, "lpips_vgg": 0.2251788039948664, "splats": 1097672, "stages": {"RasterizeBackward": 52.655, "FusedProjectionBackwardOptimizerStep": 26.404, "RasterizeForward": 15.897, "ProjectionForward": 5.578, "SortRTS": 4.947, "DensifyPostBackward": 4.28, "ComputeSSIMGradient": 2.042, "MortonSorting": 0.425, "ComputeTileRanges": 0.389}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "loss_std", "seed": 1, "time_s": 106.1, "psnr": 25.400133344862198, "ssim": 0.874471492237515, "lpips_vgg": 0.22560061533908574, "splats": 1022429, "stages": {"RasterizeBackward": 49.739, "ComputeSSIMGradient": 18.989, "RasterizeForward": 14.944, "FusedProjectionBackwardOptimizerStep": 5.926, "ProjectionForward": 5.406, "SortRTS": 4.844, "DensifyPostBackward": 3.78, "ComputeTileRanges": 0.389, "MortonSorting": 0.303}}
{"tier": "4090", "box": "60371458", "scene": "Horse", "arm": "sh3", "seed": 1, "time_s": 91.4, "psnr": 24.702470991346573, "ssim": 0.866379181543986, "lpips_vgg": 0.24486880507352604, "splats": 612942, "stages": {"RasterizeBackward": 41.272, "RasterizeForward": 12.289, "FusedProjectionBackwardOptimizerStep": 11.476, "ProjectionForward": 7.403, "DensifyPostBackward": 5.969, "SortRTS": 4.463, "ComputeSSIMGradient": 2.211, "MortonSorting": 0.67, "ComputeTileRanges": 0.463}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "ours", "seed": 1, "time_s": 126.6, "psnr": 22.889488855997723, "ssim": 0.8301423849203647, "lpips_vgg": 0.2539015947133509, "splats": 1588608, "stages": {"RasterizeBackward": 64.629, "RasterizeForward": 19.62, "ProjectionForward": 9.272, "FusedProjectionBackwardOptimizerStep": 8.286, "SortRTS": 7.417, "DensifyPostBackward": 5.716, "ComputeSSIMGradient": 2.351, "ComputeTileRanges": 0.541, "MortonSorting": 0.532}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "fwd_std", "seed": 1, "time_s": 401.9, "psnr": 22.850607896462463, "ssim": 0.8315799465546241, "lpips_vgg": 0.2525317949163674, "splats": 1664295, "stages": {"RasterizeBackward": 256.952, "RasterizeForward": 97.139, "ComputeSSIMGradient": 8.989, "ProjectionForward": 8.935, "FusedProjectionBackwardOptimizerStep": 8.561, "SortRTS": 7.512, "DensifyPostBackward": 5.753, "MortonSorting": 0.554, "ComputeTileRanges": 0.517}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "keys_std", "seed": 1, "time_s": 137.5, "psnr": 22.800670672685673, "ssim": 0.8311231564252805, "lpips_vgg": 0.2545170154919755, "splats": 1584562, "stages": {"RasterizeBackward": 65.261, "RasterizeForward": 19.802, "SortRTS": 16.627, "ProjectionForward": 12.125, "FusedProjectionBackwardOptimizerStep": 8.186, "DensifyPostBackward": 5.575, "ComputeSSIMGradient": 2.266, "MortonSorting": 0.528, "ComputeTileRanges": 0.475}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "all_std", "seed": 1, "time_s": 780.0, "psnr": 22.499966205694736, "ssim": 0.8288266765765655, "lpips_vgg": 0.26394170476589884, "splats": 607398, "stages": {"RasterizeBackward": 536.731, "ComputeSSIMGradient": 82.104, "RasterizeForward": 65.533, "FusedProjectionBackwardOptimizerStep": 56.013, "ProjectionForward": 14.592, "SortRTS": 11.058, "DensifyPostBackward": 6.314, "MortonSorting": 0.669, "ComputeTileRanges": 0.466}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "bwd_gsplat", "seed": 1, "time_s": 254.3, "psnr": 22.732653642312073, "ssim": 0.8301268953543443, "lpips_vgg": 0.25404733779902494, "splats": 1598359, "stages": {"RasterizeBackward": 194.681, "RasterizeForward": 19.875, "ProjectionForward": 8.713, "FusedProjectionBackwardOptimizerStep": 8.111, "SortRTS": 7.354, "DensifyPostBackward": 5.594, "ComputeSSIMGradient": 2.319, "MortonSorting": 0.535, "ComputeTileRanges": 0.512}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "adam_std", "seed": 1, "time_s": 151.0, "psnr": 22.905377314640926, "ssim": 0.8300027862573282, "lpips_vgg": 0.25392751731556196, "splats": 1565403, "stages": {"RasterizeBackward": 65.124, "FusedProjectionBackwardOptimizerStep": 31.77, "RasterizeForward": 19.797, "ProjectionForward": 8.703, "SortRTS": 7.386, "DensifyPostBackward": 6.089, "ComputeSSIMGradient": 2.318, "MortonSorting": 0.679, "ComputeTileRanges": 0.511}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "loss_std", "seed": 1, "time_s": 141.9, "psnr": 22.918067932128906, "ssim": 0.8337749410898257, "lpips_vgg": 0.25324883503573953, "splats": 1633316, "stages": {"RasterizeBackward": 64.366, "ComputeSSIMGradient": 20.853, "RasterizeForward": 19.483, "ProjectionForward": 8.496, "FusedProjectionBackwardOptimizerStep": 8.011, "SortRTS": 6.985, "DensifyPostBackward": 5.475, "MortonSorting": 0.513, "ComputeTileRanges": 0.494}}
{"tier": "4090", "box": "60371458", "scene": "Lighthouse", "arm": "sh3", "seed": 1, "time_s": 104.9, "psnr": 22.250189438844338, "ssim": 0.824004882421249, "lpips_vgg": 0.2638894388437639, "splats": 635895, "stages": {"RasterizeBackward": 45.359, "RasterizeForward": 14.146, "FusedProjectionBackwardOptimizerStep": 13.628, "ProjectionForward": 9.62, "DensifyPostBackward": 6.357, "SortRTS": 5.741, "ComputeSSIMGradient": 2.268, "MortonSorting": 0.691, "ComputeTileRanges": 0.445}}


==> figsrc/data/bwd80k_results.jsonl <==
{"arm": "B0", "scene": "counter", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 39.91, "ms_per_step": 15.962, "stages": {"CalculateIndexBufferOffset": 0.0126, "ComputeSSIMGradient": 1.4718, "ComputeTileRanges": 0.2405, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.1257, "GenerateKeys": 0.018, "ProjectionForward": 1.9341, "RasterizeBackward": 23.3502, "RasterizeForward": 5.9834, "SortRTS": 3.423}, "stage_total_s": 38.561, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "counter", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 127.17, "ms_per_step": 50.868, "stages": {"CalculateIndexBufferOffset": 0.014, "ComputeSSIMGradient": 1.4892, "ComputeTileRanges": 0.2419, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.1298, "GenerateKeys": 0.0208, "ProjectionForward": 1.933, "RasterizeBackward": 110.2241, "RasterizeForward": 6.0091, "SortRTS": 3.4347}, "stage_total_s": 125.499, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "counter", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 46.19, "ms_per_step": 18.474, "stages": {"CalculateIndexBufferOffset": 0.0127, "ComputeSSIMGradient": 1.4667, "ComputeTileRanges": 0.2487, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.1337, "GenerateKeys": 0.0187, "ProjectionForward": 1.9995, "RasterizeBackward": 27.4206, "RasterizeForward": 7.4648, "SortRTS": 3.5113, "_Cumsum": 0.0232, "_Sum": 0.0313}, "stage_total_s": 44.333, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "counter", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 44.61, "ms_per_step": 17.846, "stages": {"CalculateIndexBufferOffset": 0.0125, "ComputeSSIMGradient": 1.4881, "ComputeTileRanges": 0.2454, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.1558, "GenerateKeys": 0.0186, "ProjectionForward": 1.9588, "RasterizeBackward": 27.6736, "RasterizeForward": 6.0389, "SortRTS": 3.4541}, "stage_total_s": 43.048, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "counter", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 48.53, "ms_per_step": 19.41, "stages": {"CalculateIndexBufferOffset": 0.013, "ComputeSSIMGradient": 1.4794, "ComputeTileRanges": 0.2445, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.1418, "GenerateKeys": 0.0196, "ProjectionForward": 1.9436, "RasterizeBackward": 31.708, "RasterizeForward": 6.0484, "SortRTS": 3.4501}, "stage_total_s": 47.05, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "counter", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 54.6, "ms_per_step": 21.841, "stages": {"CalculateIndexBufferOffset": 0.0135, "ComputeSSIMGradient": 1.4698, "ComputeTileRanges": 0.2405, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.131, "GenerateKeys": 0.0195, "ProjectionForward": 1.9238, "RasterizeBackward": 36.308, "RasterizeForward": 7.1217, "SortRTS": 3.3998, "_Cumsum": 0.0231, "_Sum": 0.0318}, "stage_total_s": 52.684, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "counter", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 480378, "wall_s": 51.64, "ms_per_step": 20.656, "stages": {"CalculateIndexBufferOffset": 0.0133, "ComputeSSIMGradient": 1.473, "ComputeTileRanges": 0.2401, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.1303, "GenerateKeys": 0.0186, "ProjectionForward": 1.9323, "RasterizeBackward": 34.8452, "RasterizeForward": 5.951, "SortRTS": 3.4089}, "stage_total_s": 50.015, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "bonsai", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 36.73, "ms_per_step": 14.693, "stages": {"CalculateIndexBufferOffset": 0.0115, "ComputeSSIMGradient": 1.4777, "ComputeTileRanges": 0.1575, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.3432, "GenerateKeys": 0.0168, "ProjectionForward": 1.9735, "RasterizeBackward": 21.2885, "RasterizeForward": 5.3132, "SortRTS": 2.6527}, "stage_total_s": 35.236, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "bonsai", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 43.68, "ms_per_step": 17.471, "stages": {"CalculateIndexBufferOffset": 0.0116, "ComputeSSIMGradient": 1.4751, "ComputeTileRanges": 0.1603, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.365, "GenerateKeys": 0.017, "ProjectionForward": 1.9785, "RasterizeBackward": 28.1012, "RasterizeForward": 5.3342, "SortRTS": 2.6708}, "stage_total_s": 42.116, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "bonsai", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 48.6, "ms_per_step": 19.439, "stages": {"CalculateIndexBufferOffset": 0.0123, "ComputeSSIMGradient": 1.4734, "ComputeTileRanges": 0.158, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.3394, "GenerateKeys": 0.0182, "ProjectionForward": 1.9372, "RasterizeBackward": 31.8467, "RasterizeForward": 6.224, "SortRTS": 2.6223, "_Cumsum": 0.0227, "_Sum": 0.0318}, "stage_total_s": 46.688, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "bonsai", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 46.08, "ms_per_step": 18.432, "stages": {"CalculateIndexBufferOffset": 0.0127, "ComputeSSIMGradient": 1.4643, "ComputeTileRanges": 0.1553, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 2.3326, "GenerateKeys": 0.0182, "ProjectionForward": 1.9317, "RasterizeBackward": 31.0207, "RasterizeForward": 5.1847, "SortRTS": 2.6097}, "stage_total_s": 44.732, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "bonsai", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 40.62, "ms_per_step": 16.246, "stages": {"CalculateIndexBufferOffset": 0.0122, "ComputeSSIMGradient": 1.4686, "ComputeTileRanges": 0.1553, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.3353, "GenerateKeys": 0.018, "ProjectionForward": 1.9348, "RasterizeBackward": 25.4709, "RasterizeForward": 5.1737, "SortRTS": 2.6119}, "stage_total_s": 39.182, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "bonsai", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 100.56, "ms_per_step": 40.223, "stages": {"CalculateIndexBufferOffset": 0.0133, "ComputeSSIMGradient": 1.4699, "ComputeTileRanges": 0.158, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.3305, "GenerateKeys": 0.0192, "ProjectionForward": 1.9673, "RasterizeBackward": 85.1299, "RasterizeForward": 5.3043, "SortRTS": 2.6466}, "stage_total_s": 99.041, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "bonsai", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 607422, "wall_s": 40.66, "ms_per_step": 16.262, "stages": {"CalculateIndexBufferOffset": 0.012, "ComputeSSIMGradient": 1.4636, "ComputeTileRanges": 0.1595, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 2.3308, "GenerateKeys": 0.0177, "ProjectionForward": 1.9951, "RasterizeBackward": 23.7353, "RasterizeForward": 6.5054, "SortRTS": 2.6826, "_Cumsum": 0.0232, "_Sum": 0.0314}, "stage_total_s": 38.958, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "room", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 38.43, "ms_per_step": 15.374, "stages": {"CalculateIndexBufferOffset": 0.0087, "ComputeSSIMGradient": 1.5169, "ComputeTileRanges": 0.1637, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 1.9573, "GenerateKeys": 0.0149, "ProjectionForward": 2.3069, "RasterizeBackward": 22.1175, "RasterizeForward": 5.7274, "SortRTS": 3.1062}, "stage_total_s": 36.921, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "room", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 45.19, "ms_per_step": 18.074, "stages": {"CalculateIndexBufferOffset": 0.0099, "ComputeSSIMGradient": 1.4687, "ComputeTileRanges": 0.1634, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 1.9458, "GenerateKeys": 0.0158, "ProjectionForward": 2.2874, "RasterizeBackward": 29.2198, "RasterizeForward": 5.6519, "SortRTS": 3.0791}, "stage_total_s": 43.844, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "room", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 51.96, "ms_per_step": 20.786, "stages": {"CalculateIndexBufferOffset": 0.0094, "ComputeSSIMGradient": 1.4954, "ComputeTileRanges": 0.165, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 1.9932, "GenerateKeys": 0.017, "ProjectionForward": 2.2968, "RasterizeBackward": 34.0875, "RasterizeForward": 6.7434, "SortRTS": 3.1184, "_Cumsum": 0.022, "_Sum": 0.0324}, "stage_total_s": 49.982, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "room", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 49.21, "ms_per_step": 19.682, "stages": {"CalculateIndexBufferOffset": 0.0096, "ComputeSSIMGradient": 1.4857, "ComputeTileRanges": 0.1654, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 1.9645, "GenerateKeys": 0.0152, "ProjectionForward": 2.2883, "RasterizeBackward": 32.9347, "RasterizeForward": 5.6355, "SortRTS": 3.0965}, "stage_total_s": 47.597, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "room", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 41.87, "ms_per_step": 16.749, "stages": {"CalculateIndexBufferOffset": 0.0091, "ComputeSSIMGradient": 1.485, "ComputeTileRanges": 0.1619, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 1.9413, "GenerateKeys": 0.0151, "ProjectionForward": 2.2568, "RasterizeBackward": 25.9446, "RasterizeForward": 5.5589, "SortRTS": 3.0457}, "stage_total_s": 40.42, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "room", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 115.93, "ms_per_step": 46.373, "stages": {"CalculateIndexBufferOffset": 0.0101, "ComputeSSIMGradient": 1.4761, "ComputeTileRanges": 0.1646, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 1.9392, "GenerateKeys": 0.0167, "ProjectionForward": 2.2957, "RasterizeBackward": 99.6705, "RasterizeForward": 5.6624, "SortRTS": 3.0826}, "stage_total_s": 114.32, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "room", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 540475, "wall_s": 43.19, "ms_per_step": 17.276, "stages": {"CalculateIndexBufferOffset": 0.0086, "ComputeSSIMGradient": 1.4689, "ComputeTileRanges": 0.1652, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 1.9365, "GenerateKeys": 0.0144, "ProjectionForward": 2.3393, "RasterizeBackward": 25.252, "RasterizeForward": 6.9156, "SortRTS": 3.1255, "_Cumsum": 0.0235, "_Sum": 0.033}, "stage_total_s": 41.284, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "kitchen", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 49.41, "ms_per_step": 19.763, "stages": {"CalculateIndexBufferOffset": 0.0075, "ComputeSSIMGradient": 1.4737, "ComputeTileRanges": 0.2366, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 3.5334, "GenerateKeys": 0.0126, "ProjectionForward": 2.5465, "RasterizeBackward": 29.085, "RasterizeForward": 7.1505, "SortRTS": 3.824}, "stage_total_s": 47.872, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "kitchen", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 59.33, "ms_per_step": 23.731, "stages": {"CalculateIndexBufferOffset": 0.008, "ComputeSSIMGradient": 1.4835, "ComputeTileRanges": 0.2338, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 3.5346, "GenerateKeys": 0.013, "ProjectionForward": 2.53, "RasterizeBackward": 39.1154, "RasterizeForward": 7.1067, "SortRTS": 3.803}, "stage_total_s": 57.83, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "kitchen", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 67.77, "ms_per_step": 27.109, "stages": {"CalculateIndexBufferOffset": 0.0082, "ComputeSSIMGradient": 1.4821, "ComputeTileRanges": 0.2343, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 3.5528, "GenerateKeys": 0.0131, "ProjectionForward": 2.5217, "RasterizeBackward": 45.4849, "RasterizeForward": 8.5729, "SortRTS": 3.8061, "_Cumsum": 0.0227, "_Sum": 0.0325}, "stage_total_s": 65.733, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "kitchen", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 62.52, "ms_per_step": 25.006, "stages": {"CalculateIndexBufferOffset": 0.0088, "ComputeSSIMGradient": 1.481, "ComputeTileRanges": 0.2361, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 3.5581, "GenerateKeys": 0.0155, "ProjectionForward": 2.5193, "RasterizeBackward": 42.3146, "RasterizeForward": 7.0741, "SortRTS": 3.8071}, "stage_total_s": 61.016, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "kitchen", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 51.39, "ms_per_step": 20.557, "stages": {"CalculateIndexBufferOffset": 0.008, "ComputeSSIMGradient": 1.4882, "ComputeTileRanges": 0.2367, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 3.5466, "GenerateKeys": 0.0132, "ProjectionForward": 2.5284, "RasterizeBackward": 31.1162, "RasterizeForward": 7.096, "SortRTS": 3.8066}, "stage_total_s": 49.842, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "kitchen", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 145.17, "ms_per_step": 58.07, "stages": {"CalculateIndexBufferOffset": 0.0085, "ComputeSSIMGradient": 1.4802, "ComputeTileRanges": 0.2356, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 3.5217, "GenerateKeys": 0.0134, "ProjectionForward": 2.5344, "RasterizeBackward": 124.8328, "RasterizeForward": 7.1216, "SortRTS": 3.8044}, "stage_total_s": 143.554, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "kitchen", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 730720, "wall_s": 56.46, "ms_per_step": 22.586, "stages": {"CalculateIndexBufferOffset": 0.0077, "ComputeSSIMGradient": 1.4674, "ComputeTileRanges": 0.2385, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 3.5182, "GenerateKeys": 0.0127, "ProjectionForward": 2.5847, "RasterizeBackward": 33.9182, "RasterizeForward": 8.9096, "SortRTS": 3.8677, "_Cumsum": 0.0236, "_Sum": 0.0318}, "stage_total_s": 54.582, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "stump", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 85.68, "ms_per_step": 34.271, "stages": {"CalculateIndexBufferOffset": 0.0076, "ComputeSSIMGradient": 3.6862, "ComputeTileRanges": 0.3097, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.1857, "GenerateKeys": 0.013, "ProjectionForward": 5.9549, "RasterizeBackward": 50.0895, "RasterizeForward": 12.0907, "SortRTS": 4.7559}, "stage_total_s": 84.095, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "stump", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 99.41, "ms_per_step": 39.764, "stages": {"CalculateIndexBufferOffset": 0.0075, "ComputeSSIMGradient": 3.6865, "ComputeTileRanges": 0.3072, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.1939, "GenerateKeys": 0.0132, "ProjectionForward": 5.9867, "RasterizeBackward": 63.7902, "RasterizeForward": 11.9962, "SortRTS": 4.7463}, "stage_total_s": 97.73, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "stump", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 112.85, "ms_per_step": 45.14, "stages": {"CalculateIndexBufferOffset": 0.0079, "ComputeSSIMGradient": 3.7005, "ComputeTileRanges": 0.3047, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.2577, "GenerateKeys": 0.014, "ProjectionForward": 5.8714, "RasterizeBackward": 74.6051, "RasterizeForward": 14.1845, "SortRTS": 4.7268, "_Cumsum": 0.0281, "_Sum": 0.0404}, "stage_total_s": 110.743, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "stump", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 109.24, "ms_per_step": 43.697, "stages": {"CalculateIndexBufferOffset": 0.0079, "ComputeSSIMGradient": 3.7032, "ComputeTileRanges": 0.3072, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.2385, "GenerateKeys": 0.0135, "ProjectionForward": 5.8629, "RasterizeBackward": 73.9713, "RasterizeForward": 11.8033, "SortRTS": 4.7146}, "stage_total_s": 107.624, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "stump", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 98.26, "ms_per_step": 39.303, "stages": {"CalculateIndexBufferOffset": 0.0076, "ComputeSSIMGradient": 3.6889, "ComputeTileRanges": 0.3034, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.2133, "GenerateKeys": 0.0138, "ProjectionForward": 5.9346, "RasterizeBackward": 63.0391, "RasterizeForward": 11.7641, "SortRTS": 4.6772}, "stage_total_s": 96.644, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "stump", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 203.34, "ms_per_step": 81.338, "stages": {"CalculateIndexBufferOffset": 0.0078, "ComputeSSIMGradient": 3.6748, "ComputeTileRanges": 0.3087, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.1764, "GenerateKeys": 0.0139, "ProjectionForward": 5.9278, "RasterizeBackward": 167.8978, "RasterizeForward": 12.0709, "SortRTS": 4.7421}, "stage_total_s": 201.822, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "stump", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2197387, "wall_s": 94.02, "ms_per_step": 37.608, "stages": {"CalculateIndexBufferOffset": 0.0075, "ComputeSSIMGradient": 3.6773, "ComputeTileRanges": 0.3114, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.281, "GenerateKeys": 0.0137, "ProjectionForward": 6.0905, "RasterizeBackward": 54.4817, "RasterizeForward": 15.0641, "SortRTS": 4.9537, "_Cumsum": 0.0293, "_Sum": 0.0406}, "stage_total_s": 91.953, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "garden", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 107.03, "ms_per_step": 42.814, "stages": {"CalculateIndexBufferOffset": 0.0103, "ComputeSSIMGradient": 3.9055, "ComputeTileRanges": 0.4714, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 9.0868, "GenerateKeys": 0.016, "ProjectionForward": 5.0319, "RasterizeBackward": 63.9244, "RasterizeForward": 15.8629, "SortRTS": 7.2517}, "stage_total_s": 105.563, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "garden", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 127.74, "ms_per_step": 51.095, "stages": {"CalculateIndexBufferOffset": 0.0102, "ComputeSSIMGradient": 3.9381, "ComputeTileRanges": 0.4712, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 9.137, "GenerateKeys": 0.0158, "ProjectionForward": 5.0843, "RasterizeBackward": 84.3072, "RasterizeForward": 15.7822, "SortRTS": 7.2262}, "stage_total_s": 125.974, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "garden", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 145.47, "ms_per_step": 58.189, "stages": {"CalculateIndexBufferOffset": 0.0102, "ComputeSSIMGradient": 3.9214, "ComputeTileRanges": 0.4679, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 9.1587, "GenerateKeys": 0.0175, "ProjectionForward": 5.0531, "RasterizeBackward": 98.9429, "RasterizeForward": 18.5573, "SortRTS": 7.1361, "_Cumsum": 0.0272, "_Sum": 0.0396}, "stage_total_s": 143.334, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "garden", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 135.51, "ms_per_step": 54.204, "stages": {"CalculateIndexBufferOffset": 0.0101, "ComputeSSIMGradient": 3.9189, "ComputeTileRanges": 0.465, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 9.1398, "GenerateKeys": 0.0164, "ProjectionForward": 5.0774, "RasterizeBackward": 92.5562, "RasterizeForward": 15.5004, "SortRTS": 7.1622}, "stage_total_s": 133.848, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "garden", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 118.12, "ms_per_step": 47.249, "stages": {"CalculateIndexBufferOffset": 0.0101, "ComputeSSIMGradient": 3.9486, "ComputeTileRanges": 0.4726, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 9.1962, "GenerateKeys": 0.0158, "ProjectionForward": 5.0988, "RasterizeBackward": 74.9783, "RasterizeForward": 15.6076, "SortRTS": 7.2053}, "stage_total_s": 116.535, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "garden", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 300.61, "ms_per_step": 120.242, "stages": {"CalculateIndexBufferOffset": 0.0102, "ComputeSSIMGradient": 3.9498, "ComputeTileRanges": 0.4733, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 9.2081, "GenerateKeys": 0.0161, "ProjectionForward": 5.0734, "RasterizeBackward": 256.8615, "RasterizeForward": 15.9037, "SortRTS": 7.292}, "stage_total_s": 298.79, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "garden", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2367687, "wall_s": 122.21, "ms_per_step": 48.884, "stages": {"CalculateIndexBufferOffset": 0.0097, "ComputeSSIMGradient": 3.9444, "ComputeTileRanges": 0.488, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 9.2358, "GenerateKeys": 0.0162, "ProjectionForward": 5.4129, "RasterizeBackward": 73.3831, "RasterizeForward": 20.0621, "SortRTS": 7.5367, "_Cumsum": 0.0301, "_Sum": 0.0404}, "stage_total_s": 120.161, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "B0", "scene": "bicycle", "impl": "per_splat_fwd", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 91.93, "ms_per_step": 36.774, "stages": {"CalculateIndexBufferOffset": 0.0036, "ComputeSSIMGradient": 3.6902, "ComputeTileRanges": 0.3299, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.9048, "GenerateKeys": 0.0098, "ProjectionForward": 7.0759, "RasterizeBackward": 53.2548, "RasterizeForward": 12.8795, "SortRTS": 5.2232}, "stage_total_s": 90.374, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bwalk", "scene": "bicycle", "impl": "per_splat", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 107.01, "ms_per_step": 42.803, "stages": {"CalculateIndexBufferOffset": 0.0038, "ComputeSSIMGradient": 3.6785, "ComputeTileRanges": 0.3304, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.9159, "GenerateKeys": 0.0093, "ProjectionForward": 7.045, "RasterizeBackward": 68.4777, "RasterizeForward": 12.7986, "SortRTS": 5.2045}, "stage_total_s": 105.466, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bckpt", "scene": "bicycle", "impl": "per_splat_fwd_ckpt", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 121.57, "ms_per_step": 48.627, "stages": {"CalculateIndexBufferOffset": 0.0038, "ComputeSSIMGradient": 3.7098, "ComputeTileRanges": 0.3298, "DefaultPostBackward": 0.0023, "FusedProjectionBackwardOptimizerStep": 7.9698, "GenerateKeys": 0.0098, "ProjectionForward": 7.0379, "RasterizeBackward": 79.9717, "RasterizeForward": 15.1068, "SortRTS": 5.1976, "_Cumsum": 0.0276, "_Sum": 0.0412}, "stage_total_s": 119.408, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Breg", "scene": "bicycle", "impl": "per_splat_fwd_cyc", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 115.87, "ms_per_step": 46.35, "stages": {"CalculateIndexBufferOffset": 0.0041, "ComputeSSIMGradient": 3.6718, "ComputeTileRanges": 0.3258, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.8914, "GenerateKeys": 0.0098, "ProjectionForward": 6.9385, "RasterizeBackward": 77.7788, "RasterizeForward": 12.5041, "SortRTS": 5.1226}, "stage_total_s": 114.249, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bk2", "scene": "bicycle", "impl": "per_splat_fwd", "tree": "R2K2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 102.54, "ms_per_step": 41.016, "stages": {"CalculateIndexBufferOffset": 0.0041, "ComputeSSIMGradient": 3.6702, "ComputeTileRanges": 0.3243, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.8901, "GenerateKeys": 0.0103, "ProjectionForward": 6.9378, "RasterizeBackward": 64.5475, "RasterizeForward": 12.49, "SortRTS": 5.1257}, "stage_total_s": 101.002, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Bpix", "scene": "bicycle", "impl": "per_pixel", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 225.3, "ms_per_step": 90.119, "stages": {"CalculateIndexBufferOffset": 0.0036, "ComputeSSIMGradient": 3.6908, "ComputeTileRanges": 0.3292, "DefaultPostBackward": 0.0018, "FusedProjectionBackwardOptimizerStep": 7.9132, "GenerateKeys": 0.0093, "ProjectionForward": 7.0959, "RasterizeBackward": 186.4976, "RasterizeForward": 12.8398, "SortRTS": 5.2035}, "stage_total_s": 223.585, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}
{"arm": "Btam", "scene": "bicycle", "impl": "taming", "tree": "R2", "steps": 2500, "warmup": 100, "num_splats": 2422616, "wall_s": 101.06, "ms_per_step": 40.423, "stages": {"CalculateIndexBufferOffset": 0.0029, "ComputeSSIMGradient": 3.6936, "ComputeTileRanges": 0.3366, "DefaultPostBackward": 0.0019, "FusedProjectionBackwardOptimizerStep": 7.8865, "GenerateKeys": 0.0086, "ProjectionForward": 7.2749, "RasterizeBackward": 58.255, "RasterizeForward": 16.0246, "SortRTS": 5.3209, "_Cumsum": 0.0292, "_Sum": 0.0424}, "stage_total_s": 98.877, "ds": "Mip-NeRF 360", "tier": "3070", "ply": "CK4@80k"}


==> figsrc/data/bwd_ablation.jsonl <==
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/counter/F0_local/F0_local.ply", "splats": 480186, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 7.924618562062581, "61": 6.092965364456177, "52": 2.737493316332499, "54": 2.45796533425649, "55": 2.433004001776377, "50": 2.2079319854577384, "51": 2.4104759991168976, "49": 2.320377359787623}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [8.026111602783203, 8.41113567352295, 7.065087795257568, 6.375423908233643, 7.55456018447876, 8.442768096923828, 8.177007675170898, 8.804351806640625, 7.826943874359131, 8.29644775390625, 8.378368377685547, 7.737215995788574], "61": [5.983744144439697, 6.4235358238220215, 5.141456127166748, 4.659200191497803, 6.3354878425598145, 6.758399963378906, 6.505472183227539, 6.145535945892334, 6.071296215057373, 6.514688014984131, 6.569983959197998, 6.006783962249756], "52": [2.7156479358673096, 2.918911933898926, 2.2871038913726807, 2.1335039138793945, 2.614784002304077, 3.0750720500946045, 2.9875199794769287, 2.8149759769439697, 2.796544075012207, 2.9184000492095947, 2.8789761066436768, 2.708479881286621], "54": [2.416127920150757, 2.6049439907073975, 2.184112071990967, 1.9256319999694824, 2.588128089904785, 2.6859519481658936, 2.6306560039520264, 2.5123839378356934, 2.481152057647705, 2.579967975616455, 2.6009600162506104, 2.2855679988861084], "55": [2.4053759574890137, 2.605056047439575, 2.1370880603790283, 1.9603519439697266, 2.1969919204711914, 2.6818559169769287, 2.619760036468506, 2.5175039768218994, 2.4847359657287598, 2.579456090927124, 2.6019840240478516, 2.405888080596924], "50": [2.21891188621521, 2.4016640186309814, 1.9599360227584839, 1.7592320442199707, 2.1381120681762695, 2.302464008331299, 2.3490560054779053, 2.243583917617798, 2.2563838958740234, 2.333695888519287, 2.361855983734131, 2.1702880859375], "51": [2.3843839168548584, 2.5912320613861084, 2.046976089477539, 1.8657280206680298, 2.3101439476013184, 2.7632639408111572, 2.454416036605835, 2.45849609375, 2.489856004714966, 2.5687038898468018, 2.6065919399261475, 2.3859200477600098], "49": [2.332672119140625, 2.519551992416382, 2.046976089477539, 1.8416639566421509, 2.199039936065674, 2.533888101577759, 2.5277440547943115, 2.2168800830841064, 2.382335901260376, 2.4550399780273438, 2.4919040203094482, 2.2968320846557617]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 0.00010819173256718485, "p999_rel_max": 0.00015244350336290246}, "v_conic_opac": {"rel_l2_max": 2.1782671675816334e-05, "p999_rel_max": 0.00032791709679018405}, "v_rgb": {"rel_l2_max": 2.058473483764935e-06, "p999_rel_max": 8.0702561669724e-06}}, "61": {"v_xy": {"rel_l2_max": 4.155876956761687e-05, "p999_rel_max": 0.00010905209682355236}, "v_conic_opac": {"rel_l2_max": 5.0300661638051545e-06, "p999_rel_max": 0.00013620701728335702}, "v_rgb": {"rel_l2_max": 6.587235868686785e-07, "p999_rel_max": 3.9224285807213915e-06}}, "52": {"v_xy": {"rel_l2_max": 1.7012503152027202e-07, "p999_rel_max": 2.0092938280225997e-06}, "v_conic_opac": {"rel_l2_max": 3.7298941018514926e-07, "p999_rel_max": 1.692253234720096e-06}, "v_rgb": {"rel_l2_max": 1.9819991569161354e-07, "p999_rel_max": 8.429493411800914e-07}}, "54": {"v_xy": {"rel_l2_max": 0.0001103495146852036, "p999_rel_max": 0.00033356167496970433}, "v_conic_opac": {"rel_l2_max": 2.6649284665772052e-05, "p999_rel_max": 0.0015525361161191642}, "v_rgb": {"rel_l2_max": 2.334591203974185e-06, "p999_rel_max": 2.349103897880148e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00011034965655673377, "p999_rel_max": 0.00033356167496970433}, "v_conic_opac": {"rel_l2_max": 2.6649524597190976e-05, "p999_rel_max": 0.0015525240326431753}, "v_rgb": {"rel_l2_max": 2.3349752798806914e-06, "p999_rel_max": 2.3460050128310054e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00011036191414963076, "p999_rel_max": 0.00034141732097412006}, "v_conic_opac": {"rel_l2_max": 2.6648001087205277e-05, "p999_rel_max": 0.0015525561672018928}, "v_rgb": {"rel_l2_max": 2.340869146735169e-06, "p999_rel_max": 2.349103897880148e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00011036175589145907, "p999_rel_max": 0.00034141732097412006}, "v_conic_opac": {"rel_l2_max": 2.664877692776085e-05, "p999_rel_max": 0.0015525561672018928}, "v_rgb": {"rel_l2_max": 2.3420695585965025e-06, "p999_rel_max": 2.3460050128310054e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00011036168904868269, "p999_rel_max": 0.00034141732097412006}, "v_conic_opac": {"rel_l2_max": 2.664933294045592e-05, "p999_rel_max": 0.0015525440837299595}, "v_rgb": {"rel_l2_max": 2.339046052467302e-06, "p999_rel_max": 2.349103897880148e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.34231898718248e-08, "p999_rel_max": 4.0669102627908816e-07}, "v_conic_opac": {"rel_l2_max": 1.6835070402340387e-07, "p999_rel_max": 3.114335324148424e-06}, "v_rgb": {"rel_l2_max": 1.532050513937821e-07, "p999_rel_max": 2.5257979252651625e-07}}}, "schedule_steps": {"orig": 58803722, "sfix": 57712394, "cont": 47873704, "compact": 50512124}, "useful_pairs": 2897266216, "tile_depth_pct": {"10": 49.0, "50": 148.0, "90": 389.0, "99": 828.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/bonsai/F0_local/F0_local.ply", "splats": 596620, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 6.481854677200317, "61": 5.008603930473328, "52": 2.2942360242207847, "54": 2.1103359957536063, "55": 2.1115839878718057, "50": 1.8014106651147206, "51": 2.0453080038229623, "49": 1.926604002714157}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [6.901760101318359, 6.672383785247803, 6.575615882873535, 6.050303936004639, 6.3943681716918945, 6.286208152770996, 6.218239784240723, 6.388224124908447, 6.208000183105469, 6.7219038009643555, 7.215104103088379, 6.150144100189209], "61": [5.3226399421691895, 5.413887977600098, 5.26694393157959, 4.86195182800293, 5.234687805175781, 4.917647838592529, 4.756991863250732, 4.683263778686523, 4.59003210067749, 5.037536144256592, 5.46457576751709, 4.553088188171387], "52": [2.465791940689087, 2.4375360012054443, 2.2707200050354004, 2.180608034133911, 2.3582561016082764, 2.2312960624694824, 2.1318399906158447, 2.330512046813965, 2.1877760887145996, 2.3494880199432373, 2.442751884460449, 2.144256114959717], "54": [2.215424060821533, 2.1928958892822266, 2.170880079269409, 1.9599360227584839, 2.1468160152435303, 2.061311960220337, 1.9988479614257812, 2.139647960662842, 2.051071882247925, 2.1478400230407715, 2.3106560707092285, 1.928704023361206], "55": [2.2072319984436035, 2.2179839611053467, 2.15449595451355, 2.03110408782959, 2.0638720989227295, 2.052608013153076, 1.9930880069732666, 2.1257119178771973, 2.0371038913726807, 2.1329920291900635, 2.2952959537506104, 2.027519941329956], "50": [1.8897919654846191, 1.8949120044708252, 1.828768014907837, 1.7070080041885376, 1.8396159410476685, 1.6870399713516235, 1.6844799518585205, 1.8539520502090454, 1.7126400470733643, 1.864192008972168, 1.9717119932174683, 1.6828160285949707], "51": [2.383359909057617, 2.3085598945617676, 2.0490241050720215, 1.8826240301132202, 2.1667840480804443, 1.89900803565979, 1.7996799945831299, 2.0449280738830566, 1.8734079599380493, 2.066431999206543, 2.2179839611053467, 1.851904034614563], "49": [1.982975959777832, 2.077183961868286, 1.9415040016174316, 1.83241605758667, 2.028032064437866, 1.8846720457077026, 1.7884160280227661, 1.9051519632339478, 1.8242559432983398, 2.007551908493042, 2.0945920944213867, 1.7524960041046143]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 9.069672616781529e-05, "p999_rel_max": 0.0002914690212816447}, "v_conic_opac": {"rel_l2_max": 6.660380424113129e-05, "p999_rel_max": 0.0001043219192565758}, "v_rgb": {"rel_l2_max": 2.67274599969739e-06, "p999_rel_max": 1.8424422194956135e-05}}, "61": {"v_xy": {"rel_l2_max": 7.993974313383548e-05, "p999_rel_max": 0.00020817850358817647}, "v_conic_opac": {"rel_l2_max": 3.77132748441765e-07, "p999_rel_max": 1.033209900576051e-05}, "v_rgb": {"rel_l2_max": 4.417786905217709e-07, "p999_rel_max": 9.833459264298011e-06}}, "52": {"v_xy": {"rel_l2_max": 1.7897010509720987e-07, "p999_rel_max": 2.0091470992237046e-06}, "v_conic_opac": {"rel_l2_max": 7.31902688097706e-07, "p999_rel_max": 3.094135707069683e-06}, "v_rgb": {"rel_l2_max": 1.7148313274362283e-07, "p999_rel_max": 7.176980951213224e-07}}, "54": {"v_xy": {"rel_l2_max": 0.0001079608077805653, "p999_rel_max": 0.0008271367740740928}, "v_conic_opac": {"rel_l2_max": 6.278040843968117e-05, "p999_rel_max": 0.00015409142128231873}, "v_rgb": {"rel_l2_max": 2.4975830054687087e-06, "p999_rel_max": 2.8031456365768448e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00010796078855447033, "p999_rel_max": 0.0008271367740740928}, "v_conic_opac": {"rel_l2_max": 6.276761315216399e-05, "p999_rel_max": 0.0001540769474826215}, "v_rgb": {"rel_l2_max": 2.4962721768151917e-06, "p999_rel_max": 2.8031456365768448e-05}}, "50": {"v_xy": {"rel_l2_max": 0.0001079313743215198, "p999_rel_max": 0.0008272826782482598}, "v_conic_opac": {"rel_l2_max": 6.287088913285745e-05, "p999_rel_max": 0.00015403491036318753}, "v_rgb": {"rel_l2_max": 2.498394795065404e-06, "p999_rel_max": 2.808801173364285e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00010793127634472058, "p999_rel_max": 0.0008272826782482598}, "v_conic_opac": {"rel_l2_max": 6.281415081787961e-05, "p999_rel_max": 0.0001539849441988541}, "v_rgb": {"rel_l2_max": 2.497905112643505e-06, "p999_rel_max": 2.808801173364285e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00010793165459633018, "p999_rel_max": 0.0008272826782482598}, "v_conic_opac": {"rel_l2_max": 6.272345867257936e-05, "p999_rel_max": 0.00015402698132144978}, "v_rgb": {"rel_l2_max": 2.4980602072536834e-06, "p999_rel_max": 2.808801173364285e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.35441428868313e-08, "p999_rel_max": 3.0070991762537026e-07}, "v_conic_opac": {"rel_l2_max": 4.0335900761276505e-07, "p999_rel_max": 1.1691844216148198e-06}, "v_rgb": {"rel_l2_max": 1.6048216108481052e-07, "p999_rel_max": 2.650450442705532e-07}}}, "schedule_steps": {"orig": 48884030, "sfix": 47200702, "cont": 40656392, "compact": 42895638}, "useful_pairs": 2430955225, "tile_depth_pct": {"10": 45.0, "50": 103.0, "90": 320.0, "99": 710.6100000000006}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/kitchen/F0_local/F0_local.ply", "splats": 726600, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 10.240529457728067, "61": 8.24429210027059, "52": 4.313117305437724, "54": 3.266415993372599, "55": 3.277084012826284, "50": 2.8287479480107627, "51": 3.3191826542218528, "49": 3.0144999821980796}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [9.279855728149414, 10.2706880569458, 9.82374382019043, 9.714176177978516, 9.43769645690918, 9.685983657836914, 9.703935623168945, 9.72697639465332, 16.54630470275879, 9.269760131835938, 9.560064315795898, 9.867168426513672], "61": [7.7946882247924805, 8.596480369567871, 8.09062385559082, 8.595968246459961, 8.00921630859375, 8.622480392456055, 8.62720012664795, 8.291839599609375, 8.163840293884277, 7.717887878417969, 8.049152374267578, 8.372127532958984], "52": [3.5819520950317383, 3.7073919773101807, 10.592767715454102, 3.9127039909362793, 3.713536024093628, 3.887615919113159, 3.9264800548553467, 3.8640639781951904, 3.6756479740142822, 3.4676640033721924, 3.639807939529419, 3.787775993347168], "54": [3.0658559799194336, 3.1984000205993652, 3.587023973464966, 3.2296481132507324, 3.2368640899658203, 3.355135917663574, 3.4447360038757324, 3.4104321002960205, 3.275775909423828, 3.047391891479492, 3.1503360271453857, 3.195391893386841], "55": [3.067392110824585, 3.1984639167785645, 3.5977120399475098, 3.3648641109466553, 3.0914559364318848, 3.3494880199432373, 3.471359968185425, 3.3868319988250732, 3.274240016937256, 3.0402560234069824, 3.1600639820098877, 3.3228800296783447], "50": [2.7253758907318115, 2.7790238857269287, 3.018752098083496, 2.8774399757385254, 2.786303997039795, 2.7898879051208496, 2.9286398887634277, 2.88102388381958, 2.795520067214966, 2.6946558952331543, 2.8037118911743164, 2.8646399974823], "51": [3.1784958839416504, 3.3079519271850586, 3.516416072845459, 3.4882559776306152, 3.2967679500579834, 3.4221279621124268, 3.260864019393921, 3.4350080490112305, 3.333120107650757, 3.0750720500946045, 3.2403359413146973, 3.275775909423828], "49": [2.9127039909362793, 2.9701120853424072, 3.1768319606781006, 3.0689280033111572, 2.960383892059326, 3.1293439865112305, 3.107327938079834, 2.8743679523468018, 3.0166399478912354, 2.8641281127929688, 3.0151679515838623, 3.07806396484375]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 3.514783402787891e-05, "p999_rel_max": 0.00010918050325376297}, "v_conic_opac": {"rel_l2_max": 3.3661097479071665e-06, "p999_rel_max": 0.000500874795237745}, "v_rgb": {"rel_l2_max": 2.0846294250772213e-06, "p999_rel_max": 2.7624491955874147e-06}}, "61": {"v_xy": {"rel_l2_max": 2.601230644180537e-05, "p999_rel_max": 9.056703314871217e-05}, "v_conic_opac": {"rel_l2_max": 9.99139141908094e-07, "p999_rel_max": 0.00014079359771389602}, "v_rgb": {"rel_l2_max": 6.127902317133545e-07, "p999_rel_max": 2.001515045546616e-06}}, "52": {"v_xy": {"rel_l2_max": 1.7059599207833027e-07, "p999_rel_max": 1.763743305815837e-06}, "v_conic_opac": {"rel_l2_max": 2.371684579251679e-07, "p999_rel_max": 2.8993204473281995e-06}, "v_rgb": {"rel_l2_max": 1.8062412788864881e-07, "p999_rel_max": 5.701847141930177e-07}}, "54": {"v_xy": {"rel_l2_max": 6.896674117239806e-05, "p999_rel_max": 0.00017561465747140115}, "v_conic_opac": {"rel_l2_max": 2.273217247592245e-05, "p999_rel_max": 0.0007085702733874273}, "v_rgb": {"rel_l2_max": 3.2163556988865494e-06, "p999_rel_max": 1.4942922738608721e-05}}, "55": {"v_xy": {"rel_l2_max": 6.896673817943386e-05, "p999_rel_max": 0.00017561711717534919}, "v_conic_opac": {"rel_l2_max": 2.273066609481894e-05, "p999_rel_max": 0.0007085702733874273}, "v_rgb": {"rel_l2_max": 3.2161592477662297e-06, "p999_rel_max": 1.4942922738608721e-05}}, "50": {"v_xy": {"rel_l2_max": 6.896310203767828e-05, "p999_rel_max": 0.00017552567135567317}, "v_conic_opac": {"rel_l2_max": 2.2731539366058374e-05, "p999_rel_max": 0.000708583058988659}, "v_rgb": {"rel_l2_max": 3.218539359560014e-06, "p999_rel_max": 1.4900394140205389e-05}}, "51": {"v_xy": {"rel_l2_max": 6.896309256297662e-05, "p999_rel_max": 0.00017552567135567317}, "v_conic_opac": {"rel_l2_max": 2.2732684158536493e-05, "p999_rel_max": 0.000708583058988659}, "v_rgb": {"rel_l2_max": 3.21839455518483e-06, "p999_rel_max": 1.4872580625552303e-05}}, "49": {"v_xy": {"rel_l2_max": 6.896311295808558e-05, "p999_rel_max": 0.00017552567135567317}, "v_conic_opac": {"rel_l2_max": 2.2731564101445835e-05, "p999_rel_max": 0.0007085969636892451}, "v_rgb": {"rel_l2_max": 3.218556528526134e-06, "p999_rel_max": 1.4872580625552303e-05}}, "noise": {"v_xy": {"rel_l2_max": 4.73531165825514e-08, "p999_rel_max": 2.207821697200279e-07}, "v_conic_opac": {"rel_l2_max": 2.024513171047535e-07, "p999_rel_max": 9.275239589095703e-07}, "v_rgb": {"rel_l2_max": 1.2565746513166502e-07, "p999_rel_max": 1.6793165651976993e-07}}}, "schedule_steps": {"orig": 75307751, "sfix": 74808167, "cont": 59531464, "compact": 66910193}, "useful_pairs": 4240934071, "tile_depth_pct": {"10": 79.0, "50": 235.0, "90": 494.0, "99": 926.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/room/F0_local/F0_local.ply", "splats": 540262, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 7.420917431513469, "61": 5.464983979860942, "52": 2.568049351374308, "54": 2.2920853396256766, "55": 2.300106684366862, "50": 2.064709335565567, "51": 2.2195120255152383, "49": 2.1668693522612252}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [7.988736152648926, 8.071599960327148, 8.004560470581055, 7.3364481925964355, 7.612415790557861, 7.5878400802612305, 8.480768203735352, 7.589375972747803, 5.504000186920166, 7.44755220413208, 6.520319938659668, 6.9073920249938965], "61": [6.08460807800293, 6.1926398277282715, 5.807616233825684, 5.502975940704346, 5.628416061401367, 5.902847766876221, 6.525392055511475, 5.7117600440979, 3.532288074493408, 5.177343845367432, 4.360191822052002, 5.153728008270264], "52": [2.88972806930542, 3.066864013671875, 2.7596800327301025, 2.5195040702819824, 2.6260480880737305, 2.706943988800049, 3.0310399532318115, 2.6506240367889404, 1.6747519969940186, 2.4954400062561035, 2.0694398880004883, 2.3265280723571777], "54": [2.5835518836975098, 2.523616075515747, 2.5082719326019287, 2.1979360580444336, 2.381824016571045, 2.445312023162842, 2.682368040084839, 2.327552080154419, 1.649664044380188, 2.2461440563201904, 1.903615951538086, 2.0551679134368896], "55": [2.579456090927124, 2.563584089279175, 2.4591360092163086, 2.3147521018981934, 2.2896640300750732, 2.4309439659118652, 2.6813440322875977, 2.329087972640991, 1.6546880006790161, 2.223615884780884, 1.921023964881897, 2.1539840698242188], "50": [2.308095932006836, 2.2660961151123047, 2.259455919265747, 2.062335968017578, 2.1130239963531494, 2.0919039249420166, 2.4038400650024414, 2.1232640743255615, 1.447424054145813, 2.027519941329956, 1.7458720207214355, 1.9276800155639648], "51": [2.5512959957122803, 2.4898080825805664, 2.5041921138763428, 2.2077438831329346, 2.292191982269287, 2.371583938598633, 2.4970240592956543, 2.2958080768585205, 1.4637919664382935, 2.1422080993652344, 1.8181120157241821, 2.0003840923309326], "49": [2.4345600605010986, 2.417664051055908, 2.4268798828125, 2.1524479389190674, 2.2067201137542725, 2.288640022277832, 2.5666561126708984, 2.1084160804748535, 1.4975999593734741, 2.0930559635162354, 1.7996799945831299, 2.0101120471954346]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 6.06807293651934e-05, "p999_rel_max": 8.891847671351697e-05}, "v_conic_opac": {"rel_l2_max": 1.9483994381611194e-06, "p999_rel_max": 9.108675823042675e-06}, "v_rgb": {"rel_l2_max": 1.9684358751480494e-06, "p999_rel_max": 4.128543523213263e-06}}, "61": {"v_xy": {"rel_l2_max": 6.062254345963333e-05, "p999_rel_max": 6.444799007376931e-05}, "v_conic_opac": {"rel_l2_max": 3.1948890858294683e-07, "p999_rel_max": 8.869458874211396e-06}, "v_rgb": {"rel_l2_max": 3.683735660678937e-07, "p999_rel_max": 2.2575018404401627e-06}}, "52": {"v_xy": {"rel_l2_max": 1.5661268810300625e-07, "p999_rel_max": 1.903308646273869e-06}, "v_conic_opac": {"rel_l2_max": 4.1077047149648887e-07, "p999_rel_max": 1.4521678642163754e-06}, "v_rgb": {"rel_l2_max": 1.9435985399190837e-07, "p999_rel_max": 8.811018614863353e-07}}, "54": {"v_xy": {"rel_l2_max": 0.0005330113331207494, "p999_rel_max": 0.0001727184448867141}, "v_conic_opac": {"rel_l2_max": 6.143088668761152e-06, "p999_rel_max": 0.0002641939546068836}, "v_rgb": {"rel_l2_max": 1.6487245816315254e-06, "p999_rel_max": 2.433126703081949e-05}}, "55": {"v_xy": {"rel_l2_max": 0.0005330113385081751, "p999_rel_max": 0.0001727184448867141}, "v_conic_opac": {"rel_l2_max": 6.141444303460297e-06, "p999_rel_max": 0.0002641625860045934}, "v_rgb": {"rel_l2_max": 1.6488747140544883e-06, "p999_rel_max": 2.433126703081949e-05}}, "50": {"v_xy": {"rel_l2_max": 0.0005330111040990127, "p999_rel_max": 0.00017681148040020863}, "v_conic_opac": {"rel_l2_max": 6.140465850296809e-06, "p999_rel_max": 0.0002642493065251901}, "v_rgb": {"rel_l2_max": 1.6540782987497938e-06, "p999_rel_max": 2.4337337060707847e-05}}, "51": {"v_xy": {"rel_l2_max": 0.0005330111047548119, "p999_rel_max": 0.00017685257638812085}, "v_conic_opac": {"rel_l2_max": 6.139848884820782e-06, "p999_rel_max": 0.0002642493065251901}, "v_rgb": {"rel_l2_max": 1.6535375720575686e-06, "p999_rel_max": 2.4337337060707847e-05}}, "49": {"v_xy": {"rel_l2_max": 0.0005330110972345865, "p999_rel_max": 0.00017683202839514228}, "v_conic_opac": {"rel_l2_max": 6.143024183852197e-06, "p999_rel_max": 0.0002642493065251901}, "v_rgb": {"rel_l2_max": 1.6538005695041748e-06, "p999_rel_max": 2.4337337060707847e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.621544472675105e-08, "p999_rel_max": 4.845306404097714e-07}, "v_conic_opac": {"rel_l2_max": 3.514872192991447e-07, "p999_rel_max": 1.1832175534658419e-06}, "v_rgb": {"rel_l2_max": 1.6980400952462884e-07, "p999_rel_max": 3.006427482263396e-07}}}, "schedule_steps": {"orig": 52661865, "sfix": 51501353, "cont": 43694536, "compact": 45977601}, "useful_pairs": 2589851822, "tile_depth_pct": {"10": 51.0, "50": 135.0, "90": 326.1000000000058, "99": 629.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/garden/F0_local/F0_local.ply", "splats": 2394168, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 20.769221146901447, "61": 17.513328075408936, "52": 8.06051735083262, "54": 7.429967959721883, "55": 7.4144746859868365, "50": 6.3012386957804365, "51": 6.943079988161723, "49": 6.447434624036153}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [22.591999053955078, 22.27609634399414, 21.86751937866211, 21.014015197753906, 20.544511795043945, 20.440576553344727, 20.28126335144043, 19.9946231842041, 20.05299186706543, 19.492752075195312, 20.067840576171875, 20.606464385986328], "61": [19.771392822265625, 19.124223709106445, 18.7325439453125, 17.424800872802734, 17.623552322387695, 17.06185531616211, 16.997312545776367, 16.904191970825195, 16.442880630493164, 15.955455780029297, 16.738815307617188, 17.382911682128906], "52": [9.039775848388672, 8.540160179138184, 9.381296157836914, 7.8837761878967285, 7.960576057434082, 7.680480003356934, 7.728640079498291, 7.561215877532959, 7.399360179901123, 7.2570881843566895, 8.39367961883545, 7.90015983581543], "54": [8.103424072265625, 7.699456214904785, 7.5438079833984375, 7.934976100921631, 7.3072638511657715, 7.043583869934082, 7.062528133392334, 7.039487838745117, 6.939583778381348, 6.644735813140869, 8.023551940917969, 7.817215919494629], "55": [8.10086441040039, 7.663104057312012, 7.655935764312744, 7.926271915435791, 8.104448318481445, 7.057919979095459, 7.058432102203369, 6.987775802612305, 6.917119979858398, 6.645167827606201, 7.049200057983398, 7.807456016540527], "50": [7.008255958557129, 6.586880207061768, 6.517183780670166, 6.173696041107178, 6.613503932952881, 6.5166401863098145, 6.000624179840088, 5.914624214172363, 5.920159816741943, 6.598144054412842, 5.745567798614502, 6.0195841789245605], "51": [7.864319801330566, 7.47046422958374, 7.370751857757568, 6.8064961433410645, 6.861728191375732, 7.170527935028076, 7.162367820739746, 6.62886381149292, 6.501376152038574, 6.095359802246094, 6.565887928009033, 6.818816184997559], "49": [7.168511867523193, 6.929344177246094, 6.748159885406494, 6.413760185241699, 6.413311958312988, 6.169600009918213, 6.071807861328125, 6.68671989440918, 6.343167781829834, 5.932544231414795, 6.151167869567871, 6.341119766235352]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 3.075695257912084e-05, "p999_rel_max": 5.0640981974551955e-05}, "v_conic_opac": {"rel_l2_max": 9.92933561348073e-06, "p999_rel_max": 0.0005043647093181153}, "v_rgb": {"rel_l2_max": 3.5536815387220453e-06, "p999_rel_max": 2.9056721978047154e-06}}, "61": {"v_xy": {"rel_l2_max": 2.4724172588348194e-05, "p999_rel_max": 4.034233276745906e-05}, "v_conic_opac": {"rel_l2_max": 6.243294948143626e-07, "p999_rel_max": 3.896201971289477e-06}, "v_rgb": {"rel_l2_max": 7.358022458827014e-07, "p999_rel_max": 9.502824695021897e-07}}, "52": {"v_xy": {"rel_l2_max": 1.4663160348883243e-07, "p999_rel_max": 1.3458987013902983e-06}, "v_conic_opac": {"rel_l2_max": 8.955072358580891e-07, "p999_rel_max": 4.7921975933452994e-06}, "v_rgb": {"rel_l2_max": 1.9636735246608754e-07, "p999_rel_max": 6.731637571684382e-07}}, "54": {"v_xy": {"rel_l2_max": 7.292525632971495e-05, "p999_rel_max": 0.00011799748502180123}, "v_conic_opac": {"rel_l2_max": 8.50960757766466e-06, "p999_rel_max": 0.001882138030096531}, "v_rgb": {"rel_l2_max": 4.7382778012988115e-06, "p999_rel_max": 1.562173381456702e-05}}, "55": {"v_xy": {"rel_l2_max": 7.292530580470218e-05, "p999_rel_max": 0.00011799748502180123}, "v_conic_opac": {"rel_l2_max": 8.081987297932976e-06, "p999_rel_max": 0.0018821838719349038}, "v_rgb": {"rel_l2_max": 4.739619048057469e-06, "p999_rel_max": 1.5665761591829918e-05}}, "50": {"v_xy": {"rel_l2_max": 7.292404169811937e-05, "p999_rel_max": 0.00011671882368697441}, "v_conic_opac": {"rel_l2_max": 8.804522758667753e-06, "p999_rel_max": 0.0018821345654969114}, "v_rgb": {"rel_l2_max": 4.7391063183632835e-06, "p999_rel_max": 1.5617248228966526e-05}}, "51": {"v_xy": {"rel_l2_max": 7.292403536091618e-05, "p999_rel_max": 0.00011668031030379255}, "v_conic_opac": {"rel_l2_max": 8.757311897412168e-06, "p999_rel_max": 0.0018821311008969718}, "v_rgb": {"rel_l2_max": 4.7390920999929355e-06, "p999_rel_max": 1.5617248228966526e-05}}, "49": {"v_xy": {"rel_l2_max": 7.292405593071738e-05, "p999_rel_max": 0.00011671882368697441}, "v_conic_opac": {"rel_l2_max": 8.822150768876428e-06, "p999_rel_max": 0.001882138030096531}, "v_rgb": {"rel_l2_max": 4.739266905200599e-06, "p999_rel_max": 1.5617248228966526e-05}}, "noise": {"v_xy": {"rel_l2_max": 4.104458943990275e-08, "p999_rel_max": 1.861152479087524e-07}, "v_conic_opac": {"rel_l2_max": 9.781415894060794e-07, "p999_rel_max": 6.5396054750993134e-06}, "v_rgb": {"rel_l2_max": 1.160160001361335e-07, "p999_rel_max": 1.649828767059535e-07}}}, "schedule_steps": {"orig": 163206663, "sfix": 161993703, "cont": 134189720, "compact": 151282586}, "useful_pairs": 9307858612, "tile_depth_pct": {"10": 85.0, "50": 174.0, "90": 344.0, "99": 628.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/stump/F0_local/F0_local.ply", "splats": 2170368, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 13.87063479423523, "61": 11.434340039889017, "52": 5.160561343034108, "54": 5.005206684271495, "55": 4.940689265727997, "50": 4.088020006815593, "51": 4.418583989143372, "49": 5.363616009553273}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [18.45964813232422, 14.304767608642578, 17.692672729492188, 15.684096336364746, 11.513343811035156, 14.906368255615234, 13.97862434387207, 13.55571174621582, 10.177536010742188, 8.93337631225586, 11.54252815246582, 15.698944091796875], "61": [16.364543914794922, 13.731840133666992, 14.502400398254395, 13.309951782226562, 9.340864181518555, 11.97043228149414, 11.677696228027344, 9.396736145019531, 7.0966877937316895, 8.014335632324219, 9.416192054748535, 12.390399932861328], "52": [7.58681583404541, 5.3308000564575195, 7.284224033355713, 5.798880100250244, 4.2393598556518555, 5.453311920166016, 5.243904113769531, 4.098048210144043, 3.2030720710754395, 3.4851839542388916, 4.611072063446045, 5.592063903808594], "54": [6.261744022369385, 4.973567962646484, 6.655488014221191, 6.0590081214904785, 4.20249605178833, 5.248447895050049, 4.9146881103515625, 4.176896095275879, 3.4099199771881104, 3.67193603515625, 4.637184143066406, 5.851103782653809], "55": [6.317567825317383, 4.972479820251465, 5.87827205657959, 6.052864074707031, 4.691967964172363, 5.216127872467041, 4.9198079109191895, 4.14412784576416, 3.3868799209594727, 3.229151964187622, 4.637184143066406, 5.841839790344238], "50": [5.408768177032471, 4.25164794921875, 5.157375812530518, 5.064191818237305, 3.7355520725250244, 4.732416152954102, 4.081647872924805, 3.265023946762085, 2.637824058532715, 2.480639934539795, 3.457024097442627, 4.784128189086914], "51": [6.240767955780029, 4.647424221038818, 5.695487976074219, 4.996607780456543, 4.0207200050354, 5.192704200744629, 4.860879898071289, 3.6213760375976562, 2.7995359897613525, 2.6377439498901367, 3.5686399936676025, 4.741119861602783], "49": [5.8618879318237305, 4.45633602142334, 5.365248203277588, 4.844031810760498, 3.6428639888763428, 4.925951957702637, 4.620287895202637, 17.168384552001953, 2.795520067214966, 2.663935899734497, 3.476480007171631, 4.542463779449463]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 3.991874544954104e-05, "p999_rel_max": 4.674250873636349e-05}, "v_conic_opac": {"rel_l2_max": 5.64975745119834e-05, "p999_rel_max": 0.00014787140067592453}, "v_rgb": {"rel_l2_max": 2.9379601193826797e-06, "p999_rel_max": 2.9992863074599633e-06}}, "61": {"v_xy": {"rel_l2_max": 1.0530061364832512e-05, "p999_rel_max": 2.9542559175453353e-05}, "v_conic_opac": {"rel_l2_max": 9.159143561349784e-07, "p999_rel_max": 8.14141486546623e-06}, "v_rgb": {"rel_l2_max": 6.546640174458945e-07, "p999_rel_max": 1.0487011715487195e-06}}, "52": {"v_xy": {"rel_l2_max": 2.1625194937783085e-07, "p999_rel_max": 2.781131878977282e-06}, "v_conic_opac": {"rel_l2_max": 1.7435805240142573e-06, "p999_rel_max": 5.533489972159193e-06}, "v_rgb": {"rel_l2_max": 2.4014044955999245e-07, "p999_rel_max": 1.145802989503722e-06}}, "54": {"v_xy": {"rel_l2_max": 5.8081914560446975e-05, "p999_rel_max": 0.00012759658982686948}, "v_conic_opac": {"rel_l2_max": 5.975189936309184e-05, "p999_rel_max": 0.008907476593361465}, "v_rgb": {"rel_l2_max": 3.1128141154628626e-06, "p999_rel_max": 1.4723989292426626e-05}}, "55": {"v_xy": {"rel_l2_max": 5.808165019329073e-05, "p999_rel_max": 0.00012758605496539742}, "v_conic_opac": {"rel_l2_max": 5.969556197545037e-05, "p999_rel_max": 0.008906768793713625}, "v_rgb": {"rel_l2_max": 3.112236028938258e-06, "p999_rel_max": 1.4758181808583372e-05}}, "50": {"v_xy": {"rel_l2_max": 5.809374716017233e-05, "p999_rel_max": 0.00012701520348461025}, "v_conic_opac": {"rel_l2_max": 5.9721588367280325e-05, "p999_rel_max": 0.008908374819053315}, "v_rgb": {"rel_l2_max": 3.117120401447416e-06, "p999_rel_max": 1.4811252551351433e-05}}, "51": {"v_xy": {"rel_l2_max": 5.8093764537476555e-05, "p999_rel_max": 0.00012701520348461025}, "v_conic_opac": {"rel_l2_max": 5.9712770529968735e-05, "p999_rel_max": 0.008908781923531832}, "v_rgb": {"rel_l2_max": 3.115774564016028e-06, "p999_rel_max": 1.4811252551351433e-05}}, "49": {"v_xy": {"rel_l2_max": 5.809375611859802e-05, "p999_rel_max": 0.00012701520348461025}, "v_conic_opac": {"rel_l2_max": 5.972789312111777e-05, "p999_rel_max": 0.008909142365417176}, "v_rgb": {"rel_l2_max": 3.115607717644733e-06, "p999_rel_max": 1.4824600117185907e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.273077115728536e-08, "p999_rel_max": 3.95579052765802e-07}, "v_conic_opac": {"rel_l2_max": 6.436821664578182e-07, "p999_rel_max": 4.687951093408645e-06}, "v_rgb": {"rel_l2_max": 1.577582828669325e-07, "p999_rel_max": 2.320604870665428e-07}}}, "schedule_steps": {"orig": 110833090, "sfix": 106552066, "cont": 94348128, "compact": 99594288}, "useful_pairs": 5542723212, "tile_depth_pct": {"10": 43.0, "50": 101.0, "90": 234.0, "99": 560.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/bicycle/F0_local/F0_local.ply", "splats": 2467442, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 15.82233452796936, "61": 13.638331969579061, "52": 6.169535994529724, "54": 6.505835930506389, "55": 5.822106719017029, "50": 4.790979981422424, "51": 5.331830660502116, "49": 5.02568793296814}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [18.013103485107422, 18.01318359375, 16.919551849365234, 15.210495948791504, 15.874048233032227, 16.598527908325195, 15.65891170501709, 15.696368217468262, 14.991791725158691, 14.391679763793945, 13.405183792114258, 15.095168113708496], "61": [15.410112380981445, 15.847935676574707, 14.334464073181152, 12.774399757385254, 13.956095695495605, 13.749744415283203, 13.722623825073242, 13.727151870727539, 13.1834716796875, 13.596159934997559, 10.910079956054688, 12.447744369506836], "52": [6.9073920249938965, 6.918144226074219, 7.379456043243408, 5.738368034362793, 6.100992202758789, 6.247935771942139, 6.43123197555542, 6.034351825714111, 5.704671859741211, 5.608960151672363, 5.542895793914795, 5.420032024383545], "54": [6.231040000915527, 6.260735988616943, 6.788095951080322, 6.344160079956055, 5.516719818115234, 5.707647800445557, 6.109695911407471, 5.542399883270264, 5.249536037445068, 5.2674560546875, 5.342720031738281, 13.709823608398438], "55": [6.253056049346924, 6.251008033752441, 6.446591854095459, 7.852543830871582, 6.082560062408447, 5.701104164123535, 5.298687934875488, 5.5316481590271, 5.258096218109131, 5.065184116363525, 5.337088108062744, 4.787712097167969], "50": [5.395440101623535, 5.349887847900391, 5.042175769805908, 4.401088237762451, 5.342207908630371, 5.421055793762207, 4.720128059387207, 4.876287937164307, 4.580863952636719, 4.283904075622559, 3.834752082824707, 4.2439680099487305], "51": [6.071728229522705, 6.074880123138428, 5.4773759841918945, 5.005311965942383, 5.677567958831787, 5.978079795837402, 5.540863990783691, 5.331456184387207, 4.973055839538574, 4.7769598960876465, 4.321792125701904, 4.752895832061768], "49": [5.620736122131348, 5.690303802490234, 5.198847770690918, 4.709375858306885, 4.980095863342285, 5.057504177093506, 5.31660795211792, 5.479936122894287, 4.978687763214111, 4.558335781097412, 4.125696182250977, 4.592127799987793]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 2.9330083636663725e-05, "p999_rel_max": 9.720377302254067e-05}, "v_conic_opac": {"rel_l2_max": 2.9401217955201313e-05, "p999_rel_max": 0.0003749279132085621}, "v_rgb": {"rel_l2_max": 7.824985270661363e-06, "p999_rel_max": 3.6538978507334423e-06}}, "61": {"v_xy": {"rel_l2_max": 1.970297549880947e-05, "p999_rel_max": 8.683745167671545e-05}, "v_conic_opac": {"rel_l2_max": 6.202389294724493e-07, "p999_rel_max": 0.00014032531377032774}, "v_rgb": {"rel_l2_max": 5.384570604601451e-07, "p999_rel_max": 1.4579089884121356e-06}}, "52": {"v_xy": {"rel_l2_max": 1.6799188905616758e-07, "p999_rel_max": 1.879553586528845e-06}, "v_conic_opac": {"rel_l2_max": 5.087858975750985e-07, "p999_rel_max": 1.3955339754575737e-06}, "v_rgb": {"rel_l2_max": 3.3249459287181355e-07, "p999_rel_max": 7.895288841976682e-07}}, "54": {"v_xy": {"rel_l2_max": 4.622443961359231e-05, "p999_rel_max": 0.000329214298391767}, "v_conic_opac": {"rel_l2_max": 0.00032609364858135167, "p999_rel_max": 0.004513257515300691}, "v_rgb": {"rel_l2_max": 3.626965034819309e-06, "p999_rel_max": 2.4053474146167632e-05}}, "55": {"v_xy": {"rel_l2_max": 4.6224482819357753e-05, "p999_rel_max": 0.000329214298391767}, "v_conic_opac": {"rel_l2_max": 0.0003260922410706364, "p999_rel_max": 0.004513220647346201}, "v_rgb": {"rel_l2_max": 3.626782401231537e-06, "p999_rel_max": 2.4053474146167632e-05}}, "50": {"v_xy": {"rel_l2_max": 4.6233413114936956e-05, "p999_rel_max": 0.0003279136607673947}, "v_conic_opac": {"rel_l2_max": 0.00032609197250698155, "p999_rel_max": 0.004513220647346201}, "v_rgb": {"rel_l2_max": 3.629217671360313e-06, "p999_rel_max": 2.4022265280567107e-05}}, "51": {"v_xy": {"rel_l2_max": 4.623340721091152e-05, "p999_rel_max": 0.0003279136607673947}, "v_conic_opac": {"rel_l2_max": 0.0003260920038875515, "p999_rel_max": 0.004513220647346201}, "v_rgb": {"rel_l2_max": 3.629260644496793e-06, "p999_rel_max": 2.4037869712594376e-05}}, "49": {"v_xy": {"rel_l2_max": 4.6233454928251695e-05, "p999_rel_max": 0.0003279136607673947}, "v_conic_opac": {"rel_l2_max": 0.00032609071380456175, "p999_rel_max": 0.004513216374008977}, "v_rgb": {"rel_l2_max": 3.6295218828965235e-06, "p999_rel_max": 2.4037869712594376e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.58699860196255e-08, "p999_rel_max": 2.5204061993734735e-07}, "v_conic_opac": {"rel_l2_max": 4.222920036473668e-07, "p999_rel_max": 9.676517110951505e-07}, "v_rgb": {"rel_l2_max": 2.1518547464328913e-07, "p999_rel_max": 1.8577520019457802e-07}}}, "schedule_steps": {"orig": 127796852, "sfix": 124687540, "cont": 106576324, "compact": 113580508}, "useful_pairs": 6594108161, "tile_depth_pct": {"10": 54.0, "50": 120.0, "90": 331.0, "99": 691.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Caterpillar/F0_local/F0_local.ply", "splats": 730627, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 8.292259891827902, "61": 6.508620023727417, "52": 2.855717341105143, "54": 2.65910267829895, "55": 2.6489373246828714, "50": 2.2677693466345468, "51": 2.518930653731028, "49": 2.401852011680603}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [9.050111770629883, 8.727439880371094, 7.948800086975098, 8.140687942504883, 9.488384246826172, 8.39470386505127, 7.293839931488037, 7.631360054016113, 7.500207901000977, 8.4782075881958, 8.414591789245605, 8.438783645629883], "61": [7.071231842041016, 7.244287967681885, 6.649343967437744, 6.523392200469971, 7.696383953094482, 6.324624061584473, 4.850175857543945, 5.521920204162598, 5.641727924346924, 6.809088230133057, 6.453760147094727, 7.317503929138184], "52": [3.1580159664154053, 3.142656087875366, 2.8426239490509033, 2.8298239707946777, 3.3868799209594727, 2.8436319828033447, 2.312688112258911, 2.466304063796997, 2.494976043701172, 2.929663896560669, 2.756608009338379, 3.104736089706421], "54": [2.8666880130767822, 2.9286398887634277, 2.722815990447998, 2.5128960609436035, 3.1149280071258545, 2.7156479358673096, 2.166271924972534, 2.321392059326172, 2.2947840690612793, 2.7847681045532227, 2.6838560104370117, 2.796544075012207], "55": [2.859951972961426, 2.9327359199523926, 2.717184066772461, 2.617856025695801, 2.968048095703125, 2.706399917602539, 2.1611039638519287, 2.3152639865875244, 2.293760061264038, 2.75710391998291, 2.6204159259796143, 2.8374240398406982], "50": [2.486272096633911, 2.4581120014190674, 2.243072032928467, 2.2604799270629883, 2.652672052383423, 2.1821439266204834, 1.906175971031189, 2.046976089477539, 2.066864013671875, 2.312704086303711, 2.257920026779175, 2.3398399353027344], "51": [2.7786240577697754, 2.787328004837036, 2.541055917739868, 2.4616000652313232, 2.968991994857788, 2.5528318881988525, 1.8559999465942383, 2.136575937271118, 2.2077438831329346, 2.6838080883026123, 2.475008010864258, 2.777600049972534], "49": [2.642911911010742, 2.6141440868377686, 2.4007680416107178, 2.362368106842041, 2.811392068862915, 2.4002559185028076, 2.0203518867492676, 1.9967999458312988, 2.173952102661133, 2.4883201122283936, 2.3854079246520996, 2.5255520343780518]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 0.00010744389192653887, "p999_rel_max": 0.00042387460184944715}, "v_conic_opac": {"rel_l2_max": 2.1287374074462047e-05, "p999_rel_max": 0.0003536482338160296}, "v_rgb": {"rel_l2_max": 3.942445099082643e-06, "p999_rel_max": 4.946271088996327e-05}}, "61": {"v_xy": {"rel_l2_max": 0.00010740659997516728, "p999_rel_max": 0.0003340747904668013}, "v_conic_opac": {"rel_l2_max": 3.1562102862933096e-07, "p999_rel_max": 2.51151905204347e-06}, "v_rgb": {"rel_l2_max": 2.7358978108103824e-07, "p999_rel_max": 4.136299834052979e-06}}, "52": {"v_xy": {"rel_l2_max": 1.9301088868044086e-07, "p999_rel_max": 1.9130655262554177e-06}, "v_conic_opac": {"rel_l2_max": 5.446657782865517e-07, "p999_rel_max": 1.3576366890552536e-06}, "v_rgb": {"rel_l2_max": 3.1891641376538893e-07, "p999_rel_max": 1.006282694881598e-06}}, "54": {"v_xy": {"rel_l2_max": 0.00016214505220712416, "p999_rel_max": 0.0015661213447126043}, "v_conic_opac": {"rel_l2_max": 1.2446218676445008e-05, "p999_rel_max": 0.0009445262616175082}, "v_rgb": {"rel_l2_max": 4.540552640621383e-06, "p999_rel_max": 8.656733269446829e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00016214551735536828, "p999_rel_max": 0.001566101273576008}, "v_conic_opac": {"rel_l2_max": 1.2447769092767008e-05, "p999_rel_max": 0.0009445262616175082}, "v_rgb": {"rel_l2_max": 4.537404902960363e-06, "p999_rel_max": 8.661738016758799e-05}}, "50": {"v_xy": {"rel_l2_max": 0.0001591277478126485, "p999_rel_max": 0.001551178785384438}, "v_conic_opac": {"rel_l2_max": 1.244610229464605e-05, "p999_rel_max": 0.0009444900918170407}, "v_rgb": {"rel_l2_max": 4.527480191554903e-06, "p999_rel_max": 8.696771233176987e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00015912805789672493, "p999_rel_max": 0.001551178785384438}, "v_conic_opac": {"rel_l2_max": 1.2448289464222472e-05, "p999_rel_max": 0.000944558755819202}, "v_rgb": {"rel_l2_max": 4.527142685563222e-06, "p999_rel_max": 8.691526096142824e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00015912737823541517, "p999_rel_max": 0.001551178785384438}, "v_conic_opac": {"rel_l2_max": 1.244582443473813e-05, "p999_rel_max": 0.0009444937674135192}, "v_rgb": {"rel_l2_max": 4.525425243610233e-06, "p999_rel_max": 8.68652135199491e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.448181561203639e-08, "p999_rel_max": 3.4365610410955815e-07}, "v_conic_opac": {"rel_l2_max": 3.6050090442127255e-07, "p999_rel_max": 2.2893420333610924e-06}, "v_rgb": {"rel_l2_max": 3.409034430912137e-07, "p999_rel_max": 3.065366580380905e-07}}}, "schedule_steps": {"orig": 63553725, "sfix": 61649181, "cont": 53474572, "compact": 55626458}, "useful_pairs": 3095417808, "tile_depth_pct": {"10": 50.0, "50": 113.0, "90": 279.0, "99": 640.5699999999924}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Family/F0_local/F0_local.ply", "splats": 1160370, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 10.416442632675171, "61": 8.317638516426086, "52": 4.324960033098857, "54": 4.765730679035187, "55": 4.404351989428203, "50": 3.197337329387665, "51": 4.134058674176534, "49": 4.070423940817515}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [9.968640327453613, 10.41817569732666, 10.93785572052002, 10.229680061340332, 9.9486722946167, 9.779199600219727, 11.494864463806152, 13.069711685180664, 10.350079536437988, 10.331135749816895, 8.243120193481445, 10.226176261901855], "61": [7.928319931030273, 9.223679542541504, 9.33523178100586, 8.282560348510742, 8.367103576660156, 8.132047653198242, 7.842304229736328, 9.553407669067383, 7.1296000480651855, 9.61638355255127, 6.206463813781738, 8.194560050964355], "52": [3.5834240913391113, 4.1559038162231445, 4.695551872253418, 3.7635679244995117, 3.7258241176605225, 3.5931200981140137, 3.5583999156951904, 4.262832164764404, 3.2588798999786377, 4.341248035430908, 9.298432350158691, 3.6623361110687256], "54": [3.23635196685791, 3.714560031890869, 4.186111927032471, 4.254176139831543, 3.408895969390869, 3.2972159385681152, 3.2665600776672363, 3.8487040996551514, 3.034111976623535, 3.4211840629577637, 8.525312423706055, 12.995583534240723], "55": [3.231231927871704, 3.266047954559326, 4.179967880249023, 3.7713921070098877, 14.90124797821045, 3.279360055923462, 3.2619519233703613, 3.8302719593048096, 2.98905611038208, 3.458559989929199, 2.93068790435791, 3.752448081970215], "50": [2.8364639282226562, 2.8984320163726807, 3.522047996520996, 3.2619519233703613, 3.2449920177459717, 5.212111949920654, 2.8441600799560547, 3.2583680152893066, 2.5875840187072754, 2.98854398727417, 2.5205600261688232, 3.1928319931030273], "51": [3.191807985305786, 3.279871940612793, 3.640320062637329, 3.5783679485321045, 3.5589120388031006, 3.4298880100250244, 12.577280044555664, 3.8097920417785645, 2.918911933898926, 3.4109439849853516, 2.6864640712738037, 3.526144027709961], "49": [3.002880096435547, 3.032991886138916, 3.3556480407714844, 3.3817598819732666, 3.3623039722442627, 3.2429919242858887, 3.279360055923462, 14.375935554504395, 2.742271900177002, 3.1727519035339355, 2.5820159912109375, 3.314176082611084]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 5.822664117865435e-05, "p999_rel_max": 9.25333373548805e-05}, "v_conic_opac": {"rel_l2_max": 4.2063608658069414e-05, "p999_rel_max": 0.0003666745849690342}, "v_rgb": {"rel_l2_max": 6.860295856896537e-06, "p999_rel_max": 8.30828188731217e-06}}, "61": {"v_xy": {"rel_l2_max": 3.836603713695299e-05, "p999_rel_max": 7.89433459992194e-05}, "v_conic_opac": {"rel_l2_max": 8.586630003612344e-07, "p999_rel_max": 4.994189138908585e-05}, "v_rgb": {"rel_l2_max": 5.817196928346523e-07, "p999_rel_max": 3.5121828006221485e-06}}, "52": {"v_xy": {"rel_l2_max": 1.5212453579153599e-07, "p999_rel_max": 1.5071845496410713e-06}, "v_conic_opac": {"rel_l2_max": 6.090347328134802e-07, "p999_rel_max": 9.303052480221699e-06}, "v_rgb": {"rel_l2_max": 2.663906102984062e-07, "p999_rel_max": 6.508040361496901e-07}}, "54": {"v_xy": {"rel_l2_max": 0.00021772497288347154, "p999_rel_max": 0.000184921773157046}, "v_conic_opac": {"rel_l2_max": 9.678399572402324e-06, "p999_rel_max": 0.0012992566191792434}, "v_rgb": {"rel_l2_max": 5.076767122102585e-06, "p999_rel_max": 2.9020780463615027e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00021772507570950585, "p999_rel_max": 0.000184921773157046}, "v_conic_opac": {"rel_l2_max": 9.669380115068578e-06, "p999_rel_max": 0.0012992732437443679}, "v_rgb": {"rel_l2_max": 5.077514898841274e-06, "p999_rel_max": 2.9014127831223597e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00021772588145041054, "p999_rel_max": 0.00018439216599331932}, "v_conic_opac": {"rel_l2_max": 9.70107176187058e-06, "p999_rel_max": 0.0012992550684758938}, "v_rgb": {"rel_l2_max": 5.078237535397355e-06, "p999_rel_max": 2.8997198918312405e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00021772589583783194, "p999_rel_max": 0.00018441301738343524}, "v_conic_opac": {"rel_l2_max": 9.698277717386593e-06, "p999_rel_max": 0.0012992550684758938}, "v_rgb": {"rel_l2_max": 5.078537784016256e-06, "p999_rel_max": 2.8990546284569635e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00021772590002779312, "p999_rel_max": 0.00018437131460482842}, "v_conic_opac": {"rel_l2_max": 9.68497834180272e-06, "p999_rel_max": 0.0012992914190116972}, "v_rgb": {"rel_l2_max": 5.080810959651662e-06, "p999_rel_max": 2.8997198918312405e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.161985094075573e-08, "p999_rel_max": 3.042946568766516e-07}, "v_conic_opac": {"rel_l2_max": 7.635312114936215e-07, "p999_rel_max": 3.4275852080984207e-06}, "v_rgb": {"rel_l2_max": 3.876395290330374e-07, "p999_rel_max": 3.421938201659137e-07}}}, "schedule_steps": {"orig": 76871177, "sfix": 75854121, "cont": 63279724, "compact": 68209861}, "useful_pairs": 4012842419, "tile_depth_pct": {"10": 67.0, "50": 159.0, "90": 346.0, "99": 678.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Francis/F0_local/F0_local.ply", "splats": 546197, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 7.831103960673015, "61": 5.729401310284932, "52": 2.653334637482961, "54": 2.4492493073145547, "55": 2.4488773743311563, "50": 2.1019106805324554, "51": 2.3429893255233765, "49": 2.234221359093984}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [8.130047798156738, 7.791600227355957, 7.3318400382995605, 8.504192352294922, 8.7838716506958, 7.704063892364502, 7.547391891479492, 8.60159969329834, 7.338496208190918, 7.287807941436768, 7.730576038360596, 7.221759796142578], "61": [6.285823822021484, 6.045167922973633, 5.382656097412109, 5.86137580871582, 6.483903884887695, 5.21676778793335, 5.1312642097473145, 5.626368045806885, 5.527552127838135, 5.774847984313965, 5.563392162322998, 5.853695869445801], "52": [2.8083200454711914, 2.6377758979797363, 2.3315999507904053, 2.6424319744110107, 2.919424057006836, 2.5620479583740234, 2.6654720306396484, 2.679663896560669, 2.460671901702881, 2.53439998626709, 2.7893760204315186, 2.8088319301605225], "54": [2.5885279178619385, 2.520495891571045, 2.27891206741333, 2.3198719024658203, 2.70796799659729, 2.376703977584839, 2.4268798828125, 2.4478719234466553, 2.347007989883423, 2.4089601039886475, 2.623408079147339, 2.344383955001831], "55": [2.5666561126708984, 2.5180160999298096, 2.249727964401245, 2.4698400497436523, 2.5895841121673584, 2.3669118881225586, 2.406912088394165, 2.4345600605010986, 2.347007989883423, 2.4089601039886475, 2.5768959522247314, 2.451456069946289], "50": [2.20467209815979, 2.1273601055145264, 1.9496959447860718, 2.163680076599121, 2.342303991317749, 2.017791986465454, 2.11246395111084, 2.1667840480804443, 1.9788800477981567, 1.9865599870681763, 2.1534719467163086, 2.019263982772827], "51": [2.4642560482025146, 2.3500800132751465, 2.101248025894165, 2.3208959102630615, 2.544640064239502, 2.30348801612854, 2.230272054672241, 2.3796958923339844, 2.1176319122314453, 2.2558720111846924, 2.5164639949798584, 2.531327962875366], "49": [2.3500800132751465, 2.238352060317993, 2.0346720218658447, 2.269184112548828, 2.4432320594787598, 2.1979520320892334, 2.302464008331299, 2.139647960662842, 2.1048319339752197, 2.139647960662842, 2.3244800567626953, 2.2661120891571045]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 4.319762270689702e-05, "p999_rel_max": 0.0002907085592232208}, "v_conic_opac": {"rel_l2_max": 9.402990744919472e-06, "p999_rel_max": 7.107749004746845e-05}, "v_rgb": {"rel_l2_max": 4.004034242975096e-06, "p999_rel_max": 2.3498924073011823e-05}}, "61": {"v_xy": {"rel_l2_max": 2.767182282793863e-05, "p999_rel_max": 0.00027121007568428254}, "v_conic_opac": {"rel_l2_max": 4.118716655808917e-07, "p999_rel_max": 5.7880147026850935e-06}, "v_rgb": {"rel_l2_max": 3.8502390801238423e-07, "p999_rel_max": 4.857516452314798e-06}}, "52": {"v_xy": {"rel_l2_max": 1.621585092270413e-07, "p999_rel_max": 1.2514229140401878e-06}, "v_conic_opac": {"rel_l2_max": 4.944531637719161e-07, "p999_rel_max": 2.162470106821159e-06}, "v_rgb": {"rel_l2_max": 2.7522616382616826e-07, "p999_rel_max": 1.0170105176023282e-06}}, "54": {"v_xy": {"rel_l2_max": 0.0001728399413530652, "p999_rel_max": 0.0012201791812855272}, "v_conic_opac": {"rel_l2_max": 7.796735972011058e-06, "p999_rel_max": 0.0002673335990047223}, "v_rgb": {"rel_l2_max": 4.720983218019681e-06, "p999_rel_max": 8.802894829961542e-05}}, "55": {"v_xy": {"rel_l2_max": 0.0001728399665125613, "p999_rel_max": 0.0012201258595265707}, "v_conic_opac": {"rel_l2_max": 7.794835806495625e-06, "p999_rel_max": 0.000267312741407477}, "v_rgb": {"rel_l2_max": 4.721250441671961e-06, "p999_rel_max": 8.802894829961542e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00017283186588296786, "p999_rel_max": 0.0012201356053672377}, "v_conic_opac": {"rel_l2_max": 7.776006471654787e-06, "p999_rel_max": 0.0002672898088923868}, "v_rgb": {"rel_l2_max": 4.7242008545928785e-06, "p999_rel_max": 8.801179030371415e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00017283185435767228, "p999_rel_max": 0.0012201356053672377}, "v_conic_opac": {"rel_l2_max": 7.791024446799754e-06, "p999_rel_max": 0.000267312741407477}, "v_rgb": {"rel_l2_max": 4.722300038678876e-06, "p999_rel_max": 8.801179030371415e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00017283184827716436, "p999_rel_max": 0.0012201889271261943}, "v_conic_opac": {"rel_l2_max": 7.789194727058579e-06, "p999_rel_max": 0.000267312741407477}, "v_rgb": {"rel_l2_max": 4.720865471667639e-06, "p999_rel_max": 8.801179030371415e-05}}, "noise": {"v_xy": {"rel_l2_max": 1.3613136322725426e-07, "p999_rel_max": 3.0722987961544336e-07}, "v_conic_opac": {"rel_l2_max": 4.111763251993838e-07, "p999_rel_max": 7.073924480785109e-06}, "v_rgb": {"rel_l2_max": 3.476770872465959e-07, "p999_rel_max": 4.462686326954609e-07}}}, "schedule_steps": {"orig": 58168752, "sfix": 55438960, "cont": 49030540, "compact": 50938430}, "useful_pairs": 2773394043, "tile_depth_pct": {"10": 44.0, "50": 88.0, "90": 251.0, "99": 669.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Horse/F0_local/F0_local.ply", "splats": 573866, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 9.1309441725413, "61": 7.149682680765788, "52": 3.2608866492907205, "54": 3.0188106298446655, "55": 3.0071213245391846, "50": 2.586110691229502, "51": 2.889512022336324, "49": 2.734718680381775}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [9.578960418701172, 9.497088432312012, 9.775487899780273, 9.160703659057617, 8.70860767364502, 8.596480369567871, 8.531455993652344, 10.067968368530273, 9.794048309326172, 9.310640335083008, 8.20684814453125, 8.343040466308594], "61": [7.695871829986572, 7.528960227966309, 7.729663848876953, 7.132160186767578, 6.8480000495910645, 6.668288230895996, 6.498816013336182, 8.267680168151855, 7.961599826812744, 7.3184638023376465, 6.092800140380859, 6.053887844085693], "52": [3.4995200634002686, 3.3909759521484375, 3.408895969390869, 3.3121280670166016, 3.2044639587402344, 3.150207996368408, 2.901887893676758, 3.778048038482666, 3.650048017501831, 3.299247980117798, 2.7146079540252686, 2.820607900619507], "54": [3.2143359184265137, 3.156991958618164, 3.2208640575408936, 2.9527039527893066, 3.0032639503479004, 2.9086720943450928, 2.747391939163208, 3.448319911956787, 3.3213438987731934, 3.0412800312042236, 2.712575912475586, 2.497983932495117], "55": [3.220992088317871, 3.102720022201538, 3.196928024291992, 3.028991937637329, 2.866175889968872, 2.9081599712371826, 2.7130401134490967, 3.4323999881744385, 3.3223679065704346, 3.02839994430542, 2.6545920372009277, 2.6106879711151123], "50": [2.7472479343414307, 2.702847957611084, 2.7831199169158936, 2.624000072479248, 2.5466880798339844, 2.3700480461120605, 2.320768117904663, 2.915328025817871, 2.8743679523468018, 2.614272117614746, 2.2527999877929688, 2.2818400859832764], "51": [3.1436800956726074, 3.0366721153259277, 3.0848000049591064, 2.9588160514831543, 2.8339200019836426, 2.7735040187835693, 2.4079360961914062, 3.384320020675659, 3.2588798999786377, 2.9527039527893066, 2.4529919624328613, 2.3859200477600098], "49": [2.9414401054382324, 2.848655939102173, 2.944000005722046, 2.7607040405273438, 2.65665602684021, 2.631056070327759, 2.4693760871887207, 2.923935890197754, 3.0551040172576904, 2.794480085372925, 2.386863946914673, 2.4043519496917725]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 5.466592400292495e-05, "p999_rel_max": 0.0004787787721175608}, "v_conic_opac": {"rel_l2_max": 1.3585708444824346e-05, "p999_rel_max": 0.0011625832058300596}, "v_rgb": {"rel_l2_max": 3.1864189959690642e-06, "p999_rel_max": 1.8945901933385283e-05}}, "61": {"v_xy": {"rel_l2_max": 5.2858532939426064e-05, "p999_rel_max": 0.00042209410554401973}, "v_conic_opac": {"rel_l2_max": 7.789026109910116e-07, "p999_rel_max": 1.912508878675897e-06}, "v_rgb": {"rel_l2_max": 4.0009653256970325e-07, "p999_rel_max": 9.869254696517181e-06}}, "52": {"v_xy": {"rel_l2_max": 1.8820337415536566e-07, "p999_rel_max": 1.505614705882029e-06}, "v_conic_opac": {"rel_l2_max": 6.096078665230126e-07, "p999_rel_max": 1.8075293208520627e-06}, "v_rgb": {"rel_l2_max": 2.785557303589612e-07, "p999_rel_max": 7.99729611572169e-07}}, "54": {"v_xy": {"rel_l2_max": 0.00017947868519473873, "p999_rel_max": 0.0014882074863563652}, "v_conic_opac": {"rel_l2_max": 4.7135243933715534e-05, "p999_rel_max": 0.002692680777247809}, "v_rgb": {"rel_l2_max": 3.2515949411958676e-06, "p999_rel_max": 5.9078362705106474e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00017947870421434136, "p999_rel_max": 0.0014882074863563652}, "v_conic_opac": {"rel_l2_max": 4.7136962425705636e-05, "p999_rel_max": 0.0026926531307010526}, "v_rgb": {"rel_l2_max": 3.24722133461644e-06, "p999_rel_max": 5.910879943827906e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00017945072158780283, "p999_rel_max": 0.0014880806307705134}, "v_conic_opac": {"rel_l2_max": 4.7099490942855126e-05, "p999_rel_max": 0.0026927360703355163}, "v_rgb": {"rel_l2_max": 3.2550220554436265e-06, "p999_rel_max": 5.901396331389068e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00017945084856918868, "p999_rel_max": 0.0014880806307705134}, "v_conic_opac": {"rel_l2_max": 4.7117118759530045e-05, "p999_rel_max": 0.0026927360703355163}, "v_rgb": {"rel_l2_max": 3.2527304982046966e-06, "p999_rel_max": 5.901396331389068e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00017945075886349754, "p999_rel_max": 0.0014880806307705134}, "v_conic_opac": {"rel_l2_max": 4.7110554221485065e-05, "p999_rel_max": 0.0026927360703355163}, "v_rgb": {"rel_l2_max": 3.2521041426845163e-06, "p999_rel_max": 5.898352657449335e-05}}, "noise": {"v_xy": {"rel_l2_max": 1.1318292084627362e-07, "p999_rel_max": 2.9330621179968237e-07}, "v_conic_opac": {"rel_l2_max": 9.062674629870846e-07, "p999_rel_max": 1.2497155397407915e-06}, "v_rgb": {"rel_l2_max": 2.41615965110681e-07, "p999_rel_max": 4.0046491794373973e-07}}}, "schedule_steps": {"orig": 69691477, "sfix": 67676341, "cont": 57452460, "compact": 61707669}, "useful_pairs": 3548456038, "tile_depth_pct": {"10": 46.0, "50": 120.0, "90": 345.0, "99": 726.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Ignatius/F0_local/F0_local.ply", "splats": 1800879, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 10.90835722287496, "61": 9.349702676137289, "52": 4.311482648054759, "54": 3.8947413762410483, "55": 3.943347970644633, "50": 3.3015639980634055, "51": 3.7803386052449546, "49": 3.5268573562304177}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [12.111359596252441, 11.289600372314453, 11.659263610839844, 9.744879722595215, 12.349920272827148, 10.597311973571777, 10.172415733337402, 12.791296005249023, 8.69222354888916, 10.736127853393555, 10.641839981079102, 10.11404800415039], "61": [11.322336196899414, 11.43603229522705, 10.377728462219238, 7.9339518547058105, 11.313152313232422, 9.255935668945312, 6.470143795013428, 9.000448226928711, 6.278143882751465, 10.378239631652832, 9.629695892333984, 8.800623893737793], "52": [5.036543846130371, 4.987904071807861, 5.350912094116211, 3.732448101043701, 5.014527797698975, 4.2296319007873535, 3.062704086303711, 4.089344024658203, 2.5015199184417725, 4.733439922332764, 4.8552961349487305, 4.143519878387451], "54": [4.5102081298828125, 4.030464172363281, 4.7329277992248535, 3.8553600311279297, 4.446720123291016, 3.9183359146118164, 2.8815360069274902, 3.6966400146484375, 2.4535040855407715, 3.738624095916748, 4.184576034545898, 4.288000106811523], "55": [4.45582389831543, 4.056064128875732, 4.739984035491943, 3.806720018386841, 5.139967918395996, 3.8789119720458984, 2.8460800647735596, 3.705296039581299, 2.415616035461426, 3.817471981048584, 4.183551788330078, 4.274687767028809], "50": [3.6679680347442627, 3.4211840629577637, 3.7411839962005615, 3.234816074371338, 4.088319778442383, 3.5726399421691895, 2.4396800994873047, 3.1876320838928223, 2.0806400775909424, 3.2133119106292725, 3.5486719608306885, 3.422719955444336], "51": [4.492191791534424, 4.050367832183838, 4.1359357833862305, 3.570175886154175, 4.807680130004883, 4.073472023010254, 2.9772799015045166, 3.6735999584198, 2.2123520374298096, 3.629055976867676, 3.734015941619873, 4.007936000823975], "49": [4.0069122314453125, 3.7073919773101807, 3.802112102508545, 3.31878399848938, 4.322783946990967, 3.7436320781707764, 2.815999984741211, 3.8927359580993652, 2.215424060821533, 3.4247679710388184, 3.4539520740509033, 3.6177918910980225]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 0.00028790867333993017, "p999_rel_max": 0.00030205971940605234}, "v_conic_opac": {"rel_l2_max": 2.0264465219979034e-05, "p999_rel_max": 0.00013216398048455913}, "v_rgb": {"rel_l2_max": 6.5125101291679875e-06, "p999_rel_max": 1.3123186002641559e-05}}, "61": {"v_xy": {"rel_l2_max": 0.0001565627020903727, "p999_rel_max": 0.00026740194780858716}, "v_conic_opac": {"rel_l2_max": 3.037797898407218e-07, "p999_rel_max": 2.7006253262965075e-06}, "v_rgb": {"rel_l2_max": 6.307366100281838e-07, "p999_rel_max": 7.346176196863546e-06}}, "52": {"v_xy": {"rel_l2_max": 1.6984789688944348e-07, "p999_rel_max": 1.2592233034894714e-06}, "v_conic_opac": {"rel_l2_max": 4.6635118130308103e-07, "p999_rel_max": 9.344777401510692e-07}, "v_rgb": {"rel_l2_max": 2.692134845604613e-07, "p999_rel_max": 6.527337978925595e-07}}, "54": {"v_xy": {"rel_l2_max": 0.0004988192884606914, "p999_rel_max": 0.0011813944647874482}, "v_conic_opac": {"rel_l2_max": 2.2190991970407274e-05, "p999_rel_max": 0.0001338132809987424}, "v_rgb": {"rel_l2_max": 4.122382461663785e-06, "p999_rel_max": 8.420663251538084e-05}}, "55": {"v_xy": {"rel_l2_max": 0.0004988191717204155, "p999_rel_max": 0.001181397692736215}, "v_conic_opac": {"rel_l2_max": 2.2176673415951504e-05, "p999_rel_max": 0.0001337467150567954}, "v_rgb": {"rel_l2_max": 4.116055984587883e-06, "p999_rel_max": 8.422523980250704e-05}}, "50": {"v_xy": {"rel_l2_max": 0.0004984550745728027, "p999_rel_max": 0.001181293493478174}, "v_conic_opac": {"rel_l2_max": 2.2210959388478057e-05, "p999_rel_max": 0.00013376395908801925}, "v_rgb": {"rel_l2_max": 4.112898163577006e-06, "p999_rel_max": 8.426534494258171e-05}}, "51": {"v_xy": {"rel_l2_max": 0.0004984549644581392, "p999_rel_max": 0.0011812542484168215}, "v_conic_opac": {"rel_l2_max": 2.2225432576237845e-05, "p999_rel_max": 0.00013376395908801925}, "v_rgb": {"rel_l2_max": 4.112324717764359e-06, "p999_rel_max": 8.426534494258171e-05}}, "49": {"v_xy": {"rel_l2_max": 0.0004984550698828815, "p999_rel_max": 0.0011812542484168215}, "v_conic_opac": {"rel_l2_max": 2.2223728324503647e-05, "p999_rel_max": 0.000133776790241191}, "v_rgb": {"rel_l2_max": 4.112247864857061e-06, "p999_rel_max": 8.428684279665618e-05}}, "noise": {"v_xy": {"rel_l2_max": 7.306310298555789e-08, "p999_rel_max": 2.3498637680697925e-07}, "v_conic_opac": {"rel_l2_max": 5.806859906199307e-07, "p999_rel_max": 1.352300689894384e-06}, "v_rgb": {"rel_l2_max": 4.023859457589986e-07, "p999_rel_max": 2.438514953694342e-07}}}, "schedule_steps": {"orig": 85068660, "sfix": 84177908, "cont": 68873900, "compact": 75949377}, "useful_pairs": 4633440392, "tile_depth_pct": {"10": 69.0, "50": 174.0, "90": 404.0, "99": 869.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Lighthouse/F0_local/F0_local.ply", "splats": 359220, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 8.232802629470825, "61": 5.660078684488933, "52": 2.61202264825503, "54": 2.4543519616127014, "55": 2.4703360299269357, "50": 2.1554279824097953, "51": 2.284446676572164, "49": 2.239451994498571}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [9.558015823364258, 9.324480056762695, 6.333439826965332, 8.482751846313477, 7.0706400871276855, 7.994880199432373, 9.256447792053223, 8.342528343200684, 8.892831802368164, 7.796735763549805, 7.481344223022461, 8.259535789489746], "61": [6.908415794372559, 6.387616157531738, 4.291584014892578, 5.920159816741943, 5.022704124450684, 5.579264163970947, 6.7742719650268555, 5.582335948944092, 5.795328140258789, 5.237167835235596, 4.966800212860107, 5.455296039581299], "52": [3.13753604888916, 2.936255931854248, 1.8042880296707153, 2.7156479358673096, 2.407871961593628, 2.5415680408477783, 3.0054399967193604, 2.8887040615081787, 2.7791359424591064, 2.4002559185028076, 2.27620792388916, 2.451359987258911], "54": [2.7791359424591064, 2.7243518829345703, 1.9077119827270508, 2.398207902908325, 2.3644158840179443, 2.372591972351074, 2.8236799240112305, 2.751487970352173, 2.5927679538726807, 2.266576051712036, 2.284032106399536, 2.1872639656066895], "55": [2.8579840660095215, 2.7013120651245117, 1.8508800268173218, 2.5236480236053467, 2.249727964401245, 2.3592960834503174, 2.7991039752960205, 2.668544054031372, 2.7499520778656006, 2.2936320304870605, 2.2502400875091553, 2.339711904525757], "50": [2.5369598865509033, 2.446336030960083, 1.5656960010528564, 2.214911937713623, 1.9276800155639648, 1.9916000366210938, 2.43558406829834, 2.136575937271118, 2.569727897644043, 2.026495933532715, 1.9665919542312622, 2.046976089477539], "51": [2.7755520343780518, 2.5574400424957275, 1.641983985900879, 2.368000030517578, 2.1176319122314453, 2.2917120456695557, 2.4416160583496094, 2.2082560062408447, 2.7110400199890137, 2.1155519485473633, 2.0357120037078857, 2.1488640308380127], "49": [2.6557440757751465, 2.536815881729126, 1.6486400365829468, 2.3296000957489014, 2.0341439247131348, 2.2056961059570312, 2.5947039127349854, 2.11299204826355, 2.413055896759033, 2.116607904434204, 2.082304000854492, 2.143120050430298]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 3.5676284721300026e-05, "p999_rel_max": 0.00021527743622752632}, "v_conic_opac": {"rel_l2_max": 4.777196151970731e-05, "p999_rel_max": 0.0007457712936132226}, "v_rgb": {"rel_l2_max": 4.65585722241132e-06, "p999_rel_max": 1.663803587386792e-05}}, "61": {"v_xy": {"rel_l2_max": 3.0367956249356445e-05, "p999_rel_max": 0.00017345851013385883}, "v_conic_opac": {"rel_l2_max": 1.4427932730173318e-06, "p999_rel_max": 5.35973980846565e-06}, "v_rgb": {"rel_l2_max": 3.617802006999556e-07, "p999_rel_max": 2.392204790246984e-06}}, "52": {"v_xy": {"rel_l2_max": 1.6318305428792084e-07, "p999_rel_max": 2.6873366264189838e-06}, "v_conic_opac": {"rel_l2_max": 4.54198497758547e-06, "p999_rel_max": 4.356662668879463e-06}, "v_rgb": {"rel_l2_max": 3.5202753117482935e-07, "p999_rel_max": 8.682190474132015e-07}}, "54": {"v_xy": {"rel_l2_max": 0.00015993748401173265, "p999_rel_max": 0.0008460820705150558}, "v_conic_opac": {"rel_l2_max": 2.2129338662329325e-05, "p999_rel_max": 0.0034612819597848303}, "v_rgb": {"rel_l2_max": 1.678492167511373e-06, "p999_rel_max": 3.142778269366096e-05}}, "55": {"v_xy": {"rel_l2_max": 0.00015993704528032644, "p999_rel_max": 0.0008460820705150558}, "v_conic_opac": {"rel_l2_max": 2.212735118122373e-05, "p999_rel_max": 0.0034612819597848303}, "v_rgb": {"rel_l2_max": 1.673521972220091e-06, "p999_rel_max": 3.139024399712815e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00015993347298333497, "p999_rel_max": 0.0008517607709661354}, "v_conic_opac": {"rel_l2_max": 2.2422955291802863e-05, "p999_rel_max": 0.0035214992561947607}, "v_rgb": {"rel_l2_max": 1.6725662919970119e-06, "p999_rel_max": 3.139861504747593e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00015993397833055084, "p999_rel_max": 0.0008517607709661354}, "v_conic_opac": {"rel_l2_max": 2.2126499069697208e-05, "p999_rel_max": 0.0034612726701632375}, "v_rgb": {"rel_l2_max": 1.6746815024676527e-06, "p999_rel_max": 3.139582469755466e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00015993352513164868, "p999_rel_max": 0.0008517607709661354}, "v_conic_opac": {"rel_l2_max": 2.2424736953142087e-05, "p999_rel_max": 0.0035214992561947607}, "v_rgb": {"rel_l2_max": 1.669463089717967e-06, "p999_rel_max": 3.143615374400874e-05}}, "noise": {"v_xy": {"rel_l2_max": 7.307918603653673e-08, "p999_rel_max": 6.610597883949488e-07}, "v_conic_opac": {"rel_l2_max": 4.3650232652632855e-06, "p999_rel_max": 2.499869180154061e-06}, "v_rgb": {"rel_l2_max": 3.326265988242286e-07, "p999_rel_max": 4.2481786682323524e-07}}}, "schedule_steps": {"orig": 58851757, "sfix": 55619277, "cont": 50244764, "compact": 50965806}, "useful_pairs": 2631263643, "tile_depth_pct": {"10": 42.0, "50": 84.0, "90": 221.0, "99": 464.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Train/F0_local/F0_local.ply", "splats": 521426, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 8.153674681981405, "61": 5.791181325912476, "52": 2.6488839586575827, "54": 2.4515053629875183, "55": 2.4549800157546997, "50": 2.1289680004119873, "51": 2.3510760267575583, "49": 2.2404573261737823}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [8.843759536743164, 8.033247947692871, 8.996864318847656, 7.809535980224609, 9.594367980957031, 7.74451208114624, 7.649280071258545, 7.776256084442139, 8.293375968933105, 7.211008071899414, 6.66871976852417, 9.22316837310791], "61": [6.548480033874512, 5.650944232940674, 6.93555212020874, 5.193120002746582, 6.1578240394592285, 5.895167827606201, 6.108672142028809, 5.338624000549316, 5.500415802001953, 4.729343891143799, 4.661759853363037, 6.7742719650268555], "52": [3.0443520545959473, 2.5768959522247314, 2.9950718879699707, 2.4043519496917725, 2.742271900177002, 2.550640106201172, 3.200511932373047, 2.4518399238586426, 2.5722880363464355, 2.161151885986328, 2.042367935180664, 3.0448639392852783], "54": [2.741760015487671, 2.503648042678833, 2.7648000717163086, 2.1579999923706055, 2.569216012954712, 2.4576001167297363, 2.835455894470215, 2.287008047103882, 2.4166080951690674, 2.0438079833984375, 2.016160011291504, 2.624000072479248], "55": [2.73305606842041, 2.470367908477783, 2.766848087310791, 2.249727964401245, 2.4314239025115967, 2.460671901702881, 2.81548810005188, 2.268160104751587, 2.392064094543457, 2.0437920093536377, 2.0505599975585938, 2.777600049972534], "50": [2.406399965286255, 2.100735902786255, 2.404848098754883, 1.99726402759552, 2.2364161014556885, 1.9645440578460693, 2.3418400287628174, 2.0188159942626953, 2.1186559200286865, 1.815551996231079, 1.768447995185852, 2.374095916748047], "51": [2.604032039642334, 2.2787840366363525, 2.831360101699829, 2.1816160678863525, 2.413055896759033, 2.3049120903015137, 2.9367520809173584, 2.156032085418701, 2.2676479816436768, 1.864192008972168, 1.7996799945831299, 2.574847936630249], "49": [2.564095973968506, 2.2082560062408447, 2.548736095428467, 2.0597760677337646, 2.3398399353027344, 2.1918718814849854, 2.5804479122161865, 1.9527679681777954, 2.2142879962921143, 1.8657280206680298, 1.8181120157241821, 2.5415680408477783]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 2.8544304958079944e-05, "p999_rel_max": 0.00015878341058423045}, "v_conic_opac": {"rel_l2_max": 0.001116699186275149, "p999_rel_max": 0.005299920785205771}, "v_rgb": {"rel_l2_max": 5.378263188945112e-06, "p999_rel_max": 1.2400430275300442e-05}}, "61": {"v_xy": {"rel_l2_max": 1.1717662031886773e-05, "p999_rel_max": 9.536836609339885e-05}, "v_conic_opac": {"rel_l2_max": 6.71272699539422e-07, "p999_rel_max": 4.194221759328801e-06}, "v_rgb": {"rel_l2_max": 3.823559630196092e-07, "p999_rel_max": 1.9381747151566077e-06}}, "52": {"v_xy": {"rel_l2_max": 1.5504326884600792e-07, "p999_rel_max": 1.4863707182919534e-06}, "v_conic_opac": {"rel_l2_max": 5.441266311640865e-07, "p999_rel_max": 8.681323602426216e-07}, "v_rgb": {"rel_l2_max": 3.82483148424685e-07, "p999_rel_max": 1.105086519243013e-06}}, "54": {"v_xy": {"rel_l2_max": 0.000145842676384173, "p999_rel_max": 0.00039418967658856824}, "v_conic_opac": {"rel_l2_max": 0.008109282581342973, "p999_rel_max": 0.0051849287953716645}, "v_rgb": {"rel_l2_max": 2.4967712177568032e-06, "p999_rel_max": 3.080513241953813e-05}}, "55": {"v_xy": {"rel_l2_max": 0.0001458427870567797, "p999_rel_max": 0.0003941701918449086}, "v_conic_opac": {"rel_l2_max": 0.008109149780386913, "p999_rel_max": 0.005185040953484212}, "v_rgb": {"rel_l2_max": 2.4088774627076064e-06, "p999_rel_max": 3.084607656115446e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00014583989751686244, "p999_rel_max": 0.0003943128885618788}, "v_conic_opac": {"rel_l2_max": 0.008109520908639513, "p999_rel_max": 0.005184989301922884}, "v_rgb": {"rel_l2_max": 2.33026204818294e-06, "p999_rel_max": 3.08994657267115e-05}}, "51": {"v_xy": {"rel_l2_max": 0.0001458399255677223, "p999_rel_max": 0.0003943128885618788}, "v_conic_opac": {"rel_l2_max": 0.008109561459229224, "p999_rel_max": 0.005184954621149638}, "v_rgb": {"rel_l2_max": 2.352336784358835e-06, "p999_rel_max": 3.103163188525024e-05}}, "49": {"v_xy": {"rel_l2_max": 0.0001458399205729978, "p999_rel_max": 0.00039430440739983213}, "v_conic_opac": {"rel_l2_max": 0.00810963783454855, "p999_rel_max": 0.005185026687962445}, "v_rgb": {"rel_l2_max": 2.345224627435812e-06, "p999_rel_max": 3.094040986037298e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.485407238945763e-08, "p999_rel_max": 3.405073376733905e-07}, "v_conic_opac": {"rel_l2_max": 5.432157209828599e-07, "p999_rel_max": 9.354660101887599e-07}, "v_rgb": {"rel_l2_max": 3.1897106705613357e-07, "p999_rel_max": 3.0599939716643324e-07}}}, "schedule_steps": {"orig": 58321976, "sfix": 56153272, "cont": 49717420, "compact": 50700539}, "useful_pairs": 2745058636, "tile_depth_pct": {"10": 50.0, "50": 102.0, "90": 228.0, "99": 602.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Truck/F0_local/F0_local.ply", "splats": 1305075, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"60": 10.481378634770712, "61": 8.666053334871927, "52": 4.039918680985768, "54": 4.625222623348236, "55": 4.7621400356292725, "50": 3.7468813061714172, "51": 3.988594651222229, "49": 3.7082239786783853}, "speedup_vs_0": {}, "speedup_median_paired": {}, "per_view_ms": {"60": [11.516927719116211, 11.118047714233398, 10.993663787841797, 10.273743629455566, 9.719696044921875, 10.763216018676758, 11.241392135620117, 10.046976089477539, 9.373184204101562, 10.170368194580078, 10.837984085083008, 9.721343994140625], "61": [10.088432312011719, 9.692159652709961, 8.9236478805542, 8.319487571716309, 7.9431681632995605, 8.439807891845703, 8.630271911621094, 7.364096164703369, 7.946239948272705, 8.860671997070312, 9.02393627166748, 8.760720252990723], "52": [4.489727973937988, 4.383743762969971, 4.597248077392578, 3.724287986755371, 3.530224084854126, 3.83076810836792, 3.846143960952759, 3.305392026901245, 3.5004799365997314, 4.036096096038818, 5.4205121994018555, 3.8143999576568604], "54": [3.9925758838653564, 3.8256640434265137, 3.9910240173339844, 10.276351928710938, 3.1631360054016113, 3.4354400634765625, 3.530240058898926, 2.6311678886413574, 3.1252479553222656, 3.5732479095458984, 4.334000110626221, 9.6245756149292], "55": [3.99564790725708, 3.392512083053589, 3.9879679679870605, 3.6336638927459717, 12.3504638671875, 3.4088480472564697, 3.511296033859253, 2.65830397605896, 3.1242239475250244, 3.130784034729004, 4.343776226043701, 9.608192443847656], "50": [3.402751922607422, 3.0617599487304688, 3.486207962036133, 3.174288034439087, 3.0986239910125732, 10.726351737976074, 3.018224000930786, 2.4135680198669434, 2.7263998985290527, 2.7755520343780518, 3.8988161087036133, 3.1800320148468018], "51": [4.0186238288879395, 3.4401280879974365, 3.8707199096679688, 3.496959924697876, 3.3581600189208984, 3.6567039489746094, 9.074687957763672, 2.6060800552368164, 3.130847930908203, 3.1779839992523193, 4.426752090454102, 3.6054880619049072], "49": [3.6976640224456787, 3.225087881088257, 3.303936004638672, 3.299839973449707, 3.2035839557647705, 3.3586719036102295, 3.4600958824157715, 7.721983909606934, 2.9209280014038086, 2.963887929916382, 4.011936187744141, 3.3310720920562744]}, "grad_err": {"60": {"v_xy": {"rel_l2_max": 7.916826950349335e-05, "p999_rel_max": 0.00021720617151769816}, "v_conic_opac": {"rel_l2_max": 0.0018445884176927839, "p999_rel_max": 0.016457737945268665}, "v_rgb": {"rel_l2_max": 9.571103126588143e-06, "p999_rel_max": 2.723427944524444e-05}}, "61": {"v_xy": {"rel_l2_max": 7.773777082184013e-05, "p999_rel_max": 0.00017035423421513137}, "v_conic_opac": {"rel_l2_max": 1.0093046684073606e-06, "p999_rel_max": 2.5716913428678682e-05}, "v_rgb": {"rel_l2_max": 8.580201815199949e-07, "p999_rel_max": 1.9229121090817737e-05}}, "52": {"v_xy": {"rel_l2_max": 1.3288534010857684e-07, "p999_rel_max": 1.1718129157159293e-06}, "v_conic_opac": {"rel_l2_max": 1.299861406148279e-06, "p999_rel_max": 5.763978289569381e-06}, "v_rgb": {"rel_l2_max": 3.341292724240633e-07, "p999_rel_max": 9.206899583026835e-07}}, "54": {"v_xy": {"rel_l2_max": 0.0001040190192854618, "p999_rel_max": 0.00039951197855926147}, "v_conic_opac": {"rel_l2_max": 0.0009623678135379484, "p999_rel_max": 0.014764124963174467}, "v_rgb": {"rel_l2_max": 5.722114159653559e-06, "p999_rel_max": 4.7570895134030884e-05}}, "55": {"v_xy": {"rel_l2_max": 0.000104019283555481, "p999_rel_max": 0.00039955953095414503}, "v_conic_opac": {"rel_l2_max": 0.0009623675865944072, "p999_rel_max": 0.01476483752898514}, "v_rgb": {"rel_l2_max": 5.725532662856635e-06, "p999_rel_max": 4.7570895134030884e-05}}, "50": {"v_xy": {"rel_l2_max": 0.00010403796615910858, "p999_rel_max": 0.00039413911417173365}, "v_conic_opac": {"rel_l2_max": 0.0009623707789525068, "p999_rel_max": 0.014764151235917972}, "v_rgb": {"rel_l2_max": 5.746201852667557e-06, "p999_rel_max": 4.743420458742273e-05}}, "51": {"v_xy": {"rel_l2_max": 0.00010403966140527004, "p999_rel_max": 0.00039413911417173365}, "v_conic_opac": {"rel_l2_max": 0.0009623706301714523, "p999_rel_max": 0.014764437855212628}, "v_rgb": {"rel_l2_max": 5.728190203018498e-06, "p999_rel_max": 4.743420458742273e-05}}, "49": {"v_xy": {"rel_l2_max": 0.00010403789309526345, "p999_rel_max": 0.00039413911417173365}, "v_conic_opac": {"rel_l2_max": 0.0009623707776306352, "p999_rel_max": 0.014764484297713276}, "v_rgb": {"rel_l2_max": 5.715576425349624e-06, "p999_rel_max": 4.743420458742273e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.24646374366924e-08, "p999_rel_max": 2.7734782458873583e-07}, "v_conic_opac": {"rel_l2_max": 1.2945006602817123e-06, "p999_rel_max": 2.563674972902878e-06}, "v_rgb": {"rel_l2_max": 1.8210443612285535e-07, "p999_rel_max": 2.5716735621768817e-07}}}, "schedule_steps": {"orig": 79733545, "sfix": 78506697, "cont": 64989452, "compact": 68659228}, "useful_pairs": 4020439306, "tile_depth_pct": {"10": 65.0, "50": 150.0, "90": 400.0, "99": 841.0}}


==> figsrc/data/bwd_merged_ncu/garden_bwd_gsplat.csv <==
==PROF== Connected to process 42068 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_gsplat", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.4, "fwd_variant": 70, "bwd_variant": 60}

[keys] fused emission overflow: M 4948076 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 42068
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","42068","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,504,400","12,511,616","12,495,616","100,035,200","9,331,088","9,339,136","9,321,472","74,648,704","71.16","71.21","71.10","71.16","564,576","564,576","564,576","564,576","16,420.35","20,316","12,811","755,336","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,024,058","12,019,264","10,961,056","352,769,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","39.32","43.24","34.70","39.32","82.28","86.00","75.87","82.28","340,263.23","417,867","289,417","62,608,435","340,926.07","389,533","292,153","62,730,396","47.91","54.74","41.05","47.91","12"
"1","42068","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,152","0","2,944","0","0","0","0","0.83","2.83","0.42","0.83","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,712","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.56","0","1.44","4"
"2","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,776,512","2,778,112","2,774,144","22,212,096","166,944","171,392","163,328","1,335,552","89.83","90.01","89.64","89.83","60,352","60,352","60,352","60,352","20,298.61","21,051","20,087","933,736","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","749,554","965,856","694,784","23,985,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","47.51","48.91","47.24","47.51","86.62","90.53","81.48","86.62","17,606.59","18,122","17,505","3,239,613","17,847.02","18,362","17,745","3,283,852","23.77","24.46","23.64","23.77","12"
"3","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","0","0","0","0","1.27","3.92","0.45","1.27","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","0.33","3.74","0","0.33","16.54","193.49","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.08","70.89","0","4.08","12"
"4","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,262,048","5,265,152","5,259,008","42,096,384","5,247,376","5,255,168","5,242,880","41,979,008","86.25","86.34","86.19","86.25","224,224","224,224","224,224","224,224","64,406.35","74,747","58,877","2,962,692","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,158,693","3,288,384","3,126,592","101,078,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.10","41.66","33.25","38.10","48.52","49.92","47.03","48.52","76,727.95","89,392","71,345","14,117,943","77,087.43","90,530","71,816","14,184,087","23.23","27.28","21.64","23.23","6"
"5","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,244,800","5,247,104","5,242,880","41,958,400","5,198,592","5,213,952","5,192,704","41,588,736","86.81","86.96","86.75","86.81","221,376","221,376","221,376","221,376","61,552.70","68,174","57,251","2,831,424","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,032,665","3,163,616","2,993,408","97,045,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.51","42.13","36.07","38.51","48.48","49.93","46.44","48.48","76,749.65","90,404","71,626","14,121,936","77,042.26","85,465","71,619","14,175,775","24.33","26.99","22.61","24.33","6"
"6","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,253,120","5,255,040","5,250,944","42,024,960","5,189,600","5,199,744","5,184,640","41,516,800","86.12","86.22","86.06","86.12","223,104","223,104","223,104","223,104","85,409.76","93,591","79,892","3,928,849","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,011,642","3,148,192","2,976,608","96,372,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.27","44.71","35.84","38.27","48.55","50.17","47.07","48.55","76,716.53","84,166","71,854","14,115,841","76,879.99","84,174","71,826","14,145,919","24.51","26.84","22.90","24.51","6"
"7","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,299,904","5,302,912","5,296,768","42,399,232","5,216,144","5,234,688","5,204,864","41,729,152","86.24","86.42","86.12","86.24","224,416","224,416","224,416","224,416","65,590.89","72,511","57,755","3,017,181","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,991,732","3,144,352","2,961,120","95,735,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","37.71","43.97","35.39","37.71","48.49","50.36","46.81","48.49","76,809.88","89,977","66,512","14,133,018","77,088.31","84,846","68,134","14,184,249","24.32","26.76","21.49","24.32","6"
"8","42068","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,573,984","2,574,848","2,573,568","20,591,872","169,184","171,392","166,784","1,353,472","87.89","87.99","87.80","87.89","57,472","57,472","57,472","57,472","4,226.57","4,402","4,098","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","680,284","686,400","677,888","21,769,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","30.14","31.31","29.35","30.14","73.43","74.57","72.58","73.43","24,067.93","25,300","22,900","4,428,499","24,118.28","25,477","23,071","4,437,763","30.99","32.73","29.64","30.99","12"
"9","42068","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,561,968","10,637,184","10,499,072","84,495,744","10,853,104","10,855,168","10,850,688","86,824,832","80.21","81.17","79.39","80.21","3,114,336","3,114,336","3,114,336","3,114,336","2,598,472.78","2,624,400","2,575,077","119,529,748","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","14,000,625","14,473,536","13,563,392","448,020,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","81.46","82.30","80.88","81.46","94.02","94.68","93.24","94.02","3,790,678.19","3,855,441","3,706,733","697,484,787","3,794,119.24","3,850,059","3,722,849","698,117,940","81.93","83.14","80.39","81.93","12"
"10","42068","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,177,424","11,179,776","11,174,528","89,419,392","8,642,784","8,646,016","8,639,488","69,142,272","83.00","83.31","82.68","83.00","487,808","487,808","487,808","487,808","306,299.50","306,829","303,534","14,089,777","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,182,656","5,232,064","5,176,448","165,844,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","83.00","83.31","82.68","83.00","97.42","97.61","97.09","97.42","307,504.84","308,544","306,388","56,580,890","307,625.34","308,600","305,678","56,603,062","42.45","42.58","42.18","42.45","12"
"11","42068","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","60,633,936","60,771,584","60,524,928","485,071,488","14,221,008","14,324,608","14,128,000","113,768,064","95.19","95.44","94.93","95.19","37,559,680","37,559,680","37,559,680","37,559,680","22,413,959.91","22,515,530","22,352,393","1,031,042,156","1","16","16","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","179,046,571","191,902,944","167,093,920","5,729,490,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","95.19","95.44","94.93","95.19","94.67","95.95","93.53","94.67","23,318,059.30","23,503,166","23,122,315","4,290,522,911","23,318,939.32","23,546,354","23,001,369","4,290,684,834","43.18","43.60","42.59","43.18","12"
"12","42068","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,440","22,613,632","22,550,528","180,667,520","16,238,304","16,264,320","16,223,232","129,906,432","91.89","92.02","91.78","91.89","777,312","777,312","777,312","777,312","2,346.98","2,497","2,205","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,783,635","9,824,864","9,756,000","313,076,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","16","33.33","23.89","25.22","23.18","23.89","29.69","30.07","29.08","29.69","277,795.65","297,300","265,461","51,114,400","277,859.57","297,992","264,963","51,126,161","23.62","25.34","22.53","23.62","4"
"13","42068","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,746,240","12,754,944","12,739,328","101,969,920","9,134,464","9,154,176","9,115,648","73,075,712","84.57","84.68","84.47","84.57","476,064","476,064","476,064","476,064","16,624.28","20,406","14,075","764,717","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,510,844","11,546,048","10,443,776","336,347,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","48.36","52.71","42.50","48.36","84.14","86.28","81.13","84.14","346,213.49","389,085","296,626","63,703,282","346,897.09","394,197","292,603","63,829,064","51.18","58.16","43.17","51.18","12"
"14","42068","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,840","2,688","1,024","14,720","0","0","0","0","1.11","2.93","0.62","1.11","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,476","4,096","832","47,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.80","0","1.43","4"
"15","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,400,016","2,402,048","2,398,592","19,200,128","162,688","163,840","160,896","1,301,504","88.62","88.73","88.51","88.62","53,248","53,248","53,248","53,248","18,947.72","19,517","18,522","871,595","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","654,469","880,032","600,448","20,943,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","47.52","48.57","46.80","47.52","86.12","91.05","77.32","86.12","16,657.03","17,000","16,421","3,064,894","16,897.69","17,242","16,658","3,109,175","24.17","24.66","23.83","24.17","12"
"16","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.67","4.55","0.66","1.67","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","0.32","3.73","0","0.32","16.54","194.04","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.18","72.60","0","4.18","12"
"17","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,897,792","4,901,120","4,895,488","39,182,336","4,902,240","4,918,400","4,893,056","39,217,920","86.48","86.66","86.38","86.48","208,544","208,544","208,544","208,544","61,223.57","71,543","51,271","2,816,284","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,954,733","3,077,056","2,925,888","94,551,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.79","45.06","35.99","38.79","48.41","50.17","46.71","48.41","71,836.79","79,216","66,331","13,217,970","71,992.41","83,603","60,962","13,246,603","24.32","28.25","20.60","24.32","6"
"18","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,144","4,806,656","4,802,176","38,433,152","4,893,408","4,900,096","4,882,432","39,147,264","88.54","88.62","88.42","88.54","201,568","201,568","201,568","201,568","58,619.22","64,146","54,058","2,696,484","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,802,303","2,933,856","2,775,680","89,673,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.97","42.34","36.10","38.97","48.30","50.39","46.12","48.30","71,743.20","78,196","66,216","13,200,749","72,077.24","79,140","66,814","13,262,212","25.08","27.53","23.25","25.08","6"
"19","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,852,048","4,854,016","4,850,048","38,816,384","4,847,728","4,864,512","4,838,656","38,781,824","87.19","87.36","87.09","87.19","204,704","204,704","204,704","204,704","80,002.61","93,569","74,159","3,680,120","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,810,717","2,935,744","2,783,104","89,942,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","38.84","42.40","35.99","38.84","48.40","50.01","46.51","48.40","71,599.99","83,954","66,127","13,174,398","72,046.36","84,270","66,084","13,256,531","24.66","28.84","22.62","24.66","6"
"20","42068","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,797,904","4,801,152","4,795,392","38,383,232","4,826,272","4,840,192","4,818,304","38,610,176","87.98","88.13","87.88","87.98","201,312","201,312","201,312","201,312","62,322.07","68,077","57,144","2,866,815","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,749,035","2,891,520","2,716,096","87,969,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","24","50","39.30","42.79","36.32","39.30","48.38","50.25","46.37","48.38","71,828.29","79,491","66,239","13,216,406","72,091.99","79,557","66,594","13,264,926","24.88","27.45","22.98","24.88","6"
"21","42068","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,656","2,393,088","2,392,064","19,141,248","178,192","181,248","174,080","1,425,536","87.23","87.35","87.07","87.23","54,272","54,272","54,272","54,272","4,001.61","4,146","3,882","184,074","0","256","1","1","256","1","0","CachePreferNone","1","18,690","1","1","18,690","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,640","23","all","0","0","0","67.72","633,858","640,192","631,712","20,283,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","30.28","31.35","29.47","30.28","73.31","74.27","72.32","73.31","22,662.02","23,825","21,525","4,169,811","22,714.02","23,877","21,852","4,179,379","30.60","32.16","29.44","30.60","12"
"22","42068","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,254,944","13,316,352","13,158,528","106,039,552","15,008,176","15,049,088","14,957,184","120,065,408","79.97","80.72","79.36","79.97","5,899,296","5,899,296","5,899,296","5,899,296","2,476,469.02","2,497,412","2,455,479","113,917,575","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","15,468,619","15,888,512","15,184,384","494,995,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","81.40","82.06","80.84","81.40","92.99","93.70","92.43","92.99","3,626,437.93","3,685,145","3,557,919","667,264,580","3,629,842.29","3,679,638","3,572,801","667,890,981","81.74","82.86","80.46","81.74","12"
"23","42068","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,440","10,905,856","10,901,632","87,227,520","8,645,728","8,648,960","8,641,664","69,165,824","83.01","83.33","82.49","83.01","487,968","487,968","487,968","487,968","306,425.83","307,738","304,415","14,095,588","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,874","5,776,640","5,725,984","183,387,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","83.01","83.33","82.49","83.01","97.36","97.61","97.14","97.36","308,327.57","309,816","306,384","56,732,272","308,443.41","309,585","306,487","56,753,587","42.53","42.69","42.26","42.53","12"
"24","42068","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","53,385,296","53,456,896","53,318,528","427,082,368","6,658,272","6,823,040","6,569,216","53,266,176","94.73","95.11","94.53","94.73","35,535,072","35,535,072","35,535,072","35,535,072","22,030,861.74","22,070,239","21,971,006","1,013,419,640","1","16","16","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","170,314,096","177,576,288","164,309,408","5,450,051,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","48","100","94.73","95.11","94.53","94.73","94.14","95.10","92.72","94.14","23,002,208.73","23,180,694","22,850,276","4,232,406,407","23,003,173.90","23,182,892","22,788,607","4,232,583,998","43.38","43.71","42.97","43.38","12"
"25","42068","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,267,984","24,296,320","24,249,728","194,143,872","17,127,840","17,144,576","17,106,176","137,022,720","90.45","90.54","90.36","90.45","842,112","842,112","842,112","842,112","2,397.61","2,715","2,253","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,423,620","10,503,456","10,394,336","333,555,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","12,358,046,122","12,358,046,122","12,358,046,122","98,864,368,976","8","0","16","33.33","23.50","25.96","22.43","23.50","29.22","29.67","28.90","29.22","297,049.97","326,859","277,062","54,657,194","297,115.91","333,673","280,450","54,669,327","24.52","27.54","23.14","24.52","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_litegs.csv <==
==PROF== Connected to process 57772 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_litegs", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 10.8, "fwd_variant": 70, "bwd_variant": 66}

[keys] fused emission overflow: M 4947937 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 57772
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","57772","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,511,392","12,519,552","12,504,704","100,091,136","9,369,584","9,382,272","9,358,336","74,956,672","68.92","68.98","68.86","68.92","584,192","584,192","584,192","584,192","16,413.72","21,314","10,486","755,031","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,334,352","12,315,456","11,269,312","362,699,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","38.32","42.44","32.47","38.32","81.66","87.50","74.33","81.66","340,241.12","405,230","281,662","62,604,366","340,903.92","404,262","269,110","62,726,321","42.50","50.39","33.55","42.50","12"
"1","57772","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","400","1,024","0","3,200","16","128","0","128","0.79","2.98","0.41","0.79","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,224","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.51","277.11","0","1.51","4"
"2","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,392","2,561,024","2,556,928","20,475,136","230,080","231,680","228,608","1,840,640","88.96","89.07","88.84","88.96","57,728","57,728","57,728","57,728","20,293","20,970","20,013","933,478","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,403","911,776","640,000","22,252,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","46.91","48.29","46.65","46.91","88.27","92.47","81.15","88.27","17,606.97","18,119","17,506","3,239,682","17,848.27","18,362","17,746","3,284,082","23.48","24.16","23.35","23.48","12"
"3","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,632","2,560","1,152","13,056","240","1,024","0","1,920","1.43","3.92","0.88","1.43","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,564","4,384","288","50,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","0.33","3.82","0","0.33","16.54","193.07","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.15","72.15","0","4.15","12"
"4","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,192,208","5,194,880","5,188,992","41,537,664","5,242,608","5,256,960","5,230,592","41,940,864","87.95","88.10","87.82","87.95","218,336","218,336","218,336","218,336","63,990.24","80,372","59,261","2,943,551","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,142,390","3,277,376","3,114,176","100,556,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","37.85","43.86","33.11","37.85","48.44","50.07","46.63","48.44","76,692.83","90,266","71,258","14,111,480","76,812.03","97,257","71,212","14,133,413","24.13","30.56","22.37","24.13","6"
"5","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,286,624","5,289,216","5,284,480","42,292,992","5,261,504","5,273,600","5,253,632","42,092,032","85.73","85.85","85.65","85.73","226,432","226,432","226,432","226,432","61,600.22","68,363","56,843","2,833,610","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,035,463","3,175,040","2,999,968","97,134,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","37.97","44.34","33.19","37.97","48.43","50.20","46.98","48.43","76,790.34","84,856","71,419","14,129,422","77,050.90","84,901","71,513","14,177,365","24.80","27.33","23.02","24.80","6"
"6","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,261,296","5,263,360","5,259,136","42,090,368","5,192,960","5,203,072","5,185,920","41,543,680","86.28","86.39","86.21","86.28","222,976","222,976","222,976","222,976","85,393.78","93,479","74,676","3,928,114","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,019,345","3,173,312","2,988,512","96,619,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","38.18","41.67","35.79","38.18","48.42","50.23","46.38","48.42","76,671.52","84,249","71,398","14,107,560","76,963.02","84,886","67,779","14,161,196","24.39","26.91","21.48","24.39","6"
"7","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,127,872","5,129,472","5,126,016","41,022,976","5,171,872","5,184,256","5,162,880","41,374,976","88.42","88.54","88.32","88.42","214,368","214,368","214,368","214,368","65,532.63","73,525","56,460","3,014,501","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,947,271","3,105,536","2,909,344","94,312,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","38.46","44.71","36.01","38.46","48.27","49.50","46.42","48.27","76,938.92","84,716","67,274","14,156,762","77,058.03","85,109","67,597","14,178,677","25.13","27.75","22.04","25.13","6"
"8","57772","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,573,248","2,574,336","2,572,800","20,585,984","170,480","173,824","168,448","1,363,840","88.11","88.25","88.03","88.11","57,344","57,344","57,344","57,344","4,226.57","4,398","4,080","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","680,191","685,088","677,120","21,766,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","29.96","31.08","29.04","29.96","73.59","74.56","72.36","73.59","24,067.62","25,175","23,150","4,428,442","24,118.60","25,423","23,027","4,437,822","30.66","32.32","29.27","30.66","12"
"9","57772","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,174,000","10,232,448","10,128,256","81,392,000","10,861,616","10,865,920","10,856,064","86,892,928","80.27","81.04","79.37","80.27","3,107,744","3,107,744","3,107,744","3,107,744","2,598,705.78","2,624,026","2,574,751","119,540,466","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,899,872","14,449,504","13,475,584","444,795,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","81.53","82.48","80.93","81.53","94.02","94.61","93.41","94.02","3,790,922.79","3,882,712","3,720,524","697,529,793","3,794,364.45","3,859,989","3,738,771","698,163,058","81.94","83.36","80.74","81.94","12"
"10","57772","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,456","10,905,216","10,901,760","87,227,648","8,667,280","8,669,952","8,665,600","69,338,240","83.00","83.32","82.50","83.00","486,944","486,944","486,944","486,944","306,324.93","307,583","305,074","14,090,947","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,114,296","5,173,312","5,107,584","163,657,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","83.00","83.32","82.50","83.00","97.43","97.63","97.17","97.43","307,504.84","308,474","305,936","56,580,890","307,681.29","309,116","305,778","56,613,358","42.45","42.64","42.18","42.45","12"
"11","57772","python.exe","127.0.0.1","litegs_port::pack_params_kernel(const float2 *, const float4 *, const float *, litegs_port::PackedParams *, unsigned int)","1","13","(256, 1, 1)","(9497, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,941,792","10,942,592","10,941,056","87,534,336","9,652,176","9,667,456","9,644,928","77,217,408","92.79","92.86","92.75","92.79","408,384","408,384","408,384","408,384","1,651.65","2,160","1,512","75,976","0","256","1","1","256","1","0","CachePreferNone","1","9,497","1","1","9,497","","16","10","8","6","2,338","4,976","992","18","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","6,660,622","6,702,080","6,627,072","213,139,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","4.13","5.42","3.78","4.13","79.52","82.74","77.65","79.52","11,974.23","15,834","10,730","2,203,258","12,041.96","15,727","11,029","2,215,720","1.95","2.54","1.78","1.95","12"
"12","57772","python.exe","127.0.0.1","litegs_port::reset_max_kernel()","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,208","3,072","1,536","17,664","0","0","0","0","1.98","4.25","1.38","1.98","2,080","2,080","2,080","2,080","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,268","4,000","672","40,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","0.00","0.12","0","0.00","2.08","95.83","0","2.08","0.03","6","0","6","0.08","15","0","15","1.20","221.51","0","1.20","4"
"13","57772","python.exe","127.0.0.1","litegs_port::max_abs_kernel(const float4 *, unsigned int)","1","13","(256, 1, 1)","(256, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,721,488","8,722,688","8,720,384","69,771,904","160,368","162,048","157,440","1,282,944","95.42","95.45","95.38","95.42","171,296","171,296","171,296","171,296","313.89","341","280","14,439","0","256","1","1","256","1","0","CachePreferNone","1","256","1","1","256","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","65,536","23","all","0","0","0","0.93","2,184,363","2,247,168","2,181,120","69,899,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","3.40","3.67","3.05","3.40","91.84","99.50","82.07","91.84","8,513.71","9,196","7,634","1,566,522","8,618.46","9,316","7,723","1,585,796","3.45","3.72","3.09","3.45","12"
"14","57772","python.exe","127.0.0.1","void litegs_port::raster_backward_kernel<16, 16>(RenderParams, const int *, const int *, const litegs_port::PackedParams *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(32, 4, 1)","(4320, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","46,449,152","46,655,616","46,140,672","371,593,216","15,155,968","15,341,824","14,906,624","121,247,744","47.60","49.24","45.51","47.60","9,207,648","9,207,648","9,207,648","9,207,648","2,153,766.09","2,216,601","2,023,747","99,073,240","0","32","4","1","128","1","0","CachePreferNone","1","4,320","1","1","4,320","","16","9","11","12","1,847","5,100","2,284","56","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","552,960","23","all","0","0","0","10.43","47,580,550","49,032,320","46,439,904","1,522,577,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","36","75","78.21","80.44","73.99","78.21","60.17","63.79","55.81","60.17","10,078,378.45","10,654,306","8,879,136","1,854,421,635","10,160,490.17","10,721,131","8,983,428","1,869,530,191","82.05","86.58","72.55","82.05","9"
"15","57772","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,730,976","22,745,344","22,706,432","181,847,808","16,238,608","16,256,128","16,198,528","129,908,864","90.98","91.06","90.83","90.98","788,064","788,064","788,064","788,064","2,346.93","2,507","2,253","107,959","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,817,649","9,880,768","9,780,832","314,164,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","20.93","23.94","19.93","20.93","29.32","29.76","28.58","29.32","277,780.11","320,289","260,281","51,111,540","277,844.01","299,395","260,755","51,123,297","23.23","25.04","21.81","23.23","4"
"16","57772","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,956,288","12,963,968","12,949,120","103,650,304","9,138,688","9,153,152","9,125,376","73,109,504","83.67","83.76","83.60","83.67","485,856","485,856","485,856","485,856","16,627.26","19,824","12,429","764,854","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,546,754","11,592,640","10,456,032","337,496,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","48.23","55.04","42.90","48.23","83.53","86.94","80.75","83.53","346,209.80","385,166","302,828","63,702,603","346,893.48","408,103","280,384","63,828,400","48.24","56.75","38.99","48.24","12"
"17","57772","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","400","1,408","0","3,200","0","0","0","0","0.86","3.21","0.44","0.86","2,880","2,880","2,880","2,880","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,192","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.36","250.68","0","1.36","4"
"18","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,396,032","2,392,192","19,150,720","191,648","192,768","190,592","1,533,184","88.28","88.40","88.19","88.28","53,888","53,888","53,888","53,888","18,941.07","19,539","18,475","871,289","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,028","876,032","599,040","20,896,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","46.77","47.81","46.06","46.77","86.69","91.68","78.38","86.69","16,657.66","17,003","16,418","3,065,009","16,898.59","17,246","16,658","3,109,340","24.02","24.52","23.68","24.02","12"
"19","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,136","1,536","512","9,088","16","128","0","128","1.30","3.96","0.46","1.30","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,384","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","0.33","3.75","0","0.33","16.54","193.34","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.20","72.97","0","4.20","12"
"20","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,827,792","4,831,104","4,825,472","38,622,336","4,889,936","4,900,608","4,882,432","39,119,488","87.42","87.54","87.33","87.42","204,576","204,576","204,576","204,576","61,117.57","72,692","55,896","2,811,408","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,943,797","3,078,144","2,910,848","94,201,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","38.28","41.77","32.70","38.28","48.42","50.36","46.93","48.42","71,832.06","84,258","66,009","13,217,099","72,029.67","85,504","66,113","13,253,460","24.08","28.58","22.10","24.08","6"
"21","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,320","4,805,120","4,802,688","38,434,560","4,883,168","4,888,192","4,873,088","39,065,344","88.19","88.25","88.09","88.19","202,112","202,112","202,112","202,112","58,645.65","64,049","54,043","2,697,700","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,400","2,935,776","2,768,640","89,644,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","36.57","39.94","33.85","36.57","48.33","49.93","46.04","48.33","71,993.77","84,148","61,335","13,246,853","72,296.91","80,614","66,416","13,302,632","25.14","28.03","23.09","25.14","6"
"22","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,926,272","4,930,304","4,923,648","39,410,176","4,888,672","4,900,480","4,883,712","39,109,376","85.69","85.82","85.62","85.69","210,816","210,816","210,816","210,816","80,019.78","86,998","74,290","3,680,910","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,825,631","2,971,648","2,798,528","90,420,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","37.88","41.32","35.08","37.88","48.43","50.27","46.97","48.43","71,661.10","78,927","66,275","13,185,643","71,885.60","79,235","66,332","13,226,950","24.20","26.68","22.33","24.20","6"
"23","57772","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,889,040","4,891,136","4,886,784","39,112,320","4,830,208","4,840,320","4,822,016","38,641,664","87.60","87.71","87.51","87.60","204,192","204,192","204,192","204,192","62,345.70","67,949","57,986","2,867,902","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,767,453","2,915,296","2,730,176","88,558,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","24","50","38.76","42.23","35.87","38.76","48.34","49.88","46.90","48.34","71,872.66","78,554","65,963","13,224,569","71,932.81","78,637","66,621","13,235,637","23.99","26.23","22.22","23.99","6"
"24","57772","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,433,200","2,434,048","2,432,000","19,465,600","199,552","201,472","195,840","1,596,416","87.87","87.96","87.71","87.87","55,168","55,168","55,168","55,168","4,001.43","4,168","3,868","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","643,939","648,800","641,824","20,606,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","30.09","31.24","29.19","30.09","73.54","74.55","72.80","73.54","22,661.14","23,675","21,800","4,169,649","22,712.01","23,952","21,798","4,179,009","30.92","32.61","29.68","30.92","12"
"25","57772","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,130,976","9,210,240","9,094,016","73,047,808","10,854,384","10,860,032","10,852,480","86,835,072","79.98","80.63","79.45","79.98","2,977,152","2,977,152","2,977,152","2,977,152","2,476,496.83","2,492,951","2,450,410","113,918,854","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,202,162","13,827,040","12,900,608","422,469,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","81.41","81.92","80.85","81.41","92.96","93.56","92.37","92.96","3,626,347.03","3,685,625","3,572,000","667,247,854","3,629,606.93","3,681,659","3,552,126","667,847,676","81.78","82.95","80.04","81.78","12"
"26","57772","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,960,128","11,962,496","11,958,272","95,681,024","8,654,400","8,657,152","8,652,160","69,235,200","83.04","83.17","82.73","83.04","487,040","487,040","487,040","487,040","306,431.35","307,644","305,173","14,095,842","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,995,119","6,048,736","5,990,176","191,843,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","83.04","83.17","82.73","83.04","97.36","97.60","97.19","97.36","308,327.57","309,460","307,196","56,732,272","308,443.74","309,573","307,295","56,753,649","42.54","42.70","42.39","42.54","12"
"27","57772","python.exe","127.0.0.1","litegs_port::pack_params_kernel(const float2 *, const float4 *, const float *, litegs_port::PackedParams *, unsigned int)","1","13","(256, 1, 1)","(9497, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,093,056","11,095,552","11,091,712","88,744,448","9,648,336","9,662,848","9,639,424","77,186,688","90.96","91.03","90.91","90.96","419,584","419,584","419,584","419,584","1,651.65","2,216","1,496","75,976","0","256","1","1","256","1","0","CachePreferNone","1","9,497","1","1","9,497","","16","10","8","6","2,338","4,976","992","18","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","6,679,286","6,710,624","6,647,296","213,737,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","4.36","5.83","3.88","4.36","78.94","81.18","75.89","78.94","11,974.23","15,370","10,846","2,203,258","12,042.11","16,134","10,907","2,215,748","1.62","2.17","1.47","1.62","12"
"28","57772","python.exe","127.0.0.1","litegs_port::reset_max_kernel()","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,464","3,840","1,792","19,712","0","0","0","0","2.25","4.56","1.64","2.25","2,080","2,080","2,080","2,080","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,332","4,256","672","42,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","0.00","0.12","0","0.00","2.08","95.83","0","2.08","0.03","6","0","6","0.08","15","0","15","1.21","221.86","0","1.21","4"
"29","57772","python.exe","127.0.0.1","litegs_port::max_abs_kernel(const float4 *, unsigned int)","1","13","(256, 1, 1)","(256, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,012,272","9,013,376","9,011,200","72,098,176","163,744","165,120","161,024","1,309,952","95.17","95.19","95.13","95.17","177,440","177,440","177,440","177,440","313.76","341","280","14,433","0","256","1","1","256","1","0","CachePreferNone","1","256","1","1","256","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","65,536","23","all","0","0","0","0.93","2,257,103","2,319,872","2,253,696","72,227,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","48","100","3.18","3.44","2.86","3.18","91.86","99.50","82.20","91.86","8,513.71","9,196","7,634","1,566,522","8,618.25","9,322","7,724","1,585,758","3.45","3.74","3.10","3.45","12"
"30","57772","python.exe","127.0.0.1","void litegs_port::raster_backward_kernel<16, 16>(RenderParams, const int *, const int *, const litegs_port::PackedParams *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(32, 4, 1)","(4320, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,071,520","45,194,880","44,936,832","360,572,160","15,142,880","15,313,024","14,925,440","121,143,040","48.24","49.62","46.06","48.24","8,652,416","8,652,416","8,652,416","8,652,416","2,157,876.65","2,197,679","2,044,591","99,262,326","0","32","4","1","128","1","0","CachePreferNone","1","4,320","1","1","4,320","","16","9","11","12","1,847","5,100","2,284","56","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","552,960","23","all","0","0","0","10.43","45,693,443","47,015,904","44,021,376","1,462,190,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","36","75","79.17","81.02","75.21","79.17","60.56","65.33","55.89","60.56","10,096,700.41","10,645,521","8,794,432","1,857,792,875","10,178,988.72","10,740,599","9,042,747","1,872,933,925","82.31","86.85","73.12","82.31","9"
"31","57772","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,321,472","24,343,040","24,297,472","194,571,776","17,125,008","17,145,344","17,102,720","137,000,064","90.27","90.36","90.17","90.27","844,800","844,800","844,800","844,800","2,397.63","2,517","2,278","110,291","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,437,319","10,531,584","10,391,616","333,994,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","12,455,287,626","12,455,287,626","12,455,287,626","99,642,301,008","8","0","16","33.33","23.72","25.82","22.99","23.72","29.25","29.49","28.61","29.25","297,059.21","325,882","275,611","54,658,894","297,125.29","315,177","283,514","54,671,053","22.03","23.37","21.02","22.03","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_taming.csv <==
==PROF== Connected to process 39440 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_taming", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 61}

[keys] fused emission overflow: M 4947996 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 39440
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","39440","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,848,816","12,861,568","12,843,008","102,790,528","9,330,928","9,345,280","9,310,848","74,647,424","70.66","70.75","70.58","70.66","577,568","577,568","577,568","577,568","16,418.72","20,233","12,629","755,261","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,048,923","12,033,696","10,972,672","353,565,536","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","39.96","44.10","35.82","39.96","81.30","85.90","76.83","81.30","340,254.57","415,972","291,679","62,606,841","340,917.21","413,786","294,937","62,728,766","42.27","51.31","36.57","42.27","12"
"1","39440","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","192","512","0","1,536","0.81","2.64","0.56","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.48","272.39","0","1.48","4"
"2","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,589,568","2,590,848","2,587,904","20,716,544","164,144","165,632","162,560","1,313,152","88.81","88.90","88.71","88.81","57,088","57,088","57,088","57,088","20,290.76","21,039","19,962","933,375","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","703,177","921,696","647,424","22,501,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","46.93","48.32","46.67","46.93","87.66","90.31","78.64","87.66","17,607.08","18,128","17,504","3,239,703","17,848.08","18,368","17,744","3,284,046","23.46","24.14","23.32","23.46","12"
"3","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,256","3,072","1,024","18,048","0","0","0","0","1.72","4.24","0.92","1.72","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,708","4,704","544","54,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","0.32","3.72","0","0.32","16.54","192.74","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.12","71.69","0","4.12","12"
"4","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,268,688","5,270,016","5,267,712","42,149,504","5,305,936","5,320,832","5,297,408","42,447,488","84.87","85.00","84.79","84.87","229,280","229,280","229,280","229,280","64,088.13","79,519","56,093","2,948,054","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,156,197","3,288,384","3,122,688","100,998,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","38.86","42.58","34.02","38.86","48.54","50.25","47.10","48.54","76,745.95","84,309","71,603","14,121,254","76,962.50","96,744","66,850","14,161,100","24.66","31.00","21.42","24.66","6"
"5","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,184","5,134,592","5,131,136","41,065,472","5,232,192","5,242,368","5,225,728","41,857,536","88.58","88.67","88.50","88.58","215,360","215,360","215,360","215,360","61,694.39","68,381","53,296","2,837,942","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,010,758","3,144,000","2,975,552","96,344,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","39.14","42.89","34.21","39.14","48.55","49.97","46.62","48.55","76,725.70","84,856","67,665","14,117,528","77,109.16","85,246","68,772","14,188,086","24.19","26.75","21.58","24.19","6"
"6","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,177,584","5,179,520","5,175,552","41,420,672","5,223,232","5,229,312","5,213,952","41,785,856","87.76","87.83","87.66","87.76","218,080","218,080","218,080","218,080","85,345.02","93,826","79,809","3,925,871","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,999,755","3,135,840","2,969,760","95,992,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","30.84","33.75","29.02","30.84","48.52","50.03","46.93","48.52","76,595.94","95,922","66,380","14,093,653","76,790.47","84,627","71,819","14,129,447","24.08","26.53","22.52","24.08","6"
"7","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,228,432","5,232,384","5,226,368","41,827,456","5,211,216","5,218,816","5,205,248","41,689,728","86.86","86.96","86.79","86.86","221,152","221,152","221,152","221,152","65,552","76,642","60,681","3,015,392","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,963,776","3,098,240","2,924,640","94,840,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","38.05","41.51","35.69","38.05","48.46","50.35","46.65","48.46","76,747.42","90,469","71,350","14,121,526","76,976.47","89,893","71,800","14,163,671","24.40","28.50","22.76","24.40","6"
"8","39440","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,643,184","2,643,968","2,641,664","21,145,472","205,280","207,616","200,320","1,642,240","88.73","88.83","88.53","88.73","59,104","59,104","59,104","59,104","4,226.57","4,358","4,056","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","697,540","700,544","694,976","22,321,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","30.02","30.98","29.13","30.02","73.84","75.03","72.37","73.84","24,068.03","25,275","23,025","4,428,518","24,118.68","25,302","23,102","4,437,838","30.80","32.31","29.50","30.80","12"
"9","39440","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,648,192","10,719,232","10,576,000","85,185,536","10,860,640","10,863,616","10,857,984","86,885,120","80.15","80.82","79.24","80.15","3,106,912","3,106,912","3,106,912","3,106,912","2,598,526.41","2,627,507","2,572,421","119,532,215","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","14,011,872","14,476,992","13,580,096","448,379,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","81.41","82.30","80.62","81.41","94.00","94.45","93.26","94.00","3,790,703.78","3,855,436","3,657,994","697,489,496","3,794,147.51","3,867,342","3,722,408","698,123,142","81.90","83.48","80.35","81.90","12"
"10","39440","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,121,600","11,124,224","11,118,720","88,972,800","8,643,392","8,646,784","8,640,768","69,147,136","83.01","83.32","82.49","83.01","487,200","487,200","487,200","487,200","306,311.65","307,528","305,786","14,090,336","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,168,697","5,226,560","5,162,400","165,398,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","83.01","83.32","82.49","83.01","97.44","97.63","97.22","97.44","307,504.84","308,826","306,194","56,580,890","307,625.30","308,678","306,133","56,603,056","42.44","42.59","42.24","42.44","12"
"11","39440","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,188,048","2,189,312","2,186,368","17,504,384","177,920","181,760","175,360","1,423,360","54.01","54.13","53.91","54.01","80,672","80,672","80,672","80,672","13,310.46","14,065","12,825","612,281","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","731,731","737,760","724,800","23,415,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","40.07","42.32","38.65","40.07","68.87","70.17","67.42","68.87","46,523.35","48,732","44,604","8,560,296","46,653.47","49,285","44,987","8,584,239","41.66","44.01","40.17","41.66","12"
"12","39440","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,008","4,096","2,432","24,064","48","256","0","384","3.11","4.97","2.47","3.11","1,856","1,856","1,856","1,856","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","1,494","4,128","800","47,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","0.02","0.84","0","0.02","8.09","372.37","0","8.09","0.35","19","0","64","0.50","26","0","92","2.54","131.94","0","2.54","12"
"13","39440","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,552","17,920","13,568","124,416","640","1,408","256","5,120","7.06","13.88","6.03","7.06","4,224","4,224","4,224","4,224","60.37","320","0","2,777","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","9,730","14,816","4,544","311,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","40","83.33","2.63","13.88","0","2.63","8.31","44.59","0","8.31","41.80","344","0","7,692","44.64","361","0","8,213","5.37","43.42","0","5.37","10"
"14","39440","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","17,692,384","17,791,360","17,638,144","141,539,072","67,979,088","68,021,248","67,934,336","543,832,704","81.23","81.93","80.03","81.23","4,542,304","4,542,304","4,542,304","4,542,304","3,151,227.61","3,182,573","3,119,139","144,956,470","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","27,916,504","28,382,880","27,473,696","893,328,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","85.36","86.05","84.57","85.36","95.46","96.19","94.96","95.46","5,805,765.01","5,893,916","5,677,570","1,068,260,762","5,809,045.92","5,890,555","5,677,536","1,068,864,449","85.75","86.96","83.81","85.75","12"
"15","39440","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(140697, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","130,618,880","130,872,704","130,378,752","1,044,951,040","11,672,352","11,769,984","11,551,616","93,378,816","77.79","78.13","77.44","77.79","27,384,800","27,384,800","27,384,800","27,384,800","12,806,130.52","12,855,213","12,754,758","589,082,004","1","32","1","1","32","1","0","CachePreferNone","1","140,697","1","1","140,697","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","4,502,304","23","all","0","0","0","191.16","103,597,635","108,362,464","101,849,632","3,315,124,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","77.79","78.13","77.44","77.79","33.24","33.25","33.22","33.24","26,445,346.16","26,691,590","26,156,263","4,865,943,693","26,475,397.97","26,697,744","26,217,709","4,871,473,226","64.52","65.07","63.90","64.52","4"
"16","39440","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,307,744","23,320,320","23,290,624","186,461,952","16,242,976","16,266,624","16,221,568","129,943,808","89.33","89.41","89.25","89.33","814,592","814,592","814,592","814,592","2,346.96","2,548","2,177","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,961,855","9,996,832","9,938,880","318,779,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","20.25","21.84","19.52","20.25","29.23","29.68","28.83","29.23","277,789.65","303,186","263,085","51,113,295","277,852.55","299,050","262,964","51,124,870","23.43","25.22","22.17","23.43","4"
"17","39440","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,105,200","13,113,216","13,090,048","104,841,600","9,150,400","9,178,240","9,135,104","73,203,200","82.71","82.85","82.60","82.71","495,040","495,040","495,040","495,040","16,629","19,480","14,750","764,934","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,587,325","11,648,640","10,521,536","338,794,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","48.27","52.41","43.48","48.27","83.57","85.84","80.59","83.57","346,221.28","397,241","267,540","63,704,716","346,904.95","393,023","294,151","63,830,511","50.60","57.33","42.91","50.60","12"
"18","39440","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.85","2.73","0.42","0.85","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.99","0","1.43","4"
"19","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,395,392","2,392,064","19,150,720","170,128","171,008","168,448","1,361,024","88.98","89.06","88.86","88.98","53,056","53,056","53,056","53,056","18,936.28","19,516","18,496","871,069","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,950","878,624","599,040","20,894,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","47.30","48.35","46.59","47.30","86.08","90.25","78.89","86.08","16,656.90","16,998","16,419","3,064,869","16,897.81","17,242","16,659","3,109,197","22.41","22.87","22.09","22.41","12"
"20","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,424","2,560","512","11,392","0","0","0","0","2.18","4.03","1.92","2.18","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,533","4,576","288","49,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","0.32","3.72","0","0.32","16.54","196.78","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.08","71.00","0","4.08","12"
"21","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,720,384","5,721,600","5,718,272","45,763,072","4,950,112","4,968,960","4,934,016","39,600,896","76.60","76.75","76.47","76.60","256,320","256,320","256,320","256,320","61,168.07","71,620","56,518","2,813,731","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","3,160,043","3,279,776","3,125,696","101,121,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","36.24","45.41","30.71","36.24","48.40","50.14","46.71","48.40","71,892.01","79,193","66,193","13,228,130","72,046.99","84,300","66,376","13,256,646","23.49","27.49","21.64","23.49","6"
"22","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,893,584","4,896,512","4,891,520","39,148,672","4,863,600","4,875,520","4,849,152","38,908,800","85.90","86.03","85.75","85.90","209,024","209,024","209,024","209,024","58,649.26","64,119","54,079","2,697,866","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,823,014","2,948,416","2,793,632","90,336,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","37.80","41.20","35.02","37.80","48.36","49.73","45.84","48.36","71,871.61","79,124","66,584","13,224,377","72,184.28","79,479","66,547","13,281,907","25.03","27.55","23.07","25.03","6"
"23","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,903,584","4,906,624","4,899,840","39,228,672","4,865,184","4,876,288","4,857,728","38,921,472","86.82","86.95","86.72","86.82","207,072","207,072","207,072","207,072","79,999.26","87,194","74,401","3,679,966","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,816,631","2,939,808","2,790,048","90,132,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","37.18","40.59","34.53","37.18","48.32","50.07","46.39","48.32","71,657.50","79,125","66,142","13,184,980","71,903.92","78,891","66,254","13,230,322","24.29","26.66","22.39","24.29","6"
"24","39440","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,912,080","4,914,688","4,909,696","39,296,640","4,823,472","4,833,792","4,816,128","38,587,776","86.31","86.42","86.22","86.31","207,552","207,552","207,552","207,552","62,300.28","68,267","57,321","2,865,813","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,773,022","2,894,912","2,750,016","88,736,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","24","50","31.52","34.40","29.29","31.52","48.37","50.17","46.75","48.37","71,768.61","85,965","65,687","13,205,425","71,979.41","79,753","65,796","13,244,212","23.80","26.37","21.75","23.80","6"
"25","39440","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,640","2,393,088","2,392,064","19,141,120","222,032","224,640","219,136","1,776,256","87.66","87.76","87.54","87.66","54,912","54,912","54,912","54,912","4,001.61","4,152","3,878","184,074","0","256","1","1","256","1","0","CachePreferNone","1","18,690","1","1","18,690","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,640","23","all","0","0","0","67.72","633,777","637,056","631,872","20,280,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","29.97","30.95","29.17","29.97","73.59","74.76","72.59","73.59","22,661.91","23,650","21,675","4,169,792","22,712.66","23,750","21,877","4,179,130","30.86","32.27","29.72","30.86","12"
"26","39440","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,678,144","9,736,320","9,579,520","77,425,152","10,863,920","10,867,200","10,855,424","86,911,360","80.01","80.60","79.35","80.01","2,975,296","2,975,296","2,975,296","2,975,296","2,476,414.37","2,496,730","2,457,742","113,915,061","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,336,265","13,659,200","13,080,416","426,760,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","81.44","82.09","80.81","81.44","92.98","93.69","92.29","92.98","3,626,362.29","3,686,126","3,537,138","667,250,662","3,629,626.28","3,686,798","3,559,391","667,851,236","81.76","83.05","80.18","81.76","12"
"27","39440","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,211,616","11,213,952","11,209,728","89,692,928","8,641,472","8,644,352","8,639,744","69,131,776","83.04","83.37","82.72","83.04","486,976","486,976","486,976","486,976","306,433.93","307,658","304,428","14,095,961","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,807,939","5,863,072","5,803,040","185,854,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","83.04","83.37","82.72","83.04","97.37","97.56","97.17","97.37","308,327.57","309,636","306,820","56,732,272","308,443.64","309,402","306,465","56,753,629","42.49","42.62","42.21","42.49","12"
"28","39440","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,189,344","2,190,336","2,188,288","17,514,752","182,144","184,576","178,688","1,457,152","54.15","54.23","54.04","54.15","80,608","80,608","80,608","80,608","13,316.26","13,954","12,893","612,548","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","733,428","738,816","725,056","23,469,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","40.05","41.95","38.84","40.05","68.62","70.27","67.82","68.62","46,531.32","48,556","43,860","8,561,763","46,661.34","48,887","45,245","8,585,687","41.52","43.50","40.26","41.52","12"
"29","39440","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.99","4.25","0.45","0.99","1,888","1,888","1,888","1,888","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","838","3,616","288","26,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","0.02","0.85","0","0.02","8.09","372.30","0","8.09","0.35","19","0","64","0.50","26","0","92","2.55","132.82","0","2.55","12"
"30","39440","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,080","16,384","11,776","112,640","288","896","0","2,304","6.24","13.89","5.11","6.24","4,288","4,288","4,288","4,288","60.37","320","0","2,777","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","9,361","14,176","4,160","299,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","40","83.33","2.63","13.89","0","2.63","8.31","45.55","0","8.31","41.80","344","0","7,692","44.64","361","0","8,213","5.45","44.09","0","5.45","10"
"31","39440","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","17,978,112","18,016,896","17,918,848","143,824,896","68,544,208","68,586,240","68,508,416","548,353,664","80.83","81.67","80.20","80.83","4,432,256","4,432,256","4,432,256","4,432,256","3,046,087.11","3,066,434","3,016,828","140,120,007","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","27,645,140","28,083,712","27,399,488","884,644,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","48","100","85.43","85.99","84.73","85.43","94.87","95.58","94.28","94.87","5,665,929.58","5,723,929","5,560,817","1,042,531,042","5,669,014.51","5,735,407","5,584,990","1,043,098,670","85.77","86.78","84.50","85.77","12"
"32","39440","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(140997, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","134,625,264","134,642,176","134,593,536","1,077,002,112","15,618,992","15,753,472","15,472,128","124,951,936","77.95","78.23","77.70","77.95","28,389,184","28,389,184","28,389,184","28,389,184","12,803,855.76","12,853,765","12,756,855","588,977,365","1","32","1","1","32","1","0","CachePreferNone","1","140,997","1","1","140,997","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","4,511,904","23","all","0","0","0","191.57","105,906,342","110,577,024","104,665,632","3,389,002,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","77.95","78.23","77.70","77.95","33.27","33.29","33.26","33.27","26,484,495.72","26,727,501","26,230,083","4,873,147,213","26,514,412.24","26,696,313","26,341,878","4,878,651,853","64.59","65.03","64.17","64.59","4"
"33","39440","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,759,696","23,784,960","23,735,936","190,077,568","17,128,096","17,140,096","17,107,200","137,024,768","92.22","92.30","92.12","92.22","815,840","815,840","815,840","815,840","2,397.61","2,607","2,256","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,300,221","10,356,576","10,278,752","329,607,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","13,005,161,965","13,005,161,965","13,005,161,965","104,041,295,720","8","0","16","33.33","22.06","24.76","21.01","22.06","29.71","30.15","29.26","29.71","297,050.94","336,953","275,529","54,657,373","297,116.97","323,412","280,929","54,669,522","24.54","26.71","23.20","24.54","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_v0.csv <==
==PROF== Connected to process 43032 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_v0", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 0}

[keys] fused emission overflow: M 4948021 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 43032
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","43032","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,510,160","12,514,688","12,503,808","100,081,280","9,320,560","9,332,096","9,308,544","74,564,480","68.31","68.36","68.26","68.31","588,000","588,000","588,000","588,000","16,418.41","20,485","13,165","755,247","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,014,487","12,021,952","10,937,376","352,463,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","37.98","43.92","33.87","37.98","82.35","90.60","77.12","82.35","340,261.77","406,041","282,157","62,608,165","340,924.62","434,199","279,487","62,730,131","47.66","60.70","39.07","47.66","12"
"1","43032","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.80","2.65","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","258.25","0","1.40","4"
"2","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,440","2,561,024","2,556,928","20,475,520","164,272","166,784","161,792","1,314,176","88.57","88.71","88.41","88.57","56,608","56,608","56,608","56,608","20,287.30","21,037","19,855","933,216","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,305","909,472","640,000","22,249,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","46.58","47.96","46.33","46.58","88.14","93.09","80.70","88.14","17,606.43","18,119","17,504","3,239,583","17,853.62","18,370","17,752","3,285,066","23.78","24.46","23.64","23.78","12"
"3","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,616","2,688","256","12,928","0","0","0","0","2.91","4.87","1.91","2.91","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,597","3,616","416","51,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","0.32","3.72","0","0.32","16.54","192.96","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.93","68.32","0","3.93","12"
"4","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,640","5,137,408","5,130,112","41,077,120","5,232,144","5,243,136","5,225,344","41,857,152","88.81","88.93","88.72","88.81","214,816","214,816","214,816","214,816","64,176.37","75,129","55,113","2,952,113","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,126,509","3,270,432","3,088,192","100,048,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","38.54","42.14","36.23","38.54","48.42","49.75","47.17","48.42","76,738.18","84,465","68,516","14,119,826","76,992.65","91,308","66,977","14,166,648","24.84","29.45","21.61","24.84","6"
"5","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,102,240","6,104,320","6,100,992","48,817,920","5,218,048","5,240,704","5,208,320","41,744,384","76.97","77.14","76.90","76.97","270,656","270,656","270,656","270,656","61,561.48","68,015","57,025","2,831,828","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,236,583","3,371,424","3,198,048","103,570,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","39.11","45.95","33.91","39.11","48.48","50.15","46.97","48.48","76,792.42","84,488","67,826","14,129,806","77,117.94","85,827","71,457","14,189,701","24.31","27.06","22.53","24.31","6"
"6","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,728","5,139,968","5,134,080","41,085,824","5,187,280","5,195,008","5,178,496","41,498,240","88.71","88.81","88.62","88.71","214,144","214,144","214,144","214,144","85,266.89","99,165","74,153","3,922,277","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,997,258","3,138,368","2,959,264","95,912,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","38.77","42.19","36.46","38.77","48.41","49.79","46.83","48.41","76,564.12","83,964","71,626","14,087,798","76,964.32","89,918","67,846","14,161,434","24.84","29.03","21.90","24.84","6"
"7","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,308,928","5,311,232","5,306,752","42,471,424","5,170,608","5,183,360","5,163,264","41,364,864","86.64","86.76","86.56","86.64","222,592","222,592","222,592","222,592","65,605.20","73,169","60,365","3,017,839","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,985,411","3,117,280","2,954,016","95,533,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","38.37","41.98","33.48","38.37","48.46","50.51","46.56","48.46","76,706.77","89,550","66,237","14,114,046","77,187.77","85,026","71,538","14,202,550","24.59","27.09","22.79","24.59","6"
"8","43032","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,575,088","2,576,512","2,574,336","20,600,704","223,296","228,736","212,864","1,786,368","88.27","88.49","87.92","88.27","58,368","58,368","58,368","58,368","4,226.57","4,428","4,112","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","680,558","684,736","677,824","21,777,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","30.03","31.34","29.25","30.03","73.89","75.11","72.58","73.89","24,067.93","25,075","23,000","4,428,499","24,119.93","25,427","23,252","4,438,067","30.66","32.33","29.56","30.66","12"
"9","43032","python.exe","127.0.0.1","void rasterize_forward_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,729,024","9,760,384","9,691,264","77,832,192","10,850,080","10,855,040","10,846,336","86,800,640","87.26","88.17","86.01","87.26","4,085,184","4,085,184","4,085,184","4,085,184","3,132,269.35","3,161,183","3,077,201","144,084,390","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,831,782","14,346,464","13,404,832","442,617,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","87.26","88.17","86.01","87.26","95.02","95.64","94.47","95.02","5,296,155.33","5,351,227","5,221,278","974,492,581","5,298,946.82","5,360,858","5,158,183","975,006,214","87.05","88.07","84.74","87.05","12"
"10","43032","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,215,744","11,216,896","11,214,592","89,725,952","8,646,224","8,648,576","8,642,176","69,169,792","82.98","83.26","82.64","82.98","486,976","486,976","486,976","486,976","306,305.26","307,392","305,141","14,090,042","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,192,241","5,237,856","5,185,824","166,151,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","82.98","83.26","82.64","82.98","97.43","97.59","97.23","97.43","307,504.84","308,474","305,494","56,580,890","307,625.64","308,944","306,670","56,603,117","42.41","42.59","42.28","42.41","12"
"11","43032","python.exe","127.0.0.1","rasterize_backward_psf_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","48,670,944","48,847,616","48,465,408","389,367,552","8,897,568","9,000,320","8,801,408","71,180,544","36.54","36.99","35.82","36.54","16,430,240","16,430,240","16,430,240","16,430,240","7,872,731.91","7,974,114","7,707,951","362,145,668","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","9","9","12","1,821","4,740","2,284","55","56","102,400","10,244","10,368","1,024","0","9,220","46","1,024","13","2,211,584","23","all","0","0","0","41.73","45,294,910","46,927,392","43,980,320","1,449,437,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","36","75","74.02","74.45","73.34","74.02","74.51","74.68","74.32","74.51","18,224,533.21","18,494,444","17,907,564","3,353,314,110","18,255,077.41","18,535,311","17,954,934","3,358,934,244","74.51","75.65","73.28","74.51","9"
"12","43032","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,700,400","22,713,344","22,689,920","181,603,200","16,239,344","16,251,776","16,225,408","129,914,752","91.45","91.51","91.39","91.45","783,456","783,456","783,456","783,456","2,346.98","2,563","2,157","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,809,723","9,866,240","9,786,944","313,911,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","16","33.33","22.49","25.26","21.84","22.49","29.43","29.88","28.95","29.43","277,796.70","315,902","260,371","51,114,592","277,860.81","303,227","267,970","51,126,389","23.86","26.04","23.01","23.86","4"
"13","43032","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,750,640","12,764,160","12,733,824","102,005,120","9,129,616","9,140,096","9,118,848","73,036,928","83.15","83.24","83.04","83.15","484,160","484,160","484,160","484,160","16,627","19,605","14,254","764,842","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,512,103","11,562,400","10,432,768","336,387,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","48.96","53.77","42.24","48.96","84.11","86.65","80.36","84.11","346,224.82","390,379","284,759","63,705,367","346,908.57","403,745","282,810","63,831,177","51.07","59.43","41.63","51.07","12"
"14","43032","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.77","2.54","0.39","0.77","3,232","3,232","3,232","3,232","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,125","3,712","576","36,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","253.97","0","1.38","4"
"15","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,792","2,395,136","2,392,064","19,150,336","164,176","166,912","159,616","1,313,408","88.02","88.16","87.80","88.02","53,504","53,504","53,504","53,504","18,949.20","19,592","18,530","871,663","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,926","876,128","599,040","20,893,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","47.12","48.17","46.40","47.12","86.72","92.15","77.76","86.72","16,657.52","17,000","16,414","3,064,984","16,904.33","17,251","16,659","3,110,396","23.41","23.89","23.07","23.41","12"
"16","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.30","3.75","0.44","1.30","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,493","3,616","288","47,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","0.33","3.75","0","0.33","16.54","194.51","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.85","66.92","0","3.85","12"
"17","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,648","4,805,760","4,801,664","38,429,184","4,914,000","4,925,952","4,902,272","39,312,000","87.95","88.08","87.83","87.95","203,296","203,296","203,296","203,296","61,190.87","72,119","56,108","2,814,780","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,925,646","3,054,240","2,892,832","93,620,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","38.72","42.47","35.92","38.72","48.37","49.99","46.95","48.37","71,834.68","79,009","66,331","13,217,581","72,032.67","85,116","65,748","13,254,011","23.18","27.39","21.16","23.18","6"
"18","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,960,544","4,962,176","4,959,488","39,684,352","4,859,232","4,874,496","4,850,688","38,873,856","85.26","85.40","85.17","85.26","211,936","211,936","211,936","211,936","58,450.24","68,655","53,753","2,688,711","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,834,280","2,965,856","2,802,464","90,696,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","36.75","40.11","34.05","36.75","48.19","50.02","46.31","48.19","71,975.36","79,267","66,561","13,243,467","71,917.45","85,453","65,925","13,232,811","23.98","28.49","21.98","23.98","6"
"19","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,807,424","4,809,728","4,806,016","38,459,392","4,856,208","4,864,000","4,849,152","38,849,664","88.30","88.40","88.23","88.30","201,376","201,376","201,376","201,376","79,938.83","87,175","74,156","3,677,186","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,794,481","2,931,488","2,761,408","89,423,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","36.88","40.21","34.18","36.88","48.41","49.62","46.65","48.41","71,849.25","79,387","66,265","13,220,262","71,924.16","78,917","66,157","13,234,046","24.88","27.30","22.88","24.88","6"
"20","43032","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,846,784","4,848,896","4,844,672","38,774,272","4,832,672","4,844,416","4,824,064","38,661,376","88.11","88.24","88.01","88.11","202,176","202,176","202,176","202,176","62,252.17","68,112","57,201","2,863,600","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,757,456","2,892,832","2,729,920","88,238,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","24","50","39.10","42.63","36.27","39.10","48.37","49.97","46.43","48.37","71,825.36","78,986","66,492","13,215,866","72,153.26","79,327","66,531","13,276,199","24.71","27.17","22.79","24.71","6"
"21","43032","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,576","2,393,216","2,392,064","19,140,608","171,664","175,104","168,192","1,373,312","87.28","87.42","87.15","87.28","54,112","54,112","54,112","54,112","4,001.43","4,206","3,882","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,888","638,816","631,456","20,284,416","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","30.01","31.27","29.18","30.01","73.25","74.29","72.22","73.25","22,661.34","23,700","21,700","4,169,687","22,713.34","23,827","21,802","4,179,255","30.84","32.36","29.61","30.84","12"
"22","43032","python.exe","127.0.0.1","void rasterize_forward_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,132,528","10,203,776","10,098,944","81,060,224","10,853,792","10,858,112","10,850,176","86,830,336","87.15","87.75","86.59","87.15","3,965,952","3,965,952","3,965,952","3,965,952","3,026,971.61","3,047,943","3,004,713","139,240,694","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,512,304","14,226,368","13,152,064","432,393,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","87.15","87.75","86.59","87.15","94.34","94.77","93.59","94.34","5,152,874.71","5,212,496","5,083,962","948,128,946","5,155,433.57","5,221,371","5,086,321","948,599,776","87.18","88.30","86.01","87.18","12"
"23","43032","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,194,960","11,195,648","11,194,496","89,559,680","8,641,456","8,643,840","8,637,952","69,131,648","83.00","83.32","82.67","83.00","487,232","487,232","487,232","487,232","306,434.20","307,647","305,212","14,095,973","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,803,815","5,851,520","5,798,304","185,722,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","48","100","83.00","83.32","82.67","83.00","97.37","97.58","97.17","97.37","308,327.57","309,464","307,550","56,732,272","308,443.55","309,770","306,951","56,753,614","42.54","42.72","42.33","42.54","12"
"24","43032","python.exe","127.0.0.1","rasterize_backward_psf_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","49,337,872","49,435,008","49,162,496","394,702,976","9,844,736","9,942,272","9,785,728","78,757,888","35.73","36.20","35.29","35.73","16,482,208","16,482,208","16,482,208","16,482,208","7,699,917.39","7,835,833","7,592,056","354,196,200","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","9","9","12","1,821","4,740","2,284","55","56","102,400","10,244","10,368","1,024","0","9,220","46","1,024","13","2,211,584","23","all","0","0","0","41.73","45,286,090","47,661,376","44,052,928","1,449,154,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","36","75","74.04","74.42","73.63","74.04","74.66","74.91","74.52","74.66","18,299,506.05","18,527,694","18,022,918","3,367,109,114","18,329,802.08","18,609,856","18,059,001","3,372,683,582","74.51","75.65","73.41","74.51","9"
"25","43032","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,813,504","23,829,248","23,795,456","190,508,032","17,128,064","17,154,944","17,104,640","137,024,512","91.97","92.07","91.88","91.97","819,040","819,040","819,040","819,040","2,397.61","2,588","2,234","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,310,973","10,373,248","10,268,224","329,951,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","12,358,044,362","12,358,044,362","12,358,044,362","98,864,354,896","8","0","16","33.33","21.28","23.65","20.44","21.28","29.45","30.00","28.84","29.45","297,049.99","332,623","277,882","54,657,198","297,116.21","320,589","280,870","54,669,383","23.83","25.71","22.52","23.83","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_v49.csv <==
==PROF== Connected to process 65400 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_v49", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 10.3, "fwd_variant": 70, "bwd_variant": 49}

[keys] fused emission overflow: M 4947966 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 65400
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","65400","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,507,728","12,513,792","12,504,576","100,061,824","9,329,040","9,341,440","9,314,688","74,632,320","70.27","70.33","70.21","70.27","571,840","571,840","571,840","571,840","16,418.15","20,477","12,807","755,235","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,028,877","12,010,464","10,968,288","352,924,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","39.39","43.52","35.62","39.39","82.44","85.75","73.44","82.44","340,257.91","405,069","275,241","62,607,456","340,920.70","394,210","289,427","62,729,409","47.90","55.39","40.67","47.90","12"
"1","65400","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,568","2,560","1,024","12,544","0","0","0","0","1.04","2.94","0.64","1.04","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,428","4,032","832","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.50","276.69","0","1.50","4"
"2","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,595,856","2,597,120","2,594,304","20,766,848","164,288","165,888","161,152","1,314,304","89.37","89.46","89.22","89.37","56,864","56,864","56,864","56,864","20,292.17","20,998","19,997","933,440","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","704,365","917,536","649,088","22,539,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","47.65","49.06","47.39","47.65","87.96","92.27","79.00","87.96","17,606.02","18,126","17,508","3,239,508","17,847.31","18,374","17,748","3,283,905","23.64","24.33","23.50","23.64","12"
"3","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,192","2,560","1,536","17,536","0","0","0","0","1.67","4.18","1.17","1.67","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,724","4,640","544","55,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","0.33","3.82","0","0.33","16.54","191.80","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.14","71.92","0","4.14","12"
"4","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,138,848","5,143,424","5,134,720","41,110,784","5,250,048","5,261,312","5,241,600","42,000,384","87.69","87.82","87.58","87.69","218,080","218,080","218,080","218,080","64,306.50","70,590","58,815","2,958,099","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,123,278","3,273,056","3,090,880","99,944,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","37.16","40.73","32.51","37.16","48.36","50.36","46.83","48.36","76,814.54","91,117","70,748","14,133,875","77,034.17","84,820","71,664","14,174,288","24.77","27.27","23.04","24.77","6"
"5","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,201,504","5,203,968","5,199,744","41,612,032","5,193,248","5,205,760","5,186,176","41,545,984","86.82","86.95","86.75","86.82","220,320","220,320","220,320","220,320","61,586.91","68,231","57,434","2,832,998","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,015,965","3,159,872","2,983,968","96,510,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","39.10","42.67","34.20","39.10","48.46","50.17","47.02","48.46","76,704.74","84,424","71,626","14,113,673","77,209.02","84,279","72,301","14,206,460","24.51","26.75","22.95","24.51","6"
"6","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,448","5,140,992","5,133,312","41,091,584","5,194,224","5,199,360","5,190,784","41,553,792","88.61","88.70","88.56","88.61","214,496","214,496","214,496","214,496","85,063.17","99,016","74,227","3,912,906","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,982,973","3,124,416","2,953,248","95,455,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","37.88","41.26","35.55","37.88","48.47","49.98","46.59","48.47","76,647.86","85,263","66,504","14,103,207","76,885.20","90,953","66,926","14,146,876","24.81","29.35","21.59","24.81","6"
"7","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,199,904","5,204,352","5,196,672","41,599,232","5,168,528","5,176,192","5,163,136","41,348,224","87.96","88.07","87.89","87.96","216,928","216,928","216,928","216,928","65,666.78","72,843","60,449","3,020,672","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,959,556","3,103,264","2,923,456","94,705,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","38.62","42.24","36.22","38.62","48.42","49.94","47.03","48.42","76,838.72","84,531","71,694","14,138,325","77,232.32","85,082","71,610","14,210,747","24.56","27.06","22.78","24.56","6"
"8","65400","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,224","2,558,976","2,556,928","20,465,792","170,304","173,312","167,168","1,362,432","88.11","88.24","87.97","88.11","57,024","57,024","57,024","57,024","4,226.57","4,386","4,080","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,397","681,664","673,856","21,644,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","29.97","30.99","29.10","29.97","73.61","74.57","72.31","73.61","24,068.24","25,325","23,025","4,428,556","24,118.51","25,371","23,077","4,437,806","30.94","32.54","29.60","30.94","12"
"9","65400","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,465,456","13,513,984","13,410,944","107,723,648","15,040,480","15,079,040","14,986,240","120,323,840","80.29","80.81","79.51","80.29","3,776,416","3,776,416","3,776,416","3,776,416","2,598,553.26","2,625,806","2,561,767","119,533,450","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","15,991,258","16,780,128","15,492,128","511,720,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","81.55","82.41","80.86","81.55","94.01","94.60","93.49","94.01","3,790,725.92","3,849,501","3,717,472","697,493,569","3,794,170.12","3,871,897","3,680,831","698,127,302","81.96","83.64","79.52","81.96","12"
"10","65400","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,903,808","10,900,608","87,219,584","8,639,008","8,641,664","8,634,752","69,112,064","83.04","83.34","82.72","83.04","487,008","487,008","487,008","487,008","306,309.65","307,383","305,748","14,090,244","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,966","5,169,856","5,107,200","163,646,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","83.04","83.34","82.72","83.04","97.43","97.68","97.25","97.43","307,504.84","308,478","306,282","56,580,890","307,625.33","308,943","306,307","56,603,061","42.42","42.60","42.24","42.42","12"
"11","65400","python.exe","127.0.0.1","void rasterize_backward_wave2t_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,818,320","52,476,288","51,127,680","414,546,560","13,225,568","13,722,880","12,808,448","105,804,544","75.99","76.37","75.62","75.99","9,930,080","9,930,080","9,930,080","9,930,080","8,084,682.17","8,106,720","8,061,571","371,895,380","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","9,840","9,856","1,024","0","8,816","46","1,024","13","2,211,584","23","all","0","0","0","37.56","31,620,238","33,286,848","30,670,144","1,011,847,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","40","83.33","86.20","86.42","85.97","86.20","82.38","82.70","82.14","82.38","12,437,743.73","12,495,713","12,388,365","2,288,544,846","12,830,186.46","12,868,658","12,790,323","2,360,754,308","86.88","87.14","86.61","86.88","10"
"12","65400","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,587,040","22,605,568","22,569,472","180,696,320","16,241,824","16,265,344","16,219,264","129,934,592","91.82","91.92","91.73","91.82","778,080","778,080","778,080","778,080","2,347","2,547","2,215","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,784,586","9,844,480","9,757,472","313,106,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","16","33.33","22.39","24.33","21.45","22.39","29.50","29.92","29.11","29.50","277,803.91","306,548","259,342","51,115,919","277,868.15","306,114","264,229","51,127,740","23.01","25.35","21.88","23.01","4"
"13","65400","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,088,288","13,097,216","13,078,656","104,706,304","9,124,096","9,137,408","9,100,928","72,992,768","83.46","83.54","83.34","83.46","489,664","489,664","489,664","489,664","16,626.91","19,603","13,623","764,838","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,589,712","11,644,992","10,523,264","338,870,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","46.80","51.18","39.59","46.80","83.77","86.46","77.76","83.77","346,224.99","385,691","289,139","63,705,398","346,908.65","401,138","284,877","63,831,191","51.39","59.42","42.20","51.39","12"
"14","65400","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,744","2,560","1,024","13,952","0","0","0","0","1.08","2.84","0.63","1.08","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,476","3,904","832","47,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.33","245.50","0","1.33","4"
"15","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,599,840","2,601,216","2,598,144","20,798,720","161,984","167,040","157,824","1,295,872","88.78","88.99","88.59","88.78","57,280","57,280","57,280","57,280","18,950.39","19,514","18,491","871,718","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","704,380","926,592","650,496","22,540,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","47.32","48.38","46.60","47.32","85.44","90.42","77.39","85.44","16,656.89","17,000","16,421","3,064,867","16,898.82","17,244","16,661","3,109,383","24.03","24.53","23.70","24.03","12"
"16","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","1,536","512","8,320","0","0","0","0","1.29","3.92","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,384","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","0.32","3.67","0","0.32","16.54","192.51","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.15","72.09","0","4.15","12"
"17","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,805,136","4,806,656","4,803,840","38,441,088","4,897,040","4,904,448","4,892,672","39,176,320","88.25","88.33","88.20","88.25","202,304","202,304","202,304","202,304","61,200.76","71,530","55,632","2,815,235","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,924,876","3,072,320","2,886,048","93,596,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","37.70","44.04","34.95","37.70","48.42","50.30","46.88","48.42","71,679.56","83,775","66,032","13,189,039","72,032.51","85,523","65,905","13,253,982","24.91","29.58","22.79","24.91","6"
"18","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,216","4,802,944","4,799,360","38,409,728","4,891,040","4,905,344","4,882,560","39,128,320","88.26","88.41","88.17","88.26","202,112","202,112","202,112","202,112","58,646.33","63,884","53,942","2,697,731","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,798,852","2,942,752","2,766,720","89,563,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","38.15","44.36","35.35","38.15","48.37","50.07","46.79","48.37","71,982.06","84,764","66,239","13,244,699","72,298.21","79,711","66,390","13,302,871","24.50","27.02","22.50","24.50","6"
"19","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,883,520","4,886,400","4,879,872","39,068,160","4,852,688","4,865,536","4,844,800","38,821,504","87.29","87.43","87.19","87.29","205,216","205,216","205,216","205,216","80,027.26","86,833","74,199","3,681,254","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,813,625","2,946,016","2,783,008","90,036,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","37.55","40.92","34.86","37.55","48.32","49.46","46.50","48.32","71,761.88","78,651","66,152","13,204,185","71,858.62","78,687","65,941","13,221,987","24.06","26.35","22.08","24.06","6"
"20","65400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,917,824","4,919,040","4,916,096","39,342,592","4,822,704","4,831,616","4,817,664","38,581,632","86.18","86.27","86.13","86.18","208,000","208,000","208,000","208,000","62,315.80","68,376","57,051","2,866,527","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,768,180","2,905,440","2,735,616","88,581,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","24","50","38.44","44.81","32.93","38.44","48.45","50.13","46.78","48.45","71,848.86","79,584","66,193","13,220,190","72,046.30","79,864","66,123","13,256,519","23.97","26.57","22.00","23.97","6"
"21","65400","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,624","2,394,112","2,392,064","19,140,992","171,456","173,824","168,320","1,371,648","87.46","87.59","87.33","87.46","53,984","53,984","53,984","53,984","4,001.52","4,150","3,850","184,070","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,834","639,072","631,744","20,282,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","29.97","31.04","29.10","29.97","73.21","74.64","72.19","73.21","22,661.82","23,650","21,775","4,169,775","22,713.81","23,902","21,752","4,179,341","30.88","32.50","29.58","30.88","12"
"22","65400","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,648,496","9,705,856","9,602,304","77,187,968","10,883,248","10,885,632","10,880,384","87,065,984","80.04","80.75","79.48","80.04","2,978,048","2,978,048","2,978,048","2,978,048","2,476,597.46","2,498,148","2,452,665","113,923,483","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,338,229","13,801,312","13,039,904","426,823,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","81.46","82.16","80.81","81.46","92.96","93.71","92.35","92.96","3,626,574.38","3,693,539","3,564,645","667,289,686","3,629,837.90","3,697,886","3,560,275","667,890,174","81.78","83.31","80.21","81.78","12"
"23","65400","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,099,232","11,101,312","11,097,216","88,793,856","8,649,248","8,650,112","8,647,936","69,193,984","83.02","83.34","82.72","83.02","487,008","487,008","487,008","487,008","306,427.96","307,611","304,386","14,095,686","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,779,906","5,833,760","5,775,136","184,956,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","48","100","83.02","83.34","82.72","83.02","97.37","97.57","97.17","97.37","308,327.57","309,006","307,184","56,732,272","308,443.83","309,386","306,468","56,753,664","42.55","42.68","42.28","42.55","12"
"24","65400","python.exe","127.0.0.1","void rasterize_backward_wave2t_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","53,544,320","54,276,736","52,723,456","428,354,560","14,264,208","14,731,904","13,791,744","114,113,664","76.70","76.94","76.40","76.70","9,762,976","9,762,976","9,762,976","9,762,976","7,957,881.91","7,983,840","7,939,890","366,062,568","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","9,840","9,856","1,024","0","8,816","46","1,024","13","2,211,584","23","all","0","0","0","37.56","31,656,060","33,213,280","30,402,912","1,012,993,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","40","83.33","86.15","86.42","85.97","86.15","82.47","82.70","82.29","82.47","12,197,893.86","12,251,023","12,155,651","2,244,412,470","12,606,763.21","12,654,520","12,576,018","2,319,644,431","86.71","87.04","86.50","86.71","10"
"25","65400","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,110,688","24,130,304","24,083,072","192,885,504","17,126,400","17,150,592","17,099,520","137,011,200","91.07","91.17","90.95","91.07","833,152","833,152","833,152","833,152","2,397.59","2,605","2,221","110,289","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,385,162","10,454,208","10,345,056","332,325,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","12,358,042,602","12,358,042,602","12,358,042,602","98,864,340,816","8","0","16","33.33","23.62","25.78","22.85","23.62","29.20","29.62","28.81","29.20","297,042.72","325,833","281,618","54,655,860","297,108.89","322,819","282,062","54,668,036","24.55","26.68","23.31","24.55","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_v51.csv <==
==PROF== Connected to process 59180 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_v51", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.8, "fwd_variant": 70, "bwd_variant": 51}

[keys] fused emission overflow: M 4948037 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 59180
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","59180","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,751,776","12,755,200","12,746,880","102,014,208","9,385,696","9,395,072","9,369,472","75,085,568","71.03","71.08","70.97","71.03","573,408","573,408","573,408","573,408","16,420.98","19,798","12,774","755,365","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,063,556","12,045,280","11,006,560","354,033,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","39.49","43.06","34.86","39.49","81.39","86.42","72.60","81.39","340,261.77","387,260","288,894","62,608,165","340,924.59","399,691","284,909","62,730,124","47.92","56.18","40.04","47.92","12"
"1","59180","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","2.10","2.78","1.89","2.10","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,776","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","16","33.33","0.00","0.12","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.51","278.16","0","1.51","4"
"2","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,712","2,561,536","2,557,952","20,477,696","168,720","170,880","165,504","1,349,760","88.79","88.92","88.62","88.79","56,576","56,576","56,576","56,576","20,291.30","20,928","19,974","933,400","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,414","908,704","640,000","22,253,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","46.42","47.79","46.16","46.42","87.95","94.08","80.76","87.95","17,606.20","18,112","17,501","3,239,540","17,847.29","18,357","17,741","3,283,901","23.86","24.54","23.72","23.86","12"
"3","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,120","1,664","512","8,960","272","1,024","0","2,176","1.34","3.92","0.46","1.34","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,500","4,384","288","48,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","0.33","3.81","0","0.33","16.54","193.14","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.05","70.46","0","4.05","12"
"4","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,448","5,138,176","5,134,080","41,091,584","5,237,760","5,249,024","5,225,984","41,902,080","88.34","88.45","88.22","88.34","216,128","216,128","216,128","216,128","64,343.09","76,029","55,428","2,959,782","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,124,830","3,283,872","3,090,336","99,994,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","39.05","42.73","34.33","39.05","48.39","50.13","46.72","48.39","76,641.67","86,604","71,235","14,102,067","76,961.71","90,588","67,747","14,160,955","24.65","29.01","21.70","24.65","6"
"5","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,450,592","5,453,056","5,447,040","43,604,736","5,193,888","5,211,136","5,185,920","41,551,104","83.59","83.75","83.50","83.59","234,336","234,336","234,336","234,336","61,203.72","71,653","52,736","2,815,371","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,070,189","3,216,832","3,039,552","98,246,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","36.58","42.71","34.28","36.58","48.42","50.07","46.89","48.42","76,669.07","90,496","65,848","14,107,108","77,401.72","92,490","68,058","14,241,916","24.92","29.77","21.91","24.92","6"
"6","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,186,736","5,189,632","5,185,024","41,493,888","5,200,592","5,209,088","5,192,960","41,604,736","87.21","87.30","87.13","87.21","219,136","219,136","219,136","219,136","85,269.28","99,651","79,527","3,922,387","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,997,423","3,136,288","2,959,232","95,917,536","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","38.99","42.64","36.62","38.99","48.30","49.77","46.76","48.30","76,590.09","84,155","67,482","14,092,577","76,805.95","91,009","71,092","14,132,295","24.37","28.87","22.56","24.37","6"
"7","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,250,224","5,252,608","5,247,232","42,001,792","5,169,984","5,184,256","5,163,392","41,359,872","87.09","87.23","87.01","87.09","220,192","220,192","220,192","220,192","65,633.13","72,621","60,659","3,019,124","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,972,855","3,121,760","2,937,728","95,131,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","31.29","36.52","27.16","31.29","48.47","50.30","46.93","48.47","77,150.15","91,680","67,043","14,195,628","77,194.04","85,179","71,558","14,203,703","24.60","27.14","22.80","24.60","6"
"8","59180","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,617,552","2,618,368","2,616,320","20,940,416","170,576","172,288","168,192","1,364,608","88.63","88.71","88.52","88.63","57,888","57,888","57,888","57,888","4,226.57","4,372","4,090","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","691,216","696,416","688,160","22,118,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","30.18","31.33","29.32","30.18","73.54","75.02","72.28","73.54","24,068.14","25,175","23,000","4,428,537","24,119.28","25,352","23,027","4,437,947","30.42","31.97","29.04","30.42","12"
"9","59180","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,954,400","9,993,216","9,912,064","79,635,200","10,853,488","10,857,216","10,849,280","86,827,904","75.78","76.49","74.80","75.78","3,109,024","3,109,024","3,109,024","3,109,024","2,598,593.74","2,618,910","2,569,742","119,535,312","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,855,017","14,429,152","13,437,536","443,360,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","76.97","77.59","76.21","76.97","94.04","94.99","93.44","94.04","3,790,800.72","3,858,580","3,717,386","697,507,332","3,794,232.46","3,848,432","3,710,484","698,138,772","81.95","83.13","80.15","81.95","12"
"10","59180","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,152,944","11,154,176","11,151,872","89,223,552","8,643,104","8,645,760","8,641,536","69,144,832","83.03","83.33","82.67","83.03","486,880","486,880","486,880","486,880","306,307.70","307,334","305,193","14,090,154","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,176,494","5,233,472","5,169,440","165,647,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","83.03","83.33","82.67","83.03","97.43","97.61","97.19","97.43","307,504.84","308,560","306,464","56,580,890","307,625.36","308,604","306,323","56,603,067","42.43","42.56","42.25","42.43","12"
"11","59180","python.exe","127.0.0.1","void rasterize_backward_wave2t_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","46,770,352","47,105,408","46,574,848","374,162,816","10,503,904","10,816,640","10,340,992","84,031,232","72.76","73.01","72.57","72.76","10,421,408","10,421,408","10,421,408","10,421,408","8,563,430.78","8,616,691","8,531,598","393,917,816","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","9,840","9,856","1,024","0","8,816","46","1,024","13","2,211,584","23","all","0","0","0","37.56","30,003,738","31,370,560","29,427,232","960,119,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","40","83.33","87.73","88.22","87.41","87.73","82.44","82.76","82.24","82.44","13,519,839.46","13,588,764","13,475,113","2,487,650,460","13,691,544.27","13,769,184","13,639,459","2,519,244,146","88.30","88.80","87.97","88.30","10"
"12","59180","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,884,704","22,904,832","22,866,816","183,077,632","16,237,456","16,259,584","16,212,224","129,899,648","90.73","90.83","90.63","90.73","793,280","793,280","793,280","793,280","2,346.96","2,584","2,211","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,855,271","9,915,872","9,824,096","315,368,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","16","33.33","22.84","25.26","22.00","22.84","28.97","29.51","28.44","28.97","277,788.41","310,680","261,332","51,113,068","277,852.05","297,146","265,054","51,124,777","22.37","23.92","21.34","22.37","4"
"13","59180","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,704,672","13,711,488","13,697,792","109,637,376","9,138,688","9,152,384","9,125,888","73,109,504","83.08","83.16","83.01","83.08","505,888","505,888","505,888","505,888","16,631.54","18,954","12,921","765,051","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,717,189","11,819,392","10,652,288","342,950,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","47.44","52.77","41.08","47.44","83.08","85.68","79.97","83.08","346,215.68","395,172","293,605","63,703,686","346,899.41","385,279","292,958","63,829,491","51.42","57.11","43.43","51.42","12"
"14","59180","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,840","2,560","1,024","14,720","176","768","0","1,408","1.26","3.09","0.64","1.26","2,976","2,976","2,976","2,976","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,491","4,160","832","47,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.51","277.53","0","1.51","4"
"15","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,396,288","2,398,464","2,394,880","19,170,304","171,136","173,312","169,088","1,369,088","87.88","88.03","87.76","87.88","53,792","53,792","53,792","53,792","18,946.80","19,567","18,539","871,553","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,492","876,544","599,552","20,911,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","47.52","48.59","46.81","47.52","86.45","92.82","77.90","86.45","16,656.27","17,005","16,418","3,064,753","16,902.94","17,252","16,663","3,110,141","24.03","24.53","23.69","24.03","12"
"16","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,648","10,368","9,216","77,184","0","0","0","0","7.36","7.91","7.03","7.36","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","3,596","6,432","2,336","115,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","0.33","3.76","0","0.33","16.54","192.98","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.94","68.58","0","3.94","12"
"17","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,839,680","4,841,600","4,838,144","38,717,440","4,966,416","4,970,368","4,958,336","39,731,328","88.54","88.59","88.45","88.54","203,808","203,808","203,808","203,808","61,301.65","66,950","56,550","2,819,876","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,931,946","3,069,984","2,902,528","93,822,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","37.67","43.56","34.91","37.67","48.36","49.85","46.80","48.36","71,810.97","84,534","66,124","13,213,219","72,051.54","79,040","66,747","13,257,484","24.88","27.29","23.05","24.88","6"
"18","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,018,560","5,020,672","5,016,192","40,148,480","4,861,200","4,867,456","4,855,296","38,889,600","84.85","84.92","84.78","84.85","214,272","214,272","214,272","214,272","58,610.33","63,820","54,398","2,696,075","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,852,437","2,982,624","2,820,864","91,277,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","38.32","44.56","32.96","38.32","48.25","50.23","45.28","48.25","71,786.06","79,032","66,262","13,208,635","72,175.41","80,415","65,824","13,280,276","23.01","25.64","20.98","23.01","6"
"19","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,008","4,805,248","4,801,152","38,424,064","4,849,248","4,859,264","4,844,416","38,793,984","88.26","88.37","88.20","88.26","201,248","201,248","201,248","201,248","80,070.74","87,116","68,182","3,683,254","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,795,645","2,928,512","2,761,952","89,460,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","37.99","41.35","35.25","37.99","48.46","50.27","46.43","48.46","71,761.98","79,650","65,917","13,204,204","71,867.36","79,196","62,682","13,223,595","24.94","27.49","21.75","24.94","6"
"20","59180","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,208","4,803,840","4,795,776","38,401,664","4,837,904","4,849,024","4,829,440","38,703,232","88.95","89.08","88.83","88.95","199,424","199,424","199,424","199,424","62,306.85","73,123","57,318","2,866,115","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,749,679","2,890,016","2,714,720","87,989,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","24","50","39.29","42.81","36.41","39.29","48.35","49.57","46.74","48.35","71,822.89","78,830","66,216","13,215,411","72,161.10","84,182","66,478","13,277,642","25.11","29.29","23.13","25.11","6"
"21","59180","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,624","2,393,088","2,392,064","19,140,992","170,128","172,416","167,168","1,361,024","87.29","87.39","87.17","87.29","54,048","54,048","54,048","54,048","4,001.39","4,144","3,884","184,064","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,871","639,168","631,584","20,283,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","29.48","30.64","28.70","29.48","73.28","74.46","72.34","73.28","22,661.41","23,850","21,500","4,169,700","22,712.18","23,773","21,750","4,179,042","31.04","32.49","29.73","31.04","12"
"22","59180","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,183,824","8,265,856","8,141,568","65,470,592","10,880,624","10,884,224","10,877,696","87,044,992","79.96","80.59","79.41","79.96","2,976,672","2,976,672","2,976,672","2,976,672","2,476,542.96","2,495,002","2,453,438","113,920,976","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,965,721","13,376,800","12,667,296","414,903,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","81.39","82.00","80.67","81.39","92.97","93.75","92.37","92.97","3,626,445.36","3,688,185","3,546,330","667,265,946","3,629,704.28","3,683,224","3,553,447","667,865,587","81.80","83.01","80.08","81.80","12"
"23","59180","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,480","10,904,704","10,900,608","87,219,840","8,643,600","8,645,504","8,641,024","69,148,800","83.04","83.36","82.50","83.04","487,264","487,264","487,264","487,264","306,438.54","307,638","305,233","14,096,173","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,719","5,787,104","5,725,984","183,383,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","48","100","83.04","83.36","82.50","83.04","97.37","97.58","97.16","97.37","308,327.57","309,460","306,816","56,732,272","308,443.55","309,576","306,935","56,753,613","42.54","42.70","42.33","42.54","12"
"24","59180","python.exe","127.0.0.1","void rasterize_backward_wave2t_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","48,888,464","49,173,248","48,524,032","391,107,712","11,519,360","11,690,240","11,350,016","92,154,880","72.89","73.15","72.70","72.89","10,392,992","10,392,992","10,392,992","10,392,992","8,549,249.54","8,585,976","8,518,933","393,265,479","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","9,840","9,856","1,024","0","8,816","46","1,024","13","2,211,584","23","all","0","0","0","37.56","30,169,538","31,962,048","29,144,160","965,425,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","40","83.33","87.73","88.08","87.43","87.73","82.53","82.81","82.35","82.53","13,497,377.62","13,532,572","13,455,703","2,483,517,482","13,669,346.18","13,728,079","13,620,506","2,515,159,697","88.33","88.71","88.01","88.33","10"
"25","59180","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,554,160","24,574,208","24,523,008","196,433,280","17,129,376","17,155,968","17,106,688","137,035,008","89.47","89.57","89.35","89.47","857,216","857,216","857,216","857,216","2,397.61","2,572","2,251","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,492,283","10,566,560","10,455,904","335,753,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","12,358,044,874","12,358,044,874","12,358,044,874","98,864,358,992","8","0","16","33.33","23.92","25.75","23.12","23.92","28.99","29.53","28.39","28.99","297,049.97","316,494","281,738","54,657,194","297,116.59","323,203","281,196","54,669,452","24.56","26.72","23.24","24.56","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_v52.csv <==
==PROF== Connected to process 11248 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_v52", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 12.7, "fwd_variant": 70, "bwd_variant": 52}

[keys] fused emission overflow: M 4947943 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 11248
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","11248","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,806,896","12,816,000","12,800,000","102,455,168","9,361,392","9,369,600","9,351,424","74,891,136","70.42","70.48","70.37","70.42","579,200","579,200","579,200","579,200","16,419.78","20,941","12,435","755,310","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,071,122","12,046,080","10,987,296","354,275,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","38.73","43.81","34.35","38.73","81.41","85.61","75.68","81.41","340,262.35","400,093","288,528","62,608,273","340,925.23","439,080","280,595","62,730,243","47.88","61.67","39.41","47.88","12"
"1","11248","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,032","5,120","3,328","32,256","0","0","0","0","2.46","3.35","2.03","2.46","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","2,036","4,672","1,344","65,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","261.36","0","1.42","4"
"2","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,472","2,561,024","2,557,824","20,475,776","169,744","171,776","166,400","1,357,952","88.84","88.96","88.68","88.84","56,576","56,576","56,576","56,576","20,285.09","20,952","20,014","933,114","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,247","911,616","640,032","22,247,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","46.92","48.31","46.66","46.92","87.63","90.89","83.38","87.63","17,606.35","18,119","17,504","3,239,568","17,847.46","18,364","17,744","3,283,932","23.77","24.46","23.64","23.77","12"
"3","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.28","4.39","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,928","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","0.33","3.82","0","0.33","16.54","194.56","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.12","71.68","0","4.12","12"
"4","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,283,808","5,285,888","5,281,536","42,270,464","5,246,864","5,254,272","5,241,344","41,974,912","86.19","86.26","86.12","86.19","224,832","224,832","224,832","224,832","64,252.98","75,203","56,624","2,955,637","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,164,152","3,291,264","3,134,720","101,252,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","38.59","42.28","36.29","38.59","48.29","49.78","46.48","48.29","76,838.76","84,327","71,718","14,138,331","76,956.10","90,666","68,474","14,159,922","19.71","23.22","17.53","19.71","6"
"5","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,208,960","5,211,904","5,205,504","41,671,680","5,198,608","5,216,000","5,190,784","41,588,864","87.18","87.35","87.09","87.18","219,680","219,680","219,680","219,680","61,415.57","67,906","56,834","2,825,116","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,021,713","3,154,880","2,989,664","96,694,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","34.05","37.35","31.89","34.05","48.43","49.73","47.07","48.43","76,739.28","90,221","71,396","14,120,028","77,303.91","85,492","72,245","14,223,919","24.52","27.12","22.92","24.52","6"
"6","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,584","5,139,584","5,135,872","41,100,672","5,255,424","5,263,232","5,249,024","42,043,392","89.02","89.11","88.95","89.02","214,848","214,848","214,848","214,848","85,361.35","93,324","74,562","3,926,622","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,995,293","3,139,968","2,961,920","95,849,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","37.52","40.99","35.27","37.52","48.38","49.78","47.10","48.38","76,469.38","84,588","66,768","14,070,366","76,875.45","84,350","67,944","14,145,082","23.56","25.86","20.83","23.56","6"
"7","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,246,976","5,249,024","5,243,904","41,975,808","5,207,200","5,213,440","5,198,848","41,657,600","87.44","87.51","87.34","87.44","220,032","220,032","220,032","220,032","65,599.80","72,945","57,908","3,017,591","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,978,014","3,113,472","2,943,584","95,296,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","38.46","41.98","33.74","38.46","48.41","50.12","46.52","48.41","76,891.90","84,672","71,488","14,148,109","77,027.70","84,468","68,372","14,173,097","25.04","27.45","22.22","25.04","6"
"8","11248","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,575,312","2,576,128","2,574,848","20,602,496","170,864","173,312","168,192","1,366,912","88.04","88.15","87.94","88.04","57,440","57,440","57,440","57,440","4,226.57","4,354","4,084","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","680,651","684,064","678,336","21,780,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","28.71","29.75","27.87","28.71","73.62","74.93","72.52","73.62","24,068.14","25,400","22,750","4,428,537","24,118.73","25,252","23,177","4,437,847","30.65","32.09","29.45","30.65","12"
"9","11248","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,892,608","8,949,632","8,826,368","71,140,864","10,853,968","10,857,600","10,850,176","86,831,744","80.13","81.01","79.56","80.13","3,108,672","3,108,672","3,108,672","3,108,672","2,598,579.98","2,628,583","2,571,482","119,534,679","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,578,139","14,057,728","13,141,984","434,500,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","81.39","82.32","80.58","81.39","93.99","94.47","93.35","93.99","3,790,868.18","3,850,163","3,707,638","697,519,746","3,794,312.38","3,855,133","3,722,122","698,153,478","81.97","83.28","80.41","81.97","12"
"10","11248","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,905,664","10,908,672","10,903,168","87,245,312","8,639,184","8,641,152","8,637,440","69,113,472","83.05","83.18","82.69","83.05","487,136","487,136","487,136","487,136","306,287.91","307,433","305,023","14,089,244","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,114,784","5,159,936","5,108,448","163,673,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","83.05","83.18","82.69","83.05","97.44","97.63","97.22","97.44","307,504.84","308,842","305,668","56,580,890","307,625.51","308,592","305,688","56,603,094","42.45","42.59","42.18","42.45","12"
"11","11248","python.exe","127.0.0.1","void rasterize_backward_wave2t_std_kernel<0, 0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","46,480,032","46,800,640","46,221,440","371,840,256","11,676,240","11,897,728","11,515,264","93,409,920","63.26","63.48","63.13","63.26","13,109,824","13,109,824","13,109,824","13,109,824","8,499,550.15","8,549,008","8,455,206","390,979,307","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","8","7","12","1,609","4,252","2,192","62","64","102,400","12,912","12,928","1,024","0","11,888","46","1,024","13","2,211,584","23","all","0","0","0","53.66","31,130,768","33,196,960","30,410,560","996,184,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","28","58.33","79.76","79.99","79.55","79.76","57.78","57.97","57.68","57.78","14,901,215.25","14,972,168","14,861,101","2,741,823,606","15,094,730.64","15,143,132","15,046,346","2,777,430,438","81.12","81.38","80.86","81.12","7"
"12","11248","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,584,432","22,614,784","22,550,656","180,675,456","16,237,456","16,263,424","16,217,856","129,899,648","91.88","92.01","91.75","91.88","777,408","777,408","777,408","777,408","2,346.96","2,485","2,199","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,783,563","9,848,128","9,752,832","313,074,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","16","33.33","23.99","25.94","23.08","23.99","29.63","30.05","29.25","29.63","277,787.35","297,672","263,255","51,112,873","277,851.07","301,447","263,701","51,124,596","23.02","24.98","21.85","23.02","4"
"13","11248","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,749,632","12,760,320","12,739,200","101,997,056","8,996,224","9,022,848","8,972,416","71,969,792","83.21","83.36","83.08","83.21","480,832","480,832","480,832","480,832","16,633.02","19,085","13,627","765,119","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,499,200","11,596,416","10,400,352","335,974,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","48.15","53.82","42.32","48.15","84.25","87.95","80.74","84.25","346,214.52","397,939","280,185","63,703,471","346,898.15","393,611","290,950","63,829,259","50.32","57.09","42.20","50.32","12"
"14","11248","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","464","1,536","0","3,712","0","0","0","0","0.83","2.72","0.42","0.83","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,156","3,776","576","36,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","266.09","0","1.45","4"
"15","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,395,136","2,392,064","19,150,720","165,296","167,296","162,176","1,322,368","88.47","88.58","88.30","88.47","53,248","53,248","53,248","53,248","18,942.72","19,573","18,478","871,365","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,079","881,632","599,040","20,898,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","46.99","48.04","46.28","46.99","86.03","91.92","80.75","86.03","16,657.91","17,002","16,418","3,065,056","16,899.08","17,247","16,657","3,109,430","23.64","24.13","23.30","23.64","12"
"16","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.28","4.40","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,928","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","0.33","3.77","0","0.33","16.54","193.07","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.16","72.28","0","4.16","12"
"17","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,807,328","4,811,520","4,802,688","38,458,624","4,929,664","4,937,728","4,920,832","39,437,312","88.17","88.28","88.04","88.17","203,232","203,232","203,232","203,232","61,208.96","71,109","51,642","2,815,612","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,927,518","3,055,488","2,896,192","93,680,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","38.98","42.60","36.18","38.98","48.36","49.86","46.84","48.36","71,815.85","78,779","66,331","13,214,116","71,983.86","84,535","61,695","13,245,031","19.34","22.71","16.57","19.34","6"
"18","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,900,512","4,903,936","4,897,792","39,204,096","4,925,632","4,937,728","4,913,536","39,405,056","86.86","86.99","86.72","86.86","208,192","208,192","208,192","208,192","58,683.41","64,119","54,447","2,699,437","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,828,333","2,948,576","2,801,696","90,506,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","36.71","42.76","33.93","36.71","48.35","50.37","46.54","48.35","71,901.94","84,350","65,827","13,229,957","72,138.97","79,690","67,020","13,273,571","24.23","26.76","22.51","24.23","6"
"19","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,931,152","4,933,376","4,929,408","39,449,216","4,882,320","4,897,280","4,877,440","39,058,560","85.51","85.66","85.46","85.51","211,168","211,168","211,168","211,168","79,965.07","93,508","74,192","3,678,393","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,823,690","2,964,736","2,793,952","90,358,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","38.89","45.33","36.06","38.89","48.43","50.27","46.77","48.43","71,712.53","78,882","66,040","13,195,106","72,037.04","84,212","66,396","13,254,815","24.01","28.07","22.13","24.01","6"
"20","11248","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,907,152","4,909,568","4,905,472","39,257,216","4,856,368","4,880,384","4,844,032","38,850,944","85.87","86.11","85.75","85.87","209,248","209,248","209,248","209,248","62,333.48","67,864","57,710","2,867,340","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,769,131","2,908,992","2,738,016","88,612,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","24","50","38.37","44.80","35.37","38.37","48.22","49.89","46.24","48.22","71,797.04","79,170","65,687","13,210,656","72,115.93","79,599","66,441","13,269,332","24.30","26.82","22.38","24.30","6"
"21","11248","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,425,056","2,425,856","2,424,064","19,400,448","171,520","174,080","167,808","1,372,160","88.02","88.13","87.86","88.02","54,368","54,368","54,368","54,368","4,001.43","4,188","3,870","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","641,994","646,912","639,936","20,543,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","30.20","31.43","29.25","30.20","73.38","74.56","72.34","73.38","22,661.55","24,000","21,825","4,169,725","22,712.36","23,727","21,827","4,179,075","31.04","32.43","29.83","31.04","12"
"22","11248","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,847,744","9,907,072","9,755,264","78,781,952","10,866,992","10,870,144","10,861,056","86,935,936","79.97","80.42","79.44","79.97","2,977,824","2,977,824","2,977,824","2,977,824","2,476,676.61","2,494,289","2,453,271","113,927,124","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,381,633","13,697,024","13,129,408","428,212,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","81.40","82.17","80.70","81.40","92.97","93.71","92.26","92.97","3,626,639.85","3,686,991","3,562,563","667,301,733","3,629,902.37","3,684,533","3,570,725","667,902,036","81.82","83.05","80.48","81.82","12"
"23","11248","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,115,424","11,117,568","11,113,472","88,923,392","8,641,616","8,644,096","8,638,336","69,132,928","83.03","83.14","82.71","83.03","487,168","487,168","487,168","487,168","306,437.70","307,695","304,435","14,096,134","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,783,954","5,832,640","5,778,976","185,086,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","48","100","83.03","83.14","82.71","83.03","97.37","97.59","97.16","97.37","308,327.57","309,472","307,184","56,732,272","308,443.70","309,589","306,488","56,753,641","42.54","42.70","42.27","42.54","12"
"24","11248","python.exe","127.0.0.1","void rasterize_backward_wave2t_std_kernel<0, 0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,594,496","45,703,040","45,507,712","364,755,968","9,125,120","9,190,016","9,041,408","73,000,960","64.16","64.30","64.05","64.16","12,425,120","12,425,120","12,425,120","12,425,120","8,354,130.54","8,413,305","8,302,521","384,290,005","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","8","7","12","1,609","4,252","2,192","62","64","102,400","12,912","12,928","1,024","0","11,888","46","1,024","13","2,211,584","23","all","0","0","0","53.66","29,630,337","31,380,576","29,082,592","948,170,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","28","58.33","80.70","80.84","80.51","80.70","57.85","57.98","57.74","57.85","14,834,457.18","14,864,910","14,808,941","2,729,540,122","15,026,307.08","15,062,866","14,985,001","2,764,840,502","81.11","81.31","80.89","81.11","7"
"25","11248","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,758,672","23,787,904","23,739,904","190,069,376","17,126,320","17,149,184","17,108,096","137,010,560","92.35","92.47","92.27","92.35","814,560","814,560","814,560","814,560","2,397.57","2,603","2,247","110,288","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,727","10,346,912","10,267,616","329,591,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","12,358,041,866","12,358,041,866","12,358,041,866","98,864,334,928","8","0","16","33.33","23.86","26.37","22.72","23.86","29.82","30.19","29.20","29.82","297,035.44","327,053","280,100","54,654,521","297,101.76","331,357","279,642","54,666,723","24.54","27.37","23.10","24.54","4"


==> figsrc/data/bwd_merged_ncu/garden_bwd_v64.csv <==
==PROF== Connected to process 20460 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_v64", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.0, "fwd_variant": 70, "bwd_variant": 64}

[keys] fused emission overflow: M 4948058 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 20460
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","20460","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,505,552","12,509,184","12,503,040","100,044,416","9,330,416","9,339,392","9,311,616","74,643,328","69.60","69.64","69.53","69.60","577,280","577,280","577,280","577,280","16,418.20","19,746","12,340","755,237","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,984,909","11,944,928","10,930,464","351,517,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","39.43","43.01","35.54","39.43","82.25","86.05","72.39","82.25","340,250.70","394,159","294,987","62,606,128","340,913.55","392,935","298,889","62,728,093","47.11","54.30","41.30","47.11","12"
"1","20460","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,608","7,680","6,144","52,864","0","0","0","0","3.98","4.63","3.70","3.98","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","2,692","5,376","2,112","86,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.36","250.85","0","1.36","4"
"2","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,577,296","2,578,944","2,574,848","20,618,368","172,688","174,336","169,088","1,381,504","88.66","88.77","88.47","88.66","57,120","57,120","57,120","57,120","20,300.33","21,069","19,923","933,815","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","699,864","912,896","644,480","22,395,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","44.32","45.62","44.07","44.32","88.12","92.59","81.80","88.12","17,607.05","18,111","17,506","3,239,698","17,851.29","18,355","17,751","3,284,637","23.67","24.34","23.54","23.67","12"
"3","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","0","0","0","0","1.37","3.70","0.46","1.37","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,392","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","0.32","3.70","0","0.32","16.54","192.54","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.07","70.76","0","4.07","12"
"4","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,185,872","5,188,352","5,181,824","41,486,976","5,259,168","5,267,840","5,242,368","42,073,344","88.45","88.55","88.28","88.45","217,280","217,280","217,280","217,280","64,241.04","75,527","56,074","2,955,088","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,135,376","3,278,816","3,102,144","100,332,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","37.81","41.39","35.47","37.81","48.40","49.61","46.65","48.40","76,760.95","84,153","71,442","14,124,015","77,059.40","90,944","67,429","14,178,930","24.16","28.51","21.14","24.16","6"
"5","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,162,976","5,165,440","5,161,856","41,303,808","5,196,144","5,207,424","5,190,016","41,569,152","87.29","87.41","87.23","87.29","218,400","218,400","218,400","218,400","61,455.70","71,818","57,215","2,826,962","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,007,600","3,145,536","2,979,968","96,243,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","33.85","36.99","31.80","33.85","48.43","50.34","46.67","48.43","76,769.23","90,519","71,235","14,125,539","76,857.68","90,212","71,168","14,141,814","24.02","28.19","22.24","24.02","6"
"6","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,190,688","5,193,728","5,187,968","41,525,504","5,197,776","5,205,248","5,193,472","41,582,208","87.25","87.34","87.19","87.25","219,072","219,072","219,072","219,072","85,348.30","93,305","79,864","3,926,022","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,001,197","3,147,552","2,969,184","96,038,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","38.93","42.54","36.51","38.93","48.53","50.11","46.69","48.53","76,628.89","84,537","67,193","14,099,715","76,747.73","83,900","71,648","14,121,583","24.15","26.40","22.55","24.15","6"
"7","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,182,912","5,183,488","5,181,056","41,463,296","5,180,752","5,188,608","5,175,680","41,446,016","88.48","88.55","88.42","88.48","215,520","215,520","215,520","215,520","65,542.39","72,792","59,842","3,014,950","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,959,081","3,101,504","2,926,592","94,690,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","39.17","42.78","36.70","39.17","48.47","49.85","47.10","48.47","76,690.30","85,068","66,445","14,111,015","77,085.26","86,048","71,782","14,183,687","24.72","27.59","23.02","24.72","6"
"8","20460","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,581,744","2,582,528","2,581,248","20,653,952","171,056","173,696","167,296","1,368,448","87.79","87.90","87.66","87.79","57,760","57,760","57,760","57,760","4,226.57","4,394","4,078","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","682,225","687,136","679,776","21,831,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","30.05","31.07","29.15","30.05","73.55","75.11","72.54","73.55","24,068.34","25,125","22,950","4,428,575","24,120.34","25,102","23,002","4,438,143","30.82","32.07","29.39","30.82","12"
"9","20460","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,363,280","10,390,912","10,326,144","82,906,240","10,853,488","10,855,680","10,849,792","86,827,904","80.28","80.98","79.72","80.28","3,111,840","3,111,840","3,111,840","3,111,840","2,598,572.61","2,621,122","2,572,585","119,534,340","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,938,839","14,456,096","13,529,600","446,042,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","81.54","82.49","80.86","81.54","94.03","94.51","93.51","94.03","3,790,819.95","3,846,244","3,701,754","697,510,870","3,794,267.46","3,857,334","3,733,038","698,145,213","81.94","83.30","80.62","81.94","12"
"10","20460","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,020,048","11,021,312","11,018,752","88,160,384","8,643,776","8,646,016","8,642,432","69,150,208","83.00","83.34","82.24","83.00","486,944","486,944","486,944","486,944","306,295.26","307,504","305,152","14,089,582","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,143,401","5,190,464","5,137,312","164,588,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","83.00","83.34","82.24","83.00","97.44","97.64","97.25","97.44","307,504.84","308,474","305,364","56,580,890","307,625.26","308,588","306,583","56,603,048","42.42","42.55","42.27","42.42","12"
"11","20460","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,225,120","2,226,688","2,223,872","17,800,960","176,960","181,248","171,904","1,415,680","53.72","53.85","53.58","53.72","82,336","82,336","82,336","82,336","13,311.61","14,015","12,753","612,334","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","739,308","748,864","730,080","23,657,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","39.66","41.67","38.05","39.66","69.29","70.55","67.95","69.29","46,523.35","48,776","44,628","8,560,296","46,655.46","49,017","44,757","8,584,604","41.11","43.19","39.44","41.11","12"
"12","20460","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,280","0","2,816","0","0","0","0","0.99","3.97","0.43","0.99","1,888","1,888","1,888","1,888","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","838","3,360","288","26,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","0.02","0.82","0","0.02","8.10","372.56","0","8.10","0.35","19","0","64","0.50","26","0","92","2.45","127.34","0","2.45","12"
"13","20460","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,120","13,312","9,216","88,960","0","0","0","0","4.81","13.83","3.98","4.81","4,288","4,288","4,288","4,288","60.35","320","0","2,776","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","8,662","13,568","5,568","277,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","40","83.33","2.62","13.83","0","2.62","8.31","44.79","0","8.31","41.76","344","0","7,683","44.57","361","0","8,201","5.34","43.27","0","5.34","10"
"14","20460","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","21,401,024","21,450,752","21,336,704","171,208,192","72,106,640","72,184,960","72,064,256","576,853,120","78.08","78.66","77.40","78.08","5,694,400","5,694,400","5,694,400","5,694,400","3,151,102.41","3,183,357","3,115,180","144,950,711","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","30,094,306","30,620,512","29,578,496","963,017,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","82.06","82.68","81.32","82.06","95.45","95.98","94.90","95.45","5,805,968.40","5,879,518","5,700,449","1,068,298,186","5,809,232.86","5,877,639","5,707,979","1,068,898,847","85.73","86.74","84.23","85.73","12"
"15","20460","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<4>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(35177, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","128,390,768","128,468,352","128,323,328","1,027,126,144","11,615,568","11,641,344","11,574,016","92,924,544","93.50","93.69","93.32","93.50","22,856,928","22,856,928","22,856,928","22,856,928","12,780,653.22","12,804,968","12,751,524","587,910,048","0","128","1","1","128","1","0","CachePreferNone","1","35,177","1","1","35,177","","16","9","15","12","1,881","5,264","1,756","54","56","65,536","4,100","4,224","1,024","0","3,076","46","1,024","13","4,502,656","23","all","0","0","0","84.97","79,932,975","82,422,336","78,110,048","2,557,855,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","36","75","93.50","93.69","93.32","93.50","72.96","73.31","72.55","72.96","27,806,106.65","27,974,682","27,626,766","5,116,323,624","27,836,191.52","28,029,962","27,661,523","5,121,859,240","81.31","81.88","80.80","81.31","9"
"16","20460","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,550,256","23,580,416","23,526,272","188,402,048","16,243,744","16,279,936","16,217,728","129,949,952","88.82","88.97","88.71","88.82","824,320","824,320","824,320","824,320","2,346.98","2,568","2,239","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,019,681","10,045,824","9,994,912","320,629,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","16","33.33","23.34","25.45","22.46","23.34","29.47","29.85","28.82","29.47","277,795.64","305,559","261,909","51,114,397","277,859.53","305,791","263,296","51,126,153","24.01","26.42","22.75","24.01","4"
"17","20460","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,148,928","14,167,168","14,132,096","113,191,424","9,150,880","9,164,288","9,139,200","73,207,040","79.63","79.74","79.53","79.63","538,368","538,368","538,368","538,368","16,628.46","18,968","13,820","764,909","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,824,009","11,880,960","10,758,624","346,368,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","48.19","53.34","41.97","48.19","82.58","85.17","78.42","82.58","346,207.73","400,057","283,114","63,702,222","346,891.43","388,330","289,970","63,828,024","50.37","56.38","42.10","50.37","12"
"18","20460","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,320","3,072","1,536","18,560","0","0","0","0","1.41","2.96","0.93","1.41","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,624","4,160","960","51,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","253.62","0","1.38","4"
"19","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,485,184","2,487,040","2,483,456","19,881,472","183,984","187,648","180,480","1,471,872","88.15","88.33","87.98","88.15","55,744","55,744","55,744","55,744","18,950.59","19,521","18,554","871,727","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","675,795","898,720","621,824","21,625,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","45.90","46.92","45.20","45.90","85.99","92.00","78.55","85.99","16,657.03","17,000","16,413","3,064,894","16,906.98","17,251","16,658","3,110,884","23.74","24.23","23.39","23.74","12"
"20","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,784","4,352","2,048","22,272","0","0","0","0","2.06","3.72","1.52","2.06","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,869","4,000","672","59,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","0.32","3.72","0","0.32","16.55","191.59","0","16.55","5.11","97","0","940","6.50","113","0","1,196","3.73","64.93","0","3.73","12"
"21","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,864,384","4,866,688","4,860,800","38,915,072","4,964,208","4,983,296","4,956,160","39,713,664","86.41","86.60","86.31","86.41","209,344","209,344","209,344","209,344","61,162.57","72,225","56,050","2,813,478","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,943,924","3,082,976","2,910,880","94,205,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","38.65","45.20","35.75","38.65","48.39","49.65","46.65","48.39","71,888.47","79,911","66,170","13,227,478","71,853.70","84,962","66,123","13,221,081","24.27","28.70","22.33","24.27","6"
"22","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,022,512","5,024,896","5,020,672","40,180,096","4,855,216","4,862,592","4,848,000","38,841,728","84.60","84.68","84.52","84.60","214,880","214,880","214,880","214,880","58,451.98","69,143","53,655","2,688,791","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,852,959","2,977,696","2,824,800","91,294,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","37.67","43.82","34.78","37.67","48.29","50.90","46.12","48.29","72,034.99","79,860","66,262","13,254,438","71,996.14","85,196","66,051","13,247,289","25.05","29.65","22.99","25.05","6"
"23","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,672","4,803,456","4,798,720","38,405,376","4,853,248","4,863,360","4,840,064","38,825,984","87.88","88.00","87.74","87.88","202,176","202,176","202,176","202,176","79,868.43","93,420","73,993","3,673,948","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,799,035","2,925,792","2,767,584","89,569,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","38.81","42.23","35.97","38.81","48.34","49.53","46.22","48.34","71,850.12","78,435","66,730","13,220,423","71,826.09","84,539","65,983","13,216,001","20.09","23.65","18.46","20.09","6"
"24","20460","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,902,448","4,903,552","4,900,608","39,219,584","4,824,624","4,835,840","4,817,024","38,596,992","86.96","87.07","86.88","86.96","205,824","205,824","205,824","205,824","62,428.07","68,408","57,457","2,871,691","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,775,675","2,908,864","2,739,808","88,821,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","24","50","38.14","41.51","35.40","38.14","48.36","50.39","46.74","48.36","71,884.44","79,451","66,400","13,226,737","72,268.46","79,937","66,924","13,297,397","24.27","26.85","22.48","24.27","6"
"25","20460","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,544","2,393,088","2,392,064","19,140,352","166,464","168,064","164,864","1,331,712","87.29","87.36","87.22","87.29","53,984","53,984","53,984","53,984","4,001.39","4,146","3,868","184,064","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,756","639,008","631,872","20,280,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","29.90","31.22","29.01","29.90","73.19","74.20","72.27","73.19","22,661","23,850","21,700","4,169,624","22,713","24,177","21,752","4,179,192","30.82","32.81","29.52","30.82","12"
"26","20460","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,406,336","10,489,472","10,356,864","83,250,688","10,911,072","10,914,944","10,907,008","87,288,576","80.07","80.73","79.27","80.07","2,977,248","2,977,248","2,977,248","2,977,248","2,476,525.54","2,495,399","2,453,474","113,920,175","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,534,930","14,078,112","13,184,224","433,117,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","81.50","82.15","80.89","81.50","92.99","93.56","92.25","92.99","3,626,448.83","3,688,092","3,559,868","667,266,585","3,629,710.89","3,682,891","3,571,629","667,866,804","81.81","83.01","80.50","81.81","12"
"27","20460","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,472","10,903,936","10,902,784","87,227,776","8,704,528","8,705,408","8,703,744","69,636,224","74.09","74.10","74.09","74.09","486,944","486,944","486,944","486,944","306,436.54","307,635","305,203","14,096,081","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,902","5,777,248","5,725,440","183,388,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","60.60","60.70","60.21","60.60","97.37","97.64","97.18","97.37","308,333.13","310,094","307,191","56,733,296","308,443.75","309,592","307,297","56,753,650","42.55","42.71","42.39","42.55","12"
"28","20460","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,279,712","2,282,240","2,278,400","18,237,696","187,936","189,952","186,496","1,503,488","55.19","55.30","55.13","55.19","82,304","82,304","82,304","82,304","13,308.70","14,129","12,928","612,200","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","755,076","765,664","745,312","24,162,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","39.94","42.42","38.79","39.94","68.78","70.57","66.67","68.78","46,531.32","48,949","44,716","8,561,763","46,663.53","49,578","45,322","8,586,089","40.85","43.41","39.68","40.85","12"
"29","20460","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","0","0","0","0","1.02","4.20","0.43","1.02","1,920","1,920","1,920","1,920","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","838","3,616","288","26,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","0.02","0.82","0","0.02","8.11","372.86","0","8.11","0.35","19","0","64","0.50","26","0","92","2.41","125.07","0","2.41","12"
"30","20460","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,040","17,408","13,312","120,320","0","0","0","0","6.36","13.87","5.63","6.36","4,384","4,384","4,384","4,384","60.33","320","0","2,775","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","9,646","14,464","6,592","308,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","40","83.33","2.63","13.87","0","2.63","8.31","45.45","0","8.31","41.76","344","0","7,683","44.51","361","0","8,189","5.36","43.46","0","5.36","10"
"31","20460","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","17,038,080","17,090,176","16,976,896","136,304,640","68,546,000","68,572,928","68,528,256","548,368,000","80.74","81.27","80.01","80.74","4,428,096","4,428,096","4,428,096","4,428,096","3,046,063.74","3,068,256","3,027,158","140,118,932","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","27,421,214","28,053,760","27,051,136","877,478,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","48","100","85.34","85.88","84.92","85.34","94.88","95.75","93.87","94.88","5,665,943.66","5,727,416","5,609,766","1,042,533,634","5,669,028.85","5,749,752","5,581,212","1,043,101,308","85.79","87.01","84.46","85.79","12"
"32","20460","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<4>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(35252, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","135,728,048","135,857,408","135,532,160","1,085,824,384","19,283,504","19,453,824","19,055,872","154,268,032","93.58","93.71","93.39","93.58","24,225,792","24,225,792","24,225,792","24,225,792","12,777,937","12,804,710","12,755,700","587,785,102","0","128","1","1","128","1","0","CachePreferNone","1","35,252","1","1","35,252","","16","9","15","12","1,881","5,264","1,756","54","56","65,536","4,100","4,224","1,024","0","3,076","46","1,024","13","4,512,256","23","all","0","0","0","85.15","83,311,235","86,040,192","81,904,544","2,665,959,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","36","75","93.58","93.71","93.39","93.58","73.37","73.64","73.04","73.37","27,847,174.11","28,021,801","27,677,639","5,123,880,036","27,877,115.08","28,060,334","27,732,493","5,129,389,174","81.56","82.09","81.13","81.56","9"
"33","20460","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,769,072","23,790,336","23,748,992","190,152,576","17,130,048","17,146,624","17,097,856","137,040,384","92.29","92.38","92.17","92.29","815,424","815,424","815,424","815,424","2,397.61","2,752","2,243","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,302,669","10,374,656","10,267,584","329,685,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","13,005,180,349","13,005,180,349","13,005,180,349","104,041,442,792","8","0","16","33.33","22.59","25.74","21.33","22.59","29.62","30.08","29.07","29.62","297,051.02","341,505","276,698","54,657,388","297,116.93","328,313","278,800","54,669,516","24.54","27.11","23.02","24.54","4"


==> figsrc/data/bwd_merged_ncu/garden_ours.csv <==
==PROF== Connected to process 28600 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "ours", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.7, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4948047 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 28600
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","28600","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,507,776","12,514,176","12,495,232","100,062,208","9,330,784","9,339,264","9,319,168","74,646,272","70.20","70.25","70.12","70.20","572,384","572,384","572,384","572,384","16,419.67","19,889","11,706","755,305","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,027,739","11,998,560","10,954,528","352,887,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","39.64","43.03","35.57","39.64","82.40","85.51","76.93","82.40","340,242.24","414,915","297,205","62,604,572","340,905.05","394,316","295,101","62,726,529","47.58","55.04","41.19","47.58","12"
"1","28600","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","528","1,024","0","4,224","0","0","0","0","0.85","3.05","0.42","0.85","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,172","4,224","576","37,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.99","0","1.42","4"
"2","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,574,800","2,575,872","2,572,800","20,598,400","191,664","197,888","188,032","1,533,312","88.61","88.84","88.43","88.61","57,504","57,504","57,504","57,504","20,295.67","20,953","20,010","933,601","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","699,086","914,848","643,904","22,370,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","47.53","48.94","47.27","47.53","87.78","92.18","81.96","87.78","17,606.01","18,122","17,506","3,239,506","17,846.52","18,365","17,742","3,283,760","23.71","24.40","23.57","23.71","12"
"3","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","64","384","0","512","1.29","4.01","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","0.33","3.81","0","0.33","16.54","192.97","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.13","71.74","0","4.13","12"
"4","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,328","5,137,664","5,132,416","41,082,624","5,241,248","5,253,888","5,232,256","41,929,984","88.46","88.59","88.36","88.46","215,840","215,840","215,840","215,840","64,428.74","70,833","59,505","2,963,722","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,128,413","3,267,296","3,097,248","100,109,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","38.13","41.58","35.78","38.13","48.43","49.88","46.83","48.43","76,700.96","89,724","71,373","14,112,977","77,043","85,604","71,955","14,175,912","24.94","27.71","23.29","24.94","6"
"5","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,736","5,133,952","5,131,008","41,061,888","5,186,080","5,192,448","5,178,496","41,488,640","88.38","88.44","88.30","88.38","214,848","214,848","214,848","214,848","61,424.39","70,686","52,975","2,825,522","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,008,700","3,135,712","2,980,768","96,278,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","39.24","42.92","34.35","39.24","48.48","50.10","46.29","48.48","76,834.27","84,580","71,580","14,137,506","77,002.89","90,307","68,214","14,168,531","25.14","29.48","22.27","25.14","6"
"6","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,392","5,140,224","5,134,848","41,099,136","5,190,048","5,199,616","5,185,408","41,520,384","88.25","88.36","88.19","88.25","215,328","215,328","215,328","215,328","85,336.13","93,460","80,003","3,925,462","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,989,237","3,119,456","2,959,936","95,655,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","37.54","40.97","35.34","37.54","48.48","50.15","46.89","48.48","76,663.42","89,486","71,320","14,106,069","77,097.11","84,709","71,657","14,185,869","24.99","27.46","23.23","24.99","6"
"7","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,197,200","5,199,104","5,193,728","41,577,600","5,233,248","5,245,056","5,225,728","41,865,984","87.92","88.04","87.83","87.92","218,304","218,304","218,304","218,304","65,575.13","73,479","60,727","3,016,456","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,958,847","3,100,192","2,925,824","94,683,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","39.10","42.71","34.16","39.10","48.45","50.42","46.62","48.45","76,775.85","84,141","71,946","14,126,757","77,050.62","85,058","72,158","14,177,314","24.62","27.18","23.05","24.62","6"
"8","28600","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,571,952","2,572,928","2,571,008","20,575,616","196,944","199,808","194,176","1,575,552","87.45","87.57","87.33","87.45","58,272","58,272","58,272","58,272","4,226.52","4,386","4,072","194,420","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","679,779","683,712","677,408","21,752,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","30.08","31.14","29.16","30.08","73.61","74.75","72.82","73.61","24,068.21","25,175","22,875","4,428,550","24,120.21","25,327","23,152","4,438,118","29.60","31.08","28.41","29.60","12"
"9","28600","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,569,664","10,627,840","10,514,048","84,557,312","10,892,304","10,897,152","10,888,576","87,138,432","80.22","80.99","79.44","80.22","3,114,944","3,114,944","3,114,944","3,114,944","2,598,583.91","2,628,680","2,572,146","119,534,860","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,998,447","14,946,944","13,565,280","447,950,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","81.48","82.38","80.76","81.48","94.01","94.50","93.45","94.01","3,790,772.08","3,859,601","3,708,707","697,502,063","3,794,218.68","3,858,883","3,720,900","698,136,238","81.93","83.33","80.35","81.93","12"
"10","28600","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,080,240","11,082,752","11,077,376","88,641,920","8,640,048","8,641,920","8,636,928","69,120,384","83.02","83.33","82.70","83.02","487,648","487,648","487,648","487,648","306,295.61","307,408","305,133","14,089,598","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,158,376","5,215,136","5,152,480","165,068,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","83.02","83.33","82.70","83.02","97.42","97.60","97.19","97.42","307,504.84","308,838","306,020","56,580,890","307,625.20","308,944","306,313","56,603,036","42.45","42.63","42.27","42.45","12"
"11","28600","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","55,831,744","56,283,776","55,336,064","446,653,952","14,639,776","14,883,712","14,300,416","117,118,208","81.87","82.30","81.63","81.87","9,683,008","9,683,008","9,683,008","9,683,008","8,332,019.72","8,370,221","8,301,643","383,272,907","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,192,448","59,067,136","49,934,592","1,734,158,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","40","83.33","83.55","83.90","83.26","83.55","82.82","83.19","82.59","82.82","11,738,698.64","11,782,166","11,691,922","2,159,920,549","12,109,246.22","12,166,458","12,062,401","2,228,101,305","84.15","84.55","83.83","84.15","10"
"12","28600","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,064,256","23,093,632","23,032,704","184,514,048","16,245,216","16,266,240","16,226,304","129,961,728","89.88","89.99","89.76","89.88","804,736","804,736","804,736","804,736","2,346.93","2,703","2,186","107,959","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,898,258","9,952,480","9,864,736","316,744,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","16","33.33","23.84","26.48","22.91","23.84","29.00","29.48","28.55","29.00","277,780.17","297,023","261,412","51,111,552","277,844.68","313,890","260,422","51,123,422","23.57","26.63","22.10","23.57","4"
"13","28600","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,939,920","12,944,768","12,932,224","103,519,360","9,197,232","9,205,632","9,190,272","73,577,856","83.05","83.10","83.00","83.05","490,400","490,400","490,400","490,400","16,624.39","18,731","12,259","764,722","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,543,604","11,606,912","10,460,960","337,395,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","44.91","50.11","38.77","44.91","83.22","85.78","79.39","83.22","346,223.13","394,978","291,195","63,705,056","346,906.78","384,968","288,211","63,830,847","50.91","56.49","42.30","50.91","12"
"14","28600","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,000","2,816","1,280","16,000","0","0","0","0","1.22","3.32","0.78","1.22","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,539","4,576","832","49,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.05","0","1.43","4"
"15","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,409,536","2,411,008","2,407,296","19,276,288","228,000","228,480","227,584","1,824,000","88.63","88.70","88.55","88.63","54,784","54,784","54,784","54,784","18,940.43","19,537","18,472","871,260","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","656,907","882,624","602,784","21,021,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","47.09","48.14","46.37","47.09","86.36","90.82","80.65","86.36","16,657.70","17,000","16,422","3,065,017","16,898.50","17,245","16,661","3,109,324","24.20","24.70","23.86","24.20","12"
"16","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.52","4.35","0.55","1.52","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","0.33","3.78","0","0.33","16.54","193.55","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.12","71.71","0","4.12","12"
"17","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,960,800","4,964,480","4,958,208","39,686,400","4,897,008","4,905,728","4,890,880","39,176,064","85.30","85.41","85.22","85.30","212,672","212,672","212,672","212,672","61,190.48","70,824","55,946","2,814,762","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,969,604","3,089,280","2,936,032","95,027,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","38.77","42.31","35.96","38.77","48.45","50.25","46.96","48.45","71,742.43","79,423","66,446","13,200,607","71,928.22","84,270","66,228","13,234,793","24.28","28.45","22.36","24.28","6"
"18","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,496","4,805,120","4,799,744","38,419,968","4,851,392","4,865,024","4,843,520","38,811,136","87.94","88.09","87.85","87.94","201,984","201,984","201,984","201,984","58,594.07","68,461","54,095","2,695,327","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,803,136","2,931,328","2,778,176","89,700,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","38.09","44.37","35.39","38.09","48.41","49.96","46.66","48.41","71,985.70","83,821","65,710","13,245,369","72,158.23","84,739","66,789","13,277,114","24.84","29.17","22.99","24.84","6"
"19","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,712,576","5,714,688","5,710,080","45,700,608","4,855,424","4,876,288","4,847,744","38,843,392","76.22","76.39","76.15","76.22","255,136","255,136","255,136","255,136","79,918.59","93,257","74,063","3,676,255","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","3,013,872","3,130,528","2,976,992","96,443,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","38.90","45.66","35.95","38.90","48.46","50.07","46.37","48.46","71,698.90","78,884","66,187","13,192,597","72,014.74","84,707","66,353","13,250,712","23.13","27.21","21.31","23.13","6"
"20","28600","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,797,504","4,800,256","4,794,240","38,380,032","4,828,608","4,834,944","4,820,224","38,628,864","87.69","87.77","87.59","87.69","201,984","201,984","201,984","201,984","62,286.07","68,151","57,397","2,865,159","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,738,689","2,859,488","2,710,976","87,638,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","24","50","38.50","44.79","33.00","38.50","48.35","49.96","46.78","48.35","71,702.67","78,807","66,147","13,193,292","72,106.41","79,390","66,413","13,267,580","25.12","27.66","23.14","25.12","6"
"21","28600","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,904","2,394,112","2,393,088","19,151,232","167,056","170,368","165,120","1,336,448","87.20","87.32","87.11","87.20","54,112","54,112","54,112","54,112","4,001.48","4,194","3,884","184,068","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","634,121","638,368","631,680","20,291,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","30.05","31.27","29.12","30.05","73.15","74.59","71.94","73.15","22,661.68","23,850","21,650","4,169,750","22,712.22","23,977","21,827","4,179,048","31.16","32.89","29.94","31.16","12"
"22","28600","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,578,016","10,634,752","10,473,088","84,624,128","10,866,016","10,868,736","10,864,128","86,928,128","79.98","80.49","79.27","79.98","2,978,304","2,978,304","2,978,304","2,978,304","2,476,448.83","2,499,947","2,450,401","113,916,646","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,562,558","14,233,856","13,295,456","434,001,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","81.40","82.11","80.74","81.40","92.97","93.56","92.09","92.97","3,626,335.72","3,677,043","3,568,409","667,245,772","3,629,598.64","3,696,535","3,569,758","667,846,149","81.80","83.31","80.45","81.80","12"
"23","28600","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,299,424","11,301,120","11,297,280","90,395,392","8,646,624","8,647,808","8,644,992","69,172,992","83.05","83.37","82.73","83.05","487,712","487,712","487,712","487,712","306,436.78","306,943","305,209","14,096,092","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,829,924","5,885,664","5,825,184","186,557,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","48","100","83.05","83.37","82.73","83.05","97.35","97.56","97.09","97.35","308,327.57","309,288","306,732","56,732,272","308,443.46","309,144","307,297","56,753,597","42.52","42.62","42.37","42.52","12"
"24","28600","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","58,647,136","59,304,320","58,185,344","469,177,088","15,780,272","16,190,464","15,418,240","126,242,176","82.05","82.29","81.80","82.05","9,464,672","9,464,672","9,464,672","9,464,672","8,124,995.26","8,155,593","8,103,630","373,749,782","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,374,469","58,866,304","50,175,040","1,739,983,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","40","83.33","83.49","83.75","83.28","83.49","82.90","83.12","82.74","82.90","11,473,678.28","11,514,611","11,440,960","2,111,156,804","11,848,331.40","11,889,949","11,814,503","2,180,092,978","84.08","84.38","83.84","84.08","10"
"25","28600","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,261,216","24,292,608","24,243,968","194,089,728","17,124,160","17,145,600","17,103,744","136,993,280","90.59","90.71","90.51","90.59","840,512","840,512","840,512","840,512","2,397.63","2,526","2,285","110,291","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,422,966","10,496,544","10,393,280","333,534,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","12,358,045,194","12,358,045,194","12,358,045,194","98,864,361,552","8","0","16","33.33","23.79","25.46","23.01","23.79","29.20","29.66","28.72","29.20","297,058.30","322,244","281,573","54,658,728","297,124.52","315,791","283,112","54,670,912","24.26","25.78","23.11","24.26","4"


==> figsrc/data/bwd_merged_time.jsonl <==
{"scene": "garden", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.6781, "stages_ms": {"ComputeSSIMGradient": 0.39831, "ComputeTileRanges": 0.0658, "DensifyPostBackward": 0.00138, "FusedProjectionBackwardOptimizerStep": 0.80693, "ProjectionForward": 0.55656, "RasterizeBackward": 7.49358, "RasterizeForward": 2.32208, "SortRTS": 1.00591}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948181, "vram_used": 1145044992, "vram_tracked": 976674460, "vram_peak_tracked": 1116210908, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588120, "sorting_gauss_idx_2": 39588120, "sorting_keys_1": 39588120, "sorting_keys_2": 39588120, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.7586, "stages_ms": {"ComputeSSIMGradient": 0.40012, "ComputeTileRanges": 0.0657, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.81259, "ProjectionForward": 0.56281, "RasterizeBackward": 9.56902, "RasterizeForward": 2.28011, "SortRTS": 1.03524}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4947729, "vram_used": 1145044992, "vram_tracked": 976675548, "vram_peak_tracked": 1116211996, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588392, "sorting_gauss_idx_2": 39588392, "sorting_keys_1": 39588392, "sorting_keys_2": 39588392, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 13.4173, "stages_ms": {"ComputeSSIMGradient": 0.40145, "ComputeTileRanges": 0.06587, "DensifyPostBackward": 0.00141, "FusedProjectionBackwardOptimizerStep": 0.81404, "ProjectionForward": 0.56321, "RasterizeBackward": 8.18557, "RasterizeForward": 2.33273, "SortRTS": 1.0252}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948255, "vram_used": 1145044992, "vram_tracked": 976675580, "vram_peak_tracked": 1116212028, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588400, "sorting_gauss_idx_2": 39588400, "sorting_keys_1": 39588400, "sorting_keys_2": 39588400, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 12.9227, "stages_ms": {"ComputeSSIMGradient": 0.40223, "ComputeTileRanges": 0.06587, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.8208, "ProjectionForward": 0.5594, "RasterizeBackward": 7.71612, "RasterizeForward": 2.3172, "SortRTS": 1.01211}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948417, "vram_used": 1145044992, "vram_tracked": 976672828, "vram_peak_tracked": 1116209276, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587712, "sorting_gauss_idx_2": 39587712, "sorting_keys_1": 39587712, "sorting_keys_2": 39587712, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 26.7185, "stages_ms": {"ComputeSSIMGradient": 0.40271, "ComputeTileRanges": 0.06997, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.82674, "ProjectionForward": 0.56051, "RasterizeBackward": 21.47191, "RasterizeForward": 2.32965, "SortRTS": 1.02532}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948097, "vram_used": 1795162112, "vram_tracked": 976675196, "vram_peak_tracked": 1116211644, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588304, "sorting_gauss_idx_2": 39588304, "sorting_keys_1": 39588304, "sorting_keys_2": 39588304, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 18.4868, "stages_ms": {"ComputeSSIMGradient": 0.41203, "ComputeTileRanges": 0.07436, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.82303, "ProjectionForward": 0.56292, "RasterizeBackward": 12.56158, "RasterizeForward": 3.00822, "SortRTS": 1.0143}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948203, "vram_used": 1145044992, "vram_tracked": 976677116, "vram_peak_tracked": 1116213564, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588784, "sorting_gauss_idx_2": 39588784, "sorting_keys_1": 39588784, "sorting_keys_2": 39588784, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 12.6031, "stages_ms": {"ComputeSSIMGradient": 0.40077, "ComputeTileRanges": 0.06591, "DensifyPostBackward": 0.00139, "FusedProjectionBackwardOptimizerStep": 0.82162, "ProjectionForward": 0.57874, "RasterizeBackward": 7.35869, "RasterizeForward": 2.32686, "SortRTS": 1.02079}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948657, "vram_used": 1243611136, "vram_tracked": 976674524, "vram_peak_tracked": 1116210972, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588136, "sorting_gauss_idx_2": 39588136, "sorting_keys_1": 39588136, "sorting_keys_2": 39588136, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 30.9904, "stages_ms": {"ComputeSSIMGradient": 0.3991, "ComputeTileRanges": 0.06591, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.81051, "ProjectionForward": 0.55295, "RasterizeBackward": 25.90195, "RasterizeForward": 2.21178, "SortRTS": 1.01769}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948410, "vram_used": 1145044992, "vram_tracked": 976675676, "vram_peak_tracked": 1116212124, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588424, "sorting_gauss_idx_2": 39588424, "sorting_keys_1": 39588424, "sorting_keys_2": 39588424, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 30.1658, "stages_ms": {"ComputeSSIMGradient": 0.4276, "ComputeTileRanges": 0.06612, "DensifyPostBackward": 0.00173, "FusedProjectionBackwardOptimizerStep": 0.80889, "ProjectionForward": 0.56042, "RasterizeBackward": 24.95399, "RasterizeForward": 2.29897, "SortRTS": 1.01704}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948605, "vram_used": 1795162112, "vram_tracked": 976675772, "vram_peak_tracked": 1116212220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588448, "sorting_gauss_idx_2": 39588448, "sorting_keys_1": 39588448, "sorting_keys_2": 39588448, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 9.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.3203, "stages_ms": {"ComputeSSIMGradient": 0.37113, "ComputeTileRanges": 0.06439, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.68024, "ProjectionForward": 0.57731, "RasterizeBackward": 7.27372, "RasterizeForward": 2.33401, "SortRTS": 0.99099}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5525792, "vram_used": 1298137088, "vram_tracked": 1142228972, "vram_peak_tracked": 1272249420, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329816, "sorting_gauss_idx_2": 49329816, "sorting_keys_1": 49329816, "sorting_keys_2": 49329816, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 28.7153, "stages_ms": {"ComputeSSIMGradient": 0.37458, "ComputeTileRanges": 0.06429, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.67638, "ProjectionForward": 0.61909, "RasterizeBackward": 23.73401, "RasterizeForward": 2.2199, "SortRTS": 0.99537}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5522166, "vram_used": 1298137088, "vram_tracked": 1142225164, "vram_peak_tracked": 1272245612, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49328864, "sorting_gauss_idx_2": 49328864, "sorting_keys_1": 49328864, "sorting_keys_2": 49328864, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 28.9567, "stages_ms": {"ComputeSSIMGradient": 0.37528, "ComputeTileRanges": 0.06456, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.67547, "ProjectionForward": 0.5703, "RasterizeBackward": 23.96546, "RasterizeForward": 2.27452, "SortRTS": 1.00069}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5520390, "vram_used": 2141192192, "vram_tracked": 1142227692, "vram_peak_tracked": 1272248140, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329496, "sorting_gauss_idx_2": 49329496, "sorting_keys_1": 49329496, "sorting_keys_2": 49329496, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.1418, "stages_ms": {"ComputeSSIMGradient": 0.37537, "ComputeTileRanges": 0.06447, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.67838, "ProjectionForward": 0.57706, "RasterizeBackward": 9.13031, "RasterizeForward": 2.29609, "SortRTS": 0.9909}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5522443, "vram_used": 1298137088, "vram_tracked": 1142226924, "vram_peak_tracked": 1272247372, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329304, "sorting_gauss_idx_2": 49329304, "sorting_keys_1": 49329304, "sorting_keys_2": 49329304, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 12.8576, "stages_ms": {"ComputeSSIMGradient": 0.37279, "ComputeTileRanges": 0.06442, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.67714, "ProjectionForward": 0.57902, "RasterizeBackward": 7.82335, "RasterizeForward": 2.32276, "SortRTS": 0.98937}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526246, "vram_used": 1298137088, "vram_tracked": 1142223564, "vram_peak_tracked": 1272244012, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49328464, "sorting_gauss_idx_2": 49328464, "sorting_keys_1": 49328464, "sorting_keys_2": 49328464, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 12.5157, "stages_ms": {"ComputeSSIMGradient": 0.37199, "ComputeTileRanges": 0.06462, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.67955, "ProjectionForward": 0.57991, "RasterizeBackward": 7.47863, "RasterizeForward": 2.3203, "SortRTS": 0.99163}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5525443, "vram_used": 1298137088, "vram_tracked": 1142227820, "vram_peak_tracked": 1272248268, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329528, "sorting_gauss_idx_2": 49329528, "sorting_keys_1": 49329528, "sorting_keys_2": 49329528, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 12.6432, "stages_ms": {"ComputeSSIMGradient": 0.37393, "ComputeTileRanges": 0.06449, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.6815, "ProjectionForward": 0.5781, "RasterizeBackward": 7.62343, "RasterizeForward": 2.30435, "SortRTS": 0.98877}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524490, "vram_used": 1415577600, "vram_tracked": 1142229516, "vram_peak_tracked": 1272249964, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329952, "sorting_gauss_idx_2": 49329952, "sorting_keys_1": 49329952, "sorting_keys_2": 49329952, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 30.6942, "stages_ms": {"ComputeSSIMGradient": 0.48548, "ComputeTileRanges": 0.08975, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.79078, "ProjectionForward": 0.86586, "RasterizeBackward": 24.46652, "RasterizeForward": 2.80146, "SortRTS": 1.16199}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526606, "vram_used": 2141192192, "vram_tracked": 1142226060, "vram_peak_tracked": 1272246508, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329088, "sorting_gauss_idx_2": 49329088, "sorting_keys_1": 49329088, "sorting_keys_2": 49329088, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 17.8161, "stages_ms": {"ComputeSSIMGradient": 0.37556, "ComputeTileRanges": 0.06416, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.67976, "ProjectionForward": 0.58636, "RasterizeBackward": 12.06399, "RasterizeForward": 3.00285, "SortRTS": 1.00886}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526386, "vram_used": 1298137088, "vram_tracked": 1142227180, "vram_peak_tracked": 1272247628, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329368, "sorting_gauss_idx_2": 49329368, "sorting_keys_1": 49329368, "sorting_keys_2": 49329368, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1582, "stages_ms": {"ComputeSSIMGradient": 0.38551, "ComputeTileRanges": 0.04741, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.4754, "ProjectionForward": 0.44195, "RasterizeBackward": 5.41313, "RasterizeForward": 1.68653, "SortRTS": 0.67854}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062170, "vram_used": 1098907648, "vram_tracked": 929087348, "vram_peak_tracked": 1060506548, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40615264, "sorting_gauss_idx_2": 40615264, "sorting_keys_1": 40615264, "sorting_keys_2": 40615264, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 22.7381, "stages_ms": {"ComputeSSIMGradient": 0.38957, "ComputeTileRanges": 0.04763, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.47392, "ProjectionForward": 0.43661, "RasterizeBackward": 19.07406, "RasterizeForward": 1.60237, "SortRTS": 0.67981}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062600, "vram_used": 1098907648, "vram_tracked": 929091860, "vram_peak_tracked": 1060511060, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40616392, "sorting_gauss_idx_2": 40616392, "sorting_keys_1": 40616392, "sorting_keys_2": 40616392, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 21.1735, "stages_ms": {"ComputeSSIMGradient": 0.38425, "ComputeTileRanges": 0.04762, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.47385, "ProjectionForward": 0.43698, "RasterizeBackward": 17.47562, "RasterizeForward": 1.64351, "SortRTS": 0.67925}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063034, "vram_used": 1736441856, "vram_tracked": 929084532, "vram_peak_tracked": 1060503732, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40614560, "sorting_gauss_idx_2": 40614560, "sorting_keys_1": 40614560, "sorting_keys_2": 40614560, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.504, "stages_ms": {"ComputeSSIMGradient": 0.38611, "ComputeTileRanges": 0.04728, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.47713, "ProjectionForward": 0.43973, "RasterizeBackward": 6.78977, "RasterizeForward": 1.66138, "SortRTS": 0.67283}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062738, "vram_used": 1098907648, "vram_tracked": 929082644, "vram_peak_tracked": 1060501844, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40614088, "sorting_gauss_idx_2": 40614088, "sorting_keys_1": 40614088, "sorting_keys_2": 40614088, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.5043, "stages_ms": {"ComputeSSIMGradient": 0.38648, "ComputeTileRanges": 0.04719, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.47264, "ProjectionForward": 0.44173, "RasterizeBackward": 5.76377, "RasterizeForward": 1.67915, "SortRTS": 0.68303}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062679, "vram_used": 1098907648, "vram_tracked": 929078708, "vram_peak_tracked": 1060497908, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613104, "sorting_gauss_idx_2": 40613104, "sorting_keys_1": 40613104, "sorting_keys_2": 40613104, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.2656, "stages_ms": {"ComputeSSIMGradient": 0.38643, "ComputeTileRanges": 0.04724, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.47323, "ProjectionForward": 0.44326, "RasterizeBackward": 5.52498, "RasterizeForward": 1.67677, "SortRTS": 0.68393}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062441, "vram_used": 1098907648, "vram_tracked": 929082324, "vram_peak_tracked": 1060501524, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40614008, "sorting_gauss_idx_2": 40614008, "sorting_keys_1": 40614008, "sorting_keys_2": 40614008, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.1374, "stages_ms": {"ComputeSSIMGradient": 0.3895, "ComputeTileRanges": 0.04721, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.47367, "ProjectionForward": 0.43989, "RasterizeBackward": 5.4104, "RasterizeForward": 1.66852, "SortRTS": 0.67769}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063263, "vram_used": 1191182336, "vram_tracked": 929088628, "vram_peak_tracked": 1060507828, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40615584, "sorting_gauss_idx_2": 40615584, "sorting_keys_1": 40615584, "sorting_keys_2": 40615584, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.2, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 18.6508, "stages_ms": {"ComputeSSIMGradient": 0.38525, "ComputeTileRanges": 0.04758, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.47568, "ProjectionForward": 0.44165, "RasterizeBackward": 14.9064, "RasterizeForward": 1.68124, "SortRTS": 0.68022}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062015, "vram_used": 1736441856, "vram_tracked": 929066676, "vram_peak_tracked": 1060485876, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40610096, "sorting_gauss_idx_2": 40610096, "sorting_keys_1": 40610096, "sorting_keys_2": 40610096, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 13.0617, "stages_ms": {"ComputeSSIMGradient": 0.38582, "ComputeTileRanges": 0.04708, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.47279, "ProjectionForward": 0.43832, "RasterizeBackward": 8.89101, "RasterizeForward": 2.11479, "SortRTS": 0.68199}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063862, "vram_used": 1098907648, "vram_tracked": 929066164, "vram_peak_tracked": 1060485364, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40609968, "sorting_gauss_idx_2": 40609968, "sorting_keys_1": 40609968, "sorting_keys_2": 40609968, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.5581, "stages_ms": {"ComputeSSIMGradient": 0.15215, "ComputeTileRanges": 0.0332, "DensifyPostBackward": 0.00136, "FusedProjectionBackwardOptimizerStep": 0.3006, "ProjectionForward": 0.24476, "RasterizeBackward": 2.55967, "RasterizeForward": 0.80914, "SortRTS": 0.4308}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815664, "vram_used": 392167424, "vram_tracked": 320944776, "vram_peak_tracked": 372778408, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566840, "sorting_gauss_idx_2": 12566840, "sorting_keys_1": 12566840, "sorting_keys_2": 12566840, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 10.9271, "stages_ms": {"ComputeSSIMGradient": 0.14992, "ComputeTileRanges": 0.03414, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.29979, "ProjectionForward": 0.24317, "RasterizeBackward": 8.96343, "RasterizeForward": 0.76911, "SortRTS": 0.43664}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815605, "vram_used": 392167424, "vram_tracked": 320942952, "vram_peak_tracked": 372776584, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566384, "sorting_gauss_idx_2": 12566384, "sorting_keys_1": 12566384, "sorting_keys_2": 12566384, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 10.08, "stages_ms": {"ComputeSSIMGradient": 0.15111, "ComputeTileRanges": 0.03382, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.3004, "ProjectionForward": 0.24857, "RasterizeBackward": 8.09424, "RasterizeForward": 0.78565, "SortRTS": 0.43564}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815780, "vram_used": 622854144, "vram_tracked": 320943176, "vram_peak_tracked": 372776808, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566440, "sorting_gauss_idx_2": 12566440, "sorting_keys_1": 12566440, "sorting_keys_2": 12566440, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.2599, "stages_ms": {"ComputeSSIMGradient": 0.15156, "ComputeTileRanges": 0.03278, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.30481, "ProjectionForward": 0.24505, "RasterizeBackward": 3.262, "RasterizeForward": 0.80848, "SortRTS": 0.42738}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815463, "vram_used": 392167424, "vram_tracked": 320943624, "vram_peak_tracked": 372777256, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566552, "sorting_gauss_idx_2": 12566552, "sorting_keys_1": 12566552, "sorting_keys_2": 12566552, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 4.9148, "stages_ms": {"ComputeSSIMGradient": 0.15631, "ComputeTileRanges": 0.03743, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.30858, "ProjectionForward": 0.26406, "RasterizeBackward": 2.86632, "RasterizeForward": 0.8026, "SortRTS": 0.44961}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815599, "vram_used": 392167424, "vram_tracked": 320943592, "vram_peak_tracked": 372777224, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566544, "sorting_gauss_idx_2": 12566544, "sorting_keys_1": 12566544, "sorting_keys_2": 12566544, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 4.6049, "stages_ms": {"ComputeSSIMGradient": 0.15583, "ComputeTileRanges": 0.03297, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.30057, "ProjectionForward": 0.24937, "RasterizeBackward": 2.61553, "RasterizeForward": 0.79084, "SortRTS": 0.4321}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815356, "vram_used": 392167424, "vram_tracked": 320944936, "vram_peak_tracked": 372778568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566880, "sorting_gauss_idx_2": 12566880, "sorting_keys_1": 12566880, "sorting_keys_2": 12566880, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.1395, "stages_ms": {"ComputeSSIMGradient": 0.15208, "ComputeTileRanges": 0.03297, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.30027, "ProjectionForward": 0.24241, "RasterizeBackward": 3.16444, "RasterizeForward": 0.78648, "SortRTS": 0.43248}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815797, "vram_used": 423624704, "vram_tracked": 320944552, "vram_peak_tracked": 372778184, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566784, "sorting_gauss_idx_2": 12566784, "sorting_keys_1": 12566784, "sorting_keys_2": 12566784, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.4, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 8.9881, "stages_ms": {"ComputeSSIMGradient": 0.1519, "ComputeTileRanges": 0.03351, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.29818, "ProjectionForward": 0.24532, "RasterizeBackward": 6.9918, "RasterizeForward": 0.8013, "SortRTS": 0.43681}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815680, "vram_used": 622854144, "vram_tracked": 320944808, "vram_peak_tracked": 372778440, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566848, "sorting_gauss_idx_2": 12566848, "sorting_keys_1": 12566848, "sorting_keys_2": 12566848, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 6.3543, "stages_ms": {"ComputeSSIMGradient": 0.15169, "ComputeTileRanges": 0.03278, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.30198, "ProjectionForward": 0.2435, "RasterizeBackward": 4.14275, "RasterizeForward": 1.00986, "SortRTS": 0.44314}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815712, "vram_used": 392167424, "vram_tracked": 320943816, "vram_peak_tracked": 372777448, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566600, "sorting_gauss_idx_2": 12566600, "sorting_keys_1": 12566600, "sorting_keys_2": 12566600, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.674, "stages_ms": {"ComputeSSIMGradient": 0.15201, "ComputeTileRanges": 0.03955, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.32329, "ProjectionForward": 0.25166, "RasterizeBackward": 3.26349, "RasterizeForward": 1.06623, "SortRTS": 0.54951}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693019, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 3.9, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 13.8602, "stages_ms": {"ComputeSSIMGradient": 0.15549, "ComputeTileRanges": 0.04071, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.31899, "ProjectionForward": 0.25687, "RasterizeBackward": 11.48802, "RasterizeForward": 1.01607, "SortRTS": 0.55128}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693005, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 13.3594, "stages_ms": {"ComputeSSIMGradient": 0.17262, "ComputeTileRanges": 0.03981, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.33713, "ProjectionForward": 0.28435, "RasterizeBackward": 10.81453, "RasterizeForward": 1.09726, "SortRTS": 0.58262}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693066, "vram_used": 706740224, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 6.5692, "stages_ms": {"ComputeSSIMGradient": 0.1505, "ComputeTileRanges": 0.0392, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.32305, "ProjectionForward": 0.28285, "RasterizeBackward": 4.04228, "RasterizeForward": 1.03113, "SortRTS": 0.64387}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693174, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 6.4354, "stages_ms": {"ComputeSSIMGradient": 0.1678, "ComputeTileRanges": 0.03969, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.33468, "ProjectionForward": 0.32789, "RasterizeBackward": 3.76658, "RasterizeForward": 1.17502, "SortRTS": 0.58727}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692965, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.1, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.7389, "stages_ms": {"ComputeSSIMGradient": 0.15113, "ComputeTileRanges": 0.0397, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.32449, "ProjectionForward": 0.25234, "RasterizeBackward": 3.33541, "RasterizeForward": 1.05169, "SortRTS": 0.5544}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693121, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.9727, "stages_ms": {"ComputeSSIMGradient": 0.15804, "ComputeTileRanges": 0.03984, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.32726, "ProjectionForward": 0.26524, "RasterizeBackward": 3.52781, "RasterizeForward": 1.05175, "SortRTS": 0.56737}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693196, "vram_used": 413138944, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 11.5582, "stages_ms": {"ComputeSSIMGradient": 0.15243, "ComputeTileRanges": 0.04068, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.31847, "ProjectionForward": 0.25796, "RasterizeBackward": 9.14195, "RasterizeForward": 1.05361, "SortRTS": 0.56006}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693228, "vram_used": 706740224, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.4, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 7.7686, "stages_ms": {"ComputeSSIMGradient": 0.15151, "ComputeTileRanges": 0.03929, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.32641, "ProjectionForward": 0.25173, "RasterizeBackward": 5.10013, "RasterizeForward": 1.32326, "SortRTS": 0.54772}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692913, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.396, "stages_ms": {"ComputeSSIMGradient": 0.15147, "ComputeTileRanges": 0.04166, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.61999, "ProjectionForward": 0.34713, "RasterizeBackward": 4.24487, "RasterizeForward": 1.31849, "SortRTS": 0.64692}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857658, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 17.9743, "stages_ms": {"ComputeSSIMGradient": 0.15175, "ComputeTileRanges": 0.04463, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.62162, "ProjectionForward": 0.38178, "RasterizeBackward": 14.84684, "RasterizeForward": 1.2429, "SortRTS": 0.64862}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857976, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 17.4205, "stages_ms": {"ComputeSSIMGradient": 0.1514, "ComputeTileRanges": 0.04493, "DensifyPostBackward": 0.00166, "FusedProjectionBackwardOptimizerStep": 0.6265, "ProjectionForward": 0.35294, "RasterizeBackward": 14.30654, "RasterizeForward": 1.27601, "SortRTS": 0.62956}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857935, "vram_used": 916455424, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.9328, "stages_ms": {"ComputeSSIMGradient": 0.16029, "ComputeTileRanges": 0.04122, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.62521, "ProjectionForward": 0.33889, "RasterizeBackward": 5.7424, "RasterizeForward": 1.34689, "SortRTS": 0.64728}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857934, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.2481, "stages_ms": {"ComputeSSIMGradient": 0.16105, "ComputeTileRanges": 0.04128, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.66228, "ProjectionForward": 0.36917, "RasterizeBackward": 4.95878, "RasterizeForward": 1.33576, "SortRTS": 0.69171}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857657, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.5522, "stages_ms": {"ComputeSSIMGradient": 0.15541, "ComputeTileRanges": 0.04165, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.61982, "ProjectionForward": 0.33633, "RasterizeBackward": 4.43876, "RasterizeForward": 1.29989, "SortRTS": 0.63225}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857914, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 7.6754, "stages_ms": {"ComputeSSIMGradient": 0.15074, "ComputeTileRanges": 0.04126, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.62267, "ProjectionForward": 0.40843, "RasterizeBackward": 4.46721, "RasterizeForward": 1.31913, "SortRTS": 0.63808}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858032, "vram_used": 570425344, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 15.6879, "stages_ms": {"ComputeSSIMGradient": 0.15269, "ComputeTileRanges": 0.04492, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.62091, "ProjectionForward": 0.34427, "RasterizeBackward": 12.53035, "RasterizeForward": 1.31584, "SortRTS": 0.64506}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857730, "vram_used": 916455424, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 10.5449, "stages_ms": {"ComputeSSIMGradient": 0.15046, "ComputeTileRanges": 0.04316, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.62571, "ProjectionForward": 0.35876, "RasterizeBackward": 7.01383, "RasterizeForward": 1.69582, "SortRTS": 0.62874}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857680, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.1416, "stages_ms": {"ComputeSSIMGradient": 0.15132, "ComputeTileRanges": 0.03231, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.19269, "ProjectionForward": 0.26316, "RasterizeBackward": 3.0553, "RasterizeForward": 0.97605, "SortRTS": 0.43273}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072204, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 13.0915, "stages_ms": {"ComputeSSIMGradient": 0.151, "ComputeTileRanges": 0.03318, "DensifyPostBackward": 0.00166, "FusedProjectionBackwardOptimizerStep": 0.19255, "ProjectionForward": 0.23332, "RasterizeBackward": 11.01603, "RasterizeForward": 0.99673, "SortRTS": 0.4337}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072248, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 11.0325, "stages_ms": {"ComputeSSIMGradient": 0.15092, "ComputeTileRanges": 0.03296, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.17725, "ProjectionForward": 0.21562, "RasterizeBackward": 9.02368, "RasterizeForward": 0.96851, "SortRTS": 0.43217}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072523, "vram_used": 702545920, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.6743, "stages_ms": {"ComputeSSIMGradient": 0.15252, "ComputeTileRanges": 0.03191, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.17814, "ProjectionForward": 0.21195, "RasterizeBackward": 3.67135, "RasterizeForward": 0.98242, "SortRTS": 0.41722}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072594, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 5.0938, "stages_ms": {"ComputeSSIMGradient": 0.16464, "ComputeTileRanges": 0.03193, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.17881, "ProjectionForward": 0.22869, "RasterizeBackward": 3.08608, "RasterizeForward": 0.96286, "SortRTS": 0.41257}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072049, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.1353, "stages_ms": {"ComputeSSIMGradient": 0.15106, "ComputeTileRanges": 0.03206, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.18234, "ProjectionForward": 0.26544, "RasterizeBackward": 3.06689, "RasterizeForward": 0.96108, "SortRTS": 0.4453}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072213, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.172, "stages_ms": {"ComputeSSIMGradient": 0.15339, "ComputeTileRanges": 0.03193, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.2109, "ProjectionForward": 0.21375, "RasterizeBackward": 3.17633, "RasterizeForward": 0.94588, "SortRTS": 0.41183}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2071832, "vram_used": 432013312, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 9.737, "stages_ms": {"ComputeSSIMGradient": 0.17321, "ComputeTileRanges": 0.03246, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.17776, "ProjectionForward": 0.21084, "RasterizeBackward": 7.73334, "RasterizeForward": 0.9598, "SortRTS": 0.4196}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072138, "vram_used": 702545920, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.6, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 6.8123, "stages_ms": {"ComputeSSIMGradient": 0.15119, "ComputeTileRanges": 0.03183, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.17703, "ProjectionForward": 0.21278, "RasterizeBackward": 4.60267, "RasterizeForward": 1.18186, "SortRTS": 0.42544}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2071771, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 11.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0556, "stages_ms": {"ComputeSSIMGradient": 0.2, "ComputeTileRanges": 0.05202, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.76245, "ProjectionForward": 0.48886, "RasterizeBackward": 5.09112, "RasterizeForward": 1.58529, "SortRTS": 0.85228}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661338, "vram_used": 905969664, "vram_tracked": 793096232, "vram_peak_tracked": 861516584, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319488, "sorting_gauss_idx_2": 34319488, "sorting_keys_1": 34319488, "sorting_keys_2": 34319488, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.274, "stages_ms": {"ComputeSSIMGradient": 0.19825, "ComputeTileRanges": 0.05589, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.73699, "ProjectionForward": 0.48866, "RasterizeBackward": 17.36097, "RasterizeForward": 1.52749, "SortRTS": 0.87481}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661087, "vram_used": 905969664, "vram_tracked": 793097896, "vram_peak_tracked": 861518248, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319904, "sorting_gauss_idx_2": 34319904, "sorting_keys_1": 34319904, "sorting_keys_2": 34319904, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.5882, "stages_ms": {"ComputeSSIMGradient": 0.19975, "ComputeTileRanges": 0.05587, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.74455, "ProjectionForward": 0.49063, "RasterizeBackward": 16.6432, "RasterizeForward": 1.55387, "SortRTS": 0.86433}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660883, "vram_used": 1484783616, "vram_tracked": 793094248, "vram_peak_tracked": 861514600, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34318992, "sorting_gauss_idx_2": 34318992, "sorting_keys_1": 34318992, "sorting_keys_2": 34318992, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.6059, "stages_ms": {"ComputeSSIMGradient": 0.19995, "ComputeTileRanges": 0.05739, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.75323, "ProjectionForward": 0.50871, "RasterizeBackward": 6.60939, "RasterizeForward": 1.59606, "SortRTS": 0.85265}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661161, "vram_used": 905969664, "vram_tracked": 793095112, "vram_peak_tracked": 861515464, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319208, "sorting_gauss_idx_2": 34319208, "sorting_keys_1": 34319208, "sorting_keys_2": 34319208, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.8948, "stages_ms": {"ComputeSSIMGradient": 0.23474, "ComputeTileRanges": 0.05211, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.73724, "ProjectionForward": 0.55736, "RasterizeBackward": 5.78927, "RasterizeForward": 1.62413, "SortRTS": 0.87116}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660344, "vram_used": 905969664, "vram_tracked": 793096904, "vram_peak_tracked": 861517256, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319656, "sorting_gauss_idx_2": 34319656, "sorting_keys_1": 34319656, "sorting_keys_2": 34319656, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.3079, "stages_ms": {"ComputeSSIMGradient": 0.21468, "ComputeTileRanges": 0.05198, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.74084, "ProjectionForward": 0.5104, "RasterizeBackward": 5.32366, "RasterizeForward": 1.59503, "SortRTS": 0.84667}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660750, "vram_used": 905969664, "vram_tracked": 793097160, "vram_peak_tracked": 861517512, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319720, "sorting_gauss_idx_2": 34319720, "sorting_keys_1": 34319720, "sorting_keys_2": 34319720, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.6904, "stages_ms": {"ComputeSSIMGradient": 0.20141, "ComputeTileRanges": 0.05275, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.73814, "ProjectionForward": 0.47584, "RasterizeBackward": 6.80181, "RasterizeForward": 1.54744, "SortRTS": 0.84774}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660328, "vram_used": 991952896, "vram_tracked": 793098056, "vram_peak_tracked": 861518408, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319944, "sorting_gauss_idx_2": 34319944, "sorting_keys_1": 34319944, "sorting_keys_2": 34319944, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 18.6191, "stages_ms": {"ComputeSSIMGradient": 0.19937, "ComputeTileRanges": 0.0558, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.75828, "ProjectionForward": 0.47797, "RasterizeBackward": 14.63797, "RasterizeForward": 1.58764, "SortRTS": 0.86755}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660923, "vram_used": 1484783616, "vram_tracked": 793095112, "vram_peak_tracked": 861515464, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319208, "sorting_gauss_idx_2": 34319208, "sorting_keys_1": 34319208, "sorting_keys_2": 34319208, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 12.652, "stages_ms": {"ComputeSSIMGradient": 0.19907, "ComputeTileRanges": 0.05341, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.7508, "ProjectionForward": 0.50743, "RasterizeBackward": 8.21293, "RasterizeForward": 2.04788, "SortRTS": 0.85175}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660565, "vram_used": 905969664, "vram_tracked": 793095784, "vram_peak_tracked": 861516136, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319376, "sorting_gauss_idx_2": 34319376, "sorting_keys_1": 34319376, "sorting_keys_2": 34319376, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 9.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.7278, "stages_ms": {"ComputeSSIMGradient": 0.20029, "ComputeTileRanges": 0.05588, "DensifyPostBackward": 0.00137, "FusedProjectionBackwardOptimizerStep": 0.82073, "ProjectionForward": 0.57457, "RasterizeBackward": 4.56488, "RasterizeForward": 1.52077, "SortRTS": 0.96589}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5736124, "vram_used": 799014912, "vram_tracked": 686933240, "vram_peak_tracked": 755360760, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585248, "sorting_gauss_idx_2": 33585248, "sorting_keys_1": 33585248, "sorting_keys_2": 33585248, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.0256, "stages_ms": {"ComputeSSIMGradient": 0.20009, "ComputeTileRanges": 0.06005, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.78902, "ProjectionForward": 0.57725, "RasterizeBackward": 16.95307, "RasterizeForward": 1.43583, "SortRTS": 0.98107}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735803, "vram_used": 799014912, "vram_tracked": 686932216, "vram_peak_tracked": 755359736, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33584992, "sorting_gauss_idx_2": 33584992, "sorting_keys_1": 33584992, "sorting_keys_2": 33584992, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.3731, "stages_ms": {"ComputeSSIMGradient": 0.19916, "ComputeTileRanges": 0.06045, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.79254, "ProjectionForward": 0.52566, "RasterizeBackward": 14.32238, "RasterizeForward": 1.47108, "SortRTS": 0.97464}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735625, "vram_used": 1293942784, "vram_tracked": 686932664, "vram_peak_tracked": 755360184, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585104, "sorting_gauss_idx_2": 33585104, "sorting_keys_1": 33585104, "sorting_keys_2": 33585104, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.1557, "stages_ms": {"ComputeSSIMGradient": 0.19911, "ComputeTileRanges": 0.05629, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.82348, "ProjectionForward": 0.59455, "RasterizeBackward": 5.95744, "RasterizeForward": 1.50012, "SortRTS": 1.00096}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735278, "vram_used": 799014912, "vram_tracked": 686933624, "vram_peak_tracked": 755361144, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585344, "sorting_gauss_idx_2": 33585344, "sorting_keys_1": 33585344, "sorting_keys_2": 33585344, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.4128, "stages_ms": {"ComputeSSIMGradient": 0.2088, "ComputeTileRanges": 0.05577, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.81564, "ProjectionForward": 0.63683, "RasterizeBackward": 5.13281, "RasterizeForward": 1.54285, "SortRTS": 0.99643}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735948, "vram_used": 799014912, "vram_tracked": 686932408, "vram_peak_tracked": 755359928, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585040, "sorting_gauss_idx_2": 33585040, "sorting_keys_1": 33585040, "sorting_keys_2": 33585040, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.8221, "stages_ms": {"ComputeSSIMGradient": 0.20716, "ComputeTileRanges": 0.05905, "DensifyPostBackward": 0.00141, "FusedProjectionBackwardOptimizerStep": 0.79236, "ProjectionForward": 0.53825, "RasterizeBackward": 4.71804, "RasterizeForward": 1.52584, "SortRTS": 0.96004}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735804, "vram_used": 799014912, "vram_tracked": 686932888, "vram_peak_tracked": 755360408, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585160, "sorting_gauss_idx_2": 33585160, "sorting_keys_1": 33585160, "sorting_keys_2": 33585160, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.8533, "stages_ms": {"ComputeSSIMGradient": 0.19901, "ComputeTileRanges": 0.05616, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.81164, "ProjectionForward": 0.53633, "RasterizeBackward": 5.8051, "RasterizeForward": 1.45378, "SortRTS": 0.9701}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735642, "vram_used": 870318080, "vram_tracked": 686934104, "vram_peak_tracked": 755361624, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585464, "sorting_gauss_idx_2": 33585464, "sorting_keys_1": 33585464, "sorting_keys_2": 33585464, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 16.6616, "stages_ms": {"ComputeSSIMGradient": 0.20064, "ComputeTileRanges": 0.05926, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.79199, "ProjectionForward": 0.53874, "RasterizeBackward": 12.52801, "RasterizeForward": 1.525, "SortRTS": 0.99256}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735466, "vram_used": 1293942784, "vram_tracked": 686933784, "vram_peak_tracked": 755361304, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585384, "sorting_gauss_idx_2": 33585384, "sorting_keys_1": 33585384, "sorting_keys_2": 33585384, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 11.723, "stages_ms": {"ComputeSSIMGradient": 0.20765, "ComputeTileRanges": 0.05701, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.81551, "ProjectionForward": 0.52732, "RasterizeBackward": 7.19458, "RasterizeForward": 1.9107, "SortRTS": 0.98762}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735935, "vram_used": 799014912, "vram_tracked": 686933880, "vram_peak_tracked": 755361400, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585408, "sorting_gauss_idx_2": 33585408, "sorting_keys_1": 33585408, "sorting_keys_2": 33585408, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 12.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9259, "stages_ms": {"ComputeSSIMGradient": 0.21213, "ComputeTileRanges": 0.04604, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.53456, "ProjectionForward": 0.41235, "RasterizeBackward": 4.55806, "RasterizeForward": 1.44832, "SortRTS": 0.68041}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933138, "vram_used": 773849088, "vram_tracked": 671766732, "vram_peak_tracked": 740019692, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099184, "sorting_gauss_idx_2": 29099184, "sorting_keys_1": 29099184, "sorting_keys_2": 29099184, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 19.2293, "stages_ms": {"ComputeSSIMGradient": 0.20759, "ComputeTileRanges": 0.04664, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.53188, "ProjectionForward": 0.41706, "RasterizeBackward": 15.94345, "RasterizeForward": 1.36293, "SortRTS": 0.68412}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933762, "vram_used": 773849088, "vram_tracked": 671762700, "vram_peak_tracked": 740015660, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098176, "sorting_gauss_idx_2": 29098176, "sorting_keys_1": 29098176, "sorting_keys_2": 29098176, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 17.8899, "stages_ms": {"ComputeSSIMGradient": 0.20864, "ComputeTileRanges": 0.04631, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.56891, "ProjectionForward": 0.46358, "RasterizeBackward": 14.44316, "RasterizeForward": 1.42593, "SortRTS": 0.69942}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933230, "vram_used": 1193279488, "vram_tracked": 671764620, "vram_peak_tracked": 740017580, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098656, "sorting_gauss_idx_2": 29098656, "sorting_keys_1": 29098656, "sorting_keys_2": 29098656, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.2074, "stages_ms": {"ComputeSSIMGradient": 0.19825, "ComputeTileRanges": 0.04611, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.53429, "ProjectionForward": 0.43837, "RasterizeBackward": 5.85828, "RasterizeForward": 1.4098, "SortRTS": 0.68606}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933535, "vram_used": 773849088, "vram_tracked": 671765004, "vram_peak_tracked": 740017964, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098752, "sorting_gauss_idx_2": 29098752, "sorting_keys_1": 29098752, "sorting_keys_2": 29098752, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.5076, "stages_ms": {"ComputeSSIMGradient": 0.20675, "ComputeTileRanges": 0.04648, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.52516, "ProjectionForward": 0.41313, "RasterizeBackward": 5.14785, "RasterizeForward": 1.43774, "SortRTS": 0.694}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933537, "vram_used": 773849088, "vram_tracked": 671768780, "vram_peak_tracked": 740021740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099696, "sorting_gauss_idx_2": 29099696, "sorting_keys_1": 29099696, "sorting_keys_2": 29099696, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.2747, "stages_ms": {"ComputeSSIMGradient": 0.23057, "ComputeTileRanges": 0.04585, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.54566, "ProjectionForward": 0.4644, "RasterizeBackward": 4.82774, "RasterizeForward": 1.44147, "SortRTS": 0.68585}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933323, "vram_used": 773849088, "vram_tracked": 671764236, "vram_peak_tracked": 740017196, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098560, "sorting_gauss_idx_2": 29098560, "sorting_keys_1": 29098560, "sorting_keys_2": 29098560, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.5085, "stages_ms": {"ComputeSSIMGradient": 0.20361, "ComputeTileRanges": 0.04598, "DensifyPostBackward": 0.00136, "FusedProjectionBackwardOptimizerStep": 0.52962, "ProjectionForward": 0.39141, "RasterizeBackward": 5.26353, "RasterizeForward": 1.37847, "SortRTS": 0.66719}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933852, "vram_used": 845152256, "vram_tracked": 671764844, "vram_peak_tracked": 740017804, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098712, "sorting_gauss_idx_2": 29098712, "sorting_keys_1": 29098712, "sorting_keys_2": 29098712, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 15.6345, "stages_ms": {"ComputeSSIMGradient": 0.19846, "ComputeTileRanges": 0.04678, "DensifyPostBackward": 0.00164, "FusedProjectionBackwardOptimizerStep": 0.52151, "ProjectionForward": 0.39257, "RasterizeBackward": 12.34983, "RasterizeForward": 1.41423, "SortRTS": 0.67952}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933437, "vram_used": 1193279488, "vram_tracked": 671766508, "vram_peak_tracked": 740019468, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099128, "sorting_gauss_idx_2": 29099128, "sorting_keys_1": 29099128, "sorting_keys_2": 29099128, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 11.5048, "stages_ms": {"ComputeSSIMGradient": 0.19856, "ComputeTileRanges": 0.0458, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.53964, "ProjectionForward": 0.47178, "RasterizeBackward": 7.72603, "RasterizeForward": 1.81059, "SortRTS": 0.68059}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933553, "vram_used": 773849088, "vram_tracked": 671766796, "vram_peak_tracked": 740019756, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099200, "sorting_gauss_idx_2": 29099200, "sorting_keys_1": 29099200, "sorting_keys_2": 29099200, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 8.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.6146, "stages_ms": {"ComputeSSIMGradient": 0.20509, "ComputeTileRanges": 0.04938, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.49877, "ProjectionForward": 0.41143, "RasterizeBackward": 4.2093, "RasterizeForward": 1.42205, "SortRTS": 0.77972}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3070810, "vram_used": 568328192, "vram_tracked": 471481976, "vram_peak_tracked": 539832440, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063824, "sorting_gauss_idx_2": 20063824, "sorting_keys_1": 20063824, "sorting_keys_2": 20063824, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 18.2871, "stages_ms": {"ComputeSSIMGradient": 0.20969, "ComputeTileRanges": 0.05078, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.49908, "ProjectionForward": 0.42356, "RasterizeBackward": 14.99013, "RasterizeForward": 1.33638, "SortRTS": 0.7454}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071663, "vram_used": 568328192, "vram_tracked": 471482520, "vram_peak_tracked": 539832984, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063960, "sorting_gauss_idx_2": 20063960, "sorting_keys_1": 20063960, "sorting_keys_2": 20063960, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 16.7563, "stages_ms": {"ComputeSSIMGradient": 0.20632, "ComputeTileRanges": 0.05066, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.49574, "ProjectionForward": 0.43546, "RasterizeBackward": 13.38537, "RasterizeForward": 1.40131, "SortRTS": 0.74819}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072039, "vram_used": 1044381696, "vram_tracked": 471482328, "vram_peak_tracked": 539832792, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063912, "sorting_gauss_idx_2": 20063912, "sorting_keys_1": 20063912, "sorting_keys_2": 20063912, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.1, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.7017, "stages_ms": {"ComputeSSIMGradient": 0.20103, "ComputeTileRanges": 0.04915, "DensifyPostBackward": 0.00139, "FusedProjectionBackwardOptimizerStep": 0.52078, "ProjectionForward": 0.40112, "RasterizeBackward": 5.34128, "RasterizeForward": 1.38461, "SortRTS": 0.77214}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071741, "vram_used": 568328192, "vram_tracked": 471481336, "vram_peak_tracked": 539831800, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063664, "sorting_gauss_idx_2": 20063664, "sorting_keys_1": 20063664, "sorting_keys_2": 20063664, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.9662, "stages_ms": {"ComputeSSIMGradient": 0.19952, "ComputeTileRanges": 0.04934, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.49351, "ProjectionForward": 0.41807, "RasterizeBackward": 4.61415, "RasterizeForward": 1.36624, "SortRTS": 0.79621}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071284, "vram_used": 568328192, "vram_tracked": 471482104, "vram_peak_tracked": 539832568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063856, "sorting_gauss_idx_2": 20063856, "sorting_keys_1": 20063856, "sorting_keys_2": 20063856, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.6777, "stages_ms": {"ComputeSSIMGradient": 0.2264, "ComputeTileRanges": 0.04943, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.49853, "ProjectionForward": 0.39323, "RasterizeBackward": 4.37799, "RasterizeForward": 1.36643, "SortRTS": 0.73824}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072061, "vram_used": 568328192, "vram_tracked": 471481752, "vram_peak_tracked": 539832216, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063768, "sorting_gauss_idx_2": 20063768, "sorting_keys_1": 20063768, "sorting_keys_2": 20063768, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.6681, "stages_ms": {"ComputeSSIMGradient": 0.21222, "ComputeTileRanges": 0.04954, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.49807, "ProjectionForward": 0.41846, "RasterizeBackward": 5.38932, "RasterizeForward": 1.33734, "SortRTS": 0.73516}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071512, "vram_used": 616562688, "vram_tracked": 471480632, "vram_peak_tracked": 539831096, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063488, "sorting_gauss_idx_2": 20063488, "sorting_keys_1": 20063488, "sorting_keys_2": 20063488, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 14.7574, "stages_ms": {"ComputeSSIMGradient": 0.19839, "ComputeTileRanges": 0.0509, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.51106, "ProjectionForward": 0.4147, "RasterizeBackward": 11.42813, "RasterizeForward": 1.38219, "SortRTS": 0.74072}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072438, "vram_used": 1044381696, "vram_tracked": 471482648, "vram_peak_tracked": 539833112, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063992, "sorting_gauss_idx_2": 20063992, "sorting_keys_1": 20063992, "sorting_keys_2": 20063992, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 10.2683, "stages_ms": {"ComputeSSIMGradient": 0.2185, "ComputeTileRanges": 0.04966, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.49655, "ProjectionForward": 0.38994, "RasterizeBackward": 6.6107, "RasterizeForward": 1.73601, "SortRTS": 0.73852}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072134, "vram_used": 568328192, "vram_tracked": 471482392, "vram_peak_tracked": 539832856, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063928, "sorting_gauss_idx_2": 20063928, "sorting_keys_1": 20063928, "sorting_keys_2": 20063928, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 2.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.0029, "stages_ms": {"ComputeSSIMGradient": 0.20117, "ComputeTileRanges": 0.04894, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.51835, "ProjectionForward": 0.37554, "RasterizeBackward": 4.61612, "RasterizeForward": 1.49421, "SortRTS": 0.71977}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317104, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 19.006, "stages_ms": {"ComputeSSIMGradient": 0.1976, "ComputeTileRanges": 0.04931, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.5155, "ProjectionForward": 0.37367, "RasterizeBackward": 15.6943, "RasterizeForward": 1.43214, "SortRTS": 0.71073}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316726, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.249, "stages_ms": {"ComputeSSIMGradient": 0.20001, "ComputeTileRanges": 0.04974, "DensifyPostBackward": 0.00171, "FusedProjectionBackwardOptimizerStep": 0.51566, "ProjectionForward": 0.37828, "RasterizeBackward": 14.88484, "RasterizeForward": 1.47109, "SortRTS": 0.71762}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317317, "vram_used": 987758592, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.3096, "stages_ms": {"ComputeSSIMGradient": 0.19967, "ComputeTileRanges": 0.04896, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.51661, "ProjectionForward": 0.37984, "RasterizeBackward": 5.9245, "RasterizeForward": 1.48963, "SortRTS": 0.71614}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317329, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.4642, "stages_ms": {"ComputeSSIMGradient": 0.20034, "ComputeTileRanges": 0.04869, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.54072, "ProjectionForward": 0.40645, "RasterizeBackward": 5.04265, "RasterizeForward": 1.48742, "SortRTS": 0.70687}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3318314, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.1584, "stages_ms": {"ComputeSSIMGradient": 0.22254, "ComputeTileRanges": 0.04862, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.51632, "ProjectionForward": 0.41709, "RasterizeBackward": 4.74426, "RasterizeForward": 1.47862, "SortRTS": 0.70117}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316553, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.3659, "stages_ms": {"ComputeSSIMGradient": 0.20017, "ComputeTileRanges": 0.04879, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.51847, "ProjectionForward": 0.43139, "RasterizeBackward": 4.92181, "RasterizeForward": 1.48005, "SortRTS": 0.73091}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317404, "vram_used": 597688320, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 16.559, "stages_ms": {"ComputeSSIMGradient": 0.19889, "ComputeTileRanges": 0.0495, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.51592, "ProjectionForward": 0.38311, "RasterizeBackward": 13.16814, "RasterizeForward": 1.4921, "SortRTS": 0.71707}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315974, "vram_used": 987758592, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 11.1668, "stages_ms": {"ComputeSSIMGradient": 0.21007, "ComputeTileRanges": 0.04854, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.51966, "ProjectionForward": 0.44358, "RasterizeBackward": 7.31046, "RasterizeForward": 1.8881, "SortRTS": 0.71685}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316254, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 12.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1968, "stages_ms": {"ComputeSSIMGradient": 0.21081, "ComputeTileRanges": 0.04921, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.81011, "ProjectionForward": 0.54543, "RasterizeBackward": 5.14521, "RasterizeForward": 1.57223, "SortRTS": 0.83937}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752234, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.34, "stages_ms": {"ComputeSSIMGradient": 0.19798, "ComputeTileRanges": 0.05429, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.84129, "ProjectionForward": 0.52365, "RasterizeBackward": 17.3681, "RasterizeForward": 1.49392, "SortRTS": 0.82815}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752392, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.9337, "stages_ms": {"ComputeSSIMGradient": 0.19859, "ComputeTileRanges": 0.0547, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.81115, "ProjectionForward": 0.52816, "RasterizeBackward": 16.85967, "RasterizeForward": 1.57747, "SortRTS": 0.86849}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751675, "vram_used": 1442840576, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 11.5586, "stages_ms": {"ComputeSSIMGradient": 0.20957, "ComputeTileRanges": 0.05923, "DensifyPostBackward": 0.00139, "FusedProjectionBackwardOptimizerStep": 0.89739, "ProjectionForward": 0.59008, "RasterizeBackward": 7.25536, "RasterizeForward": 1.67741, "SortRTS": 0.84385}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752497, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.8664, "stages_ms": {"ComputeSSIMGradient": 0.21319, "ComputeTileRanges": 0.07016, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.81108, "ProjectionForward": 0.52266, "RasterizeBackward": 5.79397, "RasterizeForward": 1.59115, "SortRTS": 0.84026}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751785, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.4389, "stages_ms": {"ComputeSSIMGradient": 0.19872, "ComputeTileRanges": 0.04956, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.82989, "ProjectionForward": 0.55312, "RasterizeBackward": 5.41686, "RasterizeForward": 1.54662, "SortRTS": 0.81868}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752055, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.1625, "stages_ms": {"ComputeSSIMGradient": 0.19882, "ComputeTileRanges": 0.05028, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.83449, "ProjectionForward": 0.57217, "RasterizeBackward": 6.14603, "RasterizeForward": 1.52658, "SortRTS": 0.81022}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752015, "vram_used": 1050673152, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 20.0786, "stages_ms": {"ComputeSSIMGradient": 0.20977, "ComputeTileRanges": 0.0537, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.84239, "ProjectionForward": 0.53042, "RasterizeBackward": 15.81806, "RasterizeForward": 1.67307, "SortRTS": 0.91849}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752036, "vram_used": 1442840576, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 12.8472, "stages_ms": {"ComputeSSIMGradient": 0.19933, "ComputeTileRanges": 0.05242, "DensifyPostBackward": 0.00166, "FusedProjectionBackwardOptimizerStep": 0.81239, "ProjectionForward": 0.52008, "RasterizeBackward": 8.39936, "RasterizeForward": 2.01477, "SortRTS": 0.82062}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752327, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 10.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.1739, "stages_ms": {"ComputeSSIMGradient": 0.22661, "ComputeTileRanges": 0.06203, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.71418, "ProjectionForward": 0.79004, "RasterizeBackward": 5.5017, "RasterizeForward": 1.82228, "SortRTS": 1.03057}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989296, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 27.7158, "stages_ms": {"ComputeSSIMGradient": 0.21753, "ComputeTileRanges": 0.06004, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.79773, "ProjectionForward": 0.8639, "RasterizeBackward": 22.58369, "RasterizeForward": 1.97535, "SortRTS": 1.18769}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990040, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.9048, "stages_ms": {"ComputeSSIMGradient": 0.21774, "ComputeTileRanges": 0.06166, "DensifyPostBackward": 0.00175, "FusedProjectionBackwardOptimizerStep": 0.6748, "ProjectionForward": 0.56526, "RasterizeBackward": 16.56688, "RasterizeForward": 1.77619, "SortRTS": 1.01562}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989870, "vram_used": 1398800384, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 11.0642, "stages_ms": {"ComputeSSIMGradient": 0.21809, "ComputeTileRanges": 0.05944, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.67461, "ProjectionForward": 0.56748, "RasterizeBackward": 6.73763, "RasterizeForward": 1.78394, "SortRTS": 0.99967}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989131, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 10.2096, "stages_ms": {"ComputeSSIMGradient": 0.21884, "ComputeTileRanges": 0.05956, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.69452, "ProjectionForward": 0.56155, "RasterizeBackward": 5.8192, "RasterizeForward": 1.82695, "SortRTS": 1.0031}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990447, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.9491, "stages_ms": {"ComputeSSIMGradient": 0.21941, "ComputeTileRanges": 0.05983, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.67347, "ProjectionForward": 0.59598, "RasterizeBackward": 5.58105, "RasterizeForward": 1.79597, "SortRTS": 1.00034}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989863, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.7526, "stages_ms": {"ComputeSSIMGradient": 0.22004, "ComputeTileRanges": 0.05952, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.6767, "ProjectionForward": 0.56414, "RasterizeBackward": 6.44362, "RasterizeForward": 1.76267, "SortRTS": 1.00035}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989204, "vram_used": 819986432, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 18.9721, "stages_ms": {"ComputeSSIMGradient": 0.21778, "ComputeTileRanges": 0.06133, "DensifyPostBackward": 0.00164, "FusedProjectionBackwardOptimizerStep": 0.67243, "ProjectionForward": 0.57273, "RasterizeBackward": 14.57724, "RasterizeForward": 1.83131, "SortRTS": 1.01222}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4988921, "vram_used": 1398800384, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 13.2709, "stages_ms": {"ComputeSSIMGradient": 0.21811, "ComputeTileRanges": 0.05986, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.67221, "ProjectionForward": 0.5684, "RasterizeBackward": 8.42148, "RasterizeForward": 2.2961, "SortRTS": 1.00723}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990208, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 10.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1194, "stages_ms": {"ComputeSSIMGradient": 0.19917, "ComputeTileRanges": 0.05466, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.79704, "ProjectionForward": 0.52432, "RasterizeBackward": 4.95117, "RasterizeForward": 1.59051, "SortRTS": 0.98263}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662815, "vram_used": 788529152, "vram_tracked": 682781772, "vram_peak_tracked": 751174380, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546488, "sorting_gauss_idx_2": 30546488, "sorting_keys_1": 30546488, "sorting_keys_2": 30546488, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.9899, "stages_ms": {"ComputeSSIMGradient": 0.19988, "ComputeTileRanges": 0.06002, "DensifyPostBackward": 0.00175, "FusedProjectionBackwardOptimizerStep": 0.8103, "ProjectionForward": 0.54752, "RasterizeBackward": 17.78736, "RasterizeForward": 1.58403, "SortRTS": 0.97214}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662658, "vram_used": 788529152, "vram_tracked": 682780268, "vram_peak_tracked": 751172876, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546112, "sorting_gauss_idx_2": 30546112, "sorting_keys_1": 30546112, "sorting_keys_2": 30546112, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 19.9874, "stages_ms": {"ComputeSSIMGradient": 0.19906, "ComputeTileRanges": 0.06007, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.79671, "ProjectionForward": 0.52343, "RasterizeBackward": 15.81405, "RasterizeForward": 1.55669, "SortRTS": 1.00773}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662493, "vram_used": 1325400064, "vram_tracked": 682782476, "vram_peak_tracked": 751175084, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546664, "sorting_gauss_idx_2": 30546664, "sorting_keys_1": 30546664, "sorting_keys_2": 30546664, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.4366, "stages_ms": {"ComputeSSIMGradient": 0.19851, "ComputeTileRanges": 0.05524, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.79257, "ProjectionForward": 0.52445, "RasterizeBackward": 6.27851, "RasterizeForward": 1.59975, "SortRTS": 0.9662}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661984, "vram_used": 788529152, "vram_tracked": 682783500, "vram_peak_tracked": 751176108, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546920, "sorting_gauss_idx_2": 30546920, "sorting_keys_1": 30546920, "sorting_keys_2": 30546920, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.775, "stages_ms": {"ComputeSSIMGradient": 0.21099, "ComputeTileRanges": 0.05465, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.82798, "ProjectionForward": 0.57235, "RasterizeBackward": 5.48416, "RasterizeForward": 1.61912, "SortRTS": 0.98428}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662832, "vram_used": 788529152, "vram_tracked": 682781900, "vram_peak_tracked": 751174508, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546520, "sorting_gauss_idx_2": 30546520, "sorting_keys_1": 30546520, "sorting_keys_2": 30546520, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.217, "stages_ms": {"ComputeSSIMGradient": 0.19912, "ComputeTileRanges": 0.05457, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.81165, "ProjectionForward": 0.52407, "RasterizeBackward": 5.07947, "RasterizeForward": 1.57934, "SortRTS": 0.94905}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661983, "vram_used": 788529152, "vram_tracked": 682780396, "vram_peak_tracked": 751173004, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546144, "sorting_gauss_idx_2": 30546144, "sorting_keys_1": 30546144, "sorting_keys_2": 30546144, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.9799, "stages_ms": {"ComputeSSIMGradient": 0.19914, "ComputeTileRanges": 0.05499, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.79612, "ProjectionForward": 0.521, "RasterizeBackward": 5.83988, "RasterizeForward": 1.58758, "SortRTS": 0.95977}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662103, "vram_used": 859832320, "vram_tracked": 682782668, "vram_peak_tracked": 751175276, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546712, "sorting_gauss_idx_2": 30546712, "sorting_keys_1": 30546712, "sorting_keys_2": 30546712, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_v64", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 64, "steps": 100, "wall_ms": 17.986, "stages_ms": {"ComputeSSIMGradient": 0.19923, "ComputeTileRanges": 0.0598, "DensifyPostBackward": 0.00171, "FusedProjectionBackwardOptimizerStep": 0.79466, "ProjectionForward": 0.52721, "RasterizeBackward": 13.78664, "RasterizeForward": 1.60389, "SortRTS": 0.98597}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661361, "vram_used": 1325400064, "vram_tracked": 682779852, "vram_peak_tracked": 751172460, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546008, "sorting_gauss_idx_2": 30546008, "sorting_keys_1": 30546008, "sorting_keys_2": 30546008, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "bwd_v0", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 0, "steps": 100, "wall_ms": 12.6816, "stages_ms": {"ComputeSSIMGradient": 0.23074, "ComputeTileRanges": 0.0568, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.86107, "ProjectionForward": 0.5782, "RasterizeBackward": 7.92733, "RasterizeForward": 1.99356, "SortRTS": 1.0073}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4660893, "vram_used": 788529152, "vram_tracked": 682783916, "vram_peak_tracked": 751176524, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30547024, "sorting_gauss_idx_2": 30547024, "sorting_keys_1": 30547024, "sorting_keys_2": 30547024, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.891, "stages_ms": {"ComputeSSIMGradient": 0.40002, "ComputeTileRanges": 0.06618, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.8432, "ProjectionForward": 0.58072, "RasterizeBackward": 7.57717, "RasterizeForward": 2.38275, "SortRTS": 1.01112}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948280, "vram_used": 1145044992, "vram_tracked": 976673468, "vram_peak_tracked": 1116209916, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587872, "sorting_gauss_idx_2": 39587872, "sorting_keys_1": 39587872, "sorting_keys_2": 39587872, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 30.9871, "stages_ms": {"ComputeSSIMGradient": 0.40016, "ComputeTileRanges": 0.06594, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.81512, "ProjectionForward": 0.55333, "RasterizeBackward": 25.90038, "RasterizeForward": 2.20758, "SortRTS": 1.01333}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948614, "vram_used": 1145044992, "vram_tracked": 976674172, "vram_peak_tracked": 1116210620, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588048, "sorting_gauss_idx_2": 39588048, "sorting_keys_1": 39588048, "sorting_keys_2": 39588048, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 29.8676, "stages_ms": {"ComputeSSIMGradient": 0.40487, "ComputeTileRanges": 0.0662, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.80971, "ProjectionForward": 0.55894, "RasterizeBackward": 24.68601, "RasterizeForward": 2.28715, "SortRTS": 1.02378}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948378, "vram_used": 1795162112, "vram_tracked": 976673852, "vram_peak_tracked": 1116210300, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587968, "sorting_gauss_idx_2": 39587968, "sorting_keys_1": 39587968, "sorting_keys_2": 39587968, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.862, "stages_ms": {"ComputeSSIMGradient": 0.40483, "ComputeTileRanges": 0.06597, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.82467, "ProjectionForward": 0.56697, "RasterizeBackward": 9.63564, "RasterizeForward": 2.31506, "SortRTS": 1.02077}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948331, "vram_used": 1145044992, "vram_tracked": 976679004, "vram_peak_tracked": 1116215452, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39589256, "sorting_gauss_idx_2": 39589256, "sorting_keys_1": 39589256, "sorting_keys_2": 39589256, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 13.5059, "stages_ms": {"ComputeSSIMGradient": 0.40659, "ComputeTileRanges": 0.06593, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.81782, "ProjectionForward": 0.57455, "RasterizeBackward": 8.25287, "RasterizeForward": 2.34596, "SortRTS": 1.01315}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948175, "vram_used": 1145044992, "vram_tracked": 976675260, "vram_peak_tracked": 1116211708, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588320, "sorting_gauss_idx_2": 39588320, "sorting_keys_1": 39588320, "sorting_keys_2": 39588320, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 13.892, "stages_ms": {"ComputeSSIMGradient": 0.40513, "ComputeTileRanges": 0.06588, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.90589, "ProjectionForward": 0.76994, "RasterizeBackward": 8.18809, "RasterizeForward": 2.3974, "SortRTS": 1.12398}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948351, "vram_used": 1145044992, "vram_tracked": 976675292, "vram_peak_tracked": 1116211740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588328, "sorting_gauss_idx_2": 39588328, "sorting_keys_1": 39588328, "sorting_keys_2": 39588328, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.9, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 12.7987, "stages_ms": {"ComputeSSIMGradient": 0.40246, "ComputeTileRanges": 0.066, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.8358, "ProjectionForward": 0.6254, "RasterizeBackward": 7.45139, "RasterizeForward": 2.33763, "SortRTS": 1.04065}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948714, "vram_used": 1243611136, "vram_tracked": 976675068, "vram_peak_tracked": 1116211516, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588272, "sorting_gauss_idx_2": 39588272, "sorting_keys_1": 39588272, "sorting_keys_2": 39588272, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 9.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.5155, "stages_ms": {"ComputeSSIMGradient": 0.39887, "ComputeTileRanges": 0.06444, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.69357, "ProjectionForward": 0.59611, "RasterizeBackward": 7.38083, "RasterizeForward": 2.36493, "SortRTS": 0.98829}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524570, "vram_used": 1298137088, "vram_tracked": 1142227756, "vram_peak_tracked": 1272248204, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329512, "sorting_gauss_idx_2": 49329512, "sorting_keys_1": 49329512, "sorting_keys_2": 49329512, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 28.7862, "stages_ms": {"ComputeSSIMGradient": 0.37368, "ComputeTileRanges": 0.06456, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.67439, "ProjectionForward": 0.58081, "RasterizeBackward": 23.79059, "RasterizeForward": 2.26952, "SortRTS": 1.00086}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524791, "vram_used": 1298137088, "vram_tracked": 1142227244, "vram_peak_tracked": 1272247692, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329384, "sorting_gauss_idx_2": 49329384, "sorting_keys_1": 49329384, "sorting_keys_2": 49329384, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 29.2329, "stages_ms": {"ComputeSSIMGradient": 0.37531, "ComputeTileRanges": 0.06468, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.67785, "ProjectionForward": 0.57939, "RasterizeBackward": 24.19298, "RasterizeForward": 2.27755, "SortRTS": 1.03419}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524020, "vram_used": 2141192192, "vram_tracked": 1142227372, "vram_peak_tracked": 1272247820, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329416, "sorting_gauss_idx_2": 49329416, "sorting_keys_1": 49329416, "sorting_keys_2": 49329416, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.2885, "stages_ms": {"ComputeSSIMGradient": 0.38388, "ComputeTileRanges": 0.06738, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.67956, "ProjectionForward": 0.58788, "RasterizeBackward": 9.21863, "RasterizeForward": 2.32198, "SortRTS": 0.99732}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524318, "vram_used": 1298137088, "vram_tracked": 1142226796, "vram_peak_tracked": 1272247244, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329272, "sorting_gauss_idx_2": 49329272, "sorting_keys_1": 49329272, "sorting_keys_2": 49329272, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 13.0275, "stages_ms": {"ComputeSSIMGradient": 0.37809, "ComputeTileRanges": 0.06454, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.68716, "ProjectionForward": 0.63469, "RasterizeBackward": 7.88685, "RasterizeForward": 2.336, "SortRTS": 1.00895}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524599, "vram_used": 1298137088, "vram_tracked": 1142228300, "vram_peak_tracked": 1272248748, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329648, "sorting_gauss_idx_2": 49329648, "sorting_keys_1": 49329648, "sorting_keys_2": 49329648, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 11.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 12.8808, "stages_ms": {"ComputeSSIMGradient": 0.38464, "ComputeTileRanges": 0.0692, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.6829, "ProjectionForward": 0.62757, "RasterizeBackward": 7.68163, "RasterizeForward": 2.3724, "SortRTS": 1.03097}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5522617, "vram_used": 1298137088, "vram_tracked": 1142227692, "vram_peak_tracked": 1272248140, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329496, "sorting_gauss_idx_2": 49329496, "sorting_keys_1": 49329496, "sorting_keys_2": 49329496, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 13.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 16.3895, "stages_ms": {"ComputeSSIMGradient": 0.4691, "ComputeTileRanges": 0.07948, "DensifyPostBackward": 0.00186, "FusedProjectionBackwardOptimizerStep": 0.94675, "ProjectionForward": 0.87465, "RasterizeBackward": 9.59722, "RasterizeForward": 3.16448, "SortRTS": 1.20772}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5523751, "vram_used": 1415577600, "vram_tracked": 1142228940, "vram_peak_tracked": 1272249388, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329808, "sorting_gauss_idx_2": 49329808, "sorting_keys_1": 49329808, "sorting_keys_2": 49329808, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.7183, "stages_ms": {"ComputeSSIMGradient": 0.39465, "ComputeTileRanges": 0.05032, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.49374, "ProjectionForward": 0.54634, "RasterizeBackward": 5.54302, "RasterizeForward": 1.71215, "SortRTS": 0.90283}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062595, "vram_used": 1098907648, "vram_tracked": 929058548, "vram_peak_tracked": 1060477748, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40608064, "sorting_gauss_idx_2": 40608064, "sorting_keys_1": 40608064, "sorting_keys_2": 40608064, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.9, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 22.992, "stages_ms": {"ComputeSSIMGradient": 0.38855, "ComputeTileRanges": 0.04781, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.47709, "ProjectionForward": 0.49857, "RasterizeBackward": 19.12658, "RasterizeForward": 1.60803, "SortRTS": 0.78649}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062670, "vram_used": 1098907648, "vram_tracked": 929081396, "vram_peak_tracked": 1060500596, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613776, "sorting_gauss_idx_2": 40613776, "sorting_keys_1": 40613776, "sorting_keys_2": 40613776, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 25.4308, "stages_ms": {"ComputeSSIMGradient": 0.49586, "ComputeTileRanges": 0.04724, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.53198, "ProjectionForward": 0.60195, "RasterizeBackward": 20.99277, "RasterizeForward": 1.91183, "SortRTS": 0.79679}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063028, "vram_used": 1736441856, "vram_tracked": 929078804, "vram_peak_tracked": 1060498004, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613128, "sorting_gauss_idx_2": 40613128, "sorting_keys_1": 40613128, "sorting_keys_2": 40613128, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 9.1, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 13.9349, "stages_ms": {"ComputeSSIMGradient": 0.49566, "ComputeTileRanges": 0.05287, "DensifyPostBackward": 0.00177, "FusedProjectionBackwardOptimizerStep": 0.64111, "ProjectionForward": 0.74758, "RasterizeBackward": 8.92311, "RasterizeForward": 2.19982, "SortRTS": 0.82397}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063104, "vram_used": 1098907648, "vram_tracked": 929084500, "vram_peak_tracked": 1060503700, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40614552, "sorting_gauss_idx_2": 40614552, "sorting_keys_1": 40614552, "sorting_keys_2": 40614552, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 9.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 10.7841, "stages_ms": {"ComputeSSIMGradient": 0.4631, "ComputeTileRanges": 0.07042, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.5264, "ProjectionForward": 0.64081, "RasterizeBackward": 6.30602, "RasterizeForward": 1.93937, "SortRTS": 0.79624}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062361, "vram_used": 1098907648, "vram_tracked": 929087540, "vram_peak_tracked": 1060506740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40615312, "sorting_gauss_idx_2": 40615312, "sorting_keys_1": 40615312, "sorting_keys_2": 40615312, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.8602, "stages_ms": {"ComputeSSIMGradient": 0.38356, "ComputeTileRanges": 0.04792, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.47562, "ProjectionForward": 0.6375, "RasterizeBackward": 5.63516, "RasterizeForward": 1.69472, "SortRTS": 0.86755}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063495, "vram_used": 1098907648, "vram_tracked": 929079732, "vram_peak_tracked": 1060498932, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613360, "sorting_gauss_idx_2": 40613360, "sorting_keys_1": 40613360, "sorting_keys_2": 40613360, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.6326, "stages_ms": {"ComputeSSIMGradient": 0.39468, "ComputeTileRanges": 0.05649, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.47805, "ProjectionForward": 0.62431, "RasterizeBackward": 5.45035, "RasterizeForward": 1.7058, "SortRTS": 0.83273}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062931, "vram_used": 1191182336, "vram_tracked": 929038580, "vram_peak_tracked": 1060457780, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40603072, "sorting_gauss_idx_2": 40603072, "sorting_keys_1": 40603072, "sorting_keys_2": 40603072, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 9.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 6.0174, "stages_ms": {"ComputeSSIMGradient": 0.20322, "ComputeTileRanges": 0.05719, "DensifyPostBackward": 0.00176, "FusedProjectionBackwardOptimizerStep": 0.38824, "ProjectionForward": 0.37864, "RasterizeBackward": 3.40723, "RasterizeForward": 1.0791, "SortRTS": 0.46371}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815475, "vram_used": 392167424, "vram_tracked": 320943784, "vram_peak_tracked": 372777416, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566592, "sorting_gauss_idx_2": 12566592, "sorting_keys_1": 12566592, "sorting_keys_2": 12566592, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 11.8329, "stages_ms": {"ComputeSSIMGradient": 0.16448, "ComputeTileRanges": 0.0392, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.30455, "ProjectionForward": 0.7724, "RasterizeBackward": 9.09752, "RasterizeForward": 0.80654, "SortRTS": 0.58563}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815470, "vram_used": 392167424, "vram_tracked": 320942856, "vram_peak_tracked": 372776488, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566360, "sorting_gauss_idx_2": 12566360, "sorting_keys_1": 12566360, "sorting_keys_2": 12566360, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 10.6181, "stages_ms": {"ComputeSSIMGradient": 0.15483, "ComputeTileRanges": 0.04301, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.29929, "ProjectionForward": 0.35566, "RasterizeBackward": 8.25944, "RasterizeForward": 0.82125, "SortRTS": 0.60991}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815353, "vram_used": 622854144, "vram_tracked": 320943144, "vram_peak_tracked": 372776776, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566432, "sorting_gauss_idx_2": 12566432, "sorting_keys_1": 12566432, "sorting_keys_2": 12566432, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.604, "stages_ms": {"ComputeSSIMGradient": 0.15248, "ComputeTileRanges": 0.04292, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.30018, "ProjectionForward": 0.31199, "RasterizeBackward": 3.35559, "RasterizeForward": 0.82192, "SortRTS": 0.56056}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815529, "vram_used": 392167424, "vram_tracked": 320944296, "vram_peak_tracked": 372777928, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566720, "sorting_gauss_idx_2": 12566720, "sorting_keys_1": 12566720, "sorting_keys_2": 12566720, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 4.8932, "stages_ms": {"ComputeSSIMGradient": 0.15136, "ComputeTileRanges": 0.03619, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.31054, "ProjectionForward": 0.28059, "RasterizeBackward": 2.78748, "RasterizeForward": 0.81085, "SortRTS": 0.46674}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815398, "vram_used": 392167424, "vram_tracked": 320943656, "vram_peak_tracked": 372777288, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566560, "sorting_gauss_idx_2": 12566560, "sorting_keys_1": 12566560, "sorting_keys_2": 12566560, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 12.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.0118, "stages_ms": {"ComputeSSIMGradient": 0.15772, "ComputeTileRanges": 0.03302, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.32023, "ProjectionForward": 0.27873, "RasterizeBackward": 2.88639, "RasterizeForward": 0.85204, "SortRTS": 0.45143}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815497, "vram_used": 392167424, "vram_tracked": 320944232, "vram_peak_tracked": 372777864, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566704, "sorting_gauss_idx_2": 12566704, "sorting_keys_1": 12566704, "sorting_keys_2": 12566704, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.5011, "stages_ms": {"ComputeSSIMGradient": 0.16185, "ComputeTileRanges": 0.03714, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.30078, "ProjectionForward": 0.41406, "RasterizeBackward": 3.15158, "RasterizeForward": 0.80495, "SortRTS": 0.56827}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815522, "vram_used": 423624704, "vram_tracked": 320945192, "vram_peak_tracked": 372778824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566944, "sorting_gauss_idx_2": 12566944, "sorting_keys_1": 12566944, "sorting_keys_2": 12566944, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.9319, "stages_ms": {"ComputeSSIMGradient": 0.15173, "ComputeTileRanges": 0.0439, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.32349, "ProjectionForward": 0.33346, "RasterizeBackward": 3.26688, "RasterizeForward": 1.07942, "SortRTS": 0.66241}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692898, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 14.1984, "stages_ms": {"ComputeSSIMGradient": 0.15914, "ComputeTileRanges": 0.04089, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.32048, "ProjectionForward": 0.30873, "RasterizeBackward": 11.64993, "RasterizeForward": 1.01955, "SortRTS": 0.64128}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692932, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 13.3442, "stages_ms": {"ComputeSSIMGradient": 0.15126, "ComputeTileRanges": 0.03962, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.32086, "ProjectionForward": 0.35832, "RasterizeBackward": 10.69351, "RasterizeForward": 1.04774, "SortRTS": 0.67757}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692561, "vram_used": 706740224, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 7.0926, "stages_ms": {"ComputeSSIMGradient": 0.16311, "ComputeTileRanges": 0.04141, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.33835, "ProjectionForward": 0.33919, "RasterizeBackward": 4.43847, "RasterizeForward": 1.14088, "SortRTS": 0.5963}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692937, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 6.0922, "stages_ms": {"ComputeSSIMGradient": 0.15888, "ComputeTileRanges": 0.04004, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.32763, "ProjectionForward": 0.29897, "RasterizeBackward": 3.52575, "RasterizeForward": 1.06304, "SortRTS": 0.62824}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693203, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.9051, "stages_ms": {"ComputeSSIMGradient": 0.22066, "ComputeTileRanges": 0.04162, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.45338, "ProjectionForward": 0.48606, "RasterizeBackward": 4.56233, "RasterizeForward": 1.41812, "SortRTS": 0.6869}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692802, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 9.5, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 6.7653, "stages_ms": {"ComputeSSIMGradient": 0.18667, "ComputeTileRanges": 0.0391, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.35769, "ProjectionForward": 0.31127, "RasterizeBackward": 4.0649, "RasterizeForward": 1.20701, "SortRTS": 0.56991}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693203, "vram_used": 413138944, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 12.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.1053, "stages_ms": {"ComputeSSIMGradient": 0.16619, "ComputeTileRanges": 0.0411, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.6749, "ProjectionForward": 0.39703, "RasterizeBackward": 4.62601, "RasterizeForward": 1.48929, "SortRTS": 0.67965}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858208, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 9.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 24.813, "stages_ms": {"ComputeSSIMGradient": 0.23351, "ComputeTileRanges": 0.04122, "DensifyPostBackward": 0.00172, "FusedProjectionBackwardOptimizerStep": 0.93781, "ProjectionForward": 0.58497, "RasterizeBackward": 20.29627, "RasterizeForward": 1.96019, "SortRTS": 0.72433}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857910, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 10.0, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 19.2879, "stages_ms": {"ComputeSSIMGradient": 0.16204, "ComputeTileRanges": 0.04204, "DensifyPostBackward": 0.00166, "FusedProjectionBackwardOptimizerStep": 0.68717, "ProjectionForward": 0.34207, "RasterizeBackward": 15.91085, "RasterizeForward": 1.44843, "SortRTS": 0.66437}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858179, "vram_used": 916455424, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 9.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.1416, "stages_ms": {"ComputeSSIMGradient": 0.17814, "ComputeTileRanges": 0.0407, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.73412, "ProjectionForward": 0.43544, "RasterizeBackward": 6.50531, "RasterizeForward": 1.5418, "SortRTS": 0.68072}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857589, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 6.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.9455, "stages_ms": {"ComputeSSIMGradient": 0.15966, "ComputeTileRanges": 0.04195, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.62052, "ProjectionForward": 0.32874, "RasterizeBackward": 4.82731, "RasterizeForward": 1.31405, "SortRTS": 0.62627}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857993, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.58, "stages_ms": {"ComputeSSIMGradient": 0.16061, "ComputeTileRanges": 0.04187, "DensifyPostBackward": 0.00135, "FusedProjectionBackwardOptimizerStep": 0.63933, "ProjectionForward": 0.33969, "RasterizeBackward": 4.4357, "RasterizeForward": 1.31076, "SortRTS": 0.62581}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857971, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 7.6693, "stages_ms": {"ComputeSSIMGradient": 0.16016, "ComputeTileRanges": 0.03977, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.63176, "ProjectionForward": 0.36041, "RasterizeBackward": 4.44976, "RasterizeForward": 1.31848, "SortRTS": 0.66941}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857802, "vram_used": 570425344, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.0213, "stages_ms": {"ComputeSSIMGradient": 0.16092, "ComputeTileRanges": 0.03202, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.18321, "ProjectionForward": 0.22303, "RasterizeBackward": 2.9966, "RasterizeForward": 0.97026, "SortRTS": 0.42464}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072526, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 12.7101, "stages_ms": {"ComputeSSIMGradient": 0.15161, "ComputeTileRanges": 0.03329, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.17671, "ProjectionForward": 0.21619, "RasterizeBackward": 10.74662, "RasterizeForward": 0.92436, "SortRTS": 0.42894}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072293, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 10.9629, "stages_ms": {"ComputeSSIMGradient": 0.15162, "ComputeTileRanges": 0.03285, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.18488, "ProjectionForward": 0.21622, "RasterizeBackward": 8.97665, "RasterizeForward": 0.94877, "SortRTS": 0.42024}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072081, "vram_used": 702545920, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.554, "stages_ms": {"ComputeSSIMGradient": 0.15053, "ComputeTileRanges": 0.03167, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.17801, "ProjectionForward": 0.21008, "RasterizeBackward": 3.59624, "RasterizeForward": 0.94344, "SortRTS": 0.41573}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072113, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.3, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 5.0992, "stages_ms": {"ComputeSSIMGradient": 0.15253, "ComputeTileRanges": 0.03208, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.17802, "ProjectionForward": 0.21078, "RasterizeBackward": 3.11351, "RasterizeForward": 0.96287, "SortRTS": 0.42038}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072414, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.0041, "stages_ms": {"ComputeSSIMGradient": 0.15193, "ComputeTileRanges": 0.03188, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.17827, "ProjectionForward": 0.20847, "RasterizeBackward": 3.0188, "RasterizeForward": 0.97226, "SortRTS": 0.41391}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072669, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.4, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.1861, "stages_ms": {"ComputeSSIMGradient": 0.15262, "ComputeTileRanges": 0.03199, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.18304, "ProjectionForward": 0.22295, "RasterizeBackward": 3.17646, "RasterizeForward": 0.95222, "SortRTS": 0.43436}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072685, "vram_used": 432013312, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0236, "stages_ms": {"ComputeSSIMGradient": 0.19923, "ComputeTileRanges": 0.05198, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.74276, "ProjectionForward": 0.48441, "RasterizeBackward": 5.06022, "RasterizeForward": 1.60886, "SortRTS": 0.85283}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660866, "vram_used": 905969664, "vram_tracked": 793094632, "vram_peak_tracked": 861514984, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319088, "sorting_gauss_idx_2": 34319088, "sorting_keys_1": 34319088, "sorting_keys_2": 34319088, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.2114, "stages_ms": {"ComputeSSIMGradient": 0.2, "ComputeTileRanges": 0.05558, "DensifyPostBackward": 0.0017, "FusedProjectionBackwardOptimizerStep": 0.74525, "ProjectionForward": 0.48371, "RasterizeBackward": 17.30558, "RasterizeForward": 1.53714, "SortRTS": 0.85386}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660927, "vram_used": 905969664, "vram_tracked": 793097992, "vram_peak_tracked": 861518344, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319928, "sorting_gauss_idx_2": 34319928, "sorting_keys_1": 34319928, "sorting_keys_2": 34319928, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.511, "stages_ms": {"ComputeSSIMGradient": 0.19825, "ComputeTileRanges": 0.05578, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.75045, "ProjectionForward": 0.48137, "RasterizeBackward": 16.56323, "RasterizeForward": 1.57546, "SortRTS": 0.85597}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661223, "vram_used": 1484783616, "vram_tracked": 793095880, "vram_peak_tracked": 861516232, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319400, "sorting_gauss_idx_2": 34319400, "sorting_keys_1": 34319400, "sorting_keys_2": 34319400, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.5826, "stages_ms": {"ComputeSSIMGradient": 0.19937, "ComputeTileRanges": 0.05198, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.73787, "ProjectionForward": 0.50251, "RasterizeBackward": 6.60047, "RasterizeForward": 1.58913, "SortRTS": 0.87065}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4659989, "vram_used": 905969664, "vram_tracked": 793095368, "vram_peak_tracked": 861515720, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319272, "sorting_gauss_idx_2": 34319272, "sorting_keys_1": 34319272, "sorting_keys_2": 34319272, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.6816, "stages_ms": {"ComputeSSIMGradient": 0.19996, "ComputeTileRanges": 0.052, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.74142, "ProjectionForward": 0.49252, "RasterizeBackward": 5.72629, "RasterizeForward": 1.58862, "SortRTS": 0.85635}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660531, "vram_used": 905969664, "vram_tracked": 793092232, "vram_peak_tracked": 861512584, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34318488, "sorting_gauss_idx_2": 34318488, "sorting_keys_1": 34318488, "sorting_keys_2": 34318488, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.2254, "stages_ms": {"ComputeSSIMGradient": 0.19782, "ComputeTileRanges": 0.05193, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.74367, "ProjectionForward": 0.48174, "RasterizeBackward": 5.28192, "RasterizeForward": 1.58535, "SortRTS": 0.85772}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661980, "vram_used": 905969664, "vram_tracked": 793096968, "vram_peak_tracked": 861517320, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319672, "sorting_gauss_idx_2": 34319672, "sorting_keys_1": 34319672, "sorting_keys_2": 34319672, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.5541, "stages_ms": {"ComputeSSIMGradient": 0.20054, "ComputeTileRanges": 0.05274, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.74439, "ProjectionForward": 0.48709, "RasterizeBackward": 6.64375, "RasterizeForward": 1.5473, "SortRTS": 0.85235}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660029, "vram_used": 991952896, "vram_tracked": 793097384, "vram_peak_tracked": 861517736, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319776, "sorting_gauss_idx_2": 34319776, "sorting_keys_1": 34319776, "sorting_keys_2": 34319776, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.6517, "stages_ms": {"ComputeSSIMGradient": 0.19955, "ComputeTileRanges": 0.05592, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.79415, "ProjectionForward": 0.53849, "RasterizeBackward": 4.55502, "RasterizeForward": 1.4967, "SortRTS": 0.98945}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5736077, "vram_used": 799014912, "vram_tracked": 686932856, "vram_peak_tracked": 755360376, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585152, "sorting_gauss_idx_2": 33585152, "sorting_keys_1": 33585152, "sorting_keys_2": 33585152, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 20.7214, "stages_ms": {"ComputeSSIMGradient": 0.20101, "ComputeTileRanges": 0.06012, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.79379, "ProjectionForward": 0.52884, "RasterizeBackward": 16.68727, "RasterizeForward": 1.44133, "SortRTS": 0.98175}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735465, "vram_used": 799014912, "vram_tracked": 686932440, "vram_peak_tracked": 755359960, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585048, "sorting_gauss_idx_2": 33585048, "sorting_keys_1": 33585048, "sorting_keys_2": 33585048, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.4163, "stages_ms": {"ComputeSSIMGradient": 0.20099, "ComputeTileRanges": 0.05993, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.79855, "ProjectionForward": 0.5376, "RasterizeBackward": 14.32652, "RasterizeForward": 1.48388, "SortRTS": 0.98185}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735861, "vram_used": 1293942784, "vram_tracked": 686933400, "vram_peak_tracked": 755360920, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585288, "sorting_gauss_idx_2": 33585288, "sorting_keys_1": 33585288, "sorting_keys_2": 33585288, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.8492, "stages_ms": {"ComputeSSIMGradient": 0.20033, "ComputeTileRanges": 0.05602, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.80412, "ProjectionForward": 0.5367, "RasterizeBackward": 5.78116, "RasterizeForward": 1.47821, "SortRTS": 0.97212}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735783, "vram_used": 799014912, "vram_tracked": 686932952, "vram_peak_tracked": 755360472, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585176, "sorting_gauss_idx_2": 33585176, "sorting_keys_1": 33585176, "sorting_keys_2": 33585176, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.0388, "stages_ms": {"ComputeSSIMGradient": 0.20067, "ComputeTileRanges": 0.05592, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.79159, "ProjectionForward": 0.53852, "RasterizeBackward": 4.95913, "RasterizeForward": 1.49009, "SortRTS": 0.9821}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735764, "vram_used": 799014912, "vram_tracked": 686932952, "vram_peak_tracked": 755360472, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585176, "sorting_gauss_idx_2": 33585176, "sorting_keys_1": 33585176, "sorting_keys_2": 33585176, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.2, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.7954, "stages_ms": {"ComputeSSIMGradient": 0.19901, "ComputeTileRanges": 0.05575, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.79591, "ProjectionForward": 0.54064, "RasterizeBackward": 4.7023, "RasterizeForward": 1.49719, "SortRTS": 0.98454}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735636, "vram_used": 799014912, "vram_tracked": 686932760, "vram_peak_tracked": 755360280, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585128, "sorting_gauss_idx_2": 33585128, "sorting_keys_1": 33585128, "sorting_keys_2": 33585128, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.2, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.7572, "stages_ms": {"ComputeSSIMGradient": 0.20112, "ComputeTileRanges": 0.05573, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.79098, "ProjectionForward": 0.53484, "RasterizeBackward": 5.72384, "RasterizeForward": 1.45873, "SortRTS": 0.97087}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5736003, "vram_used": 870318080, "vram_tracked": 686933752, "vram_peak_tracked": 755361272, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585376, "sorting_gauss_idx_2": 33585376, "sorting_keys_1": 33585376, "sorting_keys_2": 33585376, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.798, "stages_ms": {"ComputeSSIMGradient": 0.20002, "ComputeTileRanges": 0.04604, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.52374, "ProjectionForward": 0.39106, "RasterizeBackward": 4.52832, "RasterizeForward": 1.40734, "SortRTS": 0.67389}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933651, "vram_used": 773849088, "vram_tracked": 671765996, "vram_peak_tracked": 740018956, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099000, "sorting_gauss_idx_2": 29099000, "sorting_keys_1": 29099000, "sorting_keys_2": 29099000, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 19.038, "stages_ms": {"ComputeSSIMGradient": 0.19802, "ComputeTileRanges": 0.04702, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.52458, "ProjectionForward": 0.39173, "RasterizeBackward": 15.81296, "RasterizeForward": 1.35861, "SortRTS": 0.67311}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933310, "vram_used": 773849088, "vram_tracked": 671766636, "vram_peak_tracked": 740019596, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099160, "sorting_gauss_idx_2": 29099160, "sorting_keys_1": 29099160, "sorting_keys_2": 29099160, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 17.5393, "stages_ms": {"ComputeSSIMGradient": 0.19952, "ComputeTileRanges": 0.0469, "DensifyPostBackward": 0.00164, "FusedProjectionBackwardOptimizerStep": 0.52049, "ProjectionForward": 0.39371, "RasterizeBackward": 14.28661, "RasterizeForward": 1.38901, "SortRTS": 0.67084}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933326, "vram_used": 1193279488, "vram_tracked": 671766188, "vram_peak_tracked": 740019148, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099048, "sorting_gauss_idx_2": 29099048, "sorting_keys_1": 29099048, "sorting_keys_2": 29099048, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.0422, "stages_ms": {"ComputeSSIMGradient": 0.2003, "ComputeTileRanges": 0.04594, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.52387, "ProjectionForward": 0.40179, "RasterizeBackward": 5.78928, "RasterizeForward": 1.38872, "SortRTS": 0.66415}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933379, "vram_used": 773849088, "vram_tracked": 671764684, "vram_peak_tracked": 740017644, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098672, "sorting_gauss_idx_2": 29098672, "sorting_keys_1": 29098672, "sorting_keys_2": 29098672, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.2843, "stages_ms": {"ComputeSSIMGradient": 0.19896, "ComputeTileRanges": 0.04599, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.52568, "ProjectionForward": 0.40449, "RasterizeBackward": 4.99828, "RasterizeForward": 1.40749, "SortRTS": 0.67357}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933427, "vram_used": 773849088, "vram_tracked": 671768300, "vram_peak_tracked": 740021260, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099576, "sorting_gauss_idx_2": 29099576, "sorting_keys_1": 29099576, "sorting_keys_2": 29099576, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.9391, "stages_ms": {"ComputeSSIMGradient": 0.19801, "ComputeTileRanges": 0.04624, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.53124, "ProjectionForward": 0.39837, "RasterizeBackward": 4.66877, "RasterizeForward": 1.40039, "SortRTS": 0.6682}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933590, "vram_used": 773849088, "vram_tracked": 671767852, "vram_peak_tracked": 740020812, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099464, "sorting_gauss_idx_2": 29099464, "sorting_keys_1": 29099464, "sorting_keys_2": 29099464, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.6058, "stages_ms": {"ComputeSSIMGradient": 0.19978, "ComputeTileRanges": 0.04579, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.53033, "ProjectionForward": 0.40936, "RasterizeBackward": 5.33592, "RasterizeForward": 1.38378, "SortRTS": 0.67005}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933566, "vram_used": 845152256, "vram_tracked": 671762508, "vram_peak_tracked": 740015468, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098128, "sorting_gauss_idx_2": 29098128, "sorting_keys_1": 29098128, "sorting_keys_2": 29098128, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.484, "stages_ms": {"ComputeSSIMGradient": 0.1993, "ComputeTileRanges": 0.04889, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.49301, "ProjectionForward": 0.40492, "RasterizeBackward": 4.1654, "RasterizeForward": 1.38498, "SortRTS": 0.7597}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071278, "vram_used": 568328192, "vram_tracked": 471482136, "vram_peak_tracked": 539832600, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063864, "sorting_gauss_idx_2": 20063864, "sorting_keys_1": 20063864, "sorting_keys_2": 20063864, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 18.2665, "stages_ms": {"ComputeSSIMGradient": 0.20011, "ComputeTileRanges": 0.05081, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.50002, "ProjectionForward": 0.3935, "RasterizeBackward": 15.01149, "RasterizeForward": 1.32576, "SortRTS": 0.7525}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071415, "vram_used": 568328192, "vram_tracked": 471482648, "vram_peak_tracked": 539833112, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063992, "sorting_gauss_idx_2": 20063992, "sorting_keys_1": 20063992, "sorting_keys_2": 20063992, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 16.3089, "stages_ms": {"ComputeSSIMGradient": 0.19965, "ComputeTileRanges": 0.05065, "DensifyPostBackward": 0.00163, "FusedProjectionBackwardOptimizerStep": 0.49434, "ProjectionForward": 0.40066, "RasterizeBackward": 13.0132, "RasterizeForward": 1.36265, "SortRTS": 0.7568}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071708, "vram_used": 1044381696, "vram_tracked": 471481848, "vram_peak_tracked": 539832312, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063792, "sorting_gauss_idx_2": 20063792, "sorting_keys_1": 20063792, "sorting_keys_2": 20063792, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.9, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.6009, "stages_ms": {"ComputeSSIMGradient": 0.19963, "ComputeTileRanges": 0.0491, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.50095, "ProjectionForward": 0.40081, "RasterizeBackward": 5.30325, "RasterizeForward": 1.3674, "SortRTS": 0.75297}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072320, "vram_used": 568328192, "vram_tracked": 471482072, "vram_peak_tracked": 539832536, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063848, "sorting_gauss_idx_2": 20063848, "sorting_keys_1": 20063848, "sorting_keys_2": 20063848, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.9748, "stages_ms": {"ComputeSSIMGradient": 0.19981, "ComputeTileRanges": 0.04923, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.50888, "ProjectionForward": 0.40728, "RasterizeBackward": 4.64716, "RasterizeForward": 1.37995, "SortRTS": 0.75426}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072420, "vram_used": 568328192, "vram_tracked": 471483224, "vram_peak_tracked": 539833688, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20064136, "sorting_gauss_idx_2": 20064136, "sorting_keys_1": 20064136, "sorting_keys_2": 20064136, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.739, "stages_ms": {"ComputeSSIMGradient": 0.21565, "ComputeTileRanges": 0.04871, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.49957, "ProjectionForward": 0.41259, "RasterizeBackward": 4.37289, "RasterizeForward": 1.40079, "SortRTS": 0.75948}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071080, "vram_used": 568328192, "vram_tracked": 471482680, "vram_peak_tracked": 539833144, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20064000, "sorting_gauss_idx_2": 20064000, "sorting_keys_1": 20064000, "sorting_keys_2": 20064000, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.7018, "stages_ms": {"ComputeSSIMGradient": 0.1987, "ComputeTileRanges": 0.04901, "DensifyPostBackward": 0.00139, "FusedProjectionBackwardOptimizerStep": 0.49595, "ProjectionForward": 0.39547, "RasterizeBackward": 5.42847, "RasterizeForward": 1.35687, "SortRTS": 0.7488}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071515, "vram_used": 616562688, "vram_tracked": 471482008, "vram_peak_tracked": 539832472, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063832, "sorting_gauss_idx_2": 20063832, "sorting_keys_1": 20063832, "sorting_keys_2": 20063832, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.0468, "stages_ms": {"ComputeSSIMGradient": 0.20381, "ComputeTileRanges": 0.04908, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.523, "ProjectionForward": 0.39345, "RasterizeBackward": 4.60383, "RasterizeForward": 1.49735, "SortRTS": 0.73956}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316796, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 19.0698, "stages_ms": {"ComputeSSIMGradient": 0.19903, "ComputeTileRanges": 0.04956, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.51833, "ProjectionForward": 0.39472, "RasterizeBackward": 15.67845, "RasterizeForward": 1.44737, "SortRTS": 0.7436}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317642, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.2248, "stages_ms": {"ComputeSSIMGradient": 0.19899, "ComputeTileRanges": 0.04967, "DensifyPostBackward": 0.00166, "FusedProjectionBackwardOptimizerStep": 0.514, "ProjectionForward": 0.39323, "RasterizeBackward": 14.83878, "RasterizeForward": 1.47575, "SortRTS": 0.72004}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316011, "vram_used": 987758592, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.2243, "stages_ms": {"ComputeSSIMGradient": 0.19936, "ComputeTileRanges": 0.0486, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.51582, "ProjectionForward": 0.38699, "RasterizeBackward": 5.85767, "RasterizeForward": 1.48029, "SortRTS": 0.707}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316454, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.642, "stages_ms": {"ComputeSSIMGradient": 0.21228, "ComputeTileRanges": 0.04854, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.51725, "ProjectionForward": 0.39163, "RasterizeBackward": 5.16036, "RasterizeForward": 1.55693, "SortRTS": 0.72116}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315598, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.2397, "stages_ms": {"ComputeSSIMGradient": 0.19839, "ComputeTileRanges": 0.04838, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.54429, "ProjectionForward": 0.40264, "RasterizeBackward": 4.77327, "RasterizeForward": 1.50534, "SortRTS": 0.73608}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315137, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 2.0, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.3816, "stages_ms": {"ComputeSSIMGradient": 0.19964, "ComputeTileRanges": 0.04828, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.5217, "ProjectionForward": 0.39341, "RasterizeBackward": 4.89977, "RasterizeForward": 1.51588, "SortRTS": 0.76813}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315588, "vram_used": 597688320, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 10.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.2981, "stages_ms": {"ComputeSSIMGradient": 0.19917, "ComputeTileRanges": 0.04933, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.81937, "ProjectionForward": 0.57506, "RasterizeBackward": 5.2362, "RasterizeForward": 1.56794, "SortRTS": 0.82593}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752307, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.6, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.0697, "stages_ms": {"ComputeSSIMGradient": 0.19795, "ComputeTileRanges": 0.05454, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.81943, "ProjectionForward": 0.5144, "RasterizeBackward": 17.10722, "RasterizeForward": 1.51668, "SortRTS": 0.82905}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752315, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.8057, "stages_ms": {"ComputeSSIMGradient": 0.19949, "ComputeTileRanges": 0.05489, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.8186, "ProjectionForward": 0.52706, "RasterizeBackward": 16.79985, "RasterizeForward": 1.55175, "SortRTS": 0.82361}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752361, "vram_used": 1442840576, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.6809, "stages_ms": {"ComputeSSIMGradient": 0.1984, "ComputeTileRanges": 0.0511, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.81096, "ProjectionForward": 0.52249, "RasterizeBackward": 6.72857, "RasterizeForward": 1.53768, "SortRTS": 0.807}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752097, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.768, "stages_ms": {"ComputeSSIMGradient": 0.19935, "ComputeTileRanges": 0.05023, "DensifyPostBackward": 0.00134, "FusedProjectionBackwardOptimizerStep": 0.8119, "ProjectionForward": 0.52083, "RasterizeBackward": 5.79329, "RasterizeForward": 1.55573, "SortRTS": 0.81335}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751920, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.2793, "stages_ms": {"ComputeSSIMGradient": 0.19883, "ComputeTileRanges": 0.05005, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.81107, "ProjectionForward": 0.51895, "RasterizeBackward": 5.31363, "RasterizeForward": 1.55603, "SortRTS": 0.80763}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752792, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.0905, "stages_ms": {"ComputeSSIMGradient": 0.19769, "ComputeTileRanges": 0.05065, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.81203, "ProjectionForward": 0.52029, "RasterizeBackward": 6.13812, "RasterizeForward": 1.53404, "SortRTS": 0.81364}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752130, "vram_used": 1050673152, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.7884, "stages_ms": {"ComputeSSIMGradient": 0.21893, "ComputeTileRanges": 0.05949, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.67364, "ProjectionForward": 0.56501, "RasterizeBackward": 5.44222, "RasterizeForward": 1.81414, "SortRTS": 0.99219}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989800, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 23.5819, "stages_ms": {"ComputeSSIMGradient": 0.21859, "ComputeTileRanges": 0.06151, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.67898, "ProjectionForward": 0.55956, "RasterizeBackward": 19.28441, "RasterizeForward": 1.74009, "SortRTS": 1.01159}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989799, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 22.0841, "stages_ms": {"ComputeSSIMGradient": 0.23578, "ComputeTileRanges": 0.07324, "DensifyPostBackward": 0.00172, "FusedProjectionBackwardOptimizerStep": 0.67322, "ProjectionForward": 0.58397, "RasterizeBackward": 17.54883, "RasterizeForward": 1.8694, "SortRTS": 1.06604}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4988925, "vram_used": 1398800384, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 11.0987, "stages_ms": {"ComputeSSIMGradient": 0.22002, "ComputeTileRanges": 0.05967, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.68004, "ProjectionForward": 0.57246, "RasterizeBackward": 6.75671, "RasterizeForward": 1.78473, "SortRTS": 1.00185}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989515, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 10.1584, "stages_ms": {"ComputeSSIMGradient": 0.21997, "ComputeTileRanges": 0.05971, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.67154, "ProjectionForward": 0.56386, "RasterizeBackward": 5.81665, "RasterizeForward": 1.80089, "SortRTS": 1.00259}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989558, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.9372, "stages_ms": {"ComputeSSIMGradient": 0.21958, "ComputeTileRanges": 0.05967, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.67463, "ProjectionForward": 0.56497, "RasterizeBackward": 5.59121, "RasterizeForward": 1.79681, "SortRTS": 1.0071}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990734, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.616, "stages_ms": {"ComputeSSIMGradient": 0.21995, "ComputeTileRanges": 0.05971, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.67462, "ProjectionForward": 0.56363, "RasterizeBackward": 6.31011, "RasterizeForward": 1.76665, "SortRTS": 0.99734}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4988936, "vram_used": 819986432, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0764, "stages_ms": {"ComputeSSIMGradient": 0.19964, "ComputeTileRanges": 0.05453, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.79959, "ProjectionForward": 0.53, "RasterizeBackward": 4.91689, "RasterizeForward": 1.59711, "SortRTS": 0.95796}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661340, "vram_used": 788529152, "vram_tracked": 682782892, "vram_peak_tracked": 751175500, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546768, "sorting_gauss_idx_2": 30546768, "sorting_keys_1": 30546768, "sorting_keys_2": 30546768, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 11.2, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.869, "stages_ms": {"ComputeSSIMGradient": 0.19893, "ComputeTileRanges": 0.05982, "DensifyPostBackward": 0.00169, "FusedProjectionBackwardOptimizerStep": 0.80793, "ProjectionForward": 0.58866, "RasterizeBackward": 17.63796, "RasterizeForward": 1.55115, "SortRTS": 0.99266}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661750, "vram_used": 788529152, "vram_tracked": 682781740, "vram_peak_tracked": 751174348, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546480, "sorting_gauss_idx_2": 30546480, "sorting_keys_1": 30546480, "sorting_keys_2": 30546480, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.029, "stages_ms": {"ComputeSSIMGradient": 0.19786, "ComputeTileRanges": 0.06008, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.79666, "ProjectionForward": 0.52107, "RasterizeBackward": 15.88872, "RasterizeForward": 1.56061, "SortRTS": 0.97589}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661864, "vram_used": 1327497216, "vram_tracked": 682781996, "vram_peak_tracked": 751174604, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546544, "sorting_gauss_idx_2": 30546544, "sorting_keys_1": 30546544, "sorting_keys_2": 30546544, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.4794, "stages_ms": {"ComputeSSIMGradient": 0.20893, "ComputeTileRanges": 0.05541, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.8077, "ProjectionForward": 0.53232, "RasterizeBackward": 6.25291, "RasterizeForward": 1.62206, "SortRTS": 0.97686}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661717, "vram_used": 788529152, "vram_tracked": 682782764, "vram_peak_tracked": 751175372, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546736, "sorting_gauss_idx_2": 30546736, "sorting_keys_1": 30546736, "sorting_keys_2": 30546736, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.4804, "stages_ms": {"ComputeSSIMGradient": 0.20387, "ComputeTileRanges": 0.05481, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.80128, "ProjectionForward": 0.5283, "RasterizeBackward": 5.3255, "RasterizeForward": 1.60094, "SortRTS": 0.94483}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661801, "vram_used": 788529152, "vram_tracked": 682782956, "vram_peak_tracked": 751175564, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546784, "sorting_gauss_idx_2": 30546784, "sorting_keys_1": 30546784, "sorting_keys_2": 30546784, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 11.5753, "stages_ms": {"ComputeSSIMGradient": 0.30623, "ComputeTileRanges": 0.0544, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.97403, "ProjectionForward": 0.854, "RasterizeBackward": 6.24515, "RasterizeForward": 1.97928, "SortRTS": 1.13688}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662091, "vram_used": 788529152, "vram_tracked": 682782092, "vram_peak_tracked": 751174700, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546568, "sorting_gauss_idx_2": 30546568, "sorting_keys_1": 30546568, "sorting_keys_2": 30546568, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.2414, "stages_ms": {"ComputeSSIMGradient": 0.21737, "ComputeTileRanges": 0.05529, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.80379, "ProjectionForward": 0.53002, "RasterizeBackward": 5.97821, "RasterizeForward": 1.61975, "SortRTS": 1.01446}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661633, "vram_used": 859832320, "vram_tracked": 682781484, "vram_peak_tracked": 751174092, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546416, "sorting_gauss_idx_2": 30546416, "sorting_keys_1": 30546416, "sorting_keys_2": 30546416, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.7816, "stages_ms": {"ComputeSSIMGradient": 0.40004, "ComputeTileRanges": 0.06625, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.81123, "ProjectionForward": 0.56408, "RasterizeBackward": 7.56218, "RasterizeForward": 2.33364, "SortRTS": 1.01471}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948050, "vram_used": 1145044992, "vram_tracked": 976676252, "vram_peak_tracked": 1116212700, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588568, "sorting_gauss_idx_2": 39588568, "sorting_keys_1": 39588568, "sorting_keys_2": 39588568, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 31.2476, "stages_ms": {"ComputeSSIMGradient": 0.40086, "ComputeTileRanges": 0.07247, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.81948, "ProjectionForward": 0.57126, "RasterizeBackward": 26.11278, "RasterizeForward": 2.22881, "SortRTS": 1.01109}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948142, "vram_used": 1145044992, "vram_tracked": 976676668, "vram_peak_tracked": 1116213116, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588672, "sorting_gauss_idx_2": 39588672, "sorting_keys_1": 39588672, "sorting_keys_2": 39588672, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 30.0155, "stages_ms": {"ComputeSSIMGradient": 0.40389, "ComputeTileRanges": 0.07096, "DensifyPostBackward": 0.0017, "FusedProjectionBackwardOptimizerStep": 0.82678, "ProjectionForward": 0.56433, "RasterizeBackward": 24.78133, "RasterizeForward": 2.31224, "SortRTS": 1.02389}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948362, "vram_used": 1795162112, "vram_tracked": 976675100, "vram_peak_tracked": 1116211548, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588280, "sorting_gauss_idx_2": 39588280, "sorting_keys_1": 39588280, "sorting_keys_2": 39588280, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.8842, "stages_ms": {"ComputeSSIMGradient": 0.39915, "ComputeTileRanges": 0.07053, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.81908, "ProjectionForward": 0.56957, "RasterizeBackward": 9.68579, "RasterizeForward": 2.28586, "SortRTS": 1.02474}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4947866, "vram_used": 1145044992, "vram_tracked": 976672764, "vram_peak_tracked": 1116209212, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587696, "sorting_gauss_idx_2": 39587696, "sorting_keys_1": 39587696, "sorting_keys_2": 39587696, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 13.4907, "stages_ms": {"ComputeSSIMGradient": 0.40074, "ComputeTileRanges": 0.07284, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.81849, "ProjectionForward": 0.57426, "RasterizeBackward": 8.22783, "RasterizeForward": 2.34325, "SortRTS": 1.02229}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948300, "vram_used": 1145044992, "vram_tracked": 976674332, "vram_peak_tracked": 1116210780, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588088, "sorting_gauss_idx_2": 39588088, "sorting_keys_1": 39588088, "sorting_keys_2": 39588088, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 13.0166, "stages_ms": {"ComputeSSIMGradient": 0.40132, "ComputeTileRanges": 0.06603, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.82439, "ProjectionForward": 0.56527, "RasterizeBackward": 7.77801, "RasterizeForward": 2.33112, "SortRTS": 1.02026}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4947757, "vram_used": 1145044992, "vram_tracked": 976674428, "vram_peak_tracked": 1116210876, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588112, "sorting_gauss_idx_2": 39588112, "sorting_keys_1": 39588112, "sorting_keys_2": 39588112, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "garden", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 12.5563, "stages_ms": {"ComputeSSIMGradient": 0.40344, "ComputeTileRanges": 0.07023, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.826, "ProjectionForward": 0.56855, "RasterizeBackward": 7.33119, "RasterizeForward": 2.3185, "SortRTS": 1.00896}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948570, "vram_used": 1243611136, "vram_tracked": 976672540, "vram_peak_tracked": 1116208988, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587640, "sorting_gauss_idx_2": 39587640, "sorting_keys_1": 39587640, "sorting_keys_2": 39587640, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.4027, "stages_ms": {"ComputeSSIMGradient": 0.37062, "ComputeTileRanges": 0.06459, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.68331, "ProjectionForward": 0.5848, "RasterizeBackward": 7.32614, "RasterizeForward": 2.35078, "SortRTS": 0.99265}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5525965, "vram_used": 1298137088, "vram_tracked": 1142232460, "vram_peak_tracked": 1272252908, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49330688, "sorting_gauss_idx_2": 49330688, "sorting_keys_1": 49330688, "sorting_keys_2": 49330688, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 28.6372, "stages_ms": {"ComputeSSIMGradient": 0.37261, "ComputeTileRanges": 0.06426, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.68535, "ProjectionForward": 0.58772, "RasterizeBackward": 23.6568, "RasterizeForward": 2.24217, "SortRTS": 0.99545}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526637, "vram_used": 1298137088, "vram_tracked": 1142229676, "vram_peak_tracked": 1272250124, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329992, "sorting_gauss_idx_2": 49329992, "sorting_keys_1": 49329992, "sorting_keys_2": 49329992, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 29.5296, "stages_ms": {"ComputeSSIMGradient": 0.37325, "ComputeTileRanges": 0.06445, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.69358, "ProjectionForward": 0.59173, "RasterizeBackward": 24.44945, "RasterizeForward": 2.29435, "SortRTS": 1.02898}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524758, "vram_used": 2141192192, "vram_tracked": 1142229004, "vram_peak_tracked": 1272249452, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329824, "sorting_gauss_idx_2": 49329824, "sorting_keys_1": 49329824, "sorting_keys_2": 49329824, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 14.1752, "stages_ms": {"ComputeSSIMGradient": 0.3767, "ComputeTileRanges": 0.06439, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.67747, "ProjectionForward": 0.59319, "RasterizeBackward": 9.14514, "RasterizeForward": 2.29117, "SortRTS": 0.99743}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526373, "vram_used": 1298137088, "vram_tracked": 1142230124, "vram_peak_tracked": 1272250572, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49330104, "sorting_gauss_idx_2": 49330104, "sorting_keys_1": 49330104, "sorting_keys_2": 49330104, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 13.104, "stages_ms": {"ComputeSSIMGradient": 0.37456, "ComputeTileRanges": 0.0646, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.68, "ProjectionForward": 0.59258, "RasterizeBackward": 8.00535, "RasterizeForward": 2.35529, "SortRTS": 1.00132}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526897, "vram_used": 1298137088, "vram_tracked": 1142229676, "vram_peak_tracked": 1272250124, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329992, "sorting_gauss_idx_2": 49329992, "sorting_keys_1": 49329992, "sorting_keys_2": 49329992, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 13.1904, "stages_ms": {"ComputeSSIMGradient": 0.42302, "ComputeTileRanges": 0.06428, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.68763, "ProjectionForward": 0.74942, "RasterizeBackward": 7.79296, "RasterizeForward": 2.40855, "SortRTS": 1.03223}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524386, "vram_used": 1298137088, "vram_tracked": 1142230508, "vram_peak_tracked": 1272250956, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49330200, "sorting_gauss_idx_2": 49330200, "sorting_keys_1": 49330200, "sorting_keys_2": 49330200, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bicycle", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 12.8903, "stages_ms": {"ComputeSSIMGradient": 0.39607, "ComputeTileRanges": 0.06456, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.69628, "ProjectionForward": 0.61523, "RasterizeBackward": 7.74828, "RasterizeForward": 2.3289, "SortRTS": 1.0091}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524924, "vram_used": 1415577600, "vram_tracked": 1142223404, "vram_peak_tracked": 1272243852, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49328424, "sorting_gauss_idx_2": 49328424, "sorting_keys_1": 49328424, "sorting_keys_2": 49328424, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.4005, "stages_ms": {"ComputeSSIMGradient": 0.38467, "ComputeTileRanges": 0.04726, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.49374, "ProjectionForward": 0.51494, "RasterizeBackward": 5.4715, "RasterizeForward": 1.72829, "SortRTS": 0.72682}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062800, "vram_used": 1098907648, "vram_tracked": 929068756, "vram_peak_tracked": 1060487956, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40610616, "sorting_gauss_idx_2": 40610616, "sorting_keys_1": 40610616, "sorting_keys_2": 40610616, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.4, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 23.3139, "stages_ms": {"ComputeSSIMGradient": 0.3871, "ComputeTileRanges": 0.05217, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.47706, "ProjectionForward": 0.44687, "RasterizeBackward": 19.55885, "RasterizeForward": 1.63497, "SortRTS": 0.72084}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063668, "vram_used": 1098907648, "vram_tracked": 929076340, "vram_peak_tracked": 1060495540, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40612512, "sorting_gauss_idx_2": 40612512, "sorting_keys_1": 40612512, "sorting_keys_2": 40612512, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 21.2989, "stages_ms": {"ComputeSSIMGradient": 0.38764, "ComputeTileRanges": 0.04795, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.47682, "ProjectionForward": 0.44981, "RasterizeBackward": 17.56411, "RasterizeForward": 1.65157, "SortRTS": 0.68674}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062328, "vram_used": 1736441856, "vram_tracked": 929067188, "vram_peak_tracked": 1060486388, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40610224, "sorting_gauss_idx_2": 40610224, "sorting_keys_1": 40610224, "sorting_keys_2": 40610224, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.7, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.5837, "stages_ms": {"ComputeSSIMGradient": 0.39096, "ComputeTileRanges": 0.04733, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.47308, "ProjectionForward": 0.4558, "RasterizeBackward": 6.81955, "RasterizeForward": 1.66699, "SortRTS": 0.69552}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063285, "vram_used": 1098907648, "vram_tracked": 929079988, "vram_peak_tracked": 1060499188, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613424, "sorting_gauss_idx_2": 40613424, "sorting_keys_1": 40613424, "sorting_keys_2": 40613424, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.5755, "stages_ms": {"ComputeSSIMGradient": 0.38331, "ComputeTileRanges": 0.04711, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.47527, "ProjectionForward": 0.4593, "RasterizeBackward": 5.79361, "RasterizeForward": 1.68986, "SortRTS": 0.6959}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062380, "vram_used": 1098907648, "vram_tracked": 929072916, "vram_peak_tracked": 1060492116, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40611656, "sorting_gauss_idx_2": 40611656, "sorting_keys_1": 40611656, "sorting_keys_2": 40611656, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.6, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.4745, "stages_ms": {"ComputeSSIMGradient": 0.38403, "ComputeTileRanges": 0.06477, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.48695, "ProjectionForward": 0.54637, "RasterizeBackward": 5.53219, "RasterizeForward": 1.71931, "SortRTS": 0.7016}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063428, "vram_used": 1098907648, "vram_tracked": 929079476, "vram_peak_tracked": 1060498676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613296, "sorting_gauss_idx_2": 40613296, "sorting_keys_1": 40613296, "sorting_keys_2": 40613296, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "stump", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.2858, "stages_ms": {"ComputeSSIMGradient": 0.39179, "ComputeTileRanges": 0.04745, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.47343, "ProjectionForward": 0.45572, "RasterizeBackward": 5.50088, "RasterizeForward": 1.68386, "SortRTS": 0.70018}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3064002, "vram_used": 1191182336, "vram_tracked": 929086452, "vram_peak_tracked": 1060505652, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40615040, "sorting_gauss_idx_2": 40615040, "sorting_keys_1": 40615040, "sorting_keys_2": 40615040, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.5683, "stages_ms": {"ComputeSSIMGradient": 0.15246, "ComputeTileRanges": 0.03309, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.30356, "ProjectionForward": 0.24331, "RasterizeBackward": 2.57218, "RasterizeForward": 0.81008, "SortRTS": 0.42554}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815681, "vram_used": 392167424, "vram_tracked": 320944584, "vram_peak_tracked": 372778216, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566792, "sorting_gauss_idx_2": 12566792, "sorting_keys_1": 12566792, "sorting_keys_2": 12566792, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 11.0129, "stages_ms": {"ComputeSSIMGradient": 0.15085, "ComputeTileRanges": 0.03376, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.30171, "ProjectionForward": 0.25453, "RasterizeBackward": 9.02673, "RasterizeForward": 0.77852, "SortRTS": 0.43553}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815816, "vram_used": 392167424, "vram_tracked": 320943272, "vram_peak_tracked": 372776904, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566464, "sorting_gauss_idx_2": 12566464, "sorting_keys_1": 12566464, "sorting_keys_2": 12566464, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 10.1386, "stages_ms": {"ComputeSSIMGradient": 0.15112, "ComputeTileRanges": 0.03375, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.29774, "ProjectionForward": 0.25055, "RasterizeBackward": 8.12268, "RasterizeForward": 0.79517, "SortRTS": 0.4571}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815427, "vram_used": 622854144, "vram_tracked": 320944040, "vram_peak_tracked": 372777672, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566656, "sorting_gauss_idx_2": 12566656, "sorting_keys_1": 12566656, "sorting_keys_2": 12566656, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.2785, "stages_ms": {"ComputeSSIMGradient": 0.1537, "ComputeTileRanges": 0.03306, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.30132, "ProjectionForward": 0.24434, "RasterizeBackward": 3.27832, "RasterizeForward": 0.80557, "SortRTS": 0.43364}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815746, "vram_used": 392167424, "vram_tracked": 320943752, "vram_peak_tracked": 372777384, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566584, "sorting_gauss_idx_2": 12566584, "sorting_keys_1": 12566584, "sorting_keys_2": 12566584, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 4.7823, "stages_ms": {"ComputeSSIMGradient": 0.15115, "ComputeTileRanges": 0.03293, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.3001, "ProjectionForward": 0.24394, "RasterizeBackward": 2.79253, "RasterizeForward": 0.80517, "SortRTS": 0.42839}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815451, "vram_used": 392167424, "vram_tracked": 320944552, "vram_peak_tracked": 372778184, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566784, "sorting_gauss_idx_2": 12566784, "sorting_keys_1": 12566784, "sorting_keys_2": 12566784, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 4.6517, "stages_ms": {"ComputeSSIMGradient": 0.15286, "ComputeTileRanges": 0.0331, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.3003, "ProjectionForward": 0.24316, "RasterizeBackward": 2.6616, "RasterizeForward": 0.80481, "SortRTS": 0.42772}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815654, "vram_used": 392167424, "vram_tracked": 320944136, "vram_peak_tracked": 372777768, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566680, "sorting_gauss_idx_2": 12566680, "sorting_keys_1": 12566680, "sorting_keys_2": 12566680, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "bonsai", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.3812, "stages_ms": {"ComputeSSIMGradient": 0.15134, "ComputeTileRanges": 0.04238, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.30642, "ProjectionForward": 0.37136, "RasterizeBackward": 3.21153, "RasterizeForward": 0.8012, "SortRTS": 0.45361}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815348, "vram_used": 423624704, "vram_tracked": 320946088, "vram_peak_tracked": 372779720, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12567168, "sorting_gauss_idx_2": 12567168, "sorting_keys_1": 12567168, "sorting_keys_2": 12567168, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.7722, "stages_ms": {"ComputeSSIMGradient": 0.1521, "ComputeTileRanges": 0.03939, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.32362, "ProjectionForward": 0.27096, "RasterizeBackward": 3.30383, "RasterizeForward": 1.07107, "SortRTS": 0.57919}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693057, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 13.9838, "stages_ms": {"ComputeSSIMGradient": 0.15062, "ComputeTileRanges": 0.04041, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.32081, "ProjectionForward": 0.2884, "RasterizeBackward": 11.5777, "RasterizeForward": 1.01115, "SortRTS": 0.56162}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693440, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 13.3504, "stages_ms": {"ComputeSSIMGradient": 0.15252, "ComputeTileRanges": 0.04002, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.34201, "ProjectionForward": 0.30504, "RasterizeBackward": 10.87241, "RasterizeForward": 1.06296, "SortRTS": 0.54354}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693152, "vram_used": 706740224, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.2, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 7.2982, "stages_ms": {"ComputeSSIMGradient": 0.15636, "ComputeTileRanges": 0.03888, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.35059, "ProjectionForward": 0.30996, "RasterizeBackward": 4.7444, "RasterizeForward": 1.12147, "SortRTS": 0.5468}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693415, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.0, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.68, "stages_ms": {"ComputeSSIMGradient": 0.20271, "ComputeTileRanges": 0.03844, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.40101, "ProjectionForward": 0.49947, "RasterizeBackward": 4.45128, "RasterizeForward": 1.47207, "SortRTS": 0.58297}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693077, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.8469, "stages_ms": {"ComputeSSIMGradient": 0.15123, "ComputeTileRanges": 0.0397, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.32149, "ProjectionForward": 0.26541, "RasterizeBackward": 3.4297, "RasterizeForward": 1.04596, "SortRTS": 0.56048}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692990, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "counter", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.2, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.867, "stages_ms": {"ComputeSSIMGradient": 0.15211, "ComputeTileRanges": 0.03934, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.32166, "ProjectionForward": 0.25008, "RasterizeBackward": 3.49085, "RasterizeForward": 1.03764, "SortRTS": 0.54662}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693022, "vram_used": 413138944, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.3538, "stages_ms": {"ComputeSSIMGradient": 0.15182, "ComputeTileRanges": 0.04146, "DensifyPostBackward": 0.00137, "FusedProjectionBackwardOptimizerStep": 0.62377, "ProjectionForward": 0.33522, "RasterizeBackward": 4.22715, "RasterizeForward": 1.31028, "SortRTS": 0.63865}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858193, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 17.6184, "stages_ms": {"ComputeSSIMGradient": 0.15167, "ComputeTileRanges": 0.04456, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.61803, "ProjectionForward": 0.33266, "RasterizeBackward": 14.54602, "RasterizeForward": 1.25027, "SortRTS": 0.64189}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858080, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 17.2913, "stages_ms": {"ComputeSSIMGradient": 0.15209, "ComputeTileRanges": 0.04499, "DensifyPostBackward": 0.00171, "FusedProjectionBackwardOptimizerStep": 0.62435, "ProjectionForward": 0.3346, "RasterizeBackward": 14.17013, "RasterizeForward": 1.29026, "SortRTS": 0.64133}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858034, "vram_used": 916455424, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.7263, "stages_ms": {"ComputeSSIMGradient": 0.158, "ComputeTileRanges": 0.04217, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.6223, "ProjectionForward": 0.33358, "RasterizeBackward": 5.61473, "RasterizeForward": 1.29606, "SortRTS": 0.63178}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857898, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.92, "stages_ms": {"ComputeSSIMGradient": 0.15047, "ComputeTileRanges": 0.04145, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.62626, "ProjectionForward": 0.33547, "RasterizeBackward": 4.80598, "RasterizeForward": 1.2989, "SortRTS": 0.63481}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857664, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.4929, "stages_ms": {"ComputeSSIMGradient": 0.15116, "ComputeTileRanges": 0.04091, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.6315, "ProjectionForward": 0.34432, "RasterizeBackward": 4.36827, "RasterizeForward": 1.29651, "SortRTS": 0.63538}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858426, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "kitchen", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 7.5168, "stages_ms": {"ComputeSSIMGradient": 0.15173, "ComputeTileRanges": 0.04114, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.626, "ProjectionForward": 0.34239, "RasterizeBackward": 4.37885, "RasterizeForward": 1.30946, "SortRTS": 0.64135}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857629, "vram_used": 570425344, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.9328, "stages_ms": {"ComputeSSIMGradient": 0.15286, "ComputeTileRanges": 0.03209, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.17901, "ProjectionForward": 0.21799, "RasterizeBackward": 2.9398, "RasterizeForward": 0.95886, "SortRTS": 0.42363}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072635, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.6, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 12.6724, "stages_ms": {"ComputeSSIMGradient": 0.1502, "ComputeTileRanges": 0.03306, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.17661, "ProjectionForward": 0.22494, "RasterizeBackward": 10.68746, "RasterizeForward": 0.92553, "SortRTS": 0.44127}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072116, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 10.9925, "stages_ms": {"ComputeSSIMGradient": 0.15082, "ComputeTileRanges": 0.03286, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.17782, "ProjectionForward": 0.23048, "RasterizeBackward": 8.97107, "RasterizeForward": 0.9526, "SortRTS": 0.44324}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072120, "vram_used": 702545920, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 5.5631, "stages_ms": {"ComputeSSIMGradient": 0.15162, "ComputeTileRanges": 0.03185, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.17824, "ProjectionForward": 0.21352, "RasterizeBackward": 3.59712, "RasterizeForward": 0.94165, "SortRTS": 0.4214}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2071769, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 5.1675, "stages_ms": {"ComputeSSIMGradient": 0.15282, "ComputeTileRanges": 0.03175, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.17788, "ProjectionForward": 0.2438, "RasterizeBackward": 3.08389, "RasterizeForward": 0.95592, "SortRTS": 0.47806}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072179, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 5.0461, "stages_ms": {"ComputeSSIMGradient": 0.15263, "ComputeTileRanges": 0.0319, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.17931, "ProjectionForward": 0.22617, "RasterizeBackward": 3.01506, "RasterizeForward": 0.96528, "SortRTS": 0.44548}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072376, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "room", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 5.1618, "stages_ms": {"ComputeSSIMGradient": 0.15192, "ComputeTileRanges": 0.03205, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.17881, "ProjectionForward": 0.22993, "RasterizeBackward": 3.14404, "RasterizeForward": 0.94813, "SortRTS": 0.44578}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072454, "vram_used": 432013312, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0008, "stages_ms": {"ComputeSSIMGradient": 0.20257, "ComputeTileRanges": 0.05162, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.74062, "ProjectionForward": 0.47914, "RasterizeBackward": 5.04455, "RasterizeForward": 1.59888, "SortRTS": 0.86005}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661368, "vram_used": 905969664, "vram_tracked": 793095304, "vram_peak_tracked": 861515656, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319256, "sorting_gauss_idx_2": 34319256, "sorting_keys_1": 34319256, "sorting_keys_2": 34319256, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.1025, "stages_ms": {"ComputeSSIMGradient": 0.19842, "ComputeTileRanges": 0.05631, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.73711, "ProjectionForward": 0.48134, "RasterizeBackward": 17.20335, "RasterizeForward": 1.53034, "SortRTS": 0.86518}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660475, "vram_used": 905969664, "vram_tracked": 793096520, "vram_peak_tracked": 861516872, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319560, "sorting_gauss_idx_2": 34319560, "sorting_keys_1": 34319560, "sorting_keys_2": 34319560, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.3809, "stages_ms": {"ComputeSSIMGradient": 0.19867, "ComputeTileRanges": 0.0561, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.73609, "ProjectionForward": 0.4758, "RasterizeBackward": 16.46683, "RasterizeForward": 1.55904, "SortRTS": 0.85797}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660292, "vram_used": 1484783616, "vram_tracked": 793097480, "vram_peak_tracked": 861517832, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319800, "sorting_gauss_idx_2": 34319800, "sorting_keys_1": 34319800, "sorting_keys_2": 34319800, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.4809, "stages_ms": {"ComputeSSIMGradient": 0.19996, "ComputeTileRanges": 0.05235, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.73258, "ProjectionForward": 0.48218, "RasterizeBackward": 6.56121, "RasterizeForward": 1.571, "SortRTS": 0.85624}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661891, "vram_used": 905969664, "vram_tracked": 793093864, "vram_peak_tracked": 861514216, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34318896, "sorting_gauss_idx_2": 34318896, "sorting_keys_1": 34318896, "sorting_keys_2": 34318896, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.6234, "stages_ms": {"ComputeSSIMGradient": 0.19924, "ComputeTileRanges": 0.05241, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.74106, "ProjectionForward": 0.47764, "RasterizeBackward": 5.70659, "RasterizeForward": 1.57675, "SortRTS": 0.84649}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660685, "vram_used": 905969664, "vram_tracked": 793096296, "vram_peak_tracked": 861516648, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319504, "sorting_gauss_idx_2": 34319504, "sorting_keys_1": 34319504, "sorting_keys_2": 34319504, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.2143, "stages_ms": {"ComputeSSIMGradient": 0.20301, "ComputeTileRanges": 0.05141, "DensifyPostBackward": 0.00136, "FusedProjectionBackwardOptimizerStep": 0.74732, "ProjectionForward": 0.49527, "RasterizeBackward": 5.2533, "RasterizeForward": 1.57353, "SortRTS": 0.86729}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661188, "vram_used": 905969664, "vram_tracked": 793094792, "vram_peak_tracked": 861515144, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319128, "sorting_gauss_idx_2": 34319128, "sorting_keys_1": 34319128, "sorting_keys_2": 34319128, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Truck", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.5412, "stages_ms": {"ComputeSSIMGradient": 0.2012, "ComputeTileRanges": 0.05286, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.74332, "ProjectionForward": 0.47323, "RasterizeBackward": 6.64422, "RasterizeForward": 1.55223, "SortRTS": 0.84927}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660221, "vram_used": 991952896, "vram_tracked": 793097384, "vram_peak_tracked": 861517736, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319776, "sorting_gauss_idx_2": 34319776, "sorting_keys_1": 34319776, "sorting_keys_2": 34319776, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.6207, "stages_ms": {"ComputeSSIMGradient": 0.20275, "ComputeTileRanges": 0.05595, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.79597, "ProjectionForward": 0.53444, "RasterizeBackward": 4.55102, "RasterizeForward": 1.49544, "SortRTS": 0.96479}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735053, "vram_used": 799014912, "vram_tracked": 686932504, "vram_peak_tracked": 755360024, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585064, "sorting_gauss_idx_2": 33585064, "sorting_keys_1": 33585064, "sorting_keys_2": 33585064, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 20.6188, "stages_ms": {"ComputeSSIMGradient": 0.199, "ComputeTileRanges": 0.06024, "DensifyPostBackward": 0.00161, "FusedProjectionBackwardOptimizerStep": 0.79053, "ProjectionForward": 0.52803, "RasterizeBackward": 16.59478, "RasterizeForward": 1.44108, "SortRTS": 0.97795}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735557, "vram_used": 799014912, "vram_tracked": 686932408, "vram_peak_tracked": 755359928, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585040, "sorting_gauss_idx_2": 33585040, "sorting_keys_1": 33585040, "sorting_keys_2": 33585040, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.2, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.2916, "stages_ms": {"ComputeSSIMGradient": 0.19965, "ComputeTileRanges": 0.06361, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.80161, "ProjectionForward": 0.52991, "RasterizeBackward": 14.20852, "RasterizeForward": 1.48409, "SortRTS": 0.9777}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735744, "vram_used": 1293942784, "vram_tracked": 686932696, "vram_peak_tracked": 755360216, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585112, "sorting_gauss_idx_2": 33585112, "sorting_keys_1": 33585112, "sorting_keys_2": 33585112, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.8166, "stages_ms": {"ComputeSSIMGradient": 0.19904, "ComputeTileRanges": 0.05591, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.79234, "ProjectionForward": 0.54337, "RasterizeBackward": 5.76269, "RasterizeForward": 1.47692, "SortRTS": 0.96482}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735802, "vram_used": 799014912, "vram_tracked": 686933304, "vram_peak_tracked": 755360824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585264, "sorting_gauss_idx_2": 33585264, "sorting_keys_1": 33585264, "sorting_keys_2": 33585264, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.9424, "stages_ms": {"ComputeSSIMGradient": 0.19526, "ComputeTileRanges": 0.05549, "DensifyPostBackward": 0.00137, "FusedProjectionBackwardOptimizerStep": 0.77027, "ProjectionForward": 0.52648, "RasterizeBackward": 4.94958, "RasterizeForward": 1.4836, "SortRTS": 0.94111}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735587, "vram_used": 799014912, "vram_tracked": 686932312, "vram_peak_tracked": 755359832, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585016, "sorting_gauss_idx_2": 33585016, "sorting_keys_1": 33585016, "sorting_keys_2": 33585016, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.2, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.6677, "stages_ms": {"ComputeSSIMGradient": 0.19527, "ComputeTileRanges": 0.05568, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.77051, "ProjectionForward": 0.52712, "RasterizeBackward": 4.66985, "RasterizeForward": 1.48439, "SortRTS": 0.94438}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5736156, "vram_used": 799014912, "vram_tracked": 686933656, "vram_peak_tracked": 755361176, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585352, "sorting_gauss_idx_2": 33585352, "sorting_keys_1": 33585352, "sorting_keys_2": 33585352, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Train", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 6.2, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.6434, "stages_ms": {"ComputeSSIMGradient": 0.19528, "ComputeTileRanges": 0.05584, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.77392, "ProjectionForward": 0.52079, "RasterizeBackward": 5.67998, "RasterizeForward": 1.45597, "SortRTS": 0.9409}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735299, "vram_used": 870318080, "vram_tracked": 686933816, "vram_peak_tracked": 755361336, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585392, "sorting_gauss_idx_2": 33585392, "sorting_keys_1": 33585392, "sorting_keys_2": 33585392, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.7088, "stages_ms": {"ComputeSSIMGradient": 0.19459, "ComputeTileRanges": 0.04594, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.51185, "ProjectionForward": 0.3904, "RasterizeBackward": 4.48775, "RasterizeForward": 1.40033, "SortRTS": 0.6498}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933720, "vram_used": 773849088, "vram_tracked": 671767116, "vram_peak_tracked": 740020076, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099280, "sorting_gauss_idx_2": 29099280, "sorting_keys_1": 29099280, "sorting_keys_2": 29099280, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 18.898, "stages_ms": {"ComputeSSIMGradient": 0.19407, "ComputeTileRanges": 0.04677, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.51055, "ProjectionForward": 0.38197, "RasterizeBackward": 15.73239, "RasterizeForward": 1.34472, "SortRTS": 0.65491}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933522, "vram_used": 773849088, "vram_tracked": 671765132, "vram_peak_tracked": 740018092, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098784, "sorting_gauss_idx_2": 29098784, "sorting_keys_1": 29098784, "sorting_keys_2": 29098784, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 17.4397, "stages_ms": {"ComputeSSIMGradient": 0.19439, "ComputeTileRanges": 0.04678, "DensifyPostBackward": 0.00164, "FusedProjectionBackwardOptimizerStep": 0.51005, "ProjectionForward": 0.38209, "RasterizeBackward": 14.24309, "RasterizeForward": 1.37983, "SortRTS": 0.65185}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933597, "vram_used": 1193279488, "vram_tracked": 671764492, "vram_peak_tracked": 740017452, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098624, "sorting_gauss_idx_2": 29098624, "sorting_keys_1": 29098624, "sorting_keys_2": 29098624, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.9477, "stages_ms": {"ComputeSSIMGradient": 0.19445, "ComputeTileRanges": 0.04589, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.51086, "ProjectionForward": 0.38451, "RasterizeBackward": 5.75354, "RasterizeForward": 1.38405, "SortRTS": 0.6468}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933072, "vram_used": 773849088, "vram_tracked": 671768652, "vram_peak_tracked": 740021612, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099664, "sorting_gauss_idx_2": 29099664, "sorting_keys_1": 29099664, "sorting_keys_2": 29099664, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.2022, "stages_ms": {"ComputeSSIMGradient": 0.19458, "ComputeTileRanges": 0.04582, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.51119, "ProjectionForward": 0.39106, "RasterizeBackward": 4.97249, "RasterizeForward": 1.39617, "SortRTS": 0.66213}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933815, "vram_used": 773849088, "vram_tracked": 671766092, "vram_peak_tracked": 740019052, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099024, "sorting_gauss_idx_2": 29099024, "sorting_keys_1": 29099024, "sorting_keys_2": 29099024, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.8532, "stages_ms": {"ComputeSSIMGradient": 0.19465, "ComputeTileRanges": 0.04593, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.51148, "ProjectionForward": 0.38605, "RasterizeBackward": 4.63981, "RasterizeForward": 1.39462, "SortRTS": 0.65174}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933256, "vram_used": 773849088, "vram_tracked": 671765612, "vram_peak_tracked": 740018572, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098904, "sorting_gauss_idx_2": 29098904, "sorting_keys_1": 29098904, "sorting_keys_2": 29098904, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Family", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.0186, "stages_ms": {"ComputeSSIMGradient": 0.23254, "ComputeTileRanges": 0.0455, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.54277, "ProjectionForward": 0.45151, "RasterizeBackward": 5.54424, "RasterizeForward": 1.45285, "SortRTS": 0.71622}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933566, "vram_used": 845152256, "vram_tracked": 671763884, "vram_peak_tracked": 740016844, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098472, "sorting_gauss_idx_2": 29098472, "sorting_keys_1": 29098472, "sorting_keys_2": 29098472, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.4616, "stages_ms": {"ComputeSSIMGradient": 0.19938, "ComputeTileRanges": 0.0493, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.49963, "ProjectionForward": 0.40308, "RasterizeBackward": 4.15723, "RasterizeForward": 1.38226, "SortRTS": 0.74367}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071789, "vram_used": 568328192, "vram_tracked": 471482584, "vram_peak_tracked": 539833048, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063976, "sorting_gauss_idx_2": 20063976, "sorting_keys_1": 20063976, "sorting_keys_2": 20063976, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 18.2406, "stages_ms": {"ComputeSSIMGradient": 0.19973, "ComputeTileRanges": 0.05076, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.49563, "ProjectionForward": 0.39206, "RasterizeBackward": 15.0024, "RasterizeForward": 1.32363, "SortRTS": 0.74516}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072040, "vram_used": 568328192, "vram_tracked": 471482008, "vram_peak_tracked": 539832472, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063832, "sorting_gauss_idx_2": 20063832, "sorting_keys_1": 20063832, "sorting_keys_2": 20063832, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 16.2222, "stages_ms": {"ComputeSSIMGradient": 0.19825, "ComputeTileRanges": 0.05081, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.49413, "ProjectionForward": 0.39378, "RasterizeBackward": 12.96043, "RasterizeForward": 1.35667, "SortRTS": 0.73726}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071900, "vram_used": 1044381696, "vram_tracked": 471483224, "vram_peak_tracked": 539833688, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20064136, "sorting_gauss_idx_2": 20064136, "sorting_keys_1": 20064136, "sorting_keys_2": 20064136, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 8.5464, "stages_ms": {"ComputeSSIMGradient": 0.19863, "ComputeTileRanges": 0.04952, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.4957, "ProjectionForward": 0.39559, "RasterizeBackward": 5.28173, "RasterizeForward": 1.35636, "SortRTS": 0.74149}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071600, "vram_used": 568328192, "vram_tracked": 471481400, "vram_peak_tracked": 539831864, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063680, "sorting_gauss_idx_2": 20063680, "sorting_keys_1": 20063680, "sorting_keys_2": 20063680, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 7.8598, "stages_ms": {"ComputeSSIMGradient": 0.19843, "ComputeTileRanges": 0.04927, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.4948, "ProjectionForward": 0.40389, "RasterizeBackward": 4.57488, "RasterizeForward": 1.36639, "SortRTS": 0.745}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071341, "vram_used": 568328192, "vram_tracked": 471482488, "vram_peak_tracked": 539832952, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063952, "sorting_gauss_idx_2": 20063952, "sorting_keys_1": 20063952, "sorting_keys_2": 20063952, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 7.6201, "stages_ms": {"ComputeSSIMGradient": 0.20006, "ComputeTileRanges": 0.04931, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.49754, "ProjectionForward": 0.40228, "RasterizeBackward": 4.31777, "RasterizeForward": 1.38368, "SortRTS": 0.74221}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071956, "vram_used": 568328192, "vram_tracked": 471482104, "vram_peak_tracked": 539832568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063856, "sorting_gauss_idx_2": 20063856, "sorting_keys_1": 20063856, "sorting_keys_2": 20063856, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Francis", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.6213, "stages_ms": {"ComputeSSIMGradient": 0.20125, "ComputeTileRanges": 0.04969, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.49866, "ProjectionForward": 0.3897, "RasterizeBackward": 5.37684, "RasterizeForward": 1.33835, "SortRTS": 0.73944}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072232, "vram_used": 616562688, "vram_tracked": 471479832, "vram_peak_tracked": 539830296, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063288, "sorting_gauss_idx_2": 20063288, "sorting_keys_1": 20063288, "sorting_keys_2": 20063288, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9657, "stages_ms": {"ComputeSSIMGradient": 0.20025, "ComputeTileRanges": 0.0487, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.51814, "ProjectionForward": 0.37527, "RasterizeBackward": 4.58846, "RasterizeForward": 1.49252, "SortRTS": 0.71348}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316551, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.3, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 18.9038, "stages_ms": {"ComputeSSIMGradient": 0.19875, "ComputeTileRanges": 0.04937, "DensifyPostBackward": 0.00167, "FusedProjectionBackwardOptimizerStep": 0.51798, "ProjectionForward": 0.37704, "RasterizeBackward": 15.58556, "RasterizeForward": 1.43047, "SortRTS": 0.71236}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317501, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 18.1692, "stages_ms": {"ComputeSSIMGradient": 0.1993, "ComputeTileRanges": 0.04925, "DensifyPostBackward": 0.00164, "FusedProjectionBackwardOptimizerStep": 0.52328, "ProjectionForward": 0.38148, "RasterizeBackward": 14.79512, "RasterizeForward": 1.47713, "SortRTS": 0.71212}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315252, "vram_used": 987758592, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 9.2079, "stages_ms": {"ComputeSSIMGradient": 0.19976, "ComputeTileRanges": 0.04862, "DensifyPostBackward": 0.00135, "FusedProjectionBackwardOptimizerStep": 0.51837, "ProjectionForward": 0.37509, "RasterizeBackward": 5.85328, "RasterizeForward": 1.47528, "SortRTS": 0.70921}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3318697, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 8.3825, "stages_ms": {"ComputeSSIMGradient": 0.19784, "ComputeTileRanges": 0.04884, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.52598, "ProjectionForward": 0.37919, "RasterizeBackward": 5.00422, "RasterizeForward": 1.49097, "SortRTS": 0.70542}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317432, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 8.0972, "stages_ms": {"ComputeSSIMGradient": 0.20277, "ComputeTileRanges": 0.0487, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.52086, "ProjectionForward": 0.37857, "RasterizeBackward": 4.71968, "RasterizeForward": 1.48398, "SortRTS": 0.71291}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317676, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Horse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 8.291, "stages_ms": {"ComputeSSIMGradient": 0.19709, "ComputeTileRanges": 0.04892, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.52798, "ProjectionForward": 0.38488, "RasterizeBackward": 4.89532, "RasterizeForward": 1.47603, "SortRTS": 0.72974}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315576, "vram_used": 597688320, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 9.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1021, "stages_ms": {"ComputeSSIMGradient": 0.20036, "ComputeTileRanges": 0.04916, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.81757, "ProjectionForward": 0.52911, "RasterizeBackward": 5.10426, "RasterizeForward": 1.56165, "SortRTS": 0.81755}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752435, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 20.9934, "stages_ms": {"ComputeSSIMGradient": 0.19951, "ComputeTileRanges": 0.05418, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.80875, "ProjectionForward": 0.52264, "RasterizeBackward": 17.05686, "RasterizeForward": 1.49516, "SortRTS": 0.82593}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752496, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.6941, "stages_ms": {"ComputeSSIMGradient": 0.19942, "ComputeTileRanges": 0.05471, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.81029, "ProjectionForward": 0.51779, "RasterizeBackward": 16.7278, "RasterizeForward": 1.53199, "SortRTS": 0.82156}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751900, "vram_used": 1442840576, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.689, "stages_ms": {"ComputeSSIMGradient": 0.19987, "ComputeTileRanges": 0.05106, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.8098, "ProjectionForward": 0.52515, "RasterizeBackward": 6.72875, "RasterizeForward": 1.53729, "SortRTS": 0.81313}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752159, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.768, "stages_ms": {"ComputeSSIMGradient": 0.19889, "ComputeTileRanges": 0.05019, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.81592, "ProjectionForward": 0.52029, "RasterizeBackward": 5.78284, "RasterizeForward": 1.56328, "SortRTS": 0.81362}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751696, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.2773, "stages_ms": {"ComputeSSIMGradient": 0.20277, "ComputeTileRanges": 0.04977, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.81703, "ProjectionForward": 0.51996, "RasterizeBackward": 5.29731, "RasterizeForward": 1.55897, "SortRTS": 0.80864}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752165, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Ignatius", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.0851, "stages_ms": {"ComputeSSIMGradient": 0.20073, "ComputeTileRanges": 0.04998, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.81578, "ProjectionForward": 0.52848, "RasterizeBackward": 6.10851, "RasterizeForward": 1.53615, "SortRTS": 0.82193}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752686, "vram_used": 1050673152, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 8.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.8333, "stages_ms": {"ComputeSSIMGradient": 0.21908, "ComputeTileRanges": 0.05955, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.68173, "ProjectionForward": 0.57461, "RasterizeBackward": 5.45935, "RasterizeForward": 1.81856, "SortRTS": 0.9976}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990394, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 24.386, "stages_ms": {"ComputeSSIMGradient": 0.23118, "ComputeTileRanges": 0.06104, "DensifyPostBackward": 0.00168, "FusedProjectionBackwardOptimizerStep": 0.68611, "ProjectionForward": 0.62957, "RasterizeBackward": 19.8501, "RasterizeForward": 1.82226, "SortRTS": 1.07142}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989248, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 20.9547, "stages_ms": {"ComputeSSIMGradient": 0.21826, "ComputeTileRanges": 0.06107, "DensifyPostBackward": 0.00172, "FusedProjectionBackwardOptimizerStep": 0.67386, "ProjectionForward": 0.57168, "RasterizeBackward": 16.60354, "RasterizeForward": 1.77391, "SortRTS": 1.02389}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4988971, "vram_used": 1398800384, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 11.1269, "stages_ms": {"ComputeSSIMGradient": 0.22201, "ComputeTileRanges": 0.05962, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.67532, "ProjectionForward": 0.57234, "RasterizeBackward": 6.76162, "RasterizeForward": 1.79131, "SortRTS": 1.01859}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989063, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 10.2187, "stages_ms": {"ComputeSSIMGradient": 0.21954, "ComputeTileRanges": 0.05918, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.6811, "ProjectionForward": 0.58246, "RasterizeBackward": 5.83605, "RasterizeForward": 1.80118, "SortRTS": 1.01203}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989333, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 10.0698, "stages_ms": {"ComputeSSIMGradient": 0.21987, "ComputeTileRanges": 0.05899, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.68837, "ProjectionForward": 0.58374, "RasterizeBackward": 5.63273, "RasterizeForward": 1.81701, "SortRTS": 1.04144}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4989717, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Lighthouse", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 10.7945, "stages_ms": {"ComputeSSIMGradient": 0.21996, "ComputeTileRanges": 0.06262, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.68629, "ProjectionForward": 0.58348, "RasterizeBackward": 6.37111, "RasterizeForward": 1.7966, "SortRTS": 1.04587}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990395, "vram_used": 819986432, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1031, "stages_ms": {"ComputeSSIMGradient": 0.20169, "ComputeTileRanges": 0.05459, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.79836, "ProjectionForward": 0.53989, "RasterizeBackward": 4.92082, "RasterizeForward": 1.60603, "SortRTS": 0.96007}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662144, "vram_used": 788529152, "vram_tracked": 682782188, "vram_peak_tracked": 751174796, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546592, "sorting_gauss_idx_2": 30546592, "sorting_keys_1": 30546592, "sorting_keys_2": 30546592, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_gsplat", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 60, "steps": 100, "wall_ms": 21.6161, "stages_ms": {"ComputeSSIMGradient": 0.19785, "ComputeTileRanges": 0.06055, "DensifyPostBackward": 0.00174, "FusedProjectionBackwardOptimizerStep": 0.79118, "ProjectionForward": 0.51783, "RasterizeBackward": 17.51654, "RasterizeForward": 1.53902, "SortRTS": 0.96471}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661865, "vram_used": 788529152, "vram_tracked": 682782092, "vram_peak_tracked": 751174700, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546568, "sorting_gauss_idx_2": 30546568, "sorting_keys_1": 30546568, "sorting_keys_2": 30546568, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_taming", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 61, "steps": 100, "wall_ms": 19.85, "stages_ms": {"ComputeSSIMGradient": 0.19967, "ComputeTileRanges": 0.06143, "DensifyPostBackward": 0.00165, "FusedProjectionBackwardOptimizerStep": 0.81032, "ProjectionForward": 0.52036, "RasterizeBackward": 15.701, "RasterizeForward": 1.56173, "SortRTS": 0.96622}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661643, "vram_used": 1325400064, "vram_tracked": 682782028, "vram_peak_tracked": 751174636, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546552, "sorting_gauss_idx_2": 30546552, "sorting_keys_1": 30546552, "sorting_keys_2": 30546552, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_v52", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 52, "steps": 100, "wall_ms": 10.338, "stages_ms": {"ComputeSSIMGradient": 0.20097, "ComputeTileRanges": 0.05537, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.79785, "ProjectionForward": 0.52399, "RasterizeBackward": 6.21071, "RasterizeForward": 1.57132, "SortRTS": 0.95663}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662235, "vram_used": 788529152, "vram_tracked": 682780908, "vram_peak_tracked": 751173516, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546272, "sorting_gauss_idx_2": 30546272, "sorting_keys_1": 30546272, "sorting_keys_2": 30546272, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_v51", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 51, "steps": 100, "wall_ms": 9.4523, "stages_ms": {"ComputeSSIMGradient": 0.19953, "ComputeTileRanges": 0.0551, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.80024, "ProjectionForward": 0.5377, "RasterizeBackward": 5.29969, "RasterizeForward": 1.5849, "SortRTS": 0.95494}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662556, "vram_used": 788529152, "vram_tracked": 682781708, "vram_peak_tracked": 751174316, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546472, "sorting_gauss_idx_2": 30546472, "sorting_keys_1": 30546472, "sorting_keys_2": 30546472, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_v49", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 49, "steps": 100, "wall_ms": 9.1694, "stages_ms": {"ComputeSSIMGradient": 0.1995, "ComputeTileRanges": 0.05474, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.79924, "ProjectionForward": 0.52282, "RasterizeBackward": 5.03886, "RasterizeForward": 1.58222, "SortRTS": 0.95222}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662140, "vram_used": 788529152, "vram_tracked": 682782156, "vram_peak_tracked": 751174764, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546584, "sorting_gauss_idx_2": 30546584, "sorting_keys_1": 30546584, "sorting_keys_2": 30546584, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}
{"scene": "Caterpillar", "arm": "bwd_litegs", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 66, "steps": 100, "wall_ms": 9.8972, "stages_ms": {"ComputeSSIMGradient": 0.19903, "ComputeTileRanges": 0.05531, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.79844, "ProjectionForward": 0.5235, "RasterizeBackward": 5.78975, "RasterizeForward": 1.55632, "SortRTS": 0.95426}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662194, "vram_used": 859832320, "vram_tracked": 682781068, "vram_peak_tracked": 751173676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546312, "sorting_gauss_idx_2": 30546312, "sorting_keys_1": 30546312, "sorting_keys_2": 30546312, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 3}


==> figsrc/data/bwd_occupancy_ncu.json <==
{
 "60": {
  "kernel": "rasterize_backward_gsplat_kernel",
  "Duration": 30081984.0,
  "Compute (SM) Throughput": 95.31,
  "Block Size": 256.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 40.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 10240.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 6.0,
  "Block Limit Shared Mem": 9.0,
  "Block Limit Warps": 6.0,
  "Theoretical Occupancy": 100.0,
  "Achieved Occupancy": 94.08,
  "Achieved Active Warps Per SM": 45.16
 },
 "61": {
  "kernel": "void rasterize_backward_taming_kernel<1>",
  "Duration": 25424416.0,
  "Compute (SM) Throughput": 79.9,
  "Block Size": 32.0,
  "Grid Size": 132919.0,
  "Registers Per Thread": 61.0,
  "Shared Memory Configuration Size": 32768.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 772.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 32.0,
  "Block Limit Shared Mem": 17.0,
  "Block Limit Warps": 48.0,
  "Theoretical Occupancy": 33.33,
  "Achieved Occupancy": 33.27,
  "Achieved Active Warps Per SM": 15.97
 },
 "65": {
  "kernel": "rasterize_backward_vksplat_kernel",
  "Duration": 18616160.0,
  "Compute (SM) Throughput": 70.58,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 56.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 9216.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 9.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 75.0,
  "Achieved Occupancy": 74.67,
  "Achieved Active Warps Per SM": 35.84
 },
 "0": {
  "kernel": "rasterize_backward_psf_kernel",
  "Duration": 14929152.0,
  "Compute (SM) Throughput": 73.29,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 55.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 9220.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 9.0,
  "Block Limit Shared Mem": 9.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 75.0,
  "Achieved Occupancy": 74.65,
  "Achieved Active Warps Per SM": 35.83
 },
 "32": {
  "kernel": "void rasterize_backward_psf_compact_kernel<0>",
  "Duration": 11562560.0,
  "Compute (SM) Throughput": 69.04,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 47.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 8208.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 10.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 83.33,
  "Achieved Occupancy": 82.81,
  "Achieved Active Warps Per SM": 39.75
 },
 "51": {
  "kernel": "void rasterize_backward_wave2t_kernel<0>",
  "Duration": 9549248.0,
  "Compute (SM) Throughput": 87.78,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 48.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 8816.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 10.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 83.33,
  "Achieved Occupancy": 82.52,
  "Achieved Active Warps Per SM": 39.61
 },
 "49": {
  "kernel": "void rasterize_backward_wave2t_kernel<1>",
  "Duration": 8716576.0,
  "Compute (SM) Throughput": 85.81,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 48.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 8816.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 10.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 83.33,
  "Achieved Occupancy": 82.47,
  "Achieved Active Warps Per SM": 39.59
 },
 "50": {
  "kernel": "rasterize_backward_wave3t_kernel",
  "Duration": 8455936.0,
  "Compute (SM) Throughput": 83.44,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 48.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 9216.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 10.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 83.33,
  "Achieved Occupancy": 82.89,
  "Achieved Active Warps Per SM": 39.79
 },
 "31": {
  "kernel": "void rasterize_backward_psf_compact_kernel<1>",
  "Duration": 10296704.0,
  "Compute (SM) Throughput": 72.43,
  "Block Size": 128.0,
  "Grid Size": 17278.0,
  "Registers Per Thread": 48.0,
  "Shared Memory Configuration Size": 102400.0,
  "Driver Shared Memory Per Block": 1024.0,
  "Static Shared Memory Per Block": 8224.0,
  "Block Limit SM": 16.0,
  "Block Limit Registers": 10.0,
  "Block Limit Shared Mem": 10.0,
  "Block Limit Warps": 12.0,
  "Theoretical Occupancy": 83.33,
  "Achieved Occupancy": 82.75,
  "Achieved Active Warps Per SM": 39.72
 },
 "_meta": {
  "gpu": "RTX 3070",
  "scene": "garden (mip360, full res, view 0)",
  "state": "F0_local.ply",
  "tool": "Nsight Compute 2025.2.0, --section Occupancy LaunchStats SpeedOfLight",
  "build": "Desktop/GS-CUDA-wave (variant 65 = VkSplat per_splat port)"
 }
}

==> figsrc/data/bwd_vksplat.jsonl <==
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/counter/F0_local/F0_local.ply", "splats": 480186, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.598578691482544, "65": 4.398349344730377, "31": 2.367981344461441}, "speedup_vs_0": {"0": 1.0, "65": 0.8181657275118378, "31": 1.5196820278586198}, "speedup_median_paired": {"0": 1.0, "65": 0.8246543578218228, "31": 1.5304464427215132}, "per_view_ms": {"0": [3.4539520740509033, 3.8999040126800537, 3.140608072280884, 2.845616102218628, 3.423743963241577, 3.966383934020996, 3.787775993347168, 3.734528064727783, 3.650559902191162, 3.7841920852661133, 3.934720039367676, 3.560960054397583], "65": [4.584864139556885, 4.704256057739258, 3.7693440914154053, 3.3949599266052246, 4.3084797859191895, 4.835328102111816, 4.624256134033203, 4.3627519607543945, 4.357120037078857, 4.633088111877441, 4.737023830413818, 4.468719959259033], "31": [2.3449599742889404, 2.5374720096588135, 2.0439040660858154, 1.960960030555725, 2.2844960689544678, 2.578432083129883, 2.5287680625915527, 2.445823907852173, 2.3797760009765625, 2.5015199184417725, 2.5277440547943115, 2.2819199562072754]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 6.084472994075314e-08, "p999_rel_max": 3.8910809994734707e-07}, "v_conic_opac": {"rel_l2_max": 2.8962009393062244e-07, "p999_rel_max": 8.664459873921607e-07}, "v_rgb": {"rel_l2_max": 1.52080027124222e-07, "p999_rel_max": 2.4157151807896757e-07}}, "65": {"v_xy": {"rel_l2_max": 4.173328509041892e-05, "p999_rel_max": 0.00014819899238624598}, "v_conic_opac": {"rel_l2_max": 5.024195867814943e-06, "p999_rel_max": 0.00013671786050811207}, "v_rgb": {"rel_l2_max": 7.878557759181974e-07, "p999_rel_max": 1.2448498804835976e-05}}, "31": {"v_xy": {"rel_l2_max": 0.00011034962803707015, "p999_rel_max": 0.00033354650483835905}, "v_conic_opac": {"rel_l2_max": 2.6650117224145217e-05, "p999_rel_max": 0.0015525240336164993}, "v_rgb": {"rel_l2_max": 2.3337363229083743e-06, "p999_rel_max": 2.3434351096525977e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.20230980306798e-08, "p999_rel_max": 3.7578084788629557e-07}, "v_conic_opac": {"rel_l2_max": 2.8954782211256833e-07, "p999_rel_max": 2.5325476525704745e-06}, "v_rgb": {"rel_l2_max": 1.8304398230787792e-07, "p999_rel_max": 2.640145492394213e-07}}}, "schedule_steps": {"orig": 58803722, "sfix": 57712394, "cont": 47873704, "compact": 50512124}, "useful_pairs": 2897266216, "tile_depth_pct": {"10": 49.0, "50": 148.0, "90": 389.0, "99": 828.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/bonsai/F0_local/F0_local.ply", "splats": 596620, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.0684146881103516, "65": 3.564393321673075, "31": 2.065228005250295}, "speedup_vs_0": {"0": 1.0, "65": 0.8608518789026576, "31": 1.485751055239286}, "speedup_median_paired": {"0": 1.0, "65": 0.8667131910920394, "31": 1.491848004931244}, "per_view_ms": {"0": [3.1692800521850586, 3.265536069869995, 3.1800320148468018, 2.9009759426116943, 3.1088640689849854, 2.9767680168151855, 2.822144031524658, 3.130880117416382, 2.9429759979248047, 3.0397439002990723, 3.347968101501465, 2.935807943344116], "65": [3.8690879344940186, 3.7169759273529053, 3.658720016479492, 3.4600958824157715, 3.5184640884399414, 3.4688000679016113, 3.3710079193115234, 3.5246078968048096, 3.3623039722442627, 3.6474881172180176, 3.8737919330596924, 3.3013761043548584], "31": [2.173952102661133, 2.1760001182556152, 2.0597760677337646, 1.9901440143585205, 2.110975980758667, 1.9717119932174683, 1.9553279876708984, 2.0879359245300293, 1.962496042251587, 2.1145598888397217, 2.2557599544525146, 1.9240959882736206]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 5.260070695788314e-08, "p999_rel_max": 3.214078757200779e-07}, "v_conic_opac": {"rel_l2_max": 5.530002903757829e-07, "p999_rel_max": 1.462874411374567e-06}, "v_rgb": {"rel_l2_max": 1.48934526379801e-07, "p999_rel_max": 2.540123108054262e-07}}, "65": {"v_xy": {"rel_l2_max": 8.126236072642132e-05, "p999_rel_max": 0.00029109538454789304}, "v_conic_opac": {"rel_l2_max": 5.038659629509416e-06, "p999_rel_max": 1.0375517387879398e-05}, "v_rgb": {"rel_l2_max": 9.549344225072443e-07, "p999_rel_max": 1.8441540324295318e-05}}, "31": {"v_xy": {"rel_l2_max": 0.0001079607073565028, "p999_rel_max": 0.0008271367740740928}, "v_conic_opac": {"rel_l2_max": 6.258901561839103e-05, "p999_rel_max": 0.00015409658953857152}, "v_rgb": {"rel_l2_max": 2.4974232977965215e-06, "p999_rel_max": 2.8031456365768448e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.578196981371364e-08, "p999_rel_max": 3.007687178028072e-07}, "v_conic_opac": {"rel_l2_max": 5.143556981003551e-07, "p999_rel_max": 1.1817567481014649e-06}, "v_rgb": {"rel_l2_max": 1.8070442428908512e-07, "p999_rel_max": 2.4552117067896096e-07}}}, "schedule_steps": {"orig": 48884030, "sfix": 47200702, "cont": 40656392, "compact": 42895638}, "useful_pairs": 2430955225, "tile_depth_pct": {"10": 45.0, "50": 103.0, "90": 320.0, "99": 710.6100000000006}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/kitchen/F0_local/F0_local.ply", "splats": 726600, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 4.760692000389099, "65": 5.64161737759908, "31": 3.160493314266205}, "speedup_vs_0": {"0": 1.0, "65": 0.8438523355540146, "31": 1.5063129476970352}, "speedup_median_paired": {"0": 1.0, "65": 0.8525793355847734, "31": 1.5090397649561418}, "per_view_ms": {"0": [4.445184230804443, 4.719615936279297, 4.709375858306885, 4.851712226867676, 4.7799201011657715, 4.891136169433594, 4.90342378616333, 4.9397759437561035, 4.814303874969482, 4.45798397064209, 4.769792079925537, 4.8460798263549805], "65": [5.548431873321533, 5.533184051513672, 5.501952171325684, 5.872640132904053, 5.595647811889648, 5.803008079528809, 5.75324821472168, 5.710336208343506, 5.557248115539551, 5.411839962005615, 5.72979211807251, 5.682079792022705], "31": [2.989567995071411, 3.111936092376709, 3.1093759536743164, 3.265023946762085, 3.1534080505371094, 3.2531518936157227, 3.3801279067993164, 3.2977919578552246, 3.1385600566864014, 2.9828479290008545, 3.0642240047454834, 3.179903984069824]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 4.408544368549431e-08, "p999_rel_max": 2.2550531628570947e-07}, "v_conic_opac": {"rel_l2_max": 1.9108723319943644e-07, "p999_rel_max": 3.438868087271488e-06}, "v_rgb": {"rel_l2_max": 1.1600593683136386e-07, "p999_rel_max": 1.6565358952132369e-07}}, "65": {"v_xy": {"rel_l2_max": 2.656906059539558e-05, "p999_rel_max": 0.00010943410641433685}, "v_conic_opac": {"rel_l2_max": 1.1830560255393018e-06, "p999_rel_max": 0.00014090291693069211}, "v_rgb": {"rel_l2_max": 9.771418034743046e-07, "p999_rel_max": 1.1838098593123173e-05}}, "31": {"v_xy": {"rel_l2_max": 6.896680815525362e-05, "p999_rel_max": 0.0001756121969019781}, "v_conic_opac": {"rel_l2_max": 2.2730158541095468e-05, "p999_rel_max": 0.0007085702733874273}, "v_rgb": {"rel_l2_max": 3.21716737529401e-06, "p999_rel_max": 1.4942922738608721e-05}}, "noise": {"v_xy": {"rel_l2_max": 4.432294722101217e-08, "p999_rel_max": 2.1924589996478697e-07}, "v_conic_opac": {"rel_l2_max": 2.052918741369013e-07, "p999_rel_max": 1.3950428509210806e-06}, "v_rgb": {"rel_l2_max": 1.338102033813369e-07, "p999_rel_max": 1.5789563682956832e-07}}}, "schedule_steps": {"orig": 75307751, "sfix": 74808167, "cont": 59531464, "compact": 66910193}, "useful_pairs": 4240934071, "tile_depth_pct": {"10": 79.0, "50": 235.0, "90": 494.0, "99": 926.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/room/F0_local/F0_local.ply", "splats": 540262, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.389094611008962, "65": 4.125386615594228, "31": 2.24059197306633}, "speedup_vs_0": {"0": 1.0, "65": 0.8215216964630576, "31": 1.512588928171007}, "speedup_median_paired": {"0": 1.0, "65": 0.827756602336254, "31": 1.5230233091549596}, "per_view_ms": {"0": [3.739135980606079, 3.815903902053833, 3.8241279125213623, 3.250175952911377, 3.522559881210327, 3.586560010910034, 3.827199935913086, 3.515903949737549, 2.337791919708252, 3.2143359184265137, 2.850800037384033, 3.1846399307250977], "65": [4.525568008422852, 4.562943935394287, 4.698495864868164, 4.132863998413086, 4.181503772735596, 4.324863910675049, 4.7564802169799805, 4.181503772735596, 2.7750399112701416, 3.9592959880828857, 3.5783679485321045, 3.827712059020996], "31": [2.5215840339660645, 2.475519895553589, 2.407423973083496, 2.2558720111846924, 2.303999900817871, 2.3311359882354736, 2.587599992752075, 2.2814719676971436, 1.5861760377883911, 2.2077438831329346, 1.879040002822876, 2.0495359897613525]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 7.671244588560235e-08, "p999_rel_max": 4.801853348977982e-07}, "v_conic_opac": {"rel_l2_max": 4.5544508977295133e-07, "p999_rel_max": 1.112725293332389e-06}, "v_rgb": {"rel_l2_max": 1.5521719596903025e-07, "p999_rel_max": 2.9913972226494144e-07}}, "65": {"v_xy": {"rel_l2_max": 6.063154465228648e-05, "p999_rel_max": 9.153183181744376e-05}, "v_conic_opac": {"rel_l2_max": 4.99499946984328e-07, "p999_rel_max": 8.877614250554964e-06}, "v_rgb": {"rel_l2_max": 6.330149827249212e-07, "p999_rel_max": 5.3982606071891e-06}}, "31": {"v_xy": {"rel_l2_max": 0.0005330113334099531, "p999_rel_max": 0.0001727865286358033}, "v_conic_opac": {"rel_l2_max": 6.138956347203826e-06, "p999_rel_max": 0.0002641252378639291}, "v_rgb": {"rel_l2_max": 1.647326437206181e-06, "p999_rel_max": 2.4345031524325517e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.820878505169727e-08, "p999_rel_max": 4.947128814437347e-07}, "v_conic_opac": {"rel_l2_max": 5.442039176469534e-07, "p999_rel_max": 9.871359875446719e-07}, "v_rgb": {"rel_l2_max": 1.5253803254293935e-07, "p999_rel_max": 3.0645114781302153e-07}}}, "schedule_steps": {"orig": 52661865, "sfix": 51501353, "cont": 43694536, "compact": 45977601}, "useful_pairs": 2589851822, "tile_depth_pct": {"10": 51.0, "50": 135.0, "90": 326.1000000000058, "99": 629.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/garden/F0_local/F0_local.ply", "splats": 2394168, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 11.046915928522745, "65": 12.42003067334493, "31": 8.804670691490173}, "speedup_vs_0": {"0": 1.0, "65": 0.8894435302990777, "31": 1.2546654287933483}, "speedup_median_paired": {"0": 1.0, "65": 0.8523744914874626, "31": 1.4405331146926184}, "per_view_ms": {"0": [11.536272048950195, 11.113984107971191, 12.372879981994629, 10.309120178222656, 10.457599639892578, 10.069487571716309, 10.057215690612793, 10.035200119018555, 9.888256072998047, 16.37273597717285, 10.030991554260254, 10.31924819946289], "65": [13.368831634521484, 14.743552207946777, 12.700160026550293, 12.290047645568848, 12.282832145690918, 12.05504035949707, 11.764608383178711, 11.833855628967285, 11.587583541870117, 11.387904167175293, 13.110272407531738, 11.915679931640625], "31": [8.11359977722168, 7.664048194885254, 8.556544303894043, 7.018496036529541, 7.131008148193359, 11.203583717346191, 7.008255958557129, 6.904319763183594, 15.055359840393066, 6.701568126678467, 7.304704189300537, 12.994560241699219]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 4.239566512117692e-08, "p999_rel_max": 1.866497766911039e-07}, "v_conic_opac": {"rel_l2_max": 1.1884716464709664e-06, "p999_rel_max": 4.113083146690918e-06}, "v_rgb": {"rel_l2_max": 1.275445520915046e-07, "p999_rel_max": 1.6664283830766292e-07}}, "65": {"v_xy": {"rel_l2_max": 2.478065167954033e-05, "p999_rel_max": 5.205772219419133e-05}, "v_conic_opac": {"rel_l2_max": 1.1576487249103602e-06, "p999_rel_max": 9.817799972355654e-06}, "v_rgb": {"rel_l2_max": 1.3506499105224199e-06, "p999_rel_max": 6.036963645388422e-06}}, "31": {"v_xy": {"rel_l2_max": 7.292516898833604e-05, "p999_rel_max": 0.00011799748502180123}, "v_conic_opac": {"rel_l2_max": 8.655462190097275e-06, "p999_rel_max": 0.0018821345653182908}, "v_rgb": {"rel_l2_max": 4.737916570326032e-06, "p999_rel_max": 1.5691013747168513e-05}}, "noise": {"v_xy": {"rel_l2_max": 4.3368409876072105e-08, "p999_rel_max": 1.857146047246718e-07}, "v_conic_opac": {"rel_l2_max": 2.847404687704415e-07, "p999_rel_max": 1.1065169190887455e-06}, "v_rgb": {"rel_l2_max": 1.5237319674551876e-07, "p999_rel_max": 1.6380956221528878e-07}}}, "schedule_steps": {"orig": 163206663, "sfix": 161993703, "cont": 134189720, "compact": 151282586}, "useful_pairs": 9307858612, "tile_depth_pct": {"10": 85.0, "50": 174.0, "90": 344.0, "99": 628.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/stump/F0_local/F0_local.ply", "splats": 2170368, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 7.504446705182393, "65": 9.314687927563986, "31": 6.872225324312846}, "speedup_vs_0": {"0": 1.0, "65": 0.8056573407011594, "31": 1.0919966024153556}, "speedup_median_paired": {"0": 1.0, "65": 0.864869835148756, "31": 1.3727060131733413}, "per_view_ms": {"0": [9.11353588104248, 7.276031970977783, 8.630271911621094, 10.250240325927734, 6.084512233734131, 7.739903926849365, 9.186816215515137, 5.7784318923950195, 5.434368133544922, 7.087103843688965, 5.989264011383057, 7.482880115509033], "65": [10.852352142333984, 10.751999855041504, 10.239999771118164, 9.299967765808105, 7.59449577331543, 8.72652816772461, 7.813632011413574, 9.43769645690918, 5.816319942474365, 7.571455955505371, 15.343615531921387, 8.328191757202148], "31": [6.121984004974365, 4.925951957702637, 6.517759799957275, 5.359568119049072, 4.697535991668701, 11.835391998291016, 4.837376117706299, 6.012928009033203, 12.254719734191895, 4.986368179321289, 4.200960159301758, 10.71615982055664]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 6.746606824311882e-08, "p999_rel_max": 4.023553668309969e-07}, "v_conic_opac": {"rel_l2_max": 9.805180473813521e-07, "p999_rel_max": 1.7202294633978045e-06}, "v_rgb": {"rel_l2_max": 1.8839801007986507e-07, "p999_rel_max": 2.1839880232379962e-07}}, "65": {"v_xy": {"rel_l2_max": 1.0989120973335156e-05, "p999_rel_max": 4.9979969668971844e-05}, "v_conic_opac": {"rel_l2_max": 2.618800246645862e-06, "p999_rel_max": 6.81837056467509e-05}, "v_rgb": {"rel_l2_max": 1.117397447279388e-06, "p999_rel_max": 9.936203918784278e-06}}, "31": {"v_xy": {"rel_l2_max": 5.8081593768538835e-05, "p999_rel_max": 0.00012758766228131814}, "v_conic_opac": {"rel_l2_max": 5.992346179313509e-05, "p999_rel_max": 0.008907176422535069}, "v_rgb": {"rel_l2_max": 3.1157432066175953e-06, "p999_rel_max": 1.4748360451418438e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.161237919882699e-08, "p999_rel_max": 4.1728880113471386e-07}, "v_conic_opac": {"rel_l2_max": 1.8462860651081885e-06, "p999_rel_max": 2.571068331039438e-06}, "v_rgb": {"rel_l2_max": 1.845773730314999e-07, "p999_rel_max": 2.250213411072977e-07}}}, "schedule_steps": {"orig": 110833090, "sfix": 106552066, "cont": 94348128, "compact": 99594288}, "useful_pairs": 5542723212, "tile_depth_pct": {"10": 43.0, "50": 101.0, "90": 234.0, "99": 560.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/mip360/bicycle/F0_local/F0_local.ply", "splats": 2467442, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 8.61869990825653, "65": 9.483221292495728, "31": 5.926629344622294}, "speedup_vs_0": {"0": 1.0, "65": 0.9088367383218917, "31": 1.454232989292129}, "speedup_median_paired": {"0": 1.0, "65": 0.8820791689063349, "31": 1.4735797559016959}, "per_view_ms": {"0": [9.04751968383789, 9.082880020141602, 8.451583862304688, 8.904704093933105, 8.034303665161133, 11.340288162231445, 7.870431900024414, 7.956975936889648, 9.51806354522705, 8.345071792602539, 6.73689603805542, 8.135680198669434], "65": [10.399744033813477, 11.274751663208008, 9.61075210571289, 9.917951583862305, 9.083904266357422, 9.694720268249512, 8.946687698364258, 10.300928115844727, 8.470527648925781, 9.217535972595215, 8.698368072509766, 8.182784080505371], "31": [6.2218241691589355, 6.586304187774658, 5.661183834075928, 5.269504070281982, 5.413280010223389, 8.18995189666748, 5.33238410949707, 6.131711959838867, 6.469632148742676, 4.989439964294434, 5.356991767883301, 5.497344017028809]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 6.0856589666874e-08, "p999_rel_max": 2.6884070947760715e-07}, "v_conic_opac": {"rel_l2_max": 2.1933595470862866e-07, "p999_rel_max": 1.1760714316649093e-06}, "v_rgb": {"rel_l2_max": 2.072579064538188e-07, "p999_rel_max": 1.869415008440176e-07}}, "65": {"v_xy": {"rel_l2_max": 1.9892330398462403e-05, "p999_rel_max": 9.416288996888357e-05}, "v_conic_opac": {"rel_l2_max": 8.446159863678606e-07, "p999_rel_max": 0.00013978423565752545}, "v_rgb": {"rel_l2_max": 9.826668937230417e-07, "p999_rel_max": 5.16244553909341e-06}}, "31": {"v_xy": {"rel_l2_max": 4.622453400546883e-05, "p999_rel_max": 0.000329214298391767}, "v_conic_opac": {"rel_l2_max": 0.00032609368325576654, "p999_rel_max": 0.004513257515300691}, "v_rgb": {"rel_l2_max": 3.6279851994027235e-06, "p999_rel_max": 2.4053474146167632e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.629598114340317e-08, "p999_rel_max": 2.647348648075053e-07}, "v_conic_opac": {"rel_l2_max": 3.4100946193950275e-07, "p999_rel_max": 1.5645049988288579e-06}, "v_rgb": {"rel_l2_max": 2.4725865259450504e-07, "p999_rel_max": 1.9462178871943925e-07}}}, "schedule_steps": {"orig": 127796852, "sfix": 124687540, "cont": 106576324, "compact": 113580508}, "useful_pairs": 6594108161, "tile_depth_pct": {"10": 54.0, "50": 120.0, "90": 331.0, "99": 691.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Caterpillar/F0_local/F0_local.ply", "splats": 730627, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.861565331617991, "65": 4.994897286097209, "31": 2.605457325776418}, "speedup_vs_0": {"0": 1.0, "65": 0.7731020500394007, "31": 1.4821065359292565}, "speedup_median_paired": {"0": 1.0, "65": 0.7735238363308996, "31": 1.4869509847703897}, "per_view_ms": {"0": [4.075520038604736, 4.319744110107422, 3.959775924682617, 3.755392074584961, 4.496895790100098, 3.926016092300415, 3.039232015609741, 3.3525760173797607, 3.401599884033203, 3.9178240299224854, 3.901952028274536, 4.192255973815918], "65": [5.306367874145508, 5.211647987365723, 5.004784107208252, 4.90393590927124, 5.511168003082275, 5.031424045562744, 4.4712958335876465, 4.666880130767822, 4.612607955932617, 5.272575855255127, 5.0088958740234375, 4.937183856964111], "31": [2.820607900619507, 2.8692479133605957, 2.6019840240478516, 2.55948805809021, 3.042304039001465, 2.594752073287964, 2.1058080196380615, 2.240432024002075, 2.3808000087738037, 2.7059199810028076, 2.60863995552063, 2.735503911972046]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 2.014372683486723e-07, "p999_rel_max": 3.3296271912012426e-07}, "v_conic_opac": {"rel_l2_max": 3.8609355021251686e-07, "p999_rel_max": 1.0726795848580047e-06}, "v_rgb": {"rel_l2_max": 2.4811042201207055e-07, "p999_rel_max": 3.395395628149298e-07}}, "65": {"v_xy": {"rel_l2_max": 0.00010758814546677693, "p999_rel_max": 0.00037876832153296516}, "v_conic_opac": {"rel_l2_max": 1.8240146514554624e-06, "p999_rel_max": 5.106831990230498e-06}, "v_rgb": {"rel_l2_max": 8.52084482176634e-07, "p999_rel_max": 3.308972466645949e-05}}, "31": {"v_xy": {"rel_l2_max": 0.00016214466113913687, "p999_rel_max": 0.001566149356953496}, "v_conic_opac": {"rel_l2_max": 1.2447364869245966e-05, "p999_rel_max": 0.0009445299441606386}, "v_rgb": {"rel_l2_max": 4.5361756971920665e-06, "p999_rel_max": 8.656492518875754e-05}}, "noise": {"v_xy": {"rel_l2_max": 9.78301505711404e-08, "p999_rel_max": 3.4270400061262835e-07}, "v_conic_opac": {"rel_l2_max": 6.90341057995165e-07, "p999_rel_max": 1.2311775454993275e-06}, "v_rgb": {"rel_l2_max": 2.3929673195377385e-07, "p999_rel_max": 3.4960873821376157e-07}}}, "schedule_steps": {"orig": 63553725, "sfix": 61649181, "cont": 53474572, "compact": 55626458}, "useful_pairs": 3095417808, "tile_depth_pct": {"10": 50.0, "50": 113.0, "90": 279.0, "99": 640.5699999999924}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Family/F0_local/F0_local.ply", "splats": 1160370, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 4.886493285497029, "65": 5.948702692985535, "31": 3.314746618270874}, "speedup_vs_0": {"0": 1.0, "65": 0.8214384778817374, "31": 1.4741679676397261}, "speedup_median_paired": {"0": 1.0, "65": 0.8179212265533976, "31": 1.4857852721667033}, "per_view_ms": {"0": [4.721615791320801, 5.393407821655273, 5.43123197555542, 4.8081278800964355, 5.038496017456055, 4.7947998046875, 4.676095962524414, 5.604864120483398, 4.405248165130615, 4.982719898223877, 3.8292479515075684, 4.952064037322998], "65": [5.884928226470947, 6.235648155212402, 6.506495952606201, 6.121471881866455, 5.901311874389648, 5.816832065582275, 5.848576068878174, 6.67033576965332, 5.428224086761475, 6.176767826080322, 4.8731842041015625, 5.920656204223633], "31": [3.185663938522339, 3.2916479110717773, 3.9709439277648926, 3.4314239025115967, 3.353600025177002, 3.1626079082489014, 3.2244479656219482, 3.7698559761047363, 2.9214720726013184, 3.6243999004364014, 2.578943967819214, 3.2619519233703613]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 6.55643803145727e-08, "p999_rel_max": 2.943439535018856e-07}, "v_conic_opac": {"rel_l2_max": 6.640057951266614e-07, "p999_rel_max": 3.916437528991086e-06}, "v_rgb": {"rel_l2_max": 2.7810837177206573e-07, "p999_rel_max": 3.435132685667751e-07}}, "65": {"v_xy": {"rel_l2_max": 4.319062084864245e-05, "p999_rel_max": 9.205646013353297e-05}, "v_conic_opac": {"rel_l2_max": 7.536530955265124e-07, "p999_rel_max": 4.9727204643150604e-05}, "v_rgb": {"rel_l2_max": 7.955897524173513e-07, "p999_rel_max": 7.220604051263924e-06}}, "31": {"v_xy": {"rel_l2_max": 0.00021772513604809428, "p999_rel_max": 0.00018497230490878517}, "v_conic_opac": {"rel_l2_max": 9.704591544592262e-06, "p999_rel_max": 0.0012992218226633718}, "v_rgb": {"rel_l2_max": 5.076677651939211e-06, "p999_rel_max": 2.902287034326294e-05}}, "noise": {"v_xy": {"rel_l2_max": 7.9734701570052e-08, "p999_rel_max": 2.9270446704250705e-07}, "v_conic_opac": {"rel_l2_max": 3.3432849559581017e-07, "p999_rel_max": 1.0192648080327772e-05}, "v_rgb": {"rel_l2_max": 4.808571655137709e-07, "p999_rel_max": 3.6099383371720406e-07}}}, "schedule_steps": {"orig": 76871177, "sfix": 75854121, "cont": 63279724, "compact": 68209861}, "useful_pairs": 4012842419, "tile_depth_pct": {"10": 67.0, "50": 159.0, "90": 346.0, "99": 678.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Francis/F0_local/F0_local.ply", "splats": 546197, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.616761306921641, "65": 4.617845336596171, "31": 2.4258852998415628}, "speedup_vs_0": {"0": 1.0, "65": 0.7832140410288335, "31": 1.4909036742824797}, "speedup_median_paired": {"0": 1.0, "65": 0.7812248060687597, "31": 1.4883766787156387}, "per_view_ms": {"0": [3.6142079830169678, 3.714047908782959, 3.3223679065704346, 3.426815986633301, 4.445631980895996, 3.5035998821258545, 3.530240058898926, 3.5384318828582764, 3.4206719398498535, 3.423232078552246, 3.8108160495758057, 3.6510720252990723], "65": [4.782559871673584, 4.637184143066406, 4.433407783508301, 4.873727798461914, 5.12716817855835, 4.393983840942383, 4.510672092437744, 4.7672319412231445, 4.412415981292725, 4.389840126037598, 4.61568021774292, 4.470272064208984], "31": [2.5323519706726074, 2.4796159267425537, 2.1524479389190674, 2.3874080181121826, 2.9234559535980225, 2.2963199615478516, 2.389967918395996, 2.392575979232788, 2.2323200702667236, 2.391551971435547, 2.5768959522247314, 2.3557119369506836]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 1.4535075280540923e-07, "p999_rel_max": 3.1732937253600917e-07}, "v_conic_opac": {"rel_l2_max": 2.968657055368079e-07, "p999_rel_max": 3.1028695490823163e-06}, "v_rgb": {"rel_l2_max": 2.484523920614332e-07, "p999_rel_max": 4.7327642891656956e-07}}, "65": {"v_xy": {"rel_l2_max": 3.94107442537636e-05, "p999_rel_max": 0.0002941041845702526}, "v_conic_opac": {"rel_l2_max": 1.0792353261157121e-06, "p999_rel_max": 4.624146213374214e-06}, "v_rgb": {"rel_l2_max": 5.813306789506012e-07, "p999_rel_max": 1.3089694788962077e-05}}, "31": {"v_xy": {"rel_l2_max": 0.00017283995621666194, "p999_rel_max": 0.0012201258655143822}, "v_conic_opac": {"rel_l2_max": 7.818603780546883e-06, "p999_rel_max": 0.0002673335990047223}, "v_rgb": {"rel_l2_max": 4.721452592013205e-06, "p999_rel_max": 8.801287127420336e-05}}, "noise": {"v_xy": {"rel_l2_max": 1.8367654457671485e-07, "p999_rel_max": 3.1891083818423476e-07}, "v_conic_opac": {"rel_l2_max": 4.395665255393071e-07, "p999_rel_max": 6.554666022709824e-06}, "v_rgb": {"rel_l2_max": 4.0638267325757835e-07, "p999_rel_max": 4.7211347466397765e-07}}}, "schedule_steps": {"orig": 58168752, "sfix": 55438960, "cont": 49030540, "compact": 50938430}, "useful_pairs": 2773394043, "tile_depth_pct": {"10": 44.0, "50": 88.0, "90": 251.0, "99": 669.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Horse/F0_local/F0_local.ply", "splats": 573866, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 4.3981333176294966, "65": 5.17003599802653, "31": 2.940878669420878}, "speedup_vs_0": {"0": 1.0, "65": 0.8506968460777297, "31": 1.4955167526498407}, "speedup_median_paired": {"0": 1.0, "65": 0.8512748100073013, "31": 1.4923767523621274}, "per_view_ms": {"0": [4.600736141204834, 4.588031768798828, 4.652031898498535, 4.276224136352539, 4.305408000946045, 4.226016044616699, 3.8205440044403076, 5.421567916870117, 4.855167865753174, 4.335103988647461, 3.8957760334014893, 3.800992012023926], "65": [5.544960021972656, 5.270480155944824, 5.494272232055664, 5.207039833068848, 4.926432132720947, 4.926464080810547, 4.847616195678711, 5.862847805023193, 5.672959804534912, 5.246463775634766, 4.485631942749023, 4.555263996124268], "31": [3.166208028793335, 3.06329607963562, 3.0842878818511963, 2.968064069747925, 2.9173760414123535, 2.7786240577697754, 2.636751890182495, 3.3361918926239014, 3.225600004196167, 2.9854719638824463, 2.6198720932006836, 2.5088000297546387]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 8.810391206313004e-08, "p999_rel_max": 2.9170129914456073e-07}, "v_conic_opac": {"rel_l2_max": 7.160911874604105e-07, "p999_rel_max": 1.107924999128611e-06}, "v_rgb": {"rel_l2_max": 2.173546073299227e-07, "p999_rel_max": 3.8770268554670514e-07}}, "65": {"v_xy": {"rel_l2_max": 5.290650812312743e-05, "p999_rel_max": 0.0004902945615440986}, "v_conic_opac": {"rel_l2_max": 4.297732798614995e-06, "p999_rel_max": 9.030752222857835e-06}, "v_rgb": {"rel_l2_max": 7.008866967753802e-07, "p999_rel_max": 1.62611912487212e-05}}, "31": {"v_xy": {"rel_l2_max": 0.00017947854259214917, "p999_rel_max": 0.0014882074863563652}, "v_conic_opac": {"rel_l2_max": 4.7133187478083884e-05, "p999_rel_max": 0.00269266142630022}, "v_rgb": {"rel_l2_max": 3.2485602089635413e-06, "p999_rel_max": 5.9963334251549495e-05}}, "noise": {"v_xy": {"rel_l2_max": 7.64793575050111e-08, "p999_rel_max": 2.910359226858728e-07}, "v_conic_opac": {"rel_l2_max": 8.261772985960742e-07, "p999_rel_max": 1.2181395496055236e-06}, "v_rgb": {"rel_l2_max": 2.662158317412606e-07, "p999_rel_max": 4.234409193252657e-07}}}, "schedule_steps": {"orig": 69691477, "sfix": 67676341, "cont": 57452460, "compact": 61707669}, "useful_pairs": 3548456038, "tile_depth_pct": {"10": 46.0, "50": 120.0, "90": 345.0, "99": 726.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Ignatius/F0_local/F0_local.ply", "splats": 1800879, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 5.4447453419367475, "65": 6.77976397673289, "31": 3.7089613477389016}, "speedup_vs_0": {"0": 1.0, "65": 0.8030877417889882, "31": 1.4679973263285782}, "speedup_median_paired": {"0": 1.0, "65": 0.8125367381795279, "31": 1.471333434247702}, "per_view_ms": {"0": [6.4393439292907715, 6.589424133300781, 6.124032020568848, 4.811776161193848, 6.420479774475098, 5.581183910369873, 4.049407958984375, 5.371344089508057, 3.4984960556030273, 5.517824172973633, 5.498239994049072, 5.435391902923584], "65": [8.477184295654297, 8.030207633972168, 7.440896034240723, 6.278143882751465, 7.659520149230957, 6.782976150512695, 5.621615886688232, 6.708223819732666, 4.385280132293701, 6.8587517738342285, 6.599167823791504, 6.515200138092041], "31": [4.373504161834717, 4.505087852478027, 4.1651201248168945, 3.349503993988037, 4.349440097808838, 3.7406721115112305, 2.83187198638916, 3.6377599239349365, 2.3408639430999756, 3.8092799186706543, 3.691920042037964, 3.7125120162963867]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 9.3906241818075e-08, "p999_rel_max": 2.2845149872042565e-07}, "v_conic_opac": {"rel_l2_max": 3.8951258383707734e-07, "p999_rel_max": 9.670876554561878e-07}, "v_rgb": {"rel_l2_max": 2.397459776846416e-07, "p999_rel_max": 3.0563256001760625e-07}}, "65": {"v_xy": {"rel_l2_max": 0.00015920030079094076, "p999_rel_max": 0.0002865922267704639}, "v_conic_opac": {"rel_l2_max": 6.382474555853251e-07, "p999_rel_max": 4.27797338354572e-06}, "v_rgb": {"rel_l2_max": 1.1744425025916006e-06, "p999_rel_max": 1.6664393621812298e-05}}, "31": {"v_xy": {"rel_l2_max": 0.0004988193134669052, "p999_rel_max": 0.0011813976851188105}, "v_conic_opac": {"rel_l2_max": 2.2237836385940206e-05, "p999_rel_max": 0.00013381328072706607}, "v_rgb": {"rel_l2_max": 4.117354894211733e-06, "p999_rel_max": 8.422234883580405e-05}}, "noise": {"v_xy": {"rel_l2_max": 6.142922364310761e-08, "p999_rel_max": 2.2712355361013883e-07}, "v_conic_opac": {"rel_l2_max": 3.8063388328641624e-07, "p999_rel_max": 9.212005947996868e-07}, "v_rgb": {"rel_l2_max": 2.0724538455746022e-07, "p999_rel_max": 2.8644729163281354e-07}}}, "schedule_steps": {"orig": 85068660, "sfix": 84177908, "cont": 68873900, "compact": 75949377}, "useful_pairs": 4633440392, "tile_depth_pct": {"10": 69.0, "50": 174.0, "90": 404.0, "99": 869.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Lighthouse/F0_local/F0_local.ply", "splats": 359220, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.5180959701538086, "65": 4.978255967299144, "31": 2.3634213407834372}, "speedup_vs_0": {"0": 1.0, "65": 0.7066924628350285, "31": 1.4885606342996018}, "speedup_median_paired": {"0": 1.0, "65": 0.7066170664508944, "31": 1.490311110988419}, "per_view_ms": {"0": [4.035071849822998, 3.984384059906006, 2.677759885787964, 3.5445759296417236, 3.3617920875549316, 3.515903949737549, 3.936255931854248, 3.610624074935913, 3.7119998931884766, 3.164031982421875, 3.291055917739868, 3.3836960792541504], "65": [5.679103851318359, 5.283840179443359, 3.739135980606079, 5.203968048095703, 4.340223789215088, 5.0032639503479, 5.5265278816223145, 4.932096004486084, 5.768191814422607, 4.593664169311523, 4.838848114013672, 4.830207824707031], "31": [2.7745280265808105, 2.6798079013824463, 1.7402880191802979, 2.4581120014190674, 2.283519983291626, 2.2568960189819336, 2.7351040840148926, 2.3961598873138428, 2.4324960708618164, 2.2123520374298096, 2.2031359672546387, 2.1886560916900635]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 8.725943827399502e-08, "p999_rel_max": 6.256459497785339e-07}, "v_conic_opac": {"rel_l2_max": 8.606677603771865e-06, "p999_rel_max": 4.833560723816938e-06}, "v_rgb": {"rel_l2_max": 3.4238549147691426e-07, "p999_rel_max": 3.8814180852896114e-07}}, "65": {"v_xy": {"rel_l2_max": 3.152429782788115e-05, "p999_rel_max": 0.00020513090310167245}, "v_conic_opac": {"rel_l2_max": 9.0533347344092e-06, "p999_rel_max": 1.0834871584178126e-05}, "v_rgb": {"rel_l2_max": 6.095563108502317e-07, "p999_rel_max": 2.1961229788121713e-05}}, "31": {"v_xy": {"rel_l2_max": 0.000159937253231631, "p999_rel_max": 0.0008460465110392752}, "v_conic_opac": {"rel_l2_max": 2.2128963329400776e-05, "p999_rel_max": 0.0034612690655698407}, "v_rgb": {"rel_l2_max": 1.663918428872372e-06, "p999_rel_max": 3.138745345254196e-05}}, "noise": {"v_xy": {"rel_l2_max": 8.060850943249573e-08, "p999_rel_max": 5.711360220908387e-07}, "v_conic_opac": {"rel_l2_max": 9.694114718957235e-06, "p999_rel_max": 1.066132488689522e-05}, "v_rgb": {"rel_l2_max": 2.1961755932742365e-07, "p999_rel_max": 3.8123232225970897e-07}}}, "schedule_steps": {"orig": 58851757, "sfix": 55619277, "cont": 50244764, "compact": 50965806}, "useful_pairs": 2631263643, "tile_depth_pct": {"10": 42.0, "50": 84.0, "90": 221.0, "99": 464.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Train/F0_local/F0_local.ply", "splats": 521426, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 3.570840001106262, "65": 4.979914665222168, "31": 2.383178691069285}, "speedup_vs_0": {"0": 1.0, "65": 0.7170484317821051, "31": 1.4983517662723382}, "speedup_median_paired": {"0": 1.0, "65": 0.7182890115833698, "31": 1.492226342909451}, "per_view_ms": {"0": [3.973583936691284, 3.5527679920196533, 4.10214376449585, 3.2189440727233887, 3.7519359588623047, 3.5425119400024414, 4.123648166656494, 3.2787680625915527, 3.4698240756988525, 2.8390400409698486, 2.925487995147705, 4.0714240074157715], "65": [5.315072059631348, 4.975103855133057, 5.30841588973999, 5.059584140777588, 5.193215847015381, 4.794367790222168, 5.119359970092773, 4.882944107055664, 5.21779203414917, 4.426239967346191, 4.212736129760742, 5.254144191741943], "31": [2.65881609916687, 2.417151927947998, 2.653183937072754, 2.2056961059570312, 2.4821760654449463, 2.3203840255737305, 2.7801599502563477, 2.200576066970825, 2.2799360752105713, 1.9973119497299194, 1.977728009223938, 2.6250240802764893]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 7.031125154837052e-08, "p999_rel_max": 3.41108858552792e-07}, "v_conic_opac": {"rel_l2_max": 3.114177789125566e-07, "p999_rel_max": 9.268953431541485e-07}, "v_rgb": {"rel_l2_max": 3.1068634061995463e-07, "p999_rel_max": 3.2211731901959885e-07}}, "65": {"v_xy": {"rel_l2_max": 1.9852971067446982e-05, "p999_rel_max": 0.00013951459369507398}, "v_conic_opac": {"rel_l2_max": 6.253419587957778e-07, "p999_rel_max": 4.680303099252125e-06}, "v_rgb": {"rel_l2_max": 7.425060325601866e-07, "p999_rel_max": 1.3910043273351542e-05}}, "31": {"v_xy": {"rel_l2_max": 0.00014584276512107322, "p999_rel_max": 0.0003942236996412218}, "v_conic_opac": {"rel_l2_max": 0.008109237078114095, "p999_rel_max": 0.005184978544122608}, "v_rgb": {"rel_l2_max": 2.453063689379597e-06, "p999_rel_max": 3.075796285790104e-05}}, "noise": {"v_xy": {"rel_l2_max": 7.054115687079656e-08, "p999_rel_max": 3.1478167014390723e-07}, "v_conic_opac": {"rel_l2_max": 3.7770792510446717e-07, "p999_rel_max": 1.1879744439459908e-06}, "v_rgb": {"rel_l2_max": 2.1167174843295242e-07, "p999_rel_max": 3.0634705444875953e-07}}}, "schedule_steps": {"orig": 58321976, "sfix": 56153272, "cont": 49717420, "compact": 50700539}, "useful_pairs": 2745058636, "tile_depth_pct": {"10": 50.0, "50": 102.0, "90": 228.0, "99": 602.0}}
{"ply": "C:/Users/Nicholas/Desktop/RESULTS_ARCHIVE/cone_runs/tnt4k/Truck/F0_local/F0_local.ply", "splats": 1305075, "sh_deg": 2, "cone_ignored": false, "views": 12, "ms_per_bwd": {"0": 5.029307981332143, "65": 6.285045305887858, "31": 3.3208119869232178}, "speedup_vs_0": {"0": 1.0, "65": 0.8002023432704082, "31": 1.5144813982654504}, "speedup_median_paired": {"0": 1.0, "65": 0.8124234590973924, "31": 1.5030495846319618}, "per_view_ms": {"0": [5.810175895690918, 5.106688022613525, 5.310431957244873, 4.85427188873291, 4.667391777038574, 5.024256229400635, 5.0780158042907715, 3.975087881088257, 4.607888221740723, 4.6673760414123535, 6.332352161407471, 4.917759895324707], "65": [7.0753278732299805, 6.111231803894043, 6.403071880340576, 6.329343795776367, 6.380544185638428, 6.169087886810303, 6.315008163452148, 5.660672187805176, 5.866960048675537, 5.609983921051025, 7.431168079376221, 6.068143844604492], "31": [3.891200065612793, 3.4007039070129395, 3.4507839679718018, 3.226624011993408, 3.0494558811187744, 3.4155519008636475, 3.4421279430389404, 2.6060800552368164, 3.0156800746917725, 3.162031888961792, 3.796992063522339, 3.392512083053589]}, "grad_err": {"0": {"v_xy": {"rel_l2_max": 5.1511786100159134e-08, "p999_rel_max": 2.660257097389363e-07}, "v_conic_opac": {"rel_l2_max": 1.3314925737684996e-06, "p999_rel_max": 2.7910338382073958e-06}, "v_rgb": {"rel_l2_max": 1.846810913454377e-07, "p999_rel_max": 2.636330255275662e-07}}, "65": {"v_xy": {"rel_l2_max": 7.792658899060076e-05, "p999_rel_max": 0.00022360178325068336}, "v_conic_opac": {"rel_l2_max": 4.837119728740649e-06, "p999_rel_max": 8.830551145892151e-05}, "v_rgb": {"rel_l2_max": 1.3129013174262807e-06, "p999_rel_max": 2.648839750470913e-05}}, "31": {"v_xy": {"rel_l2_max": 0.0001040219922913898, "p999_rel_max": 0.0003994926395787361}, "v_conic_opac": {"rel_l2_max": 0.0009623646083547215, "p999_rel_max": 0.014764115720390856}, "v_rgb": {"rel_l2_max": 5.700469630801599e-06, "p999_rel_max": 4.7570895134030884e-05}}, "noise": {"v_xy": {"rel_l2_max": 5.029034401257654e-08, "p999_rel_max": 2.7261372614323313e-07}, "v_conic_opac": {"rel_l2_max": 8.230661060254775e-07, "p999_rel_max": 2.4705322995348283e-06}, "v_rgb": {"rel_l2_max": 1.5296652980903315e-07, "p999_rel_max": 2.7336670209651275e-07}}}, "schedule_steps": {"orig": 79733545, "sfix": 78506697, "cont": 64989452, "compact": 68659228}, "useful_pairs": 4020439306, "tile_depth_pct": {"10": 65.0, "50": 150.0, "90": 400.0, "99": 841.0}}


==> figsrc/data/ck4_rescored.jsonl <==
{"arm": "CK4", "scene": "counter", "n_views": 30, "lpips_alex_r1": 0.22347773543248575, "psnr_rendered": 29.121670977274576, "ssim_rendered": 0.9080758810043335, "splats": 480378, "src": "ply@80k"}
{"arm": "R2", "scene": "counter", "n_views": 30, "lpips_alex_r1": 0.23692580138643582, "psnr_rendered": 28.576463572184245, "ssim_rendered": 0.8956129868825277, "splats": 359995, "src": "ply@80k"}
{"arm": "CK4", "scene": "bonsai", "n_views": 37, "lpips_alex_r1": 0.21186788198915688, "psnr_rendered": 32.24550520407187, "ssim_rendered": 0.934352154667313, "splats": 607422, "src": "ply@80k"}
{"arm": "R2", "scene": "bonsai", "n_views": 37, "lpips_alex_r1": 0.22056872236567573, "psnr_rendered": 31.603302362802868, "ssim_rendered": 0.9276592344851107, "splats": 420333, "src": "ply@80k"}
{"arm": "CK4", "scene": "room", "n_views": 39, "lpips_alex_r1": 0.230918121834596, "psnr_rendered": 31.915608919583836, "ssim_rendered": 0.9167339954620752, "splats": 540475, "src": "ply@80k"}
{"arm": "R2", "scene": "room", "n_views": 39, "lpips_alex_r1": 0.24483756420130914, "psnr_rendered": 31.01396719614665, "ssim_rendered": 0.9037140103486868, "splats": 398848, "src": "ply@80k"}
{"arm": "CK4", "scene": "kitchen", "n_views": 35, "lpips_alex_r1": 0.15185539445706775, "psnr_rendered": 31.375941467285156, "ssim_rendered": 0.917444840499333, "splats": 730720, "src": "ply@80k"}
{"arm": "R2", "scene": "kitchen", "n_views": 35, "lpips_alex_r1": 0.1640181948031698, "psnr_rendered": 29.6152220589774, "ssim_rendered": 0.896802818775177, "splats": 623391, "src": "ply@80k"}
{"arm": "CK4", "scene": "stump", "n_views": 16, "lpips_alex_r1": 0.34216776699759066, "psnr_rendered": 26.60289716720581, "ssim_rendered": 0.8014744557440281, "splats": 2197387, "src": "ply@80k"}
{"arm": "R2", "scene": "stump", "n_views": 16, "lpips_alex_r1": 0.3681555602233857, "psnr_rendered": 26.452654361724854, "ssim_rendered": 0.7944407351315022, "splats": 1092736, "src": "ply@80k"}
{"arm": "CK4", "scene": "garden", "n_views": 24, "lpips_alex_r1": 0.22372383950278163, "psnr_rendered": 26.340044657389324, "ssim_rendered": 0.795660488307476, "splats": 2367687, "src": "ply@80k"}
{"arm": "R2", "scene": "garden", "n_views": 24, "lpips_alex_r1": 0.29032636247575283, "psnr_rendered": 25.394416968027752, "ssim_rendered": 0.7500046516458193, "splats": 1038627, "src": "ply@80k"}
{"arm": "CK4", "scene": "bicycle", "n_views": 25, "lpips_alex_r1": 0.31535048484802247, "psnr_rendered": 24.587779846191406, "ssim_rendered": 0.734411940574646, "splats": 2422616, "src": "ply@80k"}
{"arm": "R2", "scene": "bicycle", "n_views": 25, "lpips_alex_r1": 0.36532424107193945, "psnr_rendered": 24.087041473388673, "ssim_rendered": 0.7148703217506409, "splats": 1357663, "src": "ply@80k"}


==> figsrc/data/comp_fleet/3060_60359491_litegs.jsonl <==
{"scene": "counter", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1666.5289385318756, "dev_peak_mib": 4975, "rc": 0, "psnr": 29.756343841552734, "ssim": 0.9212114810943604, "lpips_vgg": 0.25287145376205444, "lpips_alex": 0.20317713916301727, "n": 30, "splats": 992128}
{"scene": "Truck", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1779.2339165210724, "dev_peak_mib": 5607, "rc": 0, "psnr": 24.928884506225586, "ssim": 0.8401644825935364, "lpips_vgg": 0.2913394570350647, "lpips_alex": 0.2477455884218216, "n": 40, "splats": 989440}
{"scene": "garden", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 2680.4954006671906, "dev_peak_mib": 6519, "rc": 0, "psnr": 26.35379409790039, "ssim": 0.7812269926071167, "lpips_vgg": 0.29892200231552124, "lpips_alex": 0.29505112767219543, "n": 24, "splats": 993792}
{"scene": "Train", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1921.5548114776611, "dev_peak_mib": 8561, "rc": 0, "psnr": 22.039255142211914, "ssim": 0.7898401021957397, "lpips_vgg": 0.2929289638996124, "lpips_alex": 0.2824524939060211, "n": 38, "splats": 991232}
{"scene": "bonsai", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1375.4464061260223, "dev_peak_mib": 4691, "rc": 0, "psnr": 32.80038070678711, "ssim": 0.9418495893478394, "lpips_vgg": 0.27153390645980835, "lpips_alex": 0.19620956480503082, "n": 37, "splats": 990976}
{"scene": "Family", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1753.669576883316, "dev_peak_mib": 4993, "rc": 0, "psnr": 27.047903060913086, "ssim": 0.8687644600868225, "lpips_vgg": 0.23517732322216034, "lpips_alex": 0.21554957330226898, "n": 46, "splats": 987904}
{"scene": "room", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1362.0695085525513, "dev_peak_mib": 3703, "rc": 0, "psnr": 32.425174713134766, "ssim": 0.9240313768386841, "lpips_vgg": 0.2673960328102112, "lpips_alex": 0.20643483102321625, "n": 39, "splats": 988672}
{"scene": "Francis", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1766.1017940044403, "dev_peak_mib": 5813, "rc": 0, "psnr": 29.420013427734375, "ssim": 0.8871507048606873, "lpips_vgg": 0.19977089762687683, "lpips_alex": 0.1862442046403885, "n": 41, "splats": 989184}
{"scene": "kitchen", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1547.3838567733765, "dev_peak_mib": 4123, "rc": 0, "psnr": 32.10158920288086, "ssim": 0.9253731966018677, "lpips_vgg": 0.1872565746307373, "lpips_alex": 0.14149567484855652, "n": 35, "splats": 991360}
{"scene": "Horse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 2488.8185119628906, "dev_peak_mib": 6207, "rc": 0, "psnr": 26.418243408203125, "ssim": 0.8883192539215088, "lpips_vgg": 0.1955469697713852, "lpips_alex": 0.15582245588302612, "n": 9, "splats": 997376}
{"scene": "bicycle", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 2710.540417909622, "dev_peak_mib": 7343, "rc": 0, "psnr": 24.65833854675293, "ssim": 0.7314331531524658, "lpips_vgg": 0.3750993311405182, "lpips_alex": 0.3896026611328125, "n": 25, "splats": 993152}
{"scene": "Lighthouse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 2235.864044904709, "dev_peak_mib": 8761, "rc": 0, "psnr": 23.0042781829834, "ssim": 0.8357508778572083, "lpips_vgg": 0.23958313465118408, "lpips_alex": 0.22245553135871887, "n": 39, "splats": 990080}
{"scene": "stump", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 2994.0347554683685, "dev_peak_mib": 8297, "rc": 0, "psnr": 27.093908309936523, "ssim": 0.8175123929977417, "lpips_vgg": 0.3682308495044708, "lpips_alex": 0.36101973056793213, "n": 16, "splats": 995584}
{"scene": "Caterpillar", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1834.4200630187988, "dev_peak_mib": 5795, "rc": 0, "psnr": 22.806100845336914, "ssim": 0.7315675616264343, "lpips_vgg": 0.30999937653541565, "lpips_alex": 0.33513501286506653, "n": 40, "splats": 989440}
{"scene": "Ignatius", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3060", "time": 1593.0233581066132, "dev_peak_mib": 3649, "rc": 0, "psnr": 22.72968864440918, "ssim": 0.7058189511299133, "lpips_vgg": 0.3474862575531006, "lpips_alex": 0.36937105655670166, "n": 41, "splats": 990080}


==> figsrc/data/comp_fleet/3060_60359491_ms2_faster.jsonl <==
{"scene": "counter", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": 1227.6682211535317, "wall": 1286.94, "splats": 711250, "steps": 18000, "dev_peak_mib": 10119, "rc": 0, "alloc": "expandable", "psnr": 28.620728302001954, "ssim": 0.9146231909592947, "lpips_vgg": 0.2661072533020667, "lpips_alex": 0.22169166783837302, "n": 30}
{"scene": "Truck", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 270.15, "splats": null, "steps": null, "dev_peak_mib": 11315, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "garden", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 278.55, "splats": null, "steps": null, "dev_peak_mib": 11753, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Train", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 229.71, "splats": null, "steps": null, "dev_peak_mib": 11369, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "bonsai", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": 1112.4726587156172, "wall": 1181.97, "splats": 740893, "steps": 18000, "dev_peak_mib": 11261, "rc": 0, "alloc": "expandable", "psnr": 31.47944501928381, "ssim": 0.9378536617433703, "lpips_vgg": 0.279053441485871, "lpips_alex": 0.2079729165489808, "n": 37}
{"scene": "Family", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 92.84, "splats": null, "steps": null, "dev_peak_mib": 2825, "rc": 137, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "room", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": 1115.9372058868155, "wall": 1187.96, "splats": 805427, "steps": 18000, "dev_peak_mib": 11539, "rc": 0, "alloc": "expandable", "psnr": 31.38693569868039, "ssim": 0.9217330568876022, "lpips_vgg": 0.2726661944589975, "lpips_alex": 0.21721816630793236, "n": 39}
{"scene": "Francis", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 245.54, "splats": null, "steps": null, "dev_peak_mib": 11777, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "kitchen", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": 1345.3906845774227, "wall": 1413.94, "splats": 872568, "steps": 18000, "dev_peak_mib": 11619, "rc": 0, "alloc": "expandable", "psnr": 31.198755427769253, "ssim": 0.9239899737494333, "lpips_vgg": 0.19243611377290643, "lpips_alex": 0.14803058742111658, "n": 35}
{"scene": "Horse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": 927.1027225279144, "wall": 952.37, "splats": 182937, "steps": 18000, "dev_peak_mib": 11587, "rc": 0, "psnr": 25.549942440456814, "ssim": 0.877950582239363, "lpips_vgg": 0.2359879111907903, "lpips_alex": 0.21252274085140146, "n": 9}
{"scene": "bicycle", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 236.97, "splats": null, "steps": null, "dev_peak_mib": 11849, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Lighthouse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 88.23, "splats": null, "steps": null, "dev_peak_mib": 2825, "rc": 137, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "stump", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 222.87, "splats": null, "steps": null, "dev_peak_mib": 11877, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Caterpillar", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 231.65, "splats": null, "steps": null, "dev_peak_mib": 11727, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Ignatius", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "wall": 204.17, "splats": null, "steps": null, "dev_peak_mib": 11903, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}


==> figsrc/data/comp_fleet/3060_60359503_lichtfeld.jsonl <==
{"scene": "counter", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2181, "dev_peak_mib": 2864, "rc": 0, "psnr": 29.371593793233234, "ssim": 0.9183205644289653, "lpips_vgg": 0.25576769695272034, "lpips_alex": 0.2051653372978923, "n": 30, "lfs_psnr": 29.371599, "lfs_ssim": 0.918403, "lfs_lpips": 0.255721, "splats": 1000000}
{"scene": "Truck", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2361, "dev_peak_mib": 3170, "rc": 0, "psnr": 24.72446150779724, "ssim": 0.8424161568284034, "lpips_vgg": 0.2859899349765728, "lpips_alex": 0.23984167469496484, "n": 40, "lfs_psnr": 24.724463, "lfs_ssim": 0.842973, "lfs_lpips": 0.285942, "splats": 1000000}
{"scene": "garden", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": null, "dev_peak_mib": 4872, "rc": 0, "psnr": 26.300379753112793, "ssim": 0.7836424534519514, "lpips_vgg": 0.2976317690394359, "lpips_alex": 0.2842018271106246, "n": 24, "lfs_psnr": 26.300385, "lfs_ssim": 0.784136, "lfs_lpips": 0.297612, "splats": 1000000}
{"scene": "Train", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2250, "dev_peak_mib": 3188, "rc": 0, "psnr": 21.564944819400186, "ssim": 0.7964067490477311, "lpips_vgg": 0.28378352973537363, "lpips_alex": 0.2609507463842461, "n": 38, "lfs_psnr": 21.564949, "lfs_ssim": 0.796699, "lfs_lpips": 0.283754, "splats": 1000000}
{"scene": "bonsai", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 1862, "dev_peak_mib": 2696, "rc": 0, "psnr": 32.766255198298275, "ssim": 0.9416534304618835, "lpips_vgg": 0.27236239455331124, "lpips_alex": 0.19848202475967971, "n": 37, "lfs_psnr": 32.766262, "lfs_ssim": 0.941838, "lfs_lpips": 0.272295, "splats": 1000000}
{"scene": "Family", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2218, "dev_peak_mib": 2996, "rc": 0, "psnr": 26.841108197751254, "ssim": 0.8732768932114476, "lpips_vgg": 0.22820392513015886, "lpips_alex": 0.2029212021778121, "n": 46, "lfs_psnr": 26.841112, "lfs_ssim": 0.873659, "lfs_lpips": 0.228132, "splats": 1000000}
{"scene": "room", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 1924, "dev_peak_mib": 2778, "rc": 0, "psnr": 32.15186529893141, "ssim": 0.9241052896548541, "lpips_vgg": 0.27211515924140967, "lpips_alex": 0.20989587165703005, "n": 39, "lfs_psnr": 32.151871, "lfs_ssim": 0.924267, "lfs_lpips": 0.2721, "splats": 1000000}
{"scene": "Francis", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2395, "dev_peak_mib": 3148, "rc": 0, "psnr": 28.10705906007348, "ssim": 0.890411542683113, "lpips_vgg": 0.1925249321116312, "lpips_alex": 0.1698312670049825, "n": 41, "lfs_psnr": 28.107067, "lfs_ssim": 0.890821, "lfs_lpips": 0.192574, "splats": 1000000}
{"scene": "kitchen", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2145, "dev_peak_mib": 2770, "rc": 0, "psnr": 31.696887588500978, "ssim": 0.9267610737255642, "lpips_vgg": 0.1874506995623388, "lpips_alex": 0.14119585210648464, "n": 35, "lfs_psnr": 31.696892, "lfs_ssim": 0.926887, "lfs_lpips": 0.187408, "splats": 1000000}
{"scene": "Horse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2367, "dev_peak_mib": 2774, "rc": 0, "psnr": 25.741339365641277, "ssim": 0.8885675271352133, "lpips_vgg": 0.19799309370984167, "lpips_alex": 0.15518997001065882, "n": 9, "lfs_psnr": 25.741343, "lfs_ssim": 0.888892, "lfs_lpips": 0.197881, "splats": 1000000}
{"scene": "bicycle", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2960, "dev_peak_mib": 4502, "rc": 0, "psnr": 24.669683380126955, "ssim": 0.7354857277870178, "lpips_vgg": 0.36675261975247186, "lpips_alex": 0.36968583918006787, "n": 25, "lfs_psnr": 24.669687, "lfs_ssim": 0.735835, "lfs_lpips": 0.366733, "splats": 1000000}
{"scene": "Lighthouse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2948, "dev_peak_mib": 3416, "rc": 0, "psnr": 22.59819353543795, "ssim": 0.8337699251297193, "lpips_vgg": 0.2438376343416438, "lpips_alex": 0.21383459103902697, "n": 39, "lfs_psnr": 22.598196, "lfs_ssim": 0.833974, "lfs_lpips": 0.243861, "splats": 1000000}
{"scene": "stump", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2816, "dev_peak_mib": 4156, "rc": 0, "psnr": 26.982534646987915, "ssim": 0.8145543523132801, "lpips_vgg": 0.3675551199383058, "lpips_alex": 0.3583658819328877, "n": 16, "lfs_psnr": 26.982538, "lfs_ssim": 0.814795, "lfs_lpips": 0.367526, "splats": 1000000}
{"scene": "Caterpillar", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 2095, "dev_peak_mib": 3044, "rc": 0, "psnr": 22.340022087097168, "ssim": 0.7356154963374137, "lpips_vgg": 0.30502581945091406, "lpips_alex": 0.3167727764753924, "n": 40, "lfs_psnr": 22.340023, "lfs_ssim": 0.736151, "lfs_lpips": 0.304989, "splats": 1000000}
{"scene": "Ignatius", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3060", "time": 1976, "dev_peak_mib": 2964, "rc": 0, "psnr": 21.670407388268448, "ssim": 0.7085649327534002, "lpips_vgg": 0.330176052946429, "lpips_alex": 0.3283914923760212, "n": 41, "lfs_psnr": 21.670406, "lfs_ssim": 0.709201, "lfs_lpips": 0.33013, "splats": 1000000}


==> figsrc/data/comp_fleet/3070_60351021_litegs.jsonl <==
{"scene": "counter", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1126.5081157684326, "dev_peak_mib": 5251, "rc": 0, "psnr": 29.727359771728516, "ssim": 0.9211483001708984, "lpips_vgg": 0.25318196415901184, "lpips_alex": 0.20308242738246918, "n": 30, "splats": 992128}
{"scene": "Truck", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1243.448611497879, "dev_peak_mib": 5427, "rc": 0, "psnr": 24.94865608215332, "ssim": 0.840279757976532, "lpips_vgg": 0.29096588492393494, "lpips_alex": 0.246935173869133, "n": 40, "splats": 989440}
{"scene": "garden", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1866.886218070984, "dev_peak_mib": 6555, "rc": 0, "psnr": 26.341289520263672, "ssim": 0.7817357778549194, "lpips_vgg": 0.29839032888412476, "lpips_alex": 0.29448601603507996, "n": 24, "splats": 993792}
{"scene": "Train", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1348.305252313614, "dev_peak_mib": 6861, "rc": 0, "psnr": 22.040300369262695, "ssim": 0.7905201315879822, "lpips_vgg": 0.29316243529319763, "lpips_alex": 0.28283074498176575, "n": 38, "splats": 991104}
{"scene": "bonsai", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 961.0108873844147, "dev_peak_mib": 3963, "rc": 0, "psnr": 32.91755676269531, "ssim": 0.9420745372772217, "lpips_vgg": 0.2715519964694977, "lpips_alex": 0.1957583874464035, "n": 37, "splats": 990976}
{"scene": "Family", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1243.4518103599548, "dev_peak_mib": 4687, "rc": 0, "psnr": 27.003768920898438, "ssim": 0.8686538338661194, "lpips_vgg": 0.2353748083114624, "lpips_alex": 0.2164619415998459, "n": 46, "splats": 987776}
{"scene": "room", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1038.1170449256897, "dev_peak_mib": 4383, "rc": 0, "psnr": 32.43726348876953, "ssim": 0.9243411421775818, "lpips_vgg": 0.2671457529067993, "lpips_alex": 0.2058803290128708, "n": 39, "splats": 988672}
{"scene": "Francis", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1331.1726355552673, "dev_peak_mib": 5935, "rc": 0, "psnr": 29.22872543334961, "ssim": 0.8856236338615417, "lpips_vgg": 0.20106394588947296, "lpips_alex": 0.1879482865333557, "n": 41, "splats": 989184}
{"scene": "kitchen", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1057.6685683727264, "dev_peak_mib": 3997, "rc": 0, "psnr": 32.043514251708984, "ssim": 0.9258627891540527, "lpips_vgg": 0.18645821511745453, "lpips_alex": 0.1404961198568344, "n": 35, "splats": 991488}
{"scene": "Horse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1625.1013004779816, "dev_peak_mib": 6517, "rc": 0, "psnr": 26.55314064025879, "ssim": 0.8877995610237122, "lpips_vgg": 0.1974334716796875, "lpips_alex": 0.1571781039237976, "n": 9, "splats": 997376}
{"scene": "bicycle", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1926.7208316326141, "dev_peak_mib": 7323, "rc": 0, "psnr": 24.642440795898438, "ssim": 0.7321032285690308, "lpips_vgg": 0.37434688210487366, "lpips_alex": 0.38829219341278076, "n": 25, "splats": 993152}
{"scene": "Lighthouse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1572.072252035141, "dev_peak_mib": 7711, "rc": 0, "psnr": 22.840438842773438, "ssim": 0.8337805271148682, "lpips_vgg": 0.24279701709747314, "lpips_alex": 0.22650112211704254, "n": 39, "splats": 990080}
{"scene": "stump", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 2060.9052426815033, "dev_peak_mib": 7773, "rc": 0, "psnr": 27.11870574951172, "ssim": 0.8172096610069275, "lpips_vgg": 0.3686123490333557, "lpips_alex": 0.3620130121707916, "n": 16, "splats": 995584}
{"scene": "Caterpillar", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1281.857144832611, "dev_peak_mib": 5825, "rc": 0, "psnr": 22.872873306274414, "ssim": 0.7345482707023621, "lpips_vgg": 0.3084924817085266, "lpips_alex": 0.3324577212333679, "n": 40, "splats": 989312}
{"scene": "Ignatius", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3070", "time": 1099.3235313892365, "dev_peak_mib": 3977, "rc": 0, "psnr": 22.669469833374023, "ssim": 0.7049552798271179, "lpips_vgg": 0.34715932607650757, "lpips_alex": 0.3692282736301422, "n": 41, "splats": 989952}


==> figsrc/data/comp_fleet/3070_60351021_ms2_faster.jsonl <==
{"scene": "counter", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 117.03, "splats": null, "steps": null, "dev_peak_mib": 7773, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Truck", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 133.78, "splats": null, "steps": null, "dev_peak_mib": 7657, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "garden", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 139.47, "splats": null, "steps": null, "dev_peak_mib": 7819, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Train", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 137.02, "splats": null, "steps": null, "dev_peak_mib": 7831, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "bonsai", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 151.72, "splats": null, "steps": null, "dev_peak_mib": 7775, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Family", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 168.69, "splats": null, "steps": null, "dev_peak_mib": 7799, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "room", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 125.35, "splats": null, "steps": null, "dev_peak_mib": 7473, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Francis", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 146.33, "splats": null, "steps": null, "dev_peak_mib": 7765, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "kitchen", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 114.42, "splats": null, "steps": null, "dev_peak_mib": 7653, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Horse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 87.58, "splats": null, "steps": null, "dev_peak_mib": 7841, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "bicycle", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 142.96, "splats": null, "steps": null, "dev_peak_mib": 7805, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Lighthouse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 141.48, "splats": null, "steps": null, "dev_peak_mib": 7677, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "stump", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 135.7, "splats": null, "steps": null, "dev_peak_mib": 7805, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Caterpillar", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 137.02, "splats": null, "steps": null, "dev_peak_mib": 7793, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Ignatius", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3070", "time": null, "wall": 140.11, "splats": null, "steps": null, "dev_peak_mib": 7777, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}


==> figsrc/data/comp_fleet/3070_60368581_lichtfeld.jsonl <==
{"scene": "counter", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1471, "dev_peak_mib": 2573, "rc": 0, "psnr": 29.37874444325765, "ssim": 0.9182561318079631, "lpips_vgg": 0.255860223304789, "lpips_alex": 0.20544124048836046, "n": 30, "lfs_psnr": 29.37875, "lfs_ssim": 0.918342, "lfs_lpips": 0.255813, "splats": 1000000}
{"scene": "Truck", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1600, "dev_peak_mib": 3225, "rc": 0, "psnr": 24.7316725730896, "ssim": 0.8425218969583511, "lpips_vgg": 0.2855127118194734, "lpips_alex": 0.23942952571542228, "n": 40, "lfs_psnr": 24.731678, "lfs_ssim": 0.843084, "lfs_lpips": 0.285465, "splats": 1000000}
{"scene": "garden", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 2574, "dev_peak_mib": 4677, "rc": 0, "psnr": 26.32064135869344, "ssim": 0.7837948103745779, "lpips_vgg": 0.29746961544863476, "lpips_alex": 0.2838047851274846, "n": 24, "lfs_psnr": 26.320648, "lfs_ssim": 0.784284, "lfs_lpips": 0.29745, "splats": 1000000}
{"scene": "Train", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1529, "dev_peak_mib": 3051, "rc": 0, "psnr": 21.545150054128545, "ssim": 0.7961984214029814, "lpips_vgg": 0.28374892509682864, "lpips_alex": 0.26151284816570575, "n": 38, "lfs_psnr": 21.545153, "lfs_ssim": 0.796486, "lfs_lpips": 0.283723, "splats": 1000000}
{"scene": "bonsai", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1272, "dev_peak_mib": 2719, "rc": 0, "psnr": 32.747503899239206, "ssim": 0.9419201934659803, "lpips_vgg": 0.27229252102777457, "lpips_alex": 0.19863238791429144, "n": 37, "lfs_psnr": 32.747505, "lfs_ssim": 0.942105, "lfs_lpips": 0.272227, "splats": 1000000}
{"scene": "Family", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1511, "dev_peak_mib": 3181, "rc": 0, "psnr": 26.861741522084113, "ssim": 0.8735409508580747, "lpips_vgg": 0.22778476986286467, "lpips_alex": 0.2025025033521542, "n": 46, "lfs_psnr": 26.861748, "lfs_ssim": 0.873926, "lfs_lpips": 0.227712, "splats": 1000000}
{"scene": "room", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1311, "dev_peak_mib": 2737, "rc": 0, "psnr": 32.17602138030223, "ssim": 0.9241896852468833, "lpips_vgg": 0.2718095696763367, "lpips_alex": 0.20954482018432566, "n": 39, "lfs_psnr": 32.176029, "lfs_ssim": 0.924353, "lfs_lpips": 0.271794, "splats": 1000000}
{"scene": "Francis", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1613, "dev_peak_mib": 3107, "rc": 0, "psnr": 28.06810509286276, "ssim": 0.8908587185347953, "lpips_vgg": 0.19213858536565986, "lpips_alex": 0.16938457392876533, "n": 41, "lfs_psnr": 28.068106, "lfs_ssim": 0.891275, "lfs_lpips": 0.19219, "splats": 1000000}
{"scene": "kitchen", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1439, "dev_peak_mib": 2761, "rc": 0, "psnr": 31.778882925851004, "ssim": 0.9267646636281694, "lpips_vgg": 0.18747012095914042, "lpips_alex": 0.14112530698767603, "n": 35, "lfs_psnr": 31.778885, "lfs_ssim": 0.926892, "lfs_lpips": 0.187427, "splats": 1000000}
{"scene": "Horse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1600, "dev_peak_mib": 3019, "rc": 0, "psnr": 25.71877670288086, "ssim": 0.8886766698625352, "lpips_vgg": 0.19807578700764764, "lpips_alex": 0.15490663375748262, "n": 9, "lfs_psnr": 25.718779, "lfs_ssim": 0.889027, "lfs_lpips": 0.197959, "splats": 1000000}
{"scene": "bicycle", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 2006, "dev_peak_mib": 4655, "rc": 0, "psnr": 24.670172729492187, "ssim": 0.735498526096344, "lpips_vgg": 0.3665893050330146, "lpips_alex": 0.3695309684338045, "n": 25, "lfs_psnr": 24.670177, "lfs_ssim": 0.735846, "lfs_lpips": 0.366568, "splats": 1000000}
{"scene": "Lighthouse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1981, "dev_peak_mib": 3409, "rc": 0, "psnr": 22.584380321013622, "ssim": 0.8336338752355331, "lpips_vgg": 0.24392997083586812, "lpips_alex": 0.2140643415469952, "n": 39, "lfs_psnr": 22.584381, "lfs_ssim": 0.833838, "lfs_lpips": 0.243956, "splats": 1000000}
{"scene": "stump", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1897, "dev_peak_mib": 4657, "rc": 0, "psnr": 26.87430238723755, "ssim": 0.813575629144907, "lpips_vgg": 0.36847585765897684, "lpips_alex": 0.3590119182696465, "n": 16, "lfs_psnr": 26.87431, "lfs_ssim": 0.813806, "lfs_lpips": 0.368447, "splats": 1000000}
{"scene": "Caterpillar", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1411, "dev_peak_mib": 3221, "rc": 0, "psnr": 22.401121830940248, "ssim": 0.7353548556566238, "lpips_vgg": 0.3052027257785353, "lpips_alex": 0.31710464471869615, "n": 40, "lfs_psnr": 22.401127, "lfs_ssim": 0.735892, "lfs_lpips": 0.305166, "splats": 1000000}
{"scene": "Ignatius", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3070", "time": 1360, "dev_peak_mib": 3151, "rc": 0, "psnr": 21.696409271984564, "ssim": 0.7092111648582831, "lpips_vgg": 0.33014354995356787, "lpips_alex": 0.3280056166100958, "n": 41, "lfs_psnr": 21.696409, "lfs_ssim": 0.709846, "lfs_lpips": 0.330097, "splats": 1000000}


==> figsrc/data/comp_fleet/3090_60352749_litegs.jsonl <==
{"scene": "counter", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 729.4921445846558, "dev_peak_mib": 10034, "rc": 0, "psnr": 29.750289916992188, "ssim": 0.9209699630737305, "lpips_vgg": 0.25299790501594543, "lpips_alex": 0.20349858701229095, "n": 30, "splats": 992256}
{"scene": "Truck", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 820.7776494026184, "dev_peak_mib": 14102, "rc": 0, "psnr": 24.906801223754883, "ssim": 0.8405010104179382, "lpips_vgg": 0.2908286452293396, "lpips_alex": 0.2468172013759613, "n": 40, "splats": 989312}
{"scene": "garden", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 1235.2625353336334, "dev_peak_mib": 15922, "rc": 0, "psnr": 26.253707885742188, "ssim": 0.7809697985649109, "lpips_vgg": 0.2994596064090729, "lpips_alex": 0.29499340057373047, "n": 24, "splats": 993664}
{"scene": "Train", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 885.7909409999847, "dev_peak_mib": 15022, "rc": 0, "psnr": 22.310319900512695, "ssim": 0.7918791770935059, "lpips_vgg": 0.29317861795425415, "lpips_alex": 0.28185123205184937, "n": 38, "splats": 991232}
{"scene": "bonsai", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 639.3658320903778, "dev_peak_mib": 9908, "rc": 0, "psnr": 32.96748352050781, "ssim": 0.941478967666626, "lpips_vgg": 0.2715458273887634, "lpips_alex": 0.19593432545661926, "n": 37, "splats": 990976}
{"scene": "Family", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 829.1684787273407, "dev_peak_mib": 14066, "rc": 0, "psnr": 26.95481300354004, "ssim": 0.8685232996940613, "lpips_vgg": 0.2356610894203186, "lpips_alex": 0.2163233608007431, "n": 46, "splats": 987904}
{"scene": "room", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 623.9105913639069, "dev_peak_mib": 10504, "rc": 0, "psnr": 32.29934310913086, "ssim": 0.9237731695175171, "lpips_vgg": 0.2669338285923004, "lpips_alex": 0.2071123868227005, "n": 39, "splats": 988672}
{"scene": "Francis", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 840.0665228366852, "dev_peak_mib": 14692, "rc": 0, "psnr": 29.25397300720215, "ssim": 0.8855761885643005, "lpips_vgg": 0.20052728056907654, "lpips_alex": 0.18778732419013977, "n": 41, "splats": 989184}
{"scene": "kitchen", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 711.123765707016, "dev_peak_mib": 9914, "rc": 0, "psnr": 32.07373046875, "ssim": 0.9254109263420105, "lpips_vgg": 0.18787239491939545, "lpips_alex": 0.14152224361896515, "n": 35, "splats": 991360}
{"scene": "Horse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 1123.6520466804504, "dev_peak_mib": 8628, "rc": 0, "psnr": 27.04361915588379, "ssim": 0.8923056125640869, "lpips_vgg": 0.1897769719362259, "lpips_alex": 0.14739900827407837, "n": 9, "splats": 997376}
{"scene": "bicycle", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 1246.1781840324402, "dev_peak_mib": 17036, "rc": 0, "psnr": 24.63717269897461, "ssim": 0.7321101427078247, "lpips_vgg": 0.3733103275299072, "lpips_alex": 0.3866996467113495, "n": 25, "splats": 993152}
{"scene": "Lighthouse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 1056.884567975998, "dev_peak_mib": 17644, "rc": 0, "psnr": 22.993412017822266, "ssim": 0.8355756998062134, "lpips_vgg": 0.23993529379367828, "lpips_alex": 0.22323571145534515, "n": 39, "splats": 990080}
{"scene": "stump", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 1382.3289391994476, "dev_peak_mib": 14142, "rc": 0, "psnr": 27.037681579589844, "ssim": 0.8175433874130249, "lpips_vgg": 0.36869803071022034, "lpips_alex": 0.3619592487812042, "n": 16, "splats": 995584}
{"scene": "Caterpillar", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 855.7852523326874, "dev_peak_mib": 14614, "rc": 0, "psnr": 22.856002807617188, "ssim": 0.7316055297851562, "lpips_vgg": 0.30937498807907104, "lpips_alex": 0.33430996537208557, "n": 40, "splats": 989312}
{"scene": "Ignatius", "method": "litegs", "gpu": "NVIDIA GeForce RTX 3090", "time": 737.4081275463104, "dev_peak_mib": 12576, "rc": 0, "psnr": 22.5964412689209, "ssim": 0.7060509920120239, "lpips_vgg": 0.3475359380245209, "lpips_alex": 0.3692622482776642, "n": 41, "splats": 990080}


==> figsrc/data/comp_fleet/3090_60359526_lichtfeld.jsonl <==
{"scene": "counter", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 767, "dev_peak_mib": 2547, "rc": 0, "psnr": 29.37929210662842, "ssim": 0.9183027307192485, "lpips_vgg": 0.2557482638799936, "lpips_alex": 0.20499080701826686, "n": 30, "lfs_psnr": 29.379295, "lfs_ssim": 0.918384, "lfs_lpips": 0.255702}
{"scene": "Truck", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 832, "dev_peak_mib": 3267, "rc": 0, "psnr": 24.73332772254944, "ssim": 0.8426004543900489, "lpips_vgg": 0.2853858757006066, "lpips_alex": 0.23935482001808, "n": 40, "lfs_psnr": 24.733328, "lfs_ssim": 0.843156, "lfs_lpips": 0.285337}
{"scene": "garden", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 1330, "dev_peak_mib": 5251, "rc": 0, "psnr": 26.327050765355427, "ssim": 0.7836893374721209, "lpips_vgg": 0.29743971011280407, "lpips_alex": 0.2838832565883539, "n": 24, "lfs_psnr": 26.327059, "lfs_ssim": 0.784179, "lfs_lpips": 0.29742}
{"scene": "Train", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 798, "dev_peak_mib": 3375, "rc": 0, "psnr": 21.425212709527266, "ssim": 0.7945017297016946, "lpips_vgg": 0.28407396691914916, "lpips_alex": 0.26216976695950245, "n": 38, "lfs_psnr": 21.425217, "lfs_ssim": 0.794786, "lfs_lpips": 0.284045}
{"scene": "bonsai", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 664, "dev_peak_mib": 2663, "rc": 0, "psnr": 32.76759111559069, "ssim": 0.9418504173691208, "lpips_vgg": 0.2722020569398932, "lpips_alex": 0.19854542162444522, "n": 37, "lfs_psnr": 32.767593, "lfs_ssim": 0.942034, "lfs_lpips": 0.272136}
{"scene": "Family", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 800, "dev_peak_mib": 3257, "rc": 0, "psnr": 26.878475852634597, "ssim": 0.8734078562777975, "lpips_vgg": 0.22801709510837637, "lpips_alex": 0.20292712356933912, "n": 46, "lfs_psnr": 26.878479, "lfs_ssim": 0.873787, "lfs_lpips": 0.227945}
{"scene": "room", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 690, "dev_peak_mib": 2681, "rc": 0, "psnr": 32.2017100407527, "ssim": 0.9240667071097937, "lpips_vgg": 0.27193680797402237, "lpips_alex": 0.2097386521958208, "n": 39, "lfs_psnr": 32.201702, "lfs_ssim": 0.924224, "lfs_lpips": 0.271921}
{"scene": "Francis", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 858, "dev_peak_mib": 3405, "rc": 0, "psnr": 28.295370567135695, "ssim": 0.8909829258918762, "lpips_vgg": 0.19218004007228262, "lpips_alex": 0.16963122344963, "n": 41, "lfs_psnr": 28.295374, "lfs_ssim": 0.891395, "lfs_lpips": 0.19223}
{"scene": "kitchen", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 758, "dev_peak_mib": 2707, "rc": 0, "psnr": 31.85243797302246, "ssim": 0.9269185049193246, "lpips_vgg": 0.18735349316332042, "lpips_alex": 0.14093248550663903, "n": 35, "lfs_psnr": 31.852438, "lfs_ssim": 0.927046, "lfs_lpips": 0.187311}
{"scene": "Horse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 835, "dev_peak_mib": 3257, "rc": 0, "psnr": 25.829376220703125, "ssim": 0.8889365196228027, "lpips_vgg": 0.19782318941833815, "lpips_alex": 0.1549297045625371, "n": 9, "lfs_psnr": 25.82938, "lfs_ssim": 0.889245, "lfs_lpips": 0.197712}
{"scene": "bicycle", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 1041, "dev_peak_mib": 4597, "rc": 0, "psnr": 24.654010314941406, "ssim": 0.7354519844055176, "lpips_vgg": 0.36672945065215856, "lpips_alex": 0.3692841716871774, "n": 25, "lfs_psnr": 24.654015, "lfs_ssim": 0.7358, "lfs_lpips": 0.366708}
{"scene": "Lighthouse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 1062, "dev_peak_mib": 3615, "rc": 0, "psnr": 22.482506776467346, "ssim": 0.8330303705655612, "lpips_vgg": 0.2443248913542409, "lpips_alex": 0.21485568038397945, "n": 39, "lfs_psnr": 22.48251, "lfs_ssim": 0.83323, "lfs_lpips": 0.244346}
{"scene": "stump", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 992, "dev_peak_mib": 4953, "rc": 0, "psnr": 26.91640841960907, "ssim": 0.8138363175094128, "lpips_vgg": 0.36803289801392125, "lpips_alex": 0.3586598414234903, "n": 16, "lfs_psnr": 26.916416, "lfs_ssim": 0.814075, "lfs_lpips": 0.368004}
{"scene": "Caterpillar", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 749, "dev_peak_mib": 3167, "rc": 0, "psnr": 22.321409726142882, "ssim": 0.7352884575724602, "lpips_vgg": 0.30521512916956867, "lpips_alex": 0.31694466812690125, "n": 40, "lfs_psnr": 22.321409, "lfs_ssim": 0.735828, "lfs_lpips": 0.305176}
{"scene": "Ignatius", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 3090", "time": 703, "dev_peak_mib": 3255, "rc": 0, "psnr": 21.61578680829304, "ssim": 0.7080323928739967, "lpips_vgg": 0.33059194626061783, "lpips_alex": 0.3287930129047014, "n": 41, "lfs_psnr": 21.615788, "lfs_ssim": 0.708678, "lfs_lpips": 0.33055}


==> figsrc/data/comp_fleet/3090_60579126_ms2_faster.jsonl <==
{"scene": "counter", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 545.2726214442266, "wall": 589.98, "splats": 718834, "steps": 18000, "dev_peak_mib": 23363, "rc": 0, "psnr": 28.647943115234376, "ssim": 0.9147950212160746, "lpips_vgg": 0.2656688805981189, "lpips_alex": 0.22151023499174607, "n": 30}
{"scene": "Truck", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 694.3626476925375, "wall": 766.72, "splats": 1308899, "steps": 18000, "dev_peak_mib": 23139, "rc": 0, "psnr": 24.218231296539308, "ssim": 0.8400766640901566, "lpips_vgg": 0.27405438780870683, "lpips_alex": 0.23388739718191892, "n": 40}
{"scene": "garden", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": null, "wall": 247.92, "splats": null, "steps": null, "dev_peak_mib": 24073, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Train", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": null, "wall": 229.35, "splats": null, "steps": null, "dev_peak_mib": 23499, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "bonsai", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 513.9398598744782, "wall": 566.72, "splats": 753196, "steps": 18000, "dev_peak_mib": 19135, "rc": 0, "psnr": 31.47356533359837, "ssim": 0.9378404134028667, "lpips_vgg": 0.27919430571080656, "lpips_alex": 0.20755794362638427, "n": 37}
{"scene": "Family", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 640.2753697664057, "wall": 725.91, "splats": 953539, "steps": 18000, "dev_peak_mib": 23057, "rc": 0, "psnr": 25.45013373831044, "ssim": 0.863076151713081, "lpips_vgg": 0.24101833931169955, "lpips_alex": 0.22465331255331752, "n": 46}
{"scene": "room", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 513.5033976130605, "wall": 569.23, "splats": 815845, "steps": 18000, "dev_peak_mib": 22805, "rc": 0, "psnr": 31.229718526204426, "ssim": 0.9210613415791438, "lpips_vgg": 0.27270149987757125, "lpips_alex": 0.2172940396234403, "n": 39}
{"scene": "Francis", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 651.8760150956525, "wall": 724.77, "splats": 914839, "steps": 18000, "dev_peak_mib": 24057, "rc": 0, "psnr": 27.202713570943693, "ssim": 0.8776125399077811, "lpips_vgg": 0.2107729894658464, "lpips_alex": 0.20118428061353588, "n": 41}
{"scene": "kitchen", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 610.3550662873135, "wall": 662.7, "splats": 873148, "steps": 18000, "dev_peak_mib": 23223, "rc": 0, "psnr": 31.261715861729215, "ssim": 0.924182995728084, "lpips_vgg": 0.1921771206552736, "lpips_alex": 0.14782652545438207, "n": 35}
{"scene": "Horse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 458.7229197741552, "wall": 479.48, "splats": 178355, "steps": 18000, "dev_peak_mib": 23593, "rc": 0, "psnr": 25.494018342759873, "ssim": 0.8774921033117506, "lpips_vgg": 0.2369293072221197, "lpips_alex": 0.21474974573498573, "n": 9}
{"scene": "bicycle", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": null, "wall": 215.11, "splats": null, "steps": null, "dev_peak_mib": 22603, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Lighthouse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": null, "wall": 211.4, "splats": null, "steps": null, "dev_peak_mib": 22755, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "stump", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 983.3131857965337, "wall": 1050.58, "splats": 2180172, "steps": 18000, "dev_peak_mib": 16615, "rc": 0, "alloc": "expandable", "psnr": 26.977731823921204, "ssim": 0.8217041492462158, "lpips_vgg": 0.33767293865256875, "lpips_alex": 0.3233288677308115, "n": 16}
{"scene": "Caterpillar", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": null, "wall": 222.14, "splats": null, "steps": null, "dev_peak_mib": 23693, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Ignatius", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 3090", "time": 725.5595165626349, "wall": 806.63, "splats": 1726886, "steps": 18000, "dev_peak_mib": 24057, "rc": 0, "psnr": 21.058350330445826, "ssim": 0.7122858239383232, "lpips_vgg": 0.30936596260521765, "lpips_alex": 0.30947700911159554, "n": 41}


==> figsrc/data/comp_fleet/4090_60355511_lichtfeld.jsonl <==
{"scene": "Francis", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 460, "dev_peak_mib": 3230, "rc": 0, "psnr": 28.386217024268174, "ssim": 0.890893058079045, "lpips_vgg": 0.19192724234048653, "lpips_alex": 0.16929141476430745, "n": 41, "lfs_psnr": 28.386219, "lfs_ssim": 0.891307, "lfs_lpips": 0.191976}
{"scene": "kitchen", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 400, "dev_peak_mib": 2796, "rc": 0, "psnr": 31.871425029209682, "ssim": 0.9268638457570757, "lpips_vgg": 0.1874856761249397, "lpips_alex": 0.1410372180676623, "n": 35, "lfs_psnr": 31.871429, "lfs_ssim": 0.926988, "lfs_lpips": 0.187434}
{"scene": "Horse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 444, "dev_peak_mib": 3278, "rc": 0, "psnr": 25.774499045477974, "ssim": 0.8883392347229851, "lpips_vgg": 0.19831225715600487, "lpips_alex": 0.15588644018221676, "n": 9, "lfs_psnr": 25.774502, "lfs_ssim": 0.888674, "lfs_lpips": 0.198195}
{"scene": "bicycle", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 583, "dev_peak_mib": 4688, "rc": 0, "psnr": 24.665453872680665, "ssim": 0.7356590557098389, "lpips_vgg": 0.36671466939808617, "lpips_alex": 0.36956861319679, "n": 25, "lfs_psnr": 24.665457, "lfs_ssim": 0.736013, "lfs_lpips": 0.366689}
{"scene": "Lighthouse", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 576, "dev_peak_mib": 3444, "rc": 0, "psnr": 22.71207423087878, "ssim": 0.8343499501546224, "lpips_vgg": 0.24381864794135544, "lpips_alex": 0.21350416129319008, "n": 39, "lfs_psnr": 22.712074, "lfs_ssim": 0.834559, "lfs_lpips": 0.243838}
{"scene": "stump", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 559, "dev_peak_mib": 4658, "rc": 0, "psnr": 26.950753808021545, "ssim": 0.8140416294336319, "lpips_vgg": 0.36784441336106016, "lpips_alex": 0.3586298819923626, "n": 16, "lfs_psnr": 26.950756, "lfs_ssim": 0.814273, "lfs_lpips": 0.36781}
{"scene": "Caterpillar", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 401, "dev_peak_mib": 3318, "rc": 0, "psnr": 22.26755349636078, "ssim": 0.7353607043623924, "lpips_vgg": 0.30483181109963314, "lpips_alex": 0.31662940129070105, "n": 40, "lfs_psnr": 22.267557, "lfs_ssim": 0.735897, "lfs_lpips": 0.304789}
{"scene": "Ignatius", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 373, "dev_peak_mib": 3430, "rc": 0, "psnr": 21.756890552799877, "ssim": 0.7088803154666249, "lpips_vgg": 0.33044435530843713, "lpips_alex": 0.32841108578719663, "n": 41, "lfs_psnr": 21.756891, "lfs_ssim": 0.709523, "lfs_lpips": 0.330398}
{"scene": "counter", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 405, "dev_peak_mib": 2796, "rc": 0, "psnr": 29.413654327392578, "ssim": 0.9184043049812317, "lpips_vgg": 0.25569441841680773, "lpips_alex": 0.20497724123924144, "n": 30, "lfs_psnr": 29.41366, "lfs_ssim": 0.918482, "lfs_lpips": 0.255632}
{"scene": "Truck", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 444, "dev_peak_mib": 3354, "rc": 0, "psnr": 24.72745041847229, "ssim": 0.8425525799393654, "lpips_vgg": 0.28544610294312445, "lpips_alex": 0.23935043388976734, "n": 40, "lfs_psnr": 24.727451, "lfs_ssim": 0.843113, "lfs_lpips": 0.285392}
{"scene": "garden", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 742, "dev_peak_mib": 5346, "rc": 0, "psnr": 26.30967656771342, "ssim": 0.7837030937274297, "lpips_vgg": 0.2977217547395895, "lpips_alex": 0.284015711196738, "n": 24, "lfs_psnr": 26.309677, "lfs_ssim": 0.784198, "lfs_lpips": 0.297697}
{"scene": "Train", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 429, "dev_peak_mib": 3306, "rc": 0, "psnr": 21.445873310691432, "ssim": 0.7960740625858307, "lpips_vgg": 0.2841975356765814, "lpips_alex": 0.2616965200209086, "n": 38, "lfs_psnr": 21.445875, "lfs_ssim": 0.796363, "lfs_lpips": 0.284163}
{"scene": "bonsai", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 354, "dev_peak_mib": 2690, "rc": 0, "psnr": 32.6782763713115, "ssim": 0.941887024286631, "lpips_vgg": 0.27236944953677206, "lpips_alex": 0.1985068504002154, "n": 37, "lfs_psnr": 32.67828, "lfs_ssim": 0.94207, "lfs_lpips": 0.272277}
{"scene": "Family", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 420, "dev_peak_mib": 3306, "rc": 0, "psnr": 26.83633397973102, "ssim": 0.8732812624910603, "lpips_vgg": 0.22838209093682685, "lpips_alex": 0.2032450598102642, "n": 46, "lfs_psnr": 26.836332, "lfs_ssim": 0.873661, "lfs_lpips": 0.228301}
{"scene": "room", "method": "lichtfeld", "gpu": "NVIDIA GeForce RTX 4090", "time": 364, "dev_peak_mib": 2772, "rc": 0, "psnr": 32.124166146302834, "ssim": 0.9240247362699264, "lpips_vgg": 0.2718770821445355, "lpips_alex": 0.2095269361718452, "n": 39, "lfs_psnr": 32.124168, "lfs_ssim": 0.924187, "lfs_lpips": 0.271841}


==> figsrc/data/comp_fleet/4090_60357431_litegs.jsonl <==
{"scene": "counter", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 387.16623187065125, "dev_peak_mib": 10096, "rc": 0, "psnr": 29.788509368896484, "ssim": 0.9214109778404236, "lpips_vgg": 0.25297781825065613, "lpips_alex": 0.20273523032665253, "n": 30, "splats": 992256}
{"scene": "Truck", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 443.1565535068512, "dev_peak_mib": 14332, "rc": 0, "psnr": 24.884958267211914, "ssim": 0.8398434519767761, "lpips_vgg": 0.29156747460365295, "lpips_alex": 0.24767005443572998, "n": 40, "splats": 989440}
{"scene": "garden", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 638.2157266139984, "dev_peak_mib": 15668, "rc": 0, "psnr": 26.31833267211914, "ssim": 0.7815157771110535, "lpips_vgg": 0.29824307560920715, "lpips_alex": 0.29524168372154236, "n": 24, "splats": 993792}
{"scene": "Train", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 498.64415860176086, "dev_peak_mib": 15630, "rc": 0, "psnr": 22.067914962768555, "ssim": 0.7894874215126038, "lpips_vgg": 0.2930004298686981, "lpips_alex": 0.28280800580978394, "n": 38, "splats": 991232}
{"scene": "bonsai", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 346.4006929397583, "dev_peak_mib": 9854, "rc": 0, "psnr": 32.78171920776367, "ssim": 0.9406201243400574, "lpips_vgg": 0.2714495360851288, "lpips_alex": 0.19590412080287933, "n": 37, "splats": 990976}
{"scene": "Family", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 448.2568473815918, "dev_peak_mib": 14364, "rc": 0, "psnr": 27.09323501586914, "ssim": 0.8692767024040222, "lpips_vgg": 0.23431481420993805, "lpips_alex": 0.21453306078910828, "n": 46, "splats": 987776}
{"scene": "room", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 324.61531233787537, "dev_peak_mib": 10368, "rc": 0, "psnr": 32.31548309326172, "ssim": 0.923575222492218, "lpips_vgg": 0.2676152288913727, "lpips_alex": 0.20623503625392914, "n": 39, "splats": 988544}
{"scene": "Francis", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 461.08247327804565, "dev_peak_mib": 14718, "rc": 0, "psnr": 29.569355010986328, "ssim": 0.8869302868843079, "lpips_vgg": 0.2000802457332611, "lpips_alex": 0.18673773109912872, "n": 41, "splats": 989184}
{"scene": "kitchen", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 372.32235050201416, "dev_peak_mib": 10250, "rc": 0, "psnr": 32.208763122558594, "ssim": 0.925947904586792, "lpips_vgg": 0.18669091165065765, "lpips_alex": 0.14019103348255157, "n": 35, "splats": 991360}
{"scene": "Horse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 570.1154716014862, "dev_peak_mib": 9164, "rc": 0, "psnr": 26.99559211730957, "ssim": 0.8915093541145325, "lpips_vgg": 0.19106201827526093, "lpips_alex": 0.1491479128599167, "n": 9, "splats": 997376}
{"scene": "bicycle", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 666.8663151264191, "dev_peak_mib": 15964, "rc": 0, "psnr": 24.634428024291992, "ssim": 0.7321351170539856, "lpips_vgg": 0.37387633323669434, "lpips_alex": 0.3878938555717468, "n": 25, "splats": 993152}
{"scene": "Lighthouse", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 598.6720156669617, "dev_peak_mib": 17616, "rc": 0, "psnr": 23.151371002197266, "ssim": 0.8362129330635071, "lpips_vgg": 0.24001292884349823, "lpips_alex": 0.22328895330429077, "n": 39, "splats": 990080}
{"scene": "stump", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 745.3473100662231, "dev_peak_mib": 14526, "rc": 0, "psnr": 27.01781463623047, "ssim": 0.8167901039123535, "lpips_vgg": 0.3683483600616455, "lpips_alex": 0.3603837788105011, "n": 16, "splats": 995584}
{"scene": "Caterpillar", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 466.30488991737366, "dev_peak_mib": 14036, "rc": 0, "psnr": 22.891435623168945, "ssim": 0.7314321398735046, "lpips_vgg": 0.3089185357093811, "lpips_alex": 0.33272701501846313, "n": 40, "splats": 989440}
{"scene": "Ignatius", "method": "litegs", "gpu": "NVIDIA GeForce RTX 4090", "time": 393.3558111190796, "dev_peak_mib": 12566, "rc": 0, "psnr": 22.647930145263672, "ssim": 0.7048925757408142, "lpips_vgg": 0.347618043422699, "lpips_alex": 0.3699384331703186, "n": 41, "splats": 990080}


==> figsrc/data/comp_fleet/4090_60579116_ms2_faster.jsonl <==
{"scene": "counter", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 375.2915430224216, "wall": 471.18, "splats": 707301, "steps": 18000, "dev_peak_mib": 21788, "rc": 0, "psnr": 28.65222797393799, "ssim": 0.9145178914070129, "lpips_vgg": 0.2661888689242793, "lpips_alex": 0.22185084102834438, "n": 30}
{"scene": "Truck", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 503.4735929362802, "wall": 626.73, "splats": 1265973, "steps": 18000, "dev_peak_mib": 23412, "rc": 0, "psnr": 24.01275238990784, "ssim": 0.8388931140303612, "lpips_vgg": 0.27757108133369524, "lpips_alex": 0.2393271660365918, "n": 40}
{"scene": "garden", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 233.74, "splats": null, "steps": null, "dev_peak_mib": 23140, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Train", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 248.66, "splats": null, "steps": null, "dev_peak_mib": 21686, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "bonsai", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 355.85766984715804, "wall": 470.23, "splats": 734540, "steps": 18000, "dev_peak_mib": 19786, "rc": 0, "psnr": 31.53333870140282, "ssim": 0.9377622846010569, "lpips_vgg": 0.27937283572821575, "lpips_alex": 0.20778265591226694, "n": 37}
{"scene": "Family", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 454.9435339160219, "wall": 598.59, "splats": 963866, "steps": 18000, "dev_peak_mib": 23252, "rc": 0, "psnr": 25.54713713604471, "ssim": 0.863256714914156, "lpips_vgg": 0.24013842148562767, "lpips_alex": 0.22320616863097312, "n": 46}
{"scene": "room", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 360.09193867297313, "wall": 492.66, "splats": 796572, "steps": 18000, "dev_peak_mib": 23114, "rc": 0, "psnr": 31.364662512754784, "ssim": 0.9211680751580459, "lpips_vgg": 0.2732617295179217, "lpips_alex": 0.21765003000763478, "n": 39}
{"scene": "Francis", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 469.80550962333996, "wall": 621.92, "splats": 901100, "steps": 18000, "dev_peak_mib": 22850, "rc": 0, "alloc": "expandable", "psnr": 26.886764247242997, "ssim": 0.8764355226260859, "lpips_vgg": 0.21221782601570088, "lpips_alex": 0.2036879082892737, "n": 41}
{"scene": "kitchen", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 405.5091191921011, "wall": 575.64, "splats": 871903, "steps": 18000, "dev_peak_mib": 22922, "rc": 0, "psnr": 31.19454847063337, "ssim": 0.9241537315504892, "lpips_vgg": 0.19198566043087764, "lpips_alex": 0.14757489103811164, "n": 35}
{"scene": "Horse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 313.38087234067865, "wall": 348.09, "splats": 169814, "steps": 18000, "dev_peak_mib": 24104, "rc": 0, "psnr": 25.33013153076172, "ssim": 0.875483923488193, "lpips_vgg": 0.24036327848415862, "lpips_alex": 0.2198357784509221, "n": 9}
{"scene": "bicycle", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 219.39, "splats": null, "steps": null, "dev_peak_mib": 23724, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Lighthouse", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 262.89, "splats": null, "steps": null, "dev_peak_mib": 23270, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "stump", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 182.34, "splats": null, "steps": null, "dev_peak_mib": 23896, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Caterpillar", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": null, "wall": 248.99, "splats": null, "steps": null, "dev_peak_mib": 23228, "rc": 1, "psnr": null, "ssim": null, "lpips_vgg": null, "lpips_alex": null, "n": 0}
{"scene": "Ignatius", "method": "ms2_faster", "gpu": "NVIDIA GeForce RTX 4090", "time": 516.6272248753899, "wall": 651.12, "splats": 1728484, "steps": 18000, "dev_peak_mib": 23554, "rc": 0, "psnr": 21.094405127734674, "ssim": 0.7146236605760528, "lpips_vgg": 0.3079195637561831, "lpips_alex": 0.3071687878382897, "n": 41}


==> figsrc/data/cone_class.json <==
{
 "meta": {
  "what": "Memory and model size per scene, ours (cone 352d54f + CONE_CLASS 3: class-sized cone storage), local RTX 3070, seed 1, 30k steps.",
  "source": "RESULTS_ARCHIVE/cone_runs/cone_class (run_cls.sh, run_cls_rest.sh), table by cone_runs/cone_class_table.py, 2026-11-13",
  "cpu_peak_gib": "largest process working set over the run (train.py 'Peak host RAM ... working set'), GiB",
  "vram_c3_mib": "cudaMemGetInfo-based peak reported by train.py 'Peak (queried)', MiB; vram_c0_mib = same build with one code path",
  "file_split_mb": "COMPUTED, not yet a written file: base splats 14 floats, cone splats 18 floats, no header; file_now_mb = current .ply (18 floats per splat)",
  "cone": "cone splat = cone_k > -1.5 in the saved .ply"
 },
 "rows": [
  {
   "scene": "bicycle",
   "dataset": "mip360",
   "train_images": 169,
   "resolution": "4946x3286",
   "cpu_images_gib": 10.23,
   "cpu_peak_gib": 12.06,
   "splats": 2908631,
   "base_splats": 1916674,
   "cone_splats": 991957,
   "base_pct": 65.9,
   "cone_pct": 34.1,
   "vram_c0_mib": 2160.8,
   "vram_c3_mib": 1821.2,
   "vram_change_pct": -15.7,
   "file_now_mb": 209.4,
   "file_base_mb": 107.3,
   "file_cone_mb": 71.4,
   "file_split_mb": 178.8,
   "file_change_pct": -14.6
  },
  {
   "scene": "bonsai",
   "dataset": "mip360",
   "train_images": 255,
   "resolution": "3118x2078",
   "cpu_images_gib": 6.15,
   "cpu_peak_gib": 7.28,
   "splats": 775723,
   "base_splats": 557286,
   "cone_splats": 218437,
   "base_pct": 71.8,
   "cone_pct": 28.2,
   "vram_c0_mib": 609.3,
   "vram_c3_mib": 526.6,
   "vram_change_pct": -13.6,
   "file_now_mb": 55.9,
   "file_base_mb": 31.2,
   "file_cone_mb": 15.7,
   "file_split_mb": 46.9,
   "file_change_pct": -16.0
  },
  {
   "scene": "counter",
   "dataset": "mip360",
   "train_images": 210,
   "resolution": "3115x2076",
   "cpu_images_gib": 5.06,
   "cpu_peak_gib": 6.15,
   "splats": 689695,
   "base_splats": 386680,
   "cone_splats": 303015,
   "base_pct": 56.1,
   "cone_pct": 43.9,
   "vram_c0_mib": 572.8,
   "vram_c3_mib": 493.9,
   "vram_change_pct": -13.8,
   "file_now_mb": 49.7,
   "file_base_mb": 21.7,
   "file_cone_mb": 21.8,
   "file_split_mb": 43.5,
   "file_change_pct": -12.5
  },
  {
   "scene": "garden",
   "dataset": "mip360",
   "train_images": 161,
   "resolution": "5187x3361",
   "cpu_images_gib": 10.46,
   "cpu_peak_gib": 12.59,
   "splats": 2433239,
   "base_splats": 1510467,
   "cone_splats": 922772,
   "base_pct": 62.1,
   "cone_pct": 37.9,
   "vram_c0_mib": 1780.8,
   "vram_c3_mib": 1506.3,
   "vram_change_pct": -15.4,
   "file_now_mb": 175.2,
   "file_base_mb": 84.6,
   "file_cone_mb": 66.4,
   "file_split_mb": 151.0,
   "file_change_pct": -13.8
  },
  {
   "scene": "kitchen",
   "dataset": "mip360",
   "train_images": 244,
   "resolution": "3115x2078",
   "cpu_images_gib": 5.88,
   "cpu_peak_gib": 7.02,
   "splats": 1051585,
   "base_splats": 550128,
   "cone_splats": 501457,
   "base_pct": 52.3,
   "cone_pct": 47.7,
   "vram_c0_mib": 893.6,
   "vram_c3_mib": 738.0,
   "vram_change_pct": -17.4,
   "file_now_mb": 75.7,
   "file_base_mb": 30.8,
   "file_cone_mb": 36.1,
   "file_split_mb": 66.9,
   "file_change_pct": -11.6
  },
  {
   "scene": "room",
   "dataset": "mip360",
   "train_images": 272,
   "resolution": "3114x2075",
   "cpu_images_gib": 6.55,
   "cpu_peak_gib": 7.72,
   "splats": 715219,
   "base_splats": 504161,
   "cone_splats": 211058,
   "base_pct": 70.5,
   "cone_pct": 29.5,
   "vram_c0_mib": 651.1,
   "vram_c3_mib": 563.9,
   "vram_change_pct": -13.4,
   "file_now_mb": 51.5,
   "file_base_mb": 28.2,
   "file_cone_mb": 15.2,
   "file_split_mb": 43.4,
   "file_change_pct": -15.7
  },
  {
   "scene": "stump",
   "dataset": "mip360",
   "train_images": 109,
   "resolution": "4978x3300",
   "cpu_images_gib": 6.67,
   "cpu_peak_gib": 8.6,
   "splats": 2284561,
   "base_splats": 1768009,
   "cone_splats": 516552,
   "base_pct": 77.4,
   "cone_pct": 22.6,
   "vram_c0_mib": 1667.9,
   "vram_c3_mib": 1386.1,
   "vram_change_pct": -16.9,
   "file_now_mb": 164.5,
   "file_base_mb": 99.0,
   "file_cone_mb": 37.2,
   "file_split_mb": 136.2,
   "file_change_pct": -17.2
  },
  {
   "scene": "Caterpillar",
   "dataset": "T&T 4K",
   "train_images": 278,
   "resolution": "3917x2182",
   "cpu_images_gib": 8.85,
   "cpu_peak_gib": 10.3,
   "splats": 1763398,
   "base_splats": 644634,
   "cone_splats": 1118764,
   "base_pct": 36.6,
   "cone_pct": 63.4,
   "vram_c0_mib": 1258.0,
   "vram_c3_mib": 1044.5,
   "vram_change_pct": -17.0,
   "file_now_mb": 127.0,
   "file_base_mb": 36.1,
   "file_cone_mb": 80.6,
   "file_split_mb": 116.7,
   "file_change_pct": -8.1
  },
  {
   "scene": "Family",
   "dataset": "T&T 4K",
   "train_images": 321,
   "resolution": "3909x2182",
   "cpu_images_gib": 10.2,
   "cpu_peak_gib": 11.71,
   "splats": 1758984,
   "base_splats": 974374,
   "cone_splats": 784610,
   "base_pct": 55.4,
   "cone_pct": 44.6,
   "vram_c0_mib": 1403.4,
   "vram_c3_mib": 1137.8,
   "vram_change_pct": -18.9,
   "file_now_mb": 126.6,
   "file_base_mb": 54.6,
   "file_cone_mb": 56.5,
   "file_split_mb": 111.1,
   "file_change_pct": -12.3
  },
  {
   "scene": "Francis",
   "dataset": "T&T 4K",
   "train_images": 286,
   "resolution": "3911x2183",
   "cpu_images_gib": 9.1,
   "cpu_peak_gib": 10.52,
   "splats": 1144819,
   "base_splats": 474573,
   "cone_splats": 670246,
   "base_pct": 41.5,
   "cone_pct": 58.5,
   "vram_c0_mib": 996.0,
   "vram_c3_mib": 841.9,
   "vram_change_pct": -15.5,
   "file_now_mb": 82.4,
   "file_base_mb": 26.6,
   "file_cone_mb": 48.3,
   "file_split_mb": 74.8,
   "file_change_pct": -9.2
  },
  {
   "scene": "Horse",
   "dataset": "T&T 4K",
   "train_images": 63,
   "resolution": "3916x2183",
   "cpu_images_gib": 2.01,
   "cpu_peak_gib": 3.09,
   "splats": 1107734,
   "base_splats": 285851,
   "cone_splats": 821883,
   "base_pct": 25.8,
   "cone_pct": 74.2,
   "vram_c0_mib": 854.6,
   "vram_c3_mib": 746.2,
   "vram_change_pct": -12.7,
   "file_now_mb": 79.8,
   "file_base_mb": 16.0,
   "file_cone_mb": 59.2,
   "file_split_mb": 75.2,
   "file_change_pct": -5.7
  },
  {
   "scene": "Ignatius",
   "dataset": "T&T 4K",
   "train_images": 286,
   "resolution": "3907x2180",
   "cpu_images_gib": 9.07,
   "cpu_peak_gib": 10.58,
   "splats": 2545288,
   "base_splats": 1463683,
   "cone_splats": 1081605,
   "base_pct": 57.5,
   "cone_pct": 42.5,
   "vram_c0_mib": 1748.3,
   "vram_c3_mib": 1461.0,
   "vram_change_pct": -16.4,
   "file_now_mb": 183.3,
   "file_base_mb": 82.0,
   "file_cone_mb": 77.9,
   "file_split_mb": 159.8,
   "file_change_pct": -12.8
  },
  {
   "scene": "Lighthouse",
   "dataset": "T&T 4K",
   "train_images": 270,
   "resolution": "4305x2188",
   "cpu_images_gib": 9.47,
   "cpu_peak_gib": 10.59,
   "splats": 1614603,
   "base_splats": 390840,
   "cone_splats": 1223763,
   "base_pct": 24.2,
   "cone_pct": 75.8,
   "vram_c0_mib": 1453.5,
   "vram_c3_mib": 1248.8,
   "vram_change_pct": -14.1,
   "file_now_mb": 116.3,
   "file_base_mb": 21.9,
   "file_cone_mb": 88.1,
   "file_split_mb": 110.0,
   "file_change_pct": -5.4
  },
  {
   "scene": "Train",
   "dataset": "T&T 4K",
   "train_images": 263,
   "resolution": "3920x2182",
   "cpu_images_gib": 8.38,
   "cpu_peak_gib": 9.78,
   "splats": 1729663,
   "base_splats": 576044,
   "cone_splats": 1153619,
   "base_pct": 33.3,
   "cone_pct": 66.7,
   "vram_c0_mib": 1345.6,
   "vram_c3_mib": 1124.1,
   "vram_change_pct": -16.5,
   "file_now_mb": 124.5,
   "file_base_mb": 32.3,
   "file_cone_mb": 83.1,
   "file_split_mb": 115.3,
   "file_change_pct": -7.4
  },
  {
   "scene": "Truck",
   "dataset": "T&T 4K",
   "train_images": 273,
   "resolution": "3915x2183",
   "cpu_images_gib": 8.69,
   "cpu_peak_gib": 10.15,
   "splats": 2133755,
   "base_splats": 1217976,
   "cone_splats": 915779,
   "base_pct": 57.1,
   "cone_pct": 42.9,
   "vram_c0_mib": 1710.0,
   "vram_c3_mib": 1437.2,
   "vram_change_pct": -16.0,
   "file_now_mb": 153.6,
   "file_base_mb": 68.2,
   "file_cone_mb": 65.9,
   "file_split_mb": 134.1,
   "file_change_pct": -12.7
  }
 ]
}

==> figsrc/data/cone_cull/Caterpillar.json <==
{"scene": "Caterpillar", "splats": 1763251, "cone_splats": 1112358, "visible_with": [595648, 642184, 728959, 798384, 816706, 820884, 822026, 816166, 810489, 817923, 813469, 817590, 808308, 796391, 801177, 830621, 846569, 844520, 848068, 854140, 853891, 840198, 834613, 833318, 784183, 759728, 792123, 814240, 809947, 743286, 698264, 757734, 755692, 743220, 743225, 751050, 747639, 746046, 737502, 730517, 719398, 722498, 706507, 708433, 711148, 711988, 711450, 708972, 709804, 691979, 688852, 679476, 673938, 669946, 652236, 651936, 650554, 643170, 633963, 612919, 583314, 543580, 565654, 575743, 576008, 573501, 567629, 561717, 537644, 551275, 520047, 517732, 503186, 528413, 544132, 550662, 571272, 624097, 642164, 644934, 648214, 654848, 652672, 660056, 625752, 624170, 638574, 636021, 669081, 691276, 714325, 729382, 732787, 755860, 774575, 781366, 790199, 793152, 786500, 770021, 779731, 793127, 818120, 825511, 829308, 839479, 837461, 824364, 684317, 612999, 551411, 539420, 558054, 601999, 589111, 544742, 534700, 490746, 440589, 447115, 458150, 474095, 510297, 559264, 595138, 575971, 552156, 593992, 620180, 641442, 669057, 670592, 671186, 671299, 666803, 671078, 651713, 641607, 628406, 612459, 599960, 595314, 580819, 570355, 568673, 562506, 486491, 428816, 415771, 403932, 370320, 322620, 394823, 407238, 394847, 377381, 378994, 374238, 377966, 381527, 378916, 320600, 322134, 330249, 349947, 352152, 357828, 362318, 256590, 238050, 234742, 252557, 334269, 389772, 391119, 372984, 378609, 346856, 315686, 313944, 332544, 347894, 398172, 442889, 444512, 445180, 446937, 416065, 393692, 422482, 439217, 451990, 513676, 526082, 546152, 558893, 548242, 485017, 452956, 467919, 475393, 494305, 601070, 618784, 620517, 619680, 595317, 573959, 572232, 587396, 561408, 538448, 494339, 434496, 436824, 409535, 401002, 484812, 528851, 510890, 478832, 464209, 557114, 627977, 663585, 658421, 654342, 649244, 638155, 638399, 640417, 632748, 630181, 621626, 617822, 621580, 616652, 595296, 541969, 514552, 478366, 439417, 414407, 380256, 372141, 373747, 418841, 470726, 468256, 475246, 466681, 471158, 537043, 536362, 541393, 540594, 540431, 539358, 555794, 635474, 689147, 709120, 775237, 805769, 807223, 814154, 830946, 840597, 858053, 867917, 874634, 876491, 882135, 885164, 884918, 885462, 885560, 886490, 563335, 818771, 794584, 850400, 812539, 736172, 709907, 702822, 650175, 574189, 542068, 585865, 653536, 723811, 790970, 839211, 523749, 417509, 556123, 671197, 610067, 436512, 408717, 335750, 342594, 382864, 401126, 385598, 582089, 617131, 570245, 393650, 648623, 632095, 587633, 368555, 499634, 595155, 821377, 884382], "visible_without": [1065600, 1114736, 1217235, 1299380, 1318792, 1320480, 1320277, 1309991, 1294460, 1302144, 1295124, 1296937, 1286100, 1269347, 1270484, 1309875, 1330194, 1331484, 1335578, 1344537, 1345979, 1340664, 1339504, 1341606, 1215375, 1170397, 1224549, 1293740, 1334210, 1288857, 1251280, 1332601, 1303101, 1287126, 1331399, 1368571, 1378147, 1378081, 1373372, 1372472, 1372810, 1381253, 1368547, 1378010, 1396344, 1399251, 1408615, 1410505, 1410874, 1391229, 1394664, 1391414, 1386678, 1384277, 1359368, 1360979, 1369125, 1362161, 1349086, 1318088, 1265841, 1178573, 1233158, 1269823, 1275801, 1277173, 1266867, 1249310, 1151701, 1183419, 1017234, 1002048, 925097, 973993, 1001058, 1016897, 1066666, 1215466, 1268586, 1277774, 1268548, 1267414, 1246752, 1256969, 1151694, 1138151, 1165768, 1159227, 1229192, 1273884, 1313803, 1325557, 1319699, 1329598, 1341064, 1334100, 1331612, 1323548, 1295717, 1265607, 1277851, 1291782, 1320910, 1325713, 1324900, 1332058, 1318251, 1281679, 1014786, 883621, 779434, 773913, 882663, 951462, 971856, 976147, 973882, 914487, 838010, 891197, 869532, 889690, 945039, 1019599, 1072873, 1019688, 982711, 1113906, 1178637, 1231591, 1294325, 1315314, 1324293, 1330061, 1333545, 1345657, 1336969, 1327300, 1310357, 1296368, 1299880, 1296038, 1277785, 1260492, 1254256, 1243275, 1122624, 967930, 937948, 924890, 836372, 718517, 935686, 969334, 932083, 869952, 837261, 811305, 819558, 851953, 879026, 649849, 635549, 646509, 679377, 687997, 726430, 788823, 568399, 512838, 499147, 536701, 739297, 904746, 904160, 860013, 845960, 804235, 743445, 741512, 804063, 851676, 796022, 814059, 808938, 813621, 831017, 786094, 744550, 782490, 811044, 840475, 963622, 988564, 1024239, 1053756, 1077225, 984691, 904165, 900028, 897026, 939509, 1101847, 1110148, 1102468, 1098802, 1060717, 1001961, 1009639, 1037199, 985120, 981797, 894132, 772701, 709246, 673760, 688448, 858552, 946489, 976413, 953830, 935476, 1103787, 1201292, 1282882, 1297636, 1297532, 1304821, 1315659, 1320482, 1323583, 1317367, 1321605, 1321385, 1321065, 1329183, 1317606, 1309363, 1214272, 1157352, 1090573, 1030666, 983704, 895083, 872299, 880555, 940590, 1020609, 977172, 956231, 900751, 903486, 1006900, 1012482, 1026437, 1025715, 1014569, 1011499, 1032979, 1129262, 1190651, 1212920, 1289098, 1325222, 1325612, 1327729, 1335765, 1347181, 1367602, 1379310, 1387738, 1390188, 1395703, 1398868, 1397786, 1399204, 1400667, 1402250, 1025491, 1317621, 1256070, 1347415, 1331862, 1336714, 1367942, 1401006, 1362442, 1263712, 1095294, 1107427, 1237382, 1323336, 1308133, 1332705, 810780, 823609, 978089, 1326460, 1296301, 992296, 965643, 748203, 741008, 884843, 880796, 716412, 1107181, 1112473, 1001519, 698409, 1214211, 1308057, 1297493, 866286, 948669, 1079464, 1329189, 1398730], "n_train": 278}

==> figsrc/data/cone_cull/Family.json <==
{"scene": "Family", "splats": 1753998, "cone_splats": 768235, "visible_with": [472358, 470772, 467035, 467650, 468638, 468682, 471342, 469825, 468663, 469293, 469288, 473766, 472617, 465572, 461754, 466803, 468471, 481558, 482512, 478467, 479048, 481492, 491482, 496103, 495112, 493879, 494660, 496364, 512633, 515261, 517285, 522417, 523869, 531772, 539106, 547511, 558635, 562305, 579027, 581809, 587251, 593667, 619773, 623770, 625320, 631486, 638036, 648249, 649332, 641991, 635852, 634390, 634664, 626758, 623151, 622235, 620510, 618682, 613186, 608252, 607161, 605007, 603710, 585745, 564555, 562819, 555863, 561086, 563213, 574185, 578518, 578523, 577993, 580798, 580537, 581802, 582806, 578779, 577410, 567561, 558320, 552827, 545455, 544861, 542512, 541709, 537767, 535857, 535939, 535280, 534449, 529881, 529950, 532446, 530855, 527038, 526776, 528029, 526403, 520289, 521275, 522061, 519444, 492723, 491058, 490180, 483106, 479680, 473042, 477064, 483615, 489683, 485687, 484350, 485173, 484250, 478719, 474933, 475766, 473712, 477216, 480821, 482726, 482282, 486614, 490857, 492384, 489011, 481016, 474126, 466130, 465008, 456498, 428143, 420399, 418163, 421625, 421591, 421055, 420573, 418458, 418667, 425149, 427821, 429720, 430574, 432092, 437281, 440827, 450550, 450086, 448010, 442019, 435663, 425904, 424092, 412727, 412147, 410158, 407432, 405003, 409934, 414248, 419043, 420499, 443731, 462784, 468127, 493295, 510151, 522480, 526629, 529731, 540209, 548045, 548112, 549859, 548665, 548550, 550559, 556958, 561244, 572270, 574938, 583914, 598280, 605766, 603871, 600121, 611358, 620973, 624540, 629534, 634186, 650739, 657114, 666414, 666161, 668529, 669259, 670759, 666342, 654061, 628231, 625240, 613768, 609326, 597238, 579280, 556540, 531865, 529318, 520969, 515185, 507445, 494147, 484020, 499900, 498891, 494086, 487232, 486444, 479161, 474847, 465132, 458327, 454044, 447241, 446424, 444002, 437970, 441758, 444276, 450300, 451588, 451152, 451867, 458224, 460030, 469036, 472641, 487229, 493975, 509006, 515213, 538090, 557438, 559876, 562997, 562433, 554364, 535450, 502175, 506997, 509825, 515634, 524931, 538178, 550959, 556121, 555611, 542397, 528436, 513028, 504996, 494361, 480953, 462888, 451715, 453263, 456139, 447173, 444232, 433857, 428520, 419029, 404598, 379999, 370653, 364594, 343799, 340787, 339502, 336693, 329891, 320690, 316632, 312939, 329203, 334353, 348412, 355741, 357959, 376697, 427786, 447916, 464556, 475325, 483251, 488422, 492803, 494877, 498423, 526621, 541609, 546442, 548348, 554645, 557471, 558107, 560153, 566453, 572126, 579772, 575677, 578144, 578059, 577563, 577229, 576346, 575901, 477714, 471460, 462018, 480531, 504598, 544804, 605238, 645125, 621128, 601316, 577811, 582135, 543016, 530219, 528444, 489137, 487108, 474547, 495457, 444505, 419280, 433141, 427433, 406124, 479207, 546768, 569503, 599350, 661379, 644123, 539872, 485594, 467763, 436036, 457540, 521980, 515112, 555110, 484669, 434864, 353170, 313365, 407502, 494035, 556045, 577439], "visible_without": [679125, 673161, 666466, 666418, 667968, 667920, 670359, 668154, 666388, 664770, 665523, 669954, 667002, 656469, 651150, 656518, 657981, 671369, 672219, 666766, 665107, 666869, 676424, 680694, 678896, 675966, 675346, 676215, 693164, 695315, 696476, 700411, 701655, 709061, 716960, 726779, 739979, 745189, 765614, 768725, 773185, 779313, 808722, 813420, 814049, 820335, 827612, 840224, 843746, 839193, 833594, 831626, 831148, 824210, 820744, 819609, 819437, 819031, 816058, 814482, 813835, 812294, 811981, 794950, 770853, 768494, 759894, 765853, 767935, 778099, 784136, 784507, 784246, 787035, 786583, 786589, 785858, 779551, 776449, 764837, 754287, 747155, 736310, 735144, 729828, 728094, 721656, 718746, 718318, 716621, 715789, 710227, 710133, 713210, 711759, 707787, 707873, 710103, 708808, 702158, 703381, 704288, 702383, 674165, 672120, 665897, 660043, 657063, 650550, 655123, 663095, 670378, 666510, 666210, 668566, 668367, 664262, 662598, 664375, 668843, 674295, 679570, 683621, 683958, 689538, 693263, 691320, 687569, 678660, 669959, 659411, 658080, 650049, 627569, 621468, 620885, 625709, 627061, 627861, 627829, 625514, 625724, 632521, 635624, 637494, 639319, 643755, 658651, 667730, 681837, 681945, 681521, 677640, 671135, 649141, 642820, 619300, 614356, 597194, 590288, 579678, 581517, 581256, 578237, 577860, 596749, 613627, 611166, 629380, 646070, 656675, 655995, 656045, 662656, 671554, 674268, 676539, 672982, 671284, 673945, 684335, 692738, 695905, 696923, 706779, 724291, 733627, 731939, 727837, 749741, 768330, 778795, 789146, 797125, 825079, 837114, 855346, 859146, 864370, 868363, 874623, 874889, 863082, 834324, 830343, 813343, 806923, 791378, 770418, 744429, 715134, 711776, 702710, 698053, 689748, 673916, 659395, 667886, 663554, 657441, 651104, 648351, 640648, 636403, 624379, 614808, 608061, 597499, 596586, 593218, 582915, 584115, 587590, 594175, 593815, 591769, 592122, 601481, 609425, 623640, 628562, 648618, 658191, 677272, 686902, 716450, 740552, 743533, 747861, 748328, 741995, 725583, 693559, 700318, 703235, 709013, 718355, 730034, 741223, 743511, 742549, 726398, 710711, 692807, 680591, 666774, 650265, 629668, 617697, 619525, 623149, 613186, 609445, 594026, 585389, 573714, 554510, 512267, 498917, 491375, 464668, 460448, 455819, 450690, 444067, 433673, 427753, 420064, 435661, 439834, 449833, 454364, 455625, 471233, 521453, 540859, 556633, 565196, 572258, 577088, 580262, 579491, 583696, 615966, 631943, 636609, 638372, 645929, 651788, 652496, 654664, 661958, 666855, 673138, 668409, 671553, 671408, 670679, 670168, 668868, 668138, 687714, 670141, 651811, 666099, 684452, 723452, 792047, 841479, 819687, 811555, 782504, 784679, 731601, 710649, 710920, 664869, 667977, 666735, 696245, 639919, 626435, 646854, 659366, 579759, 616589, 672052, 701435, 730756, 845213, 852102, 725003, 658183, 627906, 578534, 601303, 696264, 705709, 743854, 654886, 595296, 477391, 422031, 502136, 579574, 647824, 670800], "n_train": 321}

==> figsrc/data/cone_cull/Francis.json <==
{"scene": "Francis", "splats": 1157413, "cone_splats": 682282, "visible_with": [473180, 479520, 481650, 484752, 486349, 495150, 525432, 537487, 537716, 545569, 542695, 541558, 549618, 590630, 572684, 559716, 546144, 559895, 605207, 621553, 636811, 632024, 622148, 576722, 548464, 540588, 521922, 496140, 481758, 509227, 527956, 539436, 532617, 535273, 534960, 538040, 529603, 522393, 508659, 487477, 450405, 420224, 422739, 439966, 447732, 444724, 437099, 424872, 411253, 378443, 363517, 323237, 301968, 290259, 282047, 273723, 261101, 259372, 254240, 249745, 245605, 247722, 268233, 269272, 266538, 259852, 260689, 267349, 268219, 265536, 256062, 255554, 256112, 263698, 272041, 281634, 288370, 293203, 293443, 295915, 296297, 296300, 297105, 304516, 311163, 311740, 317826, 323484, 330268, 331541, 330600, 336769, 343408, 345947, 355557, 365300, 402725, 427096, 448859, 456256, 475888, 481118, 497235, 503755, 509242, 485527, 483513, 485836, 506228, 517429, 523161, 528628, 538707, 538769, 541760, 547184, 554901, 565857, 565615, 569040, 644542, 619395, 546144, 506425, 439575, 358508, 317093, 354474, 389541, 429731, 447186, 469083, 482605, 559821, 598340, 611301, 572085, 530805, 448706, 418608, 403355, 396034, 391130, 376080, 362705, 359861, 349495, 343136, 329666, 315440, 314683, 305203, 292306, 278958, 269696, 270839, 271044, 266779, 262808, 271739, 325272, 291077, 246738, 188117, 147556, 142901, 150972, 166024, 190311, 195108, 186575, 169357, 134775, 135496, 160361, 197983, 212537, 234712, 241434, 240941, 246384, 240498, 188584, 158015, 128945, 124390, 118479, 115471, 112538, 115932, 116070, 117001, 119927, 135612, 142468, 179006, 218557, 296260, 326514, 326443, 329489, 318687, 293647, 285529, 287959, 292441, 297473, 305456, 306411, 321504, 368889, 250673, 178793, 159263, 151955, 142803, 151736, 169227, 199347, 252782, 292763, 298930, 328489, 361269, 405091, 440282, 460201, 483819, 510127, 538445, 543778, 487504, 481311, 482317, 495898, 541347, 596073, 603865, 615040, 583362, 505785, 450804, 460045, 477619, 504718, 584997, 607192, 614673, 626070, 631700, 631234, 627983, 645962, 664437, 662558, 644855, 577721, 510468, 489849, 564491, 574411, 602130, 627570, 660171, 683115, 688074, 692321, 692986, 689755, 689568, 690006, 688493, 689795, 693806, 694300, 692289, 691546, 690406, 688456, 691381, 694084, 689211, 689731, 687699, 687734, 687886, 470408, 525130, 578604, 633880, 487788, 539946, 417138, 390323, 269354, 271563, 257669, 291499, 308809, 333603, 437067, 510557, 535158, 566810, 318158, 525904, 408657, 347667, 273553, 324465, 186714, 177048, 239414, 115100, 196688, 285816, 353375, 158816, 393519, 494521, 617096, 510137, 630597, 520587, 691803, 692975, 695296], "visible_without": [618739, 627116, 630474, 633594, 633965, 643284, 677164, 686009, 684962, 689914, 684955, 683415, 692519, 740406, 709991, 692577, 673483, 687885, 743799, 766426, 786602, 784490, 775928, 725472, 694327, 688637, 669778, 638649, 631378, 679763, 711164, 733839, 732316, 741297, 747513, 760024, 759076, 758399, 749165, 727809, 679915, 641732, 675713, 718580, 746426, 755053, 752707, 746037, 738916, 710930, 698679, 644019, 616218, 602895, 598220, 591981, 575294, 575207, 571248, 572395, 573282, 587844, 658116, 671145, 666938, 647022, 632416, 634670, 631974, 617913, 572288, 569346, 570301, 592798, 614613, 643548, 671371, 679999, 678245, 671170, 664453, 658702, 653410, 651381, 646596, 632888, 634468, 633086, 632629, 630844, 619211, 612993, 614013, 607990, 615266, 621393, 670918, 702385, 713459, 716304, 726837, 730186, 738330, 735410, 733258, 677844, 666097, 667030, 688705, 693898, 695800, 694886, 697763, 692386, 690020, 691943, 699008, 709740, 708460, 710256, 793072, 761210, 671044, 623069, 540953, 441277, 393224, 440907, 487440, 541797, 567782, 599099, 621214, 737347, 796692, 823191, 779083, 726852, 616337, 583872, 581501, 585952, 586170, 578999, 574113, 573311, 572202, 601975, 598716, 589441, 605090, 603026, 598217, 589830, 589583, 598323, 602223, 602968, 605807, 643348, 756115, 703859, 615846, 492223, 407371, 395767, 422429, 456012, 511312, 539143, 516928, 480776, 395007, 393914, 454249, 534006, 570483, 613128, 628097, 627083, 637293, 622963, 507543, 447753, 372136, 356344, 338450, 328854, 319700, 324328, 324146, 326600, 335081, 379252, 399854, 475927, 555688, 699532, 736576, 734212, 735132, 688995, 599206, 563359, 563375, 568472, 575153, 583709, 583235, 609037, 731632, 544239, 399734, 351919, 330744, 303441, 309800, 330499, 374409, 452284, 508901, 514594, 542047, 578044, 624608, 660269, 680082, 704196, 731824, 764277, 767727, 680622, 670455, 670156, 686418, 745035, 812625, 820163, 825555, 787429, 686796, 612186, 621154, 638055, 667928, 755184, 775851, 781248, 791408, 793087, 791695, 782969, 798862, 815559, 812687, 789359, 709422, 628617, 605439, 700476, 712787, 748687, 782398, 826325, 858709, 868455, 879218, 882416, 882882, 884457, 885552, 886383, 888993, 897347, 898738, 896125, 895799, 895107, 895254, 900603, 902620, 896556, 894522, 891604, 891716, 891920, 613810, 676259, 723056, 786110, 632963, 759840, 654714, 719910, 591048, 673125, 581765, 680509, 649127, 616116, 707390, 727043, 698660, 708536, 393780, 686916, 578860, 588887, 584741, 757680, 500226, 487399, 620923, 323751, 506209, 570302, 690085, 317412, 614211, 691106, 832081, 672928, 785343, 643229, 876240, 894369, 904200], "n_train": 286}

==> figsrc/data/cone_cull/Horse.json <==
{"scene": "Horse", "splats": 1083939, "cone_splats": 807387, "visible_with": [506030, 492990, 482731, 479197, 477402, 478033, 470991, 471397, 478364, 483515, 481634, 483841, 489341, 491958, 492331, 474215, 454180, 450632, 451617, 457564, 459485, 451015, 441796, 433657, 430870, 441901, 439888, 436008, 410000, 401973, 393860, 370264, 366554, 353977, 331899, 581240, 586301, 598175, 606077, 600257, 585727, 579062, 564127, 533120, 541328, 555740, 564113, 568141, 560963, 494523, 489722, 474464, 447453, 410766, 390811, 371785, 358563, 366389, 362632, 350772, 343320, 342666, 328502, 510626, 466610, 493072, 453171, 426588, 558933, 573205, 505063, 349667], "visible_without": [671298, 656994, 645089, 639421, 635333, 632086, 620834, 617247, 623925, 629131, 626923, 627845, 633004, 635736, 635579, 615438, 597001, 596000, 597998, 602775, 601944, 595824, 591062, 585700, 585591, 608731, 611370, 611608, 601445, 597221, 593052, 568162, 565698, 556970, 550598, 779730, 783942, 794043, 800723, 792860, 772671, 759503, 736193, 698911, 704026, 716306, 725031, 728994, 722715, 651551, 635518, 610331, 574231, 529538, 505316, 483462, 468711, 482091, 479312, 470595, 468121, 470158, 456807, 675585, 614444, 636620, 595441, 609367, 752867, 750436, 671721, 457364], "n_train": 63}

==> figsrc/data/cone_cull/Ignatius.json <==
{"scene": "Ignatius", "splats": 2545391, "cone_splats": 1087337, "visible_with": [1143552, 1134606, 1126756, 1100986, 1063398, 1030043, 1012347, 959012, 924515, 838992, 834872, 804064, 760940, 753671, 692217, 675735, 664919, 659734, 659627, 679697, 680384, 697440, 693543, 687728, 681553, 672949, 689504, 688217, 690942, 691476, 705390, 712537, 728127, 733626, 739374, 768620, 771974, 798864, 839839, 854919, 871295, 887296, 892451, 867935, 858886, 860876, 891733, 897964, 898752, 983435, 1054868, 1060736, 1057181, 1060755, 1047606, 1039657, 1021111, 1052574, 1063940, 1058288, 1034645, 1036474, 1023655, 997036, 976708, 959057, 956442, 939973, 918180, 889623, 830052, 814794, 755632, 744527, 709855, 686766, 658953, 584687, 556807, 541062, 551560, 529083, 521107, 481060, 465814, 466908, 518125, 528235, 530520, 530886, 531708, 547625, 591068, 619158, 694491, 752919, 787966, 814341, 876905, 921168, 963494, 994143, 1025952, 1049980, 1068541, 1091997, 1112861, 1123494, 1158850, 1156463, 1154605, 1140833, 1115772, 1099258, 1088926, 1079590, 1079782, 1082835, 1084225, 1065321, 1029824, 1002620, 952608, 935972, 892104, 867731, 806398, 780998, 767153, 744052, 718558, 695415, 690945, 666045, 656096, 639613, 645938, 647881, 623339, 597376, 570383, 565570, 572004, 566478, 541339, 512957, 503517, 437629, 407119, 380229, 329675, 308623, 358273, 435289, 492429, 482854, 421258, 339173, 327668, 380994, 447308, 549367, 550619, 528747, 525486, 533438, 550056, 560455, 614050, 669533, 691394, 772347, 799797, 819832, 825887, 868337, 868439, 831154, 794268, 758467, 742890, 645330, 549111, 540338, 550441, 616873, 850082, 949332, 974565, 975144, 939334, 905993, 866353, 845944, 809388, 818123, 811792, 810152, 824641, 834669, 845833, 868940, 852796, 641660, 584841, 511810, 387638, 294730, 292707, 336395, 644597, 737238, 788257, 799666, 764526, 747129, 741114, 723119, 748228, 812512, 836467, 878932, 891742, 889066, 878237, 869952, 862275, 829706, 770514, 711195, 682811, 768193, 751511, 728010, 672865, 600057, 592198, 600374, 627151, 632946, 631547, 592752, 549021, 528910, 533257, 536152, 528497, 585451, 629254, 675100, 702226, 708030, 735136, 747650, 761102, 732967, 718785, 690208, 688075, 734904, 839989, 992760, 1046280, 1063137, 1063343, 1043657, 1003755, 949995, 864296, 844641, 845786, 868701, 906730, 886885, 866620, 821971, 797547, 777140, 772386, 746888, 886130, 930420, 928132, 869542, 852154, 846693, 1146400, 996496, 720288, 686972, 686800, 759222, 894051, 899929, 1023380, 1013141, 883940, 639283, 470397, 540856, 833058, 1080587, 1130250, 1081605, 850339, 681754, 570424, 470255, 495023, 514780, 584188, 833051, 571947, 975551, 819346, 769838, 500893, 734957, 880808, 733867, 606191, 534642, 725888, 709303, 1037152, 939433, 814183], "visible_without": [1380132, 1370916, 1361293, 1330554, 1294292, 1262425, 1263463, 1237609, 1216263, 1143432, 1143114, 1117922, 1080686, 1074519, 1011905, 995482, 987858, 982579, 982973, 1013043, 1016567, 1055844, 1062941, 1063518, 1064010, 1053037, 1080458, 1077025, 1078887, 1069786, 1082970, 1083150, 1099416, 1105439, 1112068, 1145436, 1148806, 1179020, 1220470, 1233805, 1246972, 1234377, 1204612, 1151777, 1125993, 1124414, 1142480, 1136734, 1133464, 1201172, 1271166, 1272183, 1259664, 1259145, 1231671, 1218293, 1197030, 1245569, 1259864, 1255072, 1232541, 1237910, 1232093, 1221864, 1206038, 1201117, 1208739, 1198776, 1191892, 1163081, 1111102, 1094819, 1036720, 1022625, 985151, 969468, 933028, 830170, 794109, 774699, 783975, 725322, 709643, 631997, 614746, 618605, 735513, 770806, 780805, 786462, 790010, 806631, 860896, 894019, 984644, 1046412, 1079091, 1099267, 1158169, 1196574, 1241462, 1272745, 1301437, 1319535, 1333904, 1366456, 1400485, 1415060, 1454735, 1448684, 1435878, 1407126, 1353034, 1320597, 1299426, 1281981, 1279698, 1284099, 1285972, 1274387, 1243041, 1226142, 1191233, 1186900, 1146724, 1132387, 1085033, 1068187, 1058228, 1037575, 1014739, 989525, 993398, 972999, 964191, 938229, 954447, 968845, 951644, 929391, 895031, 881957, 888054, 879737, 835687, 781326, 765813, 664491, 622213, 579007, 493239, 451062, 508788, 605966, 701657, 683127, 595891, 462203, 440504, 494986, 591557, 799378, 805293, 788385, 785446, 792844, 810332, 824462, 891682, 958418, 982451, 1080371, 1102816, 1112973, 1102215, 1120246, 1117613, 1064571, 1022347, 975988, 955301, 827823, 685350, 670476, 682462, 766287, 1040895, 1153303, 1182345, 1177822, 1111750, 1059986, 1002533, 972964, 927683, 936244, 927053, 925214, 948046, 962615, 980169, 1015521, 1010290, 769447, 706202, 620323, 481278, 375714, 373122, 426299, 790370, 903025, 961211, 963895, 909452, 883434, 876066, 851555, 886647, 974429, 1009115, 1078966, 1105220, 1109308, 1113442, 1111988, 1105394, 1076925, 1029227, 967583, 933374, 1029085, 1012211, 986420, 918361, 802694, 789644, 816224, 891811, 905016, 924960, 898090, 865673, 847996, 858277, 859091, 839144, 912937, 965270, 1016381, 1049119, 1049590, 1078688, 1090223, 1100667, 1071697, 1055318, 1013054, 1005307, 1037350, 1155956, 1333027, 1365093, 1357579, 1350077, 1299546, 1221445, 1127436, 1006691, 980495, 971584, 999403, 1051327, 1047638, 1024591, 971960, 944418, 923532, 920379, 896845, 1060970, 1101841, 1079260, 998276, 977332, 970754, 1381437, 1257957, 1036975, 1031426, 1072560, 1137740, 1233855, 1123332, 1198974, 1222875, 1158271, 908570, 617551, 800955, 1119338, 1349089, 1381581, 1283897, 1122125, 987274, 895867, 716679, 700535, 725928, 853606, 1093925, 717297, 1182494, 937610, 915865, 617116, 866326, 1109883, 995375, 839180, 857763, 1069672, 1028233, 1274618, 1095671, 983040], "n_train": 286}

==> figsrc/data/cone_cull/Lighthouse.json <==
{"scene": "Lighthouse", "splats": 1574183, "cone_splats": 1187515, "visible_with": [1049130, 1049515, 1049707, 1053922, 1058848, 1006671, 769862, 536411, 776484, 1012029, 1040566, 1033723, 982333, 954931, 815090, 866364, 710369, 708689, 508808, 320346, 198478, 206504, 302392, 406062, 475455, 471189, 449881, 460535, 527895, 545318, 559782, 430561, 373592, 322157, 404588, 650317, 652904, 651562, 603855, 475136, 490378, 640014, 356734, 221226, 288269, 525226, 526184, 323443, 281226, 151029, 191100, 251504, 270499, 193514, 186215, 211271, 242707, 328371, 313443, 305945, 335211, 448966, 435010, 525208, 529137, 316067, 236276, 224091, 260398, 290487, 428809, 508098, 501659, 422878, 426891, 428809, 423775, 507835, 496444, 410336, 400798, 313359, 255401, 242599, 406169, 509430, 520250, 513179, 480049, 483769, 510871, 526863, 526437, 532450, 547146, 474757, 447993, 420212, 415343, 430243, 435468, 443522, 481144, 488328, 550539, 565023, 578904, 580371, 570945, 539594, 544379, 595661, 509526, 379398, 264983, 275485, 283168, 345309, 536001, 561144, 591484, 602053, 635843, 512866, 296005, 222350, 175181, 180728, 231460, 548239, 635592, 775399, 791352, 745600, 710143, 714666, 725010, 728129, 753993, 837590, 252797, 205169, 194211, 453400, 943421, 958371, 1002239, 986647, 992173, 986566, 986005, 989984, 960481, 579144, 809110, 960106, 919808, 740376, 706695, 621740, 657524, 651716, 634715, 656035, 681828, 722685, 742416, 676404, 565266, 607932, 605484, 508121, 491874, 464037, 455538, 308985, 193198, 188070, 205344, 233394, 258090, 297579, 310598, 337481, 382248, 400531, 405328, 406043, 446118, 572864, 436697, 426402, 408686, 383110, 370089, 364547, 439128, 285554, 262026, 258788, 284668, 421051, 479323, 430371, 453764, 453025, 425105, 455555, 472716, 481471, 389911, 302298, 279883, 216810, 301854, 374167, 386740, 454223, 396191, 275693, 185426, 197501, 201267, 269958, 255444, 274110, 321062, 370759, 321503, 268987, 305353, 362360, 241024, 139730, 90456, 86690, 112012, 153032, 454800, 529650, 496526, 470033, 470083, 475895, 486263, 553941, 482496, 254776, 187413, 145436, 131378, 134067, 835442, 785934, 764082, 751937, 746552, 749325, 758854, 773370, 775741, 783235, 678742, 551967, 501395, 525057, 547844, 542141, 527388, 524664, 1048567, 491200, 891742, 200029, 504402, 642485, 627448, 242434, 241191, 446030, 374097, 497052, 303459, 522553, 411246, 558202, 601965, 573134, 171688, 794865, 379635, 1000463, 443055, 801076, 622299, 451347, 297050, 470527, 487770, 432814, 520815, 446249, 265310, 359902, 187164, 491396, 475720, 746656, 589335], "visible_without": [1459078, 1459662, 1460196, 1469730, 1478105, 1422224, 1135389, 774497, 1136468, 1421215, 1450617, 1435025, 1360480, 1322798, 1143073, 1216767, 1006875, 1011668, 749678, 456319, 291090, 315726, 494152, 758172, 919286, 922898, 921657, 956455, 1145565, 1202626, 1225048, 901195, 765244, 656502, 877777, 1443917, 1440934, 1442247, 1297081, 935217, 954786, 1376268, 755414, 398482, 599268, 1271367, 1294363, 937088, 813470, 313054, 420521, 517193, 577047, 385482, 365011, 467513, 782961, 1053668, 1029586, 1020971, 1076803, 1325436, 1292456, 1468247, 1487453, 867639, 586680, 568119, 719743, 829418, 1275342, 1460871, 1449909, 1248544, 1257476, 1263350, 1246172, 1435935, 1423578, 1260277, 1239637, 1028924, 815459, 708365, 1142975, 1400514, 1413819, 1399303, 1328948, 1338748, 1396050, 1429282, 1431675, 1446822, 1469520, 1327830, 1264297, 1180076, 1166050, 1195605, 1204307, 1220483, 1305894, 1321569, 1439781, 1463960, 1477801, 1477372, 1447253, 1353297, 1350367, 1454440, 1264784, 930831, 589152, 612404, 629561, 789042, 1240827, 1260995, 1308578, 1314021, 1365229, 1110797, 578246, 388753, 286398, 289062, 362078, 977495, 1139390, 1353153, 1375339, 1287366, 1224459, 1222561, 1217696, 1207021, 1230690, 1331627, 369860, 301176, 284788, 683521, 1376287, 1391261, 1427448, 1388829, 1391145, 1380921, 1378092, 1395585, 1364827, 862701, 1186661, 1342422, 1280274, 1023048, 973770, 854697, 921404, 934761, 906298, 938793, 983332, 1043625, 1069397, 969430, 801184, 859066, 853894, 722204, 706948, 696932, 747706, 487192, 292346, 286535, 317826, 365924, 412974, 484673, 547115, 648205, 762680, 812065, 831974, 841467, 915916, 1246793, 1035478, 1029970, 1019379, 985366, 990626, 990978, 1084292, 643135, 568937, 571201, 692287, 1161538, 1333585, 1268823, 1322284, 1320593, 1254427, 1337917, 1374995, 1390368, 1116624, 820334, 772787, 705452, 983322, 1170683, 1195037, 1384545, 1294214, 878819, 521430, 515162, 513014, 775601, 597626, 667520, 890558, 1084116, 1045384, 946555, 1034038, 1175440, 753506, 316647, 186086, 172500, 237998, 323976, 1201351, 1359155, 1281195, 1202168, 1182698, 1174993, 1164465, 1206119, 1057734, 462815, 305411, 231499, 202983, 204411, 1278832, 1183983, 1146054, 1120781, 1094370, 1088463, 1089276, 1089975, 1092249, 1104219, 969100, 800718, 727979, 773953, 783123, 773841, 749867, 746011, 1458125, 708726, 1240280, 300273, 1081130, 1447822, 1367787, 645726, 638107, 1307039, 1094864, 1414532, 831868, 1421332, 1154159, 1455732, 1462704, 1301202, 285613, 1371563, 585913, 1419732, 644208, 1133937, 875368, 758636, 483578, 981773, 1216598, 1275545, 1468427, 1347753, 633429, 1161248, 397290, 1163337, 742176, 1060381, 861859], "n_train": 270}

==> figsrc/data/cone_cull/Train.json <==
{"scene": "Train", "splats": 1758874, "cone_splats": 1182805, "visible_with": [902109, 916659, 826732, 614830, 583339, 534232, 639815, 448072, 533053, 550472, 618717, 688935, 693873, 646401, 622769, 612153, 587341, 570386, 497619, 479933, 428587, 443010, 520845, 623260, 621848, 604326, 577082, 554030, 548106, 562514, 608925, 642985, 669817, 684965, 747987, 894848, 902477, 891995, 831926, 781494, 712992, 691734, 865953, 863702, 871733, 781825, 876578, 911206, 915266, 923343, 924677, 927609, 920582, 915628, 911862, 894628, 860323, 814253, 600881, 410685, 346800, 441300, 740037, 772608, 735607, 723621, 680605, 636993, 589638, 596366, 610562, 605404, 572553, 573529, 649589, 582483, 492144, 273899, 416402, 522253, 634218, 575425, 405176, 305204, 300583, 304633, 332056, 392893, 399255, 530301, 525514, 609132, 644387, 656861, 710536, 750207, 759175, 756501, 737322, 746709, 755548, 758034, 756132, 721719, 707403, 659375, 626827, 600575, 595793, 623208, 568677, 431110, 448986, 500093, 536728, 576842, 604841, 586383, 537519, 543658, 505960, 435206, 426106, 410849, 413234, 582612, 647275, 652342, 653095, 647150, 644605, 626445, 628876, 718014, 738538, 757717, 760692, 778278, 804439, 822444, 851553, 872817, 874240, 876451, 882222, 889345, 886227, 537067, 394975, 374519, 407541, 477145, 329422, 334616, 469329, 447063, 347594, 310044, 295309, 320093, 365905, 348655, 372068, 429643, 455203, 472210, 518386, 542170, 535140, 533909, 604447, 599729, 518038, 780170, 760902, 680424, 678719, 640905, 610540, 602976, 638136, 652344, 661774, 619770, 599991, 563053, 585188, 592874, 628733, 642471, 641501, 632811, 634386, 624784, 610144, 642414, 417318, 374844, 479262, 597313, 505694, 397286, 449652, 399942, 376224, 351079, 323544, 286858, 272324, 248456, 270446, 314757, 369058, 368595, 413892, 414203, 421409, 435517, 443327, 452389, 474342, 496745, 505855, 514292, 497776, 505290, 526503, 554620, 574481, 559142, 517746, 262096, 249108, 201810, 459827, 544114, 605536, 669341, 715573, 735381, 746817, 758186, 769359, 697834, 589331, 682253, 770066, 834493, 814503, 792222, 809700, 648678, 797394, 913564, 891108, 896211, 916643, 922012, 935418, 903281, 881207, 898290, 923867, 894654, 587360, 597994, 410361, 539598, 844981, 772445, 922694, 880276, 771660, 613845, 306634, 318941, 533098, 749860, 689955, 443486, 542634, 635901, 689839, 827885, 875704, 429175, 361217, 518970, 706729, 661328, 630869, 592146, 418298, 242512, 422879, 502376, 411356, 683106, 599923, 671120, 935265], "visible_without": [1486202, 1497717, 1368529, 930669, 859003, 762397, 982145, 610774, 740508, 768403, 895146, 1087395, 1192181, 1128034, 1081785, 1061159, 1009290, 977983, 861746, 832520, 746878, 754973, 866805, 1018812, 961704, 976454, 935893, 909938, 917051, 941970, 1019035, 1074902, 1121048, 1147415, 1236434, 1506796, 1519555, 1509218, 1342478, 1207503, 1095933, 1068202, 1491972, 1489861, 1479358, 1319154, 1461873, 1552022, 1559281, 1584467, 1593554, 1600475, 1594885, 1587581, 1580001, 1557084, 1512981, 1463330, 1015128, 677733, 575471, 737405, 1373657, 1397452, 1329867, 1308721, 1244325, 1180600, 1113827, 1123362, 1145411, 1151047, 1109250, 1113825, 1236939, 1072714, 875495, 486921, 790332, 1022086, 1265321, 1153145, 855843, 675934, 679056, 689832, 745899, 839757, 851047, 1095740, 1086967, 1229782, 1286863, 1304338, 1390553, 1467436, 1484573, 1482578, 1479588, 1496190, 1507814, 1515331, 1516307, 1487692, 1473311, 1417245, 1369692, 1321765, 1356739, 1345477, 1151439, 849924, 895310, 1025922, 1108912, 1228387, 1403224, 1387853, 1267462, 1307154, 1194888, 1041315, 1022756, 993751, 1002005, 1421912, 1525346, 1516804, 1514481, 1488815, 1465519, 1377396, 1371628, 1512776, 1527661, 1532299, 1529776, 1533615, 1536703, 1538781, 1557459, 1553854, 1534684, 1532397, 1526909, 1509813, 1491035, 799735, 534260, 506533, 559240, 696532, 512055, 537120, 866953, 780026, 557492, 475517, 442429, 538236, 670403, 645353, 695514, 793701, 834510, 863371, 944238, 978188, 898724, 889812, 996715, 1120626, 986780, 1384822, 1367398, 1226626, 1225980, 1163085, 1119070, 1130124, 1194300, 1218293, 1251987, 1193275, 1168760, 1127491, 1163418, 1176870, 1246876, 1282389, 1284615, 1278863, 1273954, 1254651, 1225815, 1314517, 856878, 732796, 1004863, 1289307, 1140607, 891325, 1028848, 947008, 893216, 835136, 763619, 685813, 653977, 607006, 675392, 778638, 841421, 837940, 939039, 940924, 954051, 972352, 973704, 993088, 1045443, 1097269, 1117607, 1130935, 1075051, 1094357, 1140866, 1221941, 1284243, 1251451, 1176579, 668904, 636630, 501687, 1067605, 1227213, 1308508, 1414710, 1430033, 1423952, 1432481, 1432488, 1420179, 1285364, 1088445, 1210407, 1326845, 1402292, 1337812, 1285642, 1317482, 946676, 1290961, 1485463, 1458299, 1467338, 1502391, 1513040, 1524509, 1485846, 1462447, 1484968, 1513899, 1478530, 854798, 1060885, 710404, 899146, 1423892, 1214035, 1577946, 1539040, 1392785, 1149487, 538527, 706928, 1090857, 1477179, 1454325, 880394, 1290306, 1515725, 1486115, 1541086, 1464579, 803935, 660904, 859781, 1295341, 1235569, 1255353, 1232649, 962884, 602506, 955895, 1096238, 987635, 1406572, 1098497, 997252, 1524752], "n_train": 263}

==> figsrc/data/cone_cull/Truck.json <==
{"scene": "Truck", "splats": 2122837, "cone_splats": 908226, "visible_with": [765927, 791554, 791923, 788912, 791543, 791583, 776597, 773779, 770227, 766754, 752250, 733295, 716964, 714969, 728460, 746019, 768154, 804996, 797188, 784736, 762046, 705783, 564816, 551499, 552380, 558750, 562749, 568023, 562867, 586471, 610229, 650783, 658638, 713006, 761266, 835323, 857889, 870161, 877991, 868223, 869352, 802151, 771186, 752596, 747126, 766446, 779187, 759988, 749424, 673067, 697217, 757801, 799655, 837945, 852199, 859872, 917290, 904980, 898073, 886256, 880001, 856499, 821936, 779704, 777123, 787003, 835676, 844051, 851632, 824638, 779031, 748333, 733744, 720033, 702121, 671597, 635125, 539500, 540862, 538922, 531628, 528664, 518243, 515528, 507038, 528680, 543035, 566372, 562031, 522433, 525437, 555433, 558495, 560016, 589121, 612407, 629090, 618957, 618416, 591343, 574276, 557994, 553899, 531845, 568030, 638677, 653715, 648113, 642942, 637857, 654860, 657964, 657183, 651672, 644528, 644842, 642276, 641911, 647247, 623017, 624639, 625153, 630755, 629034, 635796, 663055, 674278, 676457, 673912, 675874, 674450, 669394, 668731, 652794, 648042, 634895, 646262, 676345, 693239, 713076, 730960, 706987, 700563, 709331, 703889, 695271, 691862, 640470, 625588, 619864, 606207, 636874, 676126, 679802, 674343, 685391, 675691, 698175, 668989, 624831, 609239, 620690, 674627, 677295, 659428, 610698, 596812, 600955, 589008, 596644, 598106, 594296, 583212, 575397, 557693, 521212, 526784, 595002, 594408, 567195, 555479, 539513, 498110, 518608, 531643, 546715, 550069, 541979, 535443, 538655, 543548, 546520, 546196, 545852, 534032, 531787, 510209, 507642, 516071, 521893, 518429, 511563, 513961, 517317, 510913, 498758, 490012, 484442, 483802, 488977, 532924, 575297, 621736, 632198, 640518, 641201, 670203, 702287, 734804, 715567, 657158, 509639, 500044, 485010, 528270, 630332, 668530, 671962, 751617, 765963, 780169, 763782, 788379, 757405, 715023, 667341, 595612, 493632, 489179, 599741, 809162, 938339, 951555, 955686, 935464, 900489, 881055, 879490, 870258, 848193, 843960, 788347, 713560, 574440, 546407, 485545, 443923, 419771, 474364, 672885, 658344, 637600, 609753, 595128, 590143, 585342, 607677, 619540, 624309, 634473, 636292, 648841, 650695, 762750, 770538, 702491, 750704, 552216, 809462, 787158, 657018, 862053, 802111, 800940, 598597, 503218, 550344, 611527, 629762, 662848, 633128, 665481, 658015, 726679, 660344, 675554, 579693, 569895, 546386, 505793, 536406, 530584, 515088, 505418, 677594, 514726, 773621, 495640, 922081, 725098, 541675, 591946, 658247], "visible_without": [1174333, 1197250, 1197757, 1194139, 1196314, 1193721, 1176039, 1159415, 1148310, 1141790, 1113891, 1078025, 1032846, 1025917, 1023966, 1040447, 1062619, 1098184, 1044496, 978736, 918386, 851874, 654346, 626609, 625262, 633632, 638436, 646405, 646876, 681389, 716371, 783624, 796746, 873293, 933579, 1030231, 1057244, 1073866, 1103537, 1101847, 1115424, 1084733, 1052599, 1034479, 1032727, 1062231, 1085609, 1046522, 991044, 825496, 841886, 911975, 980713, 1052505, 1086230, 1105775, 1239943, 1235627, 1238294, 1236324, 1231878, 1214168, 1185066, 1158096, 1158047, 1169566, 1218254, 1232985, 1246781, 1227338, 1188238, 1158008, 1144652, 1133037, 1119320, 1093014, 1061388, 941073, 944752, 941390, 932811, 926964, 916034, 912180, 895386, 937459, 957981, 974150, 954423, 868642, 864692, 916010, 914919, 898797, 939887, 985143, 1016853, 1010674, 1031474, 994408, 973169, 946166, 942528, 921700, 970469, 1094815, 1107139, 1102366, 1097588, 1095933, 1132808, 1144732, 1160219, 1159598, 1155290, 1159001, 1160857, 1162356, 1168101, 1141960, 1144215, 1145849, 1150627, 1146169, 1152017, 1174852, 1179021, 1177022, 1173204, 1171750, 1168913, 1156380, 1154237, 1125253, 1113267, 1092983, 1098053, 1116354, 1124532, 1135153, 1145666, 1115094, 1101921, 1103050, 1094743, 1073322, 1067803, 966826, 927526, 915628, 891272, 922649, 961995, 951896, 863646, 817864, 794485, 802976, 767824, 725933, 722666, 756538, 844149, 859302, 885120, 884455, 888057, 920499, 940293, 958136, 963572, 967563, 959661, 953410, 939543, 900431, 909443, 1000889, 994350, 953390, 919454, 890732, 850784, 906818, 930808, 958998, 979403, 967985, 961612, 984206, 1003606, 1019987, 1042276, 1047944, 1042442, 1048093, 1031422, 1028874, 1029637, 1038356, 1034897, 1022172, 1021775, 1017021, 1003823, 984720, 969727, 957195, 947560, 939989, 970375, 1002605, 1031923, 1027417, 1027412, 1019678, 1038232, 1082121, 1123435, 1108065, 1001772, 607556, 581642, 559083, 659795, 873426, 926603, 924141, 981242, 999383, 1022009, 1009100, 1012410, 985931, 954759, 913473, 841168, 719256, 701008, 840264, 1119225, 1281824, 1298040, 1307976, 1284711, 1270693, 1259051, 1259741, 1258648, 1243854, 1241105, 1190808, 1118230, 943068, 902259, 814233, 758000, 718933, 805286, 1086325, 1074086, 1059811, 1034541, 1023687, 1018224, 1023734, 1064519, 1080120, 1089807, 1102878, 1105741, 1123439, 1126602, 1170896, 1166927, 1000013, 903477, 630923, 1012306, 1068966, 811019, 1125505, 1171030, 1207907, 1025149, 887621, 908917, 1011842, 1071530, 1159599, 1152779, 1175858, 1136617, 1142844, 1018364, 891723, 706641, 908547, 927708, 848617, 975866, 1052603, 1016347, 948102, 1048355, 603027, 1018657, 720955, 1287414, 1128541, 918213, 1035672, 1135097], "n_train": 273}

==> figsrc/data/cone_cull/bicycle.json <==
{"scene": "bicycle", "splats": 2905981, "cone_splats": 993383, "visible_with": [662189, 929680, 478701, 874698, 402472, 897813, 411749, 421850, 836374, 329977, 801925, 401754, 739941, 392836, 359945, 754234, 326371, 767257, 372483, 760782, 444051, 357468, 712635, 777623, 739869, 587235, 775588, 717109, 611939, 762437, 530446, 792328, 524702, 792890, 575531, 417118, 784200, 554664, 893814, 604846, 795872, 507660, 481987, 746008, 464195, 745404, 493044, 728442, 547201, 524943, 690224, 562898, 687295, 501368, 671480, 580080, 512692, 636806, 599396, 627365, 752170, 604622, 755343, 694994, 599320, 645808, 592191, 741144, 617586, 774070, 698406, 650491, 784314, 725906, 747564, 721871, 705237, 756763, 751451, 787077, 747201, 601635, 708974, 630083, 632684, 684226, 553366, 693238, 652227, 684447, 665132, 684731, 676245, 531656, 667304, 595267, 623788, 613869, 596383, 574971, 619348, 568507, 621188, 567344, 633506, 545880, 597742, 571730, 667458, 667213, 695063, 703996, 757464, 699863, 596859, 691125, 592110, 697186, 531672, 619857, 684232, 377700, 682531, 414718, 666141, 445772, 411222, 658275, 555007, 632405, 425349, 597070, 432905, 409465, 585137, 447833, 584355, 505661, 581920, 496661, 392587, 573650, 401181, 611750, 481439, 644728, 441702, 497250, 657403, 419555, 676618, 380832, 692392, 413849, 365731, 676792, 436348, 604723, 601030, 574150, 526681, 514714, 525922, 580458, 602586, 607970, 611103, 634042, 541928, 840661, 856198, 793697, 706579, 769991, 795465, 785864, 708298, 643745, 612149, 659638, 763127, 700104, 686432, 582149, 556797, 696737, 694181, 662513, 584304, 575402, 656291, 673162, 516473, 573701], "visible_without": [986953, 1346236, 673212, 1294018, 539811, 1319558, 534292, 579231, 1284719, 368359, 1264874, 542705, 1215109, 551174, 384874, 1240052, 333335, 1226351, 391100, 1188239, 523176, 360101, 1080383, 1050983, 1094696, 765812, 1119544, 933784, 824698, 1118931, 721685, 1153965, 691090, 1143767, 814166, 516514, 1149287, 769703, 1290706, 903626, 1159994, 734062, 694920, 1135007, 680037, 1134753, 752841, 1121904, 867437, 842545, 1096214, 896396, 1117375, 795313, 1115714, 919702, 817294, 1099075, 920491, 1094980, 1171284, 1065521, 1153855, 1017476, 1018248, 898865, 984205, 1033054, 987980, 1078654, 923030, 1003913, 1050264, 1089196, 1016634, 1085697, 981473, 1038542, 1114086, 1097996, 1105942, 848031, 1049440, 896699, 923234, 1033211, 845708, 1051431, 989521, 1049173, 1017566, 1049788, 1066843, 845732, 1076322, 936334, 1042018, 980822, 977250, 1019680, 1006179, 1015662, 1004222, 998350, 1019765, 809821, 964589, 820904, 1031829, 938004, 1051105, 1005441, 1077942, 1039122, 845255, 1027788, 833165, 1041437, 779699, 943322, 1043616, 530851, 1048849, 627590, 1036881, 683938, 612930, 1051633, 896072, 1043524, 633190, 1019675, 639099, 600988, 1032993, 631556, 1030604, 783730, 1023439, 773550, 623205, 966025, 641636, 980467, 721622, 1005190, 606889, 712733, 999963, 556857, 1013122, 513931, 1031016, 524042, 455552, 1024500, 655808, 946331, 961515, 959722, 933456, 915332, 907330, 946228, 962607, 953620, 943957, 965618, 866517, 1249705, 1287482, 1280128, 1108811, 1125124, 1151064, 1169701, 1111365, 1106419, 1062063, 1016742, 1125815, 1046531, 1063673, 1014018, 945055, 1042226, 1050698, 1041522, 1022348, 991734, 1007941, 1012855, 929354, 897367], "n_train": 169}

==> figsrc/data/cone_cull/bonsai.json <==
{"scene": "bonsai", "splats": 779706, "cone_splats": 219453, "visible_with": [305680, 309579, 313941, 313517, 310361, 311248, 311312, 300138, 305612, 310472, 316363, 318062, 322274, 324117, 322665, 317448, 318183, 316673, 306684, 300461, 303364, 312497, 313535, 313933, 316997, 311746, 303765, 300325, 292926, 297175, 299684, 299454, 301118, 301386, 304141, 303857, 304901, 299743, 295598, 288047, 292677, 299910, 304743, 308559, 305796, 301101, 299318, 297435, 296659, 294679, 294951, 297818, 300577, 301430, 302679, 302114, 307752, 306256, 305656, 300614, 296976, 294821, 296293, 290900, 288522, 289339, 289047, 285500, 279798, 278198, 281357, 280037, 280119, 276400, 270324, 272029, 272624, 274813, 278715, 278007, 273331, 268695, 261704, 259509, 270327, 278004, 280996, 276890, 273828, 274748, 275961, 276131, 277424, 278702, 275871, 276911, 275243, 275042, 272697, 269652, 270185, 270740, 269199, 268444, 266945, 265093, 267835, 273809, 276385, 277872, 279190, 279850, 271871, 268514, 266418, 260553, 257484, 256109, 254419, 253820, 256966, 259253, 262361, 264783, 262877, 268465, 273624, 273448, 272203, 264869, 255109, 254156, 254689, 255948, 254697, 256685, 249880, 249357, 241355, 240618, 240361, 239613, 237215, 235881, 234369, 237957, 241235, 235163, 234662, 231851, 228488, 225028, 220287, 219536, 222364, 224868, 226360, 227669, 226821, 226006, 229510, 227107, 229165, 232066, 226427, 216584, 214360, 219184, 223576, 217836, 212899, 217096, 211087, 209014, 208995, 218959, 224139, 227581, 231778, 232819, 233907, 236729, 240704, 245635, 247133, 243779, 241001, 249506, 244547, 226584, 222167, 230156, 234749, 234436, 227011, 231887, 239930, 236924, 238601, 226668, 221308, 245886, 250402, 267409, 268443, 269310, 267701, 251772, 255254, 264784, 246918, 266433, 268608, 264688, 251446, 264125, 277227, 277240, 280047, 282736, 291968, 294656, 293242, 292344, 290744, 288182, 282664, 273015, 260058, 248177, 264635, 293422, 294051, 300061, 306028, 300570, 297197, 304599, 305009, 303445, 299796, 302267, 300588, 297893, 292719, 288077, 285299, 283944, 283523, 283459, 281580, 258246, 251355, 258579, 255625, 302002, 307104, 321803, 306698, 299174, 302606, 302051, 293924, 305630, 295253, 279374, 275614, 262793, 275235, 272697, 267085, 275227, 254564, 272425, 256610, 239307, 237116, 220524, 229879, 220774, 211161, 237162, 235531, 231582, 264338, 244239, 286401, 291914, 277507, 306624, 290945, 263353], "visible_without": [401357, 399253, 399292, 395727, 390248, 386754, 383583, 370550, 375982, 383227, 391379, 397022, 404850, 409424, 414460, 411766, 417639, 419296, 411805, 408206, 413293, 420538, 417993, 415611, 415761, 407674, 397390, 391966, 381265, 386642, 392721, 396117, 400501, 403981, 407915, 413151, 418707, 416983, 416881, 412443, 420230, 428392, 430734, 433158, 426673, 419324, 413972, 408737, 405511, 400983, 401105, 408609, 414931, 419379, 422877, 424942, 434977, 435089, 438264, 436201, 435582, 434495, 434667, 423158, 418617, 416576, 413803, 407622, 400024, 397252, 400414, 399468, 405211, 402819, 395280, 402441, 405760, 413274, 418171, 418755, 416095, 414397, 409201, 405604, 416766, 424237, 425254, 419351, 414532, 414299, 415164, 411477, 409941, 408617, 403990, 403880, 405904, 409490, 411463, 410671, 413458, 415491, 415087, 414843, 414578, 416615, 420469, 426447, 429077, 428626, 427667, 425711, 414779, 409471, 405275, 397040, 392127, 388537, 384149, 387035, 392342, 397608, 402687, 406652, 407076, 414636, 422565, 423363, 422993, 416884, 407184, 405309, 403774, 403086, 400074, 400199, 390692, 387525, 377441, 373976, 369881, 367374, 363040, 360759, 361650, 368599, 378061, 371507, 374356, 372640, 370009, 368647, 364800, 363953, 361870, 361306, 359982, 359113, 356181, 353134, 353437, 338750, 338341, 335676, 324899, 311024, 307064, 315680, 331886, 327185, 323737, 338549, 335208, 336412, 335028, 337169, 336851, 335032, 336538, 336259, 333632, 334518, 330248, 329434, 328982, 325797, 320308, 327737, 322071, 306018, 303244, 316733, 328503, 332332, 325032, 331062, 338737, 328301, 325042, 306763, 297458, 322803, 326034, 341991, 341755, 340645, 337044, 319832, 324247, 335178, 318046, 340634, 344681, 342220, 330556, 347178, 363357, 357535, 357384, 357602, 366204, 367832, 365279, 362858, 359708, 355747, 348889, 338735, 324726, 311527, 331431, 365247, 367383, 376394, 386936, 385212, 382424, 392101, 388367, 385142, 376899, 376925, 372786, 367381, 360959, 354454, 351153, 349408, 348826, 349324, 347195, 323026, 318563, 328909, 328411, 400099, 378080, 409790, 416171, 388543, 408774, 430104, 401556, 430901, 430811, 397179, 411088, 408881, 413046, 409909, 416450, 419589, 385435, 420073, 405236, 370904, 374419, 363246, 349213, 321635, 332310, 330179, 314075, 330080, 340196, 314081, 372426, 361381, 346694, 393425, 357923, 329961], "n_train": 255}

==> figsrc/data/cone_cull/counter.json <==
{"scene": "counter", "splats": 688889, "cone_splats": 299729, "visible_with": [219087, 225942, 223800, 223561, 227895, 228204, 235027, 237511, 240651, 244356, 248897, 253892, 262781, 267710, 262482, 255005, 246976, 236050, 234911, 220135, 221206, 204334, 197259, 186730, 176786, 164606, 163838, 162891, 191298, 209964, 219772, 222070, 225663, 195537, 178680, 146137, 120434, 118232, 129525, 156239, 178938, 200306, 202326, 198468, 194150, 205358, 212877, 220089, 235317, 252767, 258573, 247983, 232175, 202896, 100014, 87629, 112604, 152938, 222508, 272401, 299325, 298333, 285240, 262242, 276467, 292440, 302588, 320451, 333440, 330095, 330926, 324004, 326194, 321902, 311885, 318400, 323088, 199401, 161827, 226403, 214681, 244201, 302059, 312490, 340454, 340920, 336148, 328111, 338995, 345458, 354392, 368111, 374611, 378187, 371573, 371727, 358243, 345826, 339709, 318140, 329154, 326356, 354972, 364238, 375767, 388038, 384207, 383132, 380816, 371652, 356694, 352914, 365204, 363306, 355431, 355948, 354291, 353983, 355105, 340786, 332498, 328095, 330452, 328780, 323789, 319728, 345875, 339301, 336178, 332033, 321931, 313376, 308040, 302290, 296869, 298407, 296630, 300686, 306600, 308378, 304890, 303267, 298839, 286963, 277762, 274003, 270062, 254133, 253772, 260829, 265142, 279088, 286172, 289037, 281961, 282746, 287999, 291390, 289466, 293198, 296007, 301088, 302059, 297191, 292436, 294260, 279416, 285063, 277009, 288528, 299410, 304079, 302638, 303091, 299281, 278454, 274407, 270194, 260050, 271230, 268983, 268317, 276533, 282153, 282168, 289220, 296216, 297983, 295888, 282187, 270011, 261698, 264748, 255236, 223239, 261944, 263065, 259481, 246723, 212240, 165860, 165147, 173256, 239533, 268379, 243953, 250422, 290719, 297625, 294869, 215376, 238326, 271071, 208970, 174095, 122845, 203285, 245079, 88599, 265977, 330408, 237472, 343391, 360931, 351084, 384107, 358038, 351421, 329541, 295344, 301999, 257673, 286573, 298152, 283822, 293179, 270934, 287805, 266614, 209759], "visible_without": [387180, 396661, 390852, 388301, 392115, 388809, 398408, 404311, 414188, 418123, 424644, 434383, 452824, 463553, 459729, 451888, 446003, 426553, 428486, 398155, 404432, 360406, 345571, 325676, 303062, 277700, 278372, 278833, 337165, 369955, 389180, 401434, 412439, 353398, 316599, 248927, 195252, 190116, 207931, 276672, 313526, 348740, 363792, 353460, 336342, 348528, 356825, 371032, 397328, 430061, 438191, 419133, 386554, 315789, 143650, 124796, 164089, 226921, 336404, 421368, 458796, 447160, 427345, 381238, 399122, 420852, 432848, 463292, 486773, 480198, 499427, 490544, 493148, 483096, 467015, 472975, 477063, 294194, 242307, 336380, 319381, 363650, 453215, 468702, 496623, 488775, 477085, 464633, 475375, 483097, 494854, 517559, 528003, 534156, 531109, 531851, 516610, 502250, 491451, 466853, 479379, 473222, 512556, 522880, 535902, 546701, 542664, 538636, 534963, 524277, 506300, 502679, 520210, 519868, 512267, 514391, 513766, 514524, 518044, 502110, 492694, 486135, 489508, 486083, 480819, 475090, 502739, 492964, 488931, 482339, 467586, 452285, 445797, 434749, 424827, 429796, 426944, 433476, 443260, 446333, 447510, 448349, 441802, 427078, 416759, 411824, 408125, 385562, 383371, 392653, 397777, 415103, 422583, 428746, 421404, 423731, 432041, 436635, 435472, 443321, 451389, 461051, 463583, 461644, 455148, 460365, 444620, 455901, 445552, 458786, 471371, 476187, 471311, 470227, 460121, 429808, 425937, 422218, 411727, 428574, 427242, 427467, 440751, 452135, 454178, 466312, 478351, 483141, 483347, 469854, 453066, 443727, 449483, 433586, 375101, 441673, 450062, 449434, 426684, 361742, 280510, 277720, 289696, 394245, 442155, 400473, 408857, 471132, 474453, 463509, 380974, 401977, 471473, 376912, 302515, 200911, 366755, 412266, 125332, 389801, 488020, 351561, 503697, 505550, 508648, 543878, 510259, 514612, 486648, 421426, 442064, 392320, 426950, 455457, 455014, 449808, 432336, 475973, 447399, 348074], "n_train": 210}

==> figsrc/data/cone_cull/garden.json <==
{"scene": "garden", "splats": 2446509, "cone_splats": 929254, "visible_with": [939302, 922243, 903951, 879597, 855404, 849639, 825328, 794230, 785909, 823945, 822892, 822281, 830214, 823020, 866508, 881842, 875776, 882811, 886380, 878982, 869626, 856134, 854400, 881176, 900619, 928364, 950443, 946708, 949476, 921744, 914478, 886297, 851303, 832441, 812593, 759794, 761679, 768614, 769329, 777649, 770689, 776605, 805930, 819502, 832013, 844246, 869265, 880962, 883217, 876557, 864488, 878918, 855556, 842093, 848513, 856484, 884311, 884203, 901869, 895995, 908519, 876826, 849116, 783828, 754271, 739398, 726685, 727881, 731371, 748870, 771832, 780635, 799387, 825548, 845629, 866031, 866597, 866014, 872584, 836826, 844240, 867709, 875475, 876384, 845949, 859156, 866255, 827525, 819648, 795068, 792293, 757437, 754158, 747040, 771449, 773231, 779397, 768768, 835727, 871897, 902215, 923828, 899409, 895630, 891824, 885372, 845833, 853499, 836226, 845697, 847527, 830263, 765974, 764467, 734554, 694634, 688824, 689738, 685361, 709452, 723630, 735057, 747539, 737024, 735286, 778841, 822582, 857986, 859343, 871302, 839032, 802744, 815018, 821500, 798667, 794492, 779562, 776754, 870485, 839503, 798188, 753200, 732509, 749371, 773641, 759267, 733178, 788442, 785218, 814478, 845324, 889803, 850392, 886001, 831833, 789809, 866044, 836416, 891426, 898480, 877194, 947840, 805458, 842715, 873754, 944688, 783275, 788502, 864913, 864364, 820883, 752588, 866219, 860542, 760201, 799331, 883297, 798556, 691278, 822999, 804943, 803060, 756017, 897825, 900594], "visible_without": [1189936, 1177877, 1168083, 1150587, 1125901, 1118953, 1084914, 1036742, 1023049, 1062998, 1059694, 1053809, 1053827, 1033547, 1061653, 1064655, 1047600, 1047086, 1048100, 1038513, 1028523, 1019816, 1025327, 1062486, 1093699, 1134461, 1166101, 1166681, 1190915, 1170243, 1168224, 1142937, 1112818, 1093183, 1068583, 1001476, 1001707, 1003340, 1003217, 1006894, 993983, 992796, 1012747, 1019240, 1022407, 1021707, 1038275, 1043883, 1039938, 1030505, 1016546, 1034444, 1010739, 1004076, 1018890, 1035904, 1082581, 1090905, 1121155, 1124673, 1125071, 1100488, 1081792, 1035797, 1004272, 984255, 963582, 956856, 956190, 971324, 980499, 981310, 993362, 1008341, 1008059, 1021290, 1015771, 1012010, 1021718, 987799, 1005120, 1039852, 1055397, 1062950, 1047149, 1073119, 1075402, 1046873, 1048767, 1034321, 1045839, 1004818, 994312, 975580, 995846, 993340, 994202, 974800, 1032833, 1054489, 1074203, 1088682, 1052660, 1046196, 1039106, 1037497, 1000535, 1017427, 1006589, 1026533, 1040164, 1033683, 983563, 989021, 971798, 928244, 919631, 914754, 902302, 918361, 930341, 936675, 941232, 925532, 910156, 945079, 968903, 1000652, 999427, 1013365, 986482, 950875, 965796, 987640, 971177, 972696, 964346, 972295, 1083129, 1064749, 1052093, 1000983, 979620, 988446, 1008779, 980224, 942604, 990023, 981987, 999419, 1008898, 1045676, 993921, 1030491, 977361, 939081, 1028772, 1009848, 1080743, 1099129, 1078034, 1192165, 1056324, 1048418, 1034858, 1176413, 1034788, 1000008, 1017571, 1053137, 1066632, 967351, 1014328, 1052564, 1007758, 1005052, 1030192, 1004056, 904768, 981678, 961309, 1039747, 961661, 1045362, 1113082], "n_train": 161}

==> figsrc/data/cone_cull/kitchen.json <==
{"scene": "kitchen", "splats": 1070742, "cone_splats": 519000, "visible_with": [431821, 432918, 435453, 434646, 438202, 440228, 441712, 449319, 452789, 453641, 458213, 460093, 461491, 465014, 478531, 488071, 494830, 497413, 499181, 496949, 491656, 476770, 468269, 458740, 457238, 457723, 457537, 457138, 451989, 450169, 447877, 446231, 444746, 441992, 441624, 436989, 435817, 438731, 439414, 438683, 439908, 442205, 453874, 458565, 458885, 459735, 458629, 465736, 470273, 481649, 484600, 490547, 495173, 503675, 516864, 521606, 535328, 538921, 509776, 510703, 515335, 529396, 555024, 591187, 608753, 617349, 625460, 632877, 638869, 642413, 657265, 648917, 633743, 619863, 603521, 589175, 576025, 559728, 547601, 549558, 531535, 523382, 539678, 534081, 541167, 548738, 570280, 600745, 603915, 599809, 613700, 596645, 570514, 582229, 591819, 603930, 617884, 627262, 637533, 629522, 632912, 425206, 425408, 426606, 430428, 431272, 430545, 431763, 432916, 427905, 430335, 430349, 432467, 433855, 431842, 431310, 430223, 428119, 431226, 435891, 438120, 440784, 442276, 443474, 450293, 459147, 464947, 472061, 467159, 465395, 467282, 464050, 463562, 465353, 460085, 457728, 456762, 541198, 525017, 508910, 494349, 487883, 476467, 464826, 455524, 442765, 441010, 454971, 463557, 464551, 476424, 481762, 481718, 487179, 510700, 523455, 526446, 544954, 518066, 521672, 548558, 545988, 545119, 556155, 552688, 554230, 552286, 631397, 644963, 651784, 653920, 657947, 664554, 665196, 666301, 662537, 668632, 656134, 651875, 650508, 650043, 633065, 638490, 628117, 622764, 621689, 617409, 637364, 631836, 653002, 644257, 639462, 647722, 642707, 646575, 651026, 636643, 622080, 604721, 572929, 532027, 504522, 485048, 498859, 487488, 481351, 453649, 471015, 469944, 494024, 570264, 576517, 579392, 582870, 586279, 580122, 573803, 592824, 597741, 597178, 593415, 599771, 615859, 610935, 586497, 587687, 578490, 613426, 620010, 634650, 655786, 660627, 642775, 632904, 627510, 620000, 606369, 606188, 547092, 514714, 585191, 676930, 664247, 673260, 432416, 445959, 471239, 484478, 455152, 438292, 449116, 476527, 528085, 578361, 648522, 569909, 526680, 616256, 633465, 433102, 431922, 433311, 466288, 464842, 504773, 449893, 502849, 548876, 633409, 668221, 634581, 644011, 647516, 498298, 551258, 592366, 584885, 662307, 590665], "visible_without": [785820, 785792, 788873, 783214, 790822, 792840, 792226, 802297, 804478, 803441, 806285, 804951, 802848, 803169, 806940, 816341, 818093, 812229, 814476, 809043, 801715, 789395, 784280, 781521, 789523, 797604, 805981, 813596, 819576, 819406, 816768, 820301, 824549, 820366, 821220, 805528, 802729, 804328, 797404, 790182, 787425, 783578, 787108, 784341, 777822, 770788, 759592, 764768, 764578, 771802, 774044, 778941, 783792, 800681, 820227, 831924, 863307, 870491, 732251, 723813, 720057, 730813, 755721, 787205, 799152, 798250, 794479, 789291, 781787, 773090, 790756, 790122, 786263, 786007, 782951, 785851, 793233, 799852, 792703, 793935, 756760, 730165, 737139, 704219, 680051, 675146, 689533, 720001, 723607, 724328, 744809, 731514, 809255, 812552, 808813, 805803, 805950, 798359, 777272, 750130, 746574, 786388, 791388, 792124, 806866, 805100, 804216, 807436, 813000, 811900, 814578, 818294, 816347, 814339, 809661, 807117, 804327, 801397, 803140, 809880, 809978, 812191, 812084, 813946, 817388, 824618, 828603, 828981, 819785, 816570, 821319, 819709, 822987, 833680, 829083, 827056, 826707, 817994, 808745, 798874, 801004, 799323, 795063, 787203, 781240, 775484, 773910, 790513, 802413, 798842, 803979, 801752, 793830, 788960, 793574, 796652, 788517, 802739, 762397, 763921, 796911, 794379, 794531, 815587, 809901, 805229, 798829, 767010, 776032, 781806, 782859, 785873, 788216, 783797, 777188, 760514, 765968, 752498, 749285, 751907, 755638, 739534, 757776, 753902, 758742, 770955, 768077, 790252, 774883, 777721, 757684, 748268, 756898, 749171, 752874, 757059, 733214, 713132, 688423, 649816, 604679, 578308, 560105, 584207, 576522, 575482, 551569, 580841, 588238, 630213, 748841, 771871, 796198, 815124, 839974, 847629, 856445, 687061, 693074, 692816, 690293, 699356, 715833, 703351, 663449, 662940, 652353, 693433, 703281, 726132, 759193, 778721, 754045, 736593, 726229, 721445, 702606, 694649, 618184, 579356, 655938, 760763, 752912, 766317, 788404, 796528, 804499, 795245, 816150, 809403, 790330, 768676, 846076, 780649, 776121, 799545, 675050, 753663, 788152, 809146, 819301, 807550, 831088, 827964, 802156, 785307, 796176, 799660, 768081, 773841, 746439, 778548, 750322, 577314, 713291, 688262, 665909, 776280, 670164], "n_train": 244}

==> figsrc/data/cone_cull/room.json <==
{"scene": "room", "splats": 711818, "cone_splats": 210716, "visible_with": [229583, 223914, 234101, 238449, 238766, 234515, 236373, 240705, 240748, 236907, 231277, 230431, 228713, 218886, 228682, 229662, 228092, 204438, 217506, 228291, 221922, 218544, 218724, 223321, 229645, 223348, 228893, 222480, 244117, 249212, 263281, 265065, 267926, 270673, 273139, 275733, 265295, 235974, 222614, 223057, 219805, 236040, 193567, 179721, 167062, 149925, 196466, 227046, 232160, 262381, 277453, 282417, 277434, 268128, 268949, 273579, 275164, 273760, 272373, 272021, 270245, 271194, 253675, 265555, 264853, 245260, 249376, 238032, 236285, 243255, 238188, 238546, 243963, 173348, 167971, 149876, 159174, 161796, 205338, 211192, 229173, 243707, 255202, 252152, 215527, 211611, 209625, 212951, 228472, 262243, 278535, 271572, 263705, 259525, 260921, 257979, 251562, 239059, 240114, 244537, 226342, 180274, 174519, 150031, 145798, 172740, 163472, 178327, 200282, 233723, 226079, 234840, 272475, 272546, 269650, 268165, 262891, 244394, 236067, 206384, 214245, 211112, 212750, 211598, 212950, 208615, 208790, 226061, 252126, 252415, 248933, 251065, 259115, 269100, 274966, 276520, 280106, 265158, 249744, 246319, 238430, 237536, 228642, 226214, 236443, 254552, 260839, 261179, 268113, 263425, 275924, 283708, 288959, 289797, 290399, 288509, 291543, 280685, 278833, 271880, 238674, 211275, 223244, 208587, 194705, 219842, 210081, 162773, 188491, 215270, 219951, 213448, 188656, 178713, 188790, 88794, 90854, 91612, 100581, 94040, 98661, 108455, 96601, 100085, 114179, 106162, 83985, 104765, 106900, 94684, 83496, 72958, 68904, 56284, 50187, 46693, 61914, 54512, 55298, 52585, 51138, 48699, 46719, 57966, 46533, 51930, 59633, 72700, 74941, 90082, 112688, 110938, 121385, 125990, 123136, 113587, 107504, 110110, 156040, 171118, 188948, 186388, 187141, 187557, 192671, 177780, 157755, 111672, 83230, 93588, 108821, 47513, 39308, 45795, 47037, 49910, 50852, 48112, 52152, 60238, 62999, 87348, 121084, 130334, 120184, 100435, 123357, 177411, 186977, 161651, 132731, 83510, 185894, 183875, 169660, 158007, 156832, 147677, 134534, 75836, 53533, 54638, 46493, 60822, 79443, 90538, 58992, 39783, 31498, 34096, 79802, 120976, 227351, 237425, 225312, 214365, 214787, 275707, 230200, 249142, 278532, 261135, 240233, 163308, 212346, 274179, 234808, 168176, 241660, 231637, 204335, 262186, 238477, 263621, 289463, 212341, 141072, 222769, 110562, 105869, 57074, 45247, 107387, 99007, 190224, 78602, 41806, 104424, 45739, 93173, 86131], "visible_without": [261433, 256076, 263592, 267100, 268239, 263071, 264407, 268583, 268864, 265507, 260897, 263474, 260542, 250518, 267829, 271267, 270878, 249835, 262530, 273539, 267301, 267789, 268681, 272076, 278897, 274087, 274944, 264202, 281551, 287124, 302816, 305069, 309627, 312137, 316394, 323874, 316415, 287877, 275031, 279403, 276009, 291491, 253400, 233284, 212772, 190749, 236495, 265247, 269303, 298953, 315116, 319763, 309562, 296064, 296807, 304545, 313914, 314779, 314355, 314741, 313216, 316151, 299639, 314628, 314851, 298656, 301947, 290766, 291201, 299805, 295666, 297751, 305279, 222476, 214012, 186643, 194554, 196140, 236475, 236907, 252229, 266691, 286234, 294218, 270217, 269946, 269400, 273440, 284817, 319152, 337784, 325650, 311526, 302252, 303667, 297733, 286234, 263455, 259175, 270191, 258300, 215048, 212205, 190055, 191008, 229045, 219132, 238094, 264807, 304543, 288630, 290499, 324794, 317094, 314063, 311959, 302054, 273009, 261686, 235725, 242404, 238043, 238946, 235843, 237005, 232032, 227657, 246806, 276003, 278851, 276634, 279649, 289470, 309817, 322779, 331071, 339858, 332860, 319029, 313425, 293787, 279281, 261848, 257146, 267035, 285882, 291022, 286867, 293842, 288893, 305663, 322421, 335117, 344828, 354771, 363573, 367517, 356428, 350893, 342854, 297947, 257288, 258474, 233622, 222011, 263962, 266262, 217418, 238755, 252478, 249102, 238013, 210480, 196473, 207451, 101918, 103156, 101828, 110458, 101319, 104748, 113124, 98507, 101937, 116482, 108570, 87242, 110551, 114754, 109701, 98018, 91162, 90213, 81668, 81362, 78246, 92531, 74768, 71167, 64134, 61360, 59059, 60301, 89960, 79458, 85450, 86876, 93413, 85754, 99132, 126089, 122798, 136560, 141820, 136840, 122061, 112544, 128333, 181152, 203635, 222975, 216096, 201093, 197858, 202226, 191963, 175161, 127862, 108969, 121901, 139838, 69470, 57761, 60773, 54238, 54384, 53226, 49665, 54603, 64138, 68136, 94021, 128802, 137663, 125391, 105283, 133142, 202701, 215737, 190414, 164097, 110004, 215422, 212515, 196412, 182289, 180460, 168988, 151434, 76786, 54100, 55399, 47085, 64586, 88144, 101531, 68073, 50231, 41902, 45662, 103159, 163175, 258912, 264983, 261446, 260548, 252405, 321766, 286552, 286861, 315010, 307031, 297037, 199014, 264457, 329383, 253962, 220999, 294398, 261819, 224629, 296770, 300422, 290814, 350302, 265006, 190514, 247374, 113052, 117837, 92535, 63902, 117444, 115203, 199367, 105568, 42654, 107805, 59290, 97069, 95892], "n_train": 272}

==> figsrc/data/cone_cull/stump.json <==
{"scene": "stump", "splats": 2261151, "cone_splats": 535888, "visible_with": [747823, 720128, 685945, 638177, 618488, 590965, 550435, 496452, 435591, 431134, 440783, 502727, 542155, 603331, 744027, 670711, 756194, 668406, 726828, 619711, 653269, 388717, 547277, 355580, 470862, 298259, 405441, 341242, 484629, 551466, 587343, 685230, 544703, 629048, 635212, 387483, 550248, 403398, 526748, 302685, 446492, 323527, 204270, 464522, 398231, 485046, 371492, 523346, 356478, 425901, 618656, 482876, 571551, 457865, 452205, 399458, 271611, 479163, 348857, 427033, 272368, 439465, 346858, 456049, 586945, 527404, 621945, 280434, 584716, 260281, 233169, 518997, 166233, 481783, 177212, 451682, 97364, 135600, 526116, 164809, 597956, 278345, 625110, 289990, 259663, 548548, 223591, 522355, 151728, 485723, 165946, 92728, 492685, 167477, 546904, 249233, 618356, 285370, 272671, 545755, 497807, 492175, 491697, 455544, 431480, 448853, 495826, 489307, 506942, 795565, 523137, 676608, 558384, 454037, 593734, 403523, 604318, 415147, 516709, 557170, 472882, 590587, 460359, 627806, 433992], "visible_without": [936849, 905793, 874224, 831595, 829390, 819666, 796395, 743115, 667363, 675588, 695944, 759654, 794852, 819172, 937242, 827066, 924892, 822676, 880409, 793223, 808312, 503216, 795873, 476013, 733732, 414145, 643850, 519167, 686546, 769870, 760812, 875354, 642315, 763788, 762744, 447750, 731855, 492364, 752845, 397730, 673806, 428853, 287392, 693081, 537323, 678318, 441949, 674764, 383584, 494896, 743189, 573592, 721521, 557386, 584342, 514210, 346240, 709860, 471018, 653992, 408935, 658173, 513698, 597423, 729906, 629217, 738654, 307661, 711449, 275409, 238830, 728661, 169479, 708001, 180434, 676752, 100777, 140631, 707171, 176999, 744147, 307048, 745435, 329152, 278752, 694097, 234141, 711156, 154661, 703492, 169052, 95787, 697809, 172003, 716195, 254589, 754485, 303252, 293539, 659535, 623847, 658928, 682897, 653908, 620837, 614393, 640740, 611201, 616909, 1001468, 773043, 872897, 786883, 689502, 730208, 628741, 731476, 568448, 711129, 738968, 678962, 707195, 675800, 745668, 614684], "n_train": 109}

==> figsrc/data/cone_cull_split/Caterpillar.json <==
{"scene": "Caterpillar", "splats": 1763251, "cone_splats": 1112358, "n_train": 278, "visible_with": [595648, 642184, 728959, 798384, 816706, 820884, 822026, 816166, 810489, 817923, 813469, 817590, 808308, 796391, 801177, 830621, 846569, 844520, 848068, 854140, 853891, 840198, 834613, 833318, 784183, 759728, 792123, 814240, 809947, 743286, 698264, 757734, 755692, 743220, 743225, 751050, 747639, 746046, 737502, 730517, 719398, 722498, 706507, 708433, 711148, 711988, 711450, 708972, 709804, 691979, 688852, 679476, 673938, 669946, 652236, 651936, 650554, 643170, 633963, 612919, 583314, 543580, 565654, 575743, 576008, 573501, 567629, 561717, 537644, 551275, 520047, 517732, 503186, 528413, 544132, 550662, 571272, 624097, 642164, 644934, 648214, 654848, 652672, 660056, 625752, 624170, 638574, 636021, 669081, 691276, 714325, 729382, 732787, 755860, 774575, 781366, 790199, 793152, 786500, 770021, 779731, 793127, 818120, 825511, 829308, 839479, 837461, 824364, 684317, 612999, 551411, 539420, 558054, 601999, 589111, 544742, 534700, 490746, 440589, 447115, 458150, 474095, 510297, 559264, 595138, 575971, 552156, 593992, 620180, 641442, 669057, 670592, 671186, 671299, 666803, 671078, 651713, 641607, 628406, 612459, 599960, 595314, 580819, 570355, 568673, 562506, 486491, 428816, 415771, 403932, 370320, 322620, 394823, 407238, 394847, 377381, 378994, 374238, 377966, 381527, 378916, 320600, 322134, 330249, 349947, 352152, 357828, 362318, 256590, 238050, 234742, 252557, 334269, 389772, 391119, 372984, 378609, 346856, 315686, 313944, 332544, 347894, 398172, 442889, 444512, 445180, 446937, 416065, 393692, 422482, 439217, 451990, 513676, 526082, 546152, 558893, 548242, 485017, 452956, 467919, 475393, 494305, 601070, 618784, 620517, 619680, 595317, 573959, 572232, 587396, 561408, 538448, 494339, 434496, 436824, 409535, 401002, 484812, 528851, 510890, 478832, 464209, 557114, 627977, 663585, 658421, 654342, 649244, 638155, 638399, 640417, 632748, 630181, 621626, 617822, 621580, 616652, 595296, 541969, 514552, 478366, 439417, 414407, 380256, 372141, 373747, 418841, 470726, 468256, 475246, 466681, 471158, 537043, 536362, 541393, 540594, 540431, 539358, 555794, 635474, 689147, 709120, 775237, 805769, 807223, 814154, 830946, 840597, 858053, 867917, 874634, 876491, 882135, 885164, 884918, 885462, 885560, 886490, 563335, 818771, 794584, 850400, 812539, 736172, 709907, 702822, 650175, 574189, 542068, 585865, 653536, 723811, 790970, 839211, 523749, 417509, 556123, 671197, 610067, 436512, 408717, 335750, 342594, 382864, 401126, 385598, 582089, 617131, 570245, 393650, 648623, 632095, 587633, 368555, 499634, 595155, 821377, 884382], "visible_without": [1065600, 1114736, 1217235, 1299380, 1318792, 1320480, 1320277, 1309991, 1294460, 1302144, 1295124, 1296937, 1286100, 1269347, 1270484, 1309875, 1330194, 1331484, 1335578, 1344537, 1345979, 1340664, 1339504, 1341606, 1215375, 1170397, 1224549, 1293740, 1334210, 1288857, 1251280, 1332601, 1303101, 1287126, 1331399, 1368571, 1378147, 1378081, 1373372, 1372472, 1372810, 1381253, 1368547, 1378010, 1396344, 1399251, 1408615, 1410505, 1410874, 1391229, 1394664, 1391414, 1386678, 1384277, 1359368, 1360979, 1369125, 1362161, 1349086, 1318088, 1265841, 1178573, 1233158, 1269823, 1275801, 1277173, 1266867, 1249310, 1151701, 1183419, 1017234, 1002048, 925097, 973993, 1001058, 1016897, 1066666, 1215466, 1268586, 1277774, 1268548, 1267414, 1246752, 1256969, 1151694, 1138151, 1165768, 1159227, 1229192, 1273884, 1313803, 1325557, 1319699, 1329598, 1341064, 1334100, 1331612, 1323548, 1295717, 1265607, 1277851, 1291782, 1320910, 1325713, 1324900, 1332058, 1318251, 1281679, 1014786, 883621, 779434, 773913, 882663, 951462, 971856, 976147, 973882, 914487, 838010, 891197, 869532, 889690, 945039, 1019599, 1072873, 1019688, 982711, 1113906, 1178637, 1231591, 1294325, 1315314, 1324293, 1330061, 1333545, 1345657, 1336969, 1327300, 1310357, 1296368, 1299880, 1296038, 1277785, 1260492, 1254256, 1243275, 1122624, 967930, 937948, 924890, 836372, 718517, 935686, 969334, 932083, 869952, 837261, 811305, 819558, 851953, 879026, 649849, 635549, 646509, 679377, 687997, 726430, 788823, 568399, 512838, 499147, 536701, 739297, 904746, 904160, 860013, 845960, 804235, 743445, 741512, 804063, 851676, 796022, 814059, 808938, 813621, 831017, 786094, 744550, 782490, 811044, 840475, 963622, 988564, 1024239, 1053756, 1077225, 984691, 904165, 900028, 897026, 939509, 1101847, 1110148, 1102468, 1098802, 1060717, 1001961, 1009639, 1037199, 985120, 981797, 894132, 772701, 709246, 673760, 688448, 858552, 946489, 976413, 953830, 935476, 1103787, 1201292, 1282882, 1297636, 1297532, 1304821, 1315659, 1320482, 1323583, 1317367, 1321605, 1321385, 1321065, 1329183, 1317606, 1309363, 1214272, 1157352, 1090573, 1030666, 983704, 895083, 872299, 880555, 940590, 1020609, 977172, 956231, 900751, 903486, 1006900, 1012482, 1026437, 1025715, 1014569, 1011499, 1032979, 1129262, 1190651, 1212920, 1289098, 1325222, 1325612, 1327729, 1335765, 1347181, 1367602, 1379310, 1387738, 1390188, 1395703, 1398868, 1397786, 1399204, 1400667, 1402250, 1025491, 1317621, 1256070, 1347415, 1331862, 1336714, 1367942, 1401006, 1362442, 1263712, 1095294, 1107427, 1237382, 1323336, 1308133, 1332705, 810780, 823609, 978089, 1326460, 1296301, 992296, 965643, 748203, 741008, 884843, 880796, 716412, 1107181, 1112473, 1001519, 698409, 1214211, 1308057, 1297493, 866286, 948669, 1079464, 1329189, 1398730], "cone_visible_with": [314908, 373269, 432396, 480131, 496536, 506140, 505845, 503124, 511730, 515054, 513858, 520055, 517639, 515568, 518318, 527906, 530324, 526893, 527025, 526087, 524238, 510878, 505543, 502725, 475713, 453805, 476635, 491135, 482214, 430512, 396105, 424348, 403293, 391694, 385453, 374712, 366251, 365461, 359826, 353082, 340790, 329095, 318119, 316774, 310931, 310639, 306050, 302723, 302548, 297830, 294524, 288976, 286754, 284474, 279184, 278360, 275055, 273133, 271240, 266454, 261290, 246908, 256047, 256492, 255493, 254305, 252569, 250302, 245391, 250767, 239003, 241096, 235425, 250997, 258429, 260782, 267368, 280416, 285819, 286834, 290686, 296585, 298955, 304895, 297767, 301180, 309768, 309210, 324883, 336710, 350378, 368251, 378431, 407190, 430323, 444176, 451323, 454657, 474021, 479342, 484961, 490595, 500678, 508073, 516017, 523434, 530554, 527532, 438086, 383236, 340237, 331233, 339619, 375199, 373099, 331493, 321292, 287448, 250217, 234727, 234346, 229861, 244953, 274742, 290516, 281197, 270475, 289784, 301771, 312765, 322556, 317687, 308236, 303099, 298712, 297752, 281754, 276059, 269661, 262224, 249476, 246413, 239913, 234912, 239427, 237743, 216234, 184007, 175439, 168957, 154516, 138925, 170955, 174568, 165949, 152718, 147304, 142196, 143136, 150083, 156063, 117190, 118810, 124217, 139851, 141749, 147452, 156765, 137450, 133827, 134174, 137365, 156608, 164274, 164844, 145580, 149798, 134483, 121099, 121847, 131854, 139920, 182069, 196497, 197984, 198041, 198452, 183883, 172205, 188139, 197938, 204558, 237221, 242655, 254377, 259398, 260003, 230878, 216868, 231496, 239742, 250526, 319608, 336096, 343958, 343773, 342094, 350010, 347558, 356983, 343843, 321013, 297114, 262079, 279071, 261353, 251004, 304524, 332427, 309581, 279748, 263625, 324595, 360819, 343232, 327052, 320746, 305835, 290208, 286252, 287144, 280862, 276078, 268346, 265235, 265574, 267181, 246018, 214104, 203388, 196443, 179177, 166275, 156869, 153195, 155311, 178833, 207563, 217670, 222895, 218691, 220433, 254688, 254437, 256834, 255957, 262861, 265219, 282302, 342356, 378724, 392440, 444343, 470811, 471542, 478541, 509637, 514280, 517787, 518177, 519732, 520345, 522915, 524114, 523972, 523260, 523568, 525165, 292772, 499173, 515517, 517948, 487410, 378909, 322068, 301010, 276816, 257081, 244900, 271157, 304333, 362262, 459700, 522897, 313360, 230949, 272006, 303546, 260263, 188470, 173661, 128844, 154890, 158831, 176895, 166500, 270378, 334592, 348192, 241472, 344277, 286831, 241626, 152218, 234735, 319777, 495170, 524689], "cone_visible_without": [784860, 845821, 920672, 981127, 998622, 1005736, 1004096, 996949, 995701, 999275, 995513, 999402, 995431, 988524, 987625, 1007160, 1013949, 1013857, 1014535, 1016484, 1016326, 1011344, 1010434, 1011013, 906905, 864474, 909061, 970635, 1006477, 976083, 949121, 999215, 950702, 935600, 973627, 992233, 996759, 997496, 995696, 995037, 994202, 987850, 980159, 986351, 996127, 997902, 1003215, 1004256, 1003618, 997080, 1000336, 1000914, 999494, 998805, 986316, 987403, 993626, 992124, 986363, 971623, 943817, 881901, 923551, 950572, 955286, 957977, 951807, 937895, 859448, 882911, 736190, 725412, 657336, 696577, 715355, 727017, 762762, 871785, 912241, 919674, 911020, 909151, 893035, 901808, 823709, 815161, 836962, 832416, 884994, 919318, 949856, 964426, 965343, 980928, 996812, 996910, 992736, 985053, 983238, 974928, 983081, 989250, 1003468, 1008275, 1011609, 1016013, 1011344, 984847, 768555, 653858, 568260, 565726, 664228, 724662, 755844, 762898, 760474, 711189, 647638, 678809, 645728, 645456, 679695, 735077, 768251, 724914, 701030, 809698, 860228, 902914, 947824, 962409, 961343, 961861, 965454, 972331, 967010, 961752, 951612, 946133, 949396, 947137, 936879, 925049, 925010, 918512, 852367, 723121, 697616, 689915, 620568, 534822, 711818, 736664, 703185, 645289, 605571, 579263, 584728, 620509, 656173, 446439, 432225, 440477, 469281, 477594, 516054, 583270, 449259, 408615, 398579, 421509, 561636, 679248, 677885, 632609, 617149, 591862, 548858, 549415, 603373, 643702, 579919, 567667, 562410, 566482, 582532, 553912, 523063, 548147, 569765, 593043, 687167, 705137, 732464, 754261, 788986, 730552, 668077, 663605, 661375, 695730, 820385, 827460, 825909, 822895, 807494, 778012, 784965, 806786, 767555, 764362, 696907, 600284, 551493, 525578, 538450, 678264, 750065, 775104, 754746, 734892, 871268, 934134, 962529, 966267, 963936, 961412, 967712, 968335, 970310, 965481, 967502, 968105, 968478, 973177, 968135, 960085, 886407, 846188, 808650, 770426, 735572, 671696, 653353, 662119, 700582, 757446, 726586, 703880, 652761, 652761, 724545, 730557, 741878, 741078, 736999, 737360, 759487, 836144, 880228, 896240, 958204, 990264, 989931, 992116, 1014456, 1020864, 1027336, 1029570, 1032836, 1034042, 1036483, 1037818, 1036840, 1037002, 1038675, 1040925, 754928, 998023, 977003, 1014963, 1006733, 979451, 980103, 999194, 989083, 946604, 798126, 792719, 888179, 961787, 976863, 1016391, 600391, 637049, 693972, 958809, 946497, 744254, 730587, 541297, 553304, 660810, 656565, 497314, 795470, 829934, 779466, 546231, 909865, 962793, 951486, 649949, 683770, 804086, 1002982, 1039037], "base_visible": [280740, 268915, 296563, 318253, 320170, 314744, 316181, 313042, 298759, 302869, 299611, 297535, 290669, 280823, 282859, 302715, 316245, 317627, 321043, 328053, 329653, 329320, 329070, 330593, 308470, 305923, 315488, 323105, 327733, 312774, 302159, 333386, 352399, 351526, 357772, 376338, 381388, 380585, 377676, 377435, 378608, 393403, 388388, 391659, 400217, 401349, 405400, 406249, 407256, 394149, 394328, 390500, 387184, 385472, 373052, 373576, 375499, 370037, 362723, 346465, 322024, 296672, 309607, 319251, 320515, 319196, 315060, 311415, 292253, 300508, 281044, 276636, 267761, 277416, 285703, 289880, 303904, 343681, 356345, 358100, 357528, 358263, 353717, 355161, 327985, 322990, 328806, 326811, 344198, 354566, 363947, 361131, 354356, 348670, 344252, 337190, 338876, 338495, 312479, 290679, 294770, 302532, 317442, 317438, 313291, 316045, 306907, 296832, 246231, 229763, 211174, 208187, 218435, 226800, 216012, 213249, 213408, 203298, 190372, 212388, 223804, 244234, 265344, 284522, 304622, 294774, 281681, 304208, 318409, 328677, 346501, 352905, 362950, 368200, 368091, 373326, 369959, 365548, 358745, 350235, 350484, 348901, 340906, 335443, 329246, 324763, 270257, 244809, 240332, 234975, 215804, 183695, 223868, 232670, 228898, 224663, 231690, 232042, 234830, 231444, 222853, 203410, 203324, 206032, 210096, 210403, 210376, 205553, 119140, 104223, 100568, 115192, 177661, 225498, 226275, 227404, 228811, 212373, 194587, 192097, 200690, 207974, 216103, 246392, 246528, 247139, 248485, 232182, 221487, 234343, 241279, 247432, 276455, 283427, 291775, 299495, 288239, 254139, 236088, 236423, 235651, 243779, 281462, 282688, 276559, 275907, 253223, 223949, 224674, 230413, 217565, 217435, 197225, 172417, 157753, 148182, 149998, 180288, 196424, 201309, 199084, 200584, 232519, 267158, 320353, 331369, 333596, 343409, 347947, 352147, 353273, 351886, 354103, 353280, 352587, 356006, 349471, 349278, 327865, 311164, 281923, 260240, 248132, 223387, 218946, 218436, 240008, 263163, 250586, 252351, 247990, 250725, 282355, 281925, 284559, 284637, 277570, 274139, 273492, 293118, 310423, 316680, 330894, 334958, 335681, 335613, 321309, 326317, 340266, 349740, 354902, 356146, 359220, 361050, 360946, 362202, 361992, 361325, 270563, 319598, 279067, 332452, 325129, 357263, 387839, 401812, 373359, 317108, 297168, 314708, 349203, 361549, 331270, 316314, 210389, 186560, 284117, 367651, 349804, 248042, 235056, 206906, 187704, 224033, 224231, 219098, 311711, 282539, 222053, 152178, 304346, 345264, 346007, 216337, 264899, 275378, 326207, 359693], "pairs_with": [3199783, 3349658, 3662046, 3791567, 3794147, 3771389, 3754414, 3764871, 3768196, 3783165, 3796613, 3815026, 3847128, 3847035, 3872940, 3809456, 3697837, 3684394, 3696573, 3682766, 3664854, 3648911, 3597281, 3640889, 3445504, 3319016, 3454381, 3539475, 3534185, 3351866, 3251982, 3416671, 3448938, 3476128, 3547297, 3444698, 3343102, 3295004, 3296700, 3246425, 3181998, 3143110, 3073371, 3029962, 2916547, 2902644, 2839239, 2833338, 2839349, 2857347, 2833859, 2868309, 2912461, 2914805, 2946185, 2926965, 2853886, 2819927, 2829840, 2825903, 2797093, 2696127, 2820464, 2892805, 2902356, 2893631, 2945588, 3010778, 2976061, 3045771, 3045450, 3022383, 2924366, 2953074, 2943698, 2950838, 2963177, 3024116, 2956447, 2955316, 2931446, 2846002, 2846447, 2838338, 2784044, 2816397, 2911810, 2925807, 3013640, 3062241, 3107079, 3169007, 3223041, 3325575, 3386891, 3459160, 3545141, 3634351, 3769995, 3719569, 3738400, 3791124, 3786466, 3762110, 3672691, 3611799, 3696332, 3730519, 3403427, 3093068, 2958722, 2971385, 3297071, 3549976, 3720051, 3715481, 3663133, 3429804, 3119469, 3172460, 3047823, 2944900, 2992401, 3132868, 3253342, 3058853, 2944362, 3470147, 3632828, 3738028, 3775952, 3722170, 3647337, 3497420, 3429321, 3297646, 3369267, 3394802, 3502548, 3574563, 3577531, 3612102, 3592375, 3524658, 3494836, 3485943, 3251596, 3082816, 3166996, 3181351, 3015959, 2747499, 3095627, 3250290, 3528153, 3122750, 2918275, 2828253, 2910330, 3214905, 3772846, 3295252, 3285781, 3346732, 3550750, 3582027, 3805459, 4080095, 3392554, 3158660, 3087591, 3368695, 3846097, 4156779, 4140208, 3491348, 3117632, 2613212, 2330365, 2336950, 2376674, 2649481, 3030826, 3174955, 3181865, 3205614, 3253449, 3098468, 2989647, 3158190, 3187521, 3091784, 3105287, 3159717, 3169918, 3219835, 3107544, 2993086, 2883404, 2896479, 2957494, 3028957, 3560300, 3709795, 3779435, 3828990, 3940330, 3983795, 4056576, 4051499, 3962485, 3899841, 3797578, 3539082, 3490939, 3345212, 3288003, 3546243, 3577514, 3548875, 3336311, 3095269, 3370289, 3475677, 3404316, 3265125, 3278308, 3198242, 3028885, 3028099, 2994997, 2936374, 2847613, 2786055, 2799601, 2924151, 3075096, 3235712, 3172764, 3202994, 3284247, 3133361, 3062235, 3110994, 2912994, 2924014, 3325185, 3533927, 3306383, 3199103, 3063966, 3033626, 3111058, 3148874, 3162549, 3187000, 3166906, 3124634, 3205672, 3430056, 3617100, 3663928, 3803415, 3773987, 3772374, 3739606, 3567256, 3466554, 3335446, 3258842, 3174847, 3141359, 3069373, 2888064, 2858766, 2820005, 2835244, 2853419, 3040318, 3727109, 3869155, 3654696, 3559771, 3563851, 3102337, 2875556, 2901850, 2892540, 3079231, 3009687, 2831505, 3147224, 3725052, 3599065, 3097641, 3047373, 2930858, 3569755, 3587213, 3090133, 3471195, 3655080, 3936680, 3977361, 3046672, 2985716, 3199283, 3657718, 4019413, 3281687, 3428624, 3027523, 3270424, 2895571, 3098740, 3364700, 3671046, 2991347], "pairs_without": [6558127, 6677140, 6945855, 6968845, 6905650, 6856714, 6808146, 6828258, 6837772, 6823809, 6832499, 6855222, 6951414, 6978106, 7006763, 6863712, 6629977, 6647465, 6703904, 6719587, 6700543, 6828266, 6761676, 6844955, 6353285, 6104884, 6343387, 6627274, 6749330, 6710536, 6745672, 7091952, 7076715, 7099313, 7507612, 7320923, 7171853, 7100165, 7171941, 7127880, 7055605, 6981564, 6838128, 6733750, 6433885, 6377787, 6178639, 6160023, 6153450, 6259554, 6209036, 6343369, 6453092, 6464769, 6501541, 6445534, 6251019, 6204604, 6264022, 6334697, 6316105, 6123558, 6380577, 6654295, 6712035, 6719810, 6826563, 6976014, 6726586, 6856646, 6447922, 6378443, 5933043, 6053703, 6016887, 6057694, 6163653, 6749014, 6613163, 6636919, 6516932, 6252055, 6194817, 6148027, 5809925, 5830996, 6093630, 6119522, 6357527, 6481408, 6534020, 6591710, 6629824, 6687168, 6689920, 6738913, 6799979, 6896666, 7081968, 6987460, 6980443, 7001920, 6894576, 6814974, 6675964, 6471387, 6638502, 6664615, 6021842, 5311829, 4948712, 5052109, 6330456, 6627651, 7006936, 7415841, 7431548, 7152411, 6630137, 7530934, 7038039, 6897397, 7028173, 7234972, 7428495, 6649584, 6291206, 7855464, 8120800, 8333625, 8567695, 8666707, 8516955, 8135978, 8040039, 7677025, 7938613, 8002691, 8318285, 8360066, 8400313, 8498827, 8527061, 8435694, 8390243, 8383852, 8050697, 7825175, 7990142, 8079641, 7585713, 6909503, 7796094, 8160165, 8664795, 7553185, 6847631, 6509100, 6544136, 7191931, 8344411, 6934179, 6821645, 6939599, 7482353, 7599540, 8267702, 9095656, 7755555, 7155964, 7027402, 7549581, 8509843, 9219272, 9042007, 7632931, 7104278, 6352002, 5661064, 5684118, 6006257, 6668910, 6559782, 6671938, 6661270, 6764554, 7066482, 7015542, 6800455, 6944357, 6951488, 6760541, 7029779, 7244004, 7267011, 7387103, 7232075, 6906275, 6535391, 6268281, 6259243, 6402371, 7253831, 7489723, 7558124, 7555165, 7711354, 7701164, 7842171, 7837502, 7700441, 7873263, 7659296, 7171150, 6568423, 6301588, 6526284, 7208615, 7414184, 7752423, 7631196, 7241313, 7770399, 7811643, 7735207, 7551504, 7619102, 7465177, 7032857, 6956815, 6851227, 6582261, 6365890, 6296406, 6348015, 6645307, 7092064, 7731035, 7798613, 7954984, 8130573, 7998117, 7985047, 7808255, 7313016, 7382696, 7933295, 8185242, 7640326, 7245839, 6857103, 6767203, 7085413, 7283160, 7398769, 7459931, 7144830, 6997276, 7036977, 6985986, 7124228, 7125827, 7160450, 7046845, 7026369, 6941077, 6489852, 6310669, 6032302, 5865185, 5678328, 5614042, 5442857, 5053251, 4969814, 4907558, 4932691, 4984668, 6395391, 6761798, 6985169, 6746045, 6772510, 7656296, 6886836, 6256034, 6374760, 6634158, 6680512, 6386768, 6100393, 6586161, 7004572, 6464279, 5713232, 6858286, 6220413, 8284603, 8363958, 7793257, 8581874, 8007596, 8787552, 8568433, 7025428, 6711181, 7358268, 7379908, 7766567, 6724289, 7456865, 6863969, 7853257, 7316797, 6905115, 7000736, 6707868, 5271391]}

==> figsrc/data/cone_cull_split/Family.json <==
{"scene": "Family", "splats": 1753998, "cone_splats": 768235, "n_train": 321, "visible_with": [472358, 470772, 467035, 467650, 468638, 468682, 471342, 469825, 468663, 469293, 469288, 473766, 472617, 465572, 461754, 466803, 468471, 481558, 482512, 478467, 479048, 481492, 491482, 496103, 495112, 493879, 494660, 496364, 512633, 515261, 517285, 522417, 523869, 531772, 539106, 547511, 558635, 562305, 579027, 581809, 587251, 593667, 619773, 623770, 625320, 631486, 638036, 648249, 649332, 641991, 635852, 634390, 634664, 626758, 623151, 622235, 620510, 618682, 613186, 608252, 607161, 605007, 603710, 585745, 564555, 562819, 555863, 561086, 563213, 574185, 578518, 578523, 577993, 580798, 580537, 581802, 582806, 578779, 577410, 567561, 558320, 552827, 545455, 544861, 542512, 541709, 537767, 535857, 535939, 535280, 534449, 529881, 529950, 532446, 530855, 527038, 526776, 528029, 526403, 520289, 521275, 522061, 519444, 492723, 491058, 490180, 483106, 479680, 473042, 477064, 483615, 489683, 485687, 484350, 485173, 484250, 478719, 474933, 475766, 473712, 477216, 480821, 482726, 482282, 486614, 490857, 492384, 489011, 481016, 474126, 466130, 465008, 456498, 428143, 420399, 418163, 421625, 421591, 421055, 420573, 418458, 418667, 425149, 427821, 429720, 430574, 432092, 437281, 440827, 450550, 450086, 448010, 442019, 435663, 425904, 424092, 412727, 412147, 410158, 407432, 405003, 409934, 414248, 419043, 420499, 443731, 462784, 468127, 493295, 510151, 522480, 526629, 529731, 540209, 548045, 548112, 549859, 548665, 548550, 550559, 556958, 561244, 572270, 574938, 583914, 598280, 605766, 603871, 600121, 611358, 620973, 624540, 629534, 634186, 650739, 657114, 666414, 666161, 668529, 669259, 670759, 666342, 654061, 628231, 625240, 613768, 609326, 597238, 579280, 556540, 531865, 529318, 520969, 515185, 507445, 494147, 484020, 499900, 498891, 494086, 487232, 486444, 479161, 474847, 465132, 458327, 454044, 447241, 446424, 444002, 437970, 441758, 444276, 450300, 451588, 451152, 451867, 458224, 460030, 469036, 472641, 487229, 493975, 509006, 515213, 538090, 557438, 559876, 562997, 562433, 554364, 535450, 502175, 506997, 509825, 515634, 524931, 538178, 550959, 556121, 555611, 542397, 528436, 513028, 504996, 494361, 480953, 462888, 451715, 453263, 456139, 447173, 444232, 433857, 428520, 419029, 404598, 379999, 370653, 364594, 343799, 340787, 339502, 336693, 329891, 320690, 316632, 312939, 329203, 334353, 348412, 355741, 357959, 376697, 427786, 447916, 464556, 475325, 483251, 488422, 492803, 494877, 498423, 526621, 541609, 546442, 548348, 554645, 557471, 558107, 560153, 566453, 572126, 579772, 575677, 578144, 578059, 577563, 577229, 576346, 575901, 477714, 471460, 462018, 480531, 504598, 544804, 605238, 645125, 621128, 601316, 577811, 582135, 543016, 530219, 528444, 489137, 487108, 474547, 495457, 444505, 419280, 433141, 427433, 406124, 479207, 546768, 569503, 599350, 661379, 644123, 539872, 485594, 467763, 436036, 457540, 521980, 515112, 555110, 484669, 434864, 353170, 313365, 407502, 494035, 556045, 577439], "visible_without": [679125, 673161, 666466, 666418, 667968, 667920, 670359, 668154, 666388, 664770, 665523, 669954, 667002, 656469, 651150, 656518, 657981, 671369, 672219, 666766, 665107, 666869, 676424, 680694, 678896, 675966, 675346, 676215, 693164, 695315, 696476, 700411, 701655, 709061, 716960, 726779, 739979, 745189, 765614, 768725, 773185, 779313, 808722, 813420, 814049, 820335, 827612, 840224, 843746, 839193, 833594, 831626, 831148, 824210, 820744, 819609, 819437, 819031, 816058, 814482, 813835, 812294, 811981, 794950, 770853, 768494, 759894, 765853, 767935, 778099, 784136, 784507, 784246, 787035, 786583, 786589, 785858, 779551, 776449, 764837, 754287, 747155, 736310, 735144, 729828, 728094, 721656, 718746, 718318, 716621, 715789, 710227, 710133, 713210, 711759, 707787, 707873, 710103, 708808, 702158, 703381, 704288, 702383, 674165, 672120, 665897, 660043, 657063, 650550, 655123, 663095, 670378, 666510, 666210, 668566, 668367, 664262, 662598, 664375, 668843, 674295, 679570, 683621, 683958, 689538, 693263, 691320, 687569, 678660, 669959, 659411, 658080, 650049, 627569, 621468, 620885, 625709, 627061, 627861, 627829, 625514, 625724, 632521, 635624, 637494, 639319, 643755, 658651, 667730, 681837, 681945, 681521, 677640, 671135, 649141, 642820, 619300, 614356, 597194, 590288, 579678, 581517, 581256, 578237, 577860, 596749, 613627, 611166, 629380, 646070, 656675, 655995, 656045, 662656, 671554, 674268, 676539, 672982, 671284, 673945, 684335, 692738, 695905, 696923, 706779, 724291, 733627, 731939, 727837, 749741, 768330, 778795, 789146, 797125, 825079, 837114, 855346, 859146, 864370, 868363, 874623, 874889, 863082, 834324, 830343, 813343, 806923, 791378, 770418, 744429, 715134, 711776, 702710, 698053, 689748, 673916, 659395, 667886, 663554, 657441, 651104, 648351, 640648, 636403, 624379, 614808, 608061, 597499, 596586, 593218, 582915, 584115, 587590, 594175, 593815, 591769, 592122, 601481, 609425, 623640, 628562, 648618, 658191, 677272, 686902, 716450, 740552, 743533, 747861, 748328, 741995, 725583, 693559, 700318, 703235, 709013, 718355, 730034, 741223, 743511, 742549, 726398, 710711, 692807, 680591, 666774, 650265, 629668, 617697, 619525, 623149, 613186, 609445, 594026, 585389, 573714, 554510, 512267, 498917, 491375, 464668, 460448, 455819, 450690, 444067, 433673, 427753, 420064, 435661, 439834, 449833, 454364, 455625, 471233, 521453, 540859, 556633, 565196, 572258, 577088, 580262, 579491, 583696, 615966, 631943, 636609, 638372, 645929, 651788, 652496, 654664, 661958, 666855, 673138, 668409, 671553, 671408, 670679, 670168, 668868, 668138, 687714, 670141, 651811, 666099, 684452, 723452, 792047, 841479, 819687, 811555, 782504, 784679, 731601, 710649, 710920, 664869, 667977, 666735, 696245, 639919, 626435, 646854, 659366, 579759, 616589, 672052, 701435, 730756, 845213, 852102, 725003, 658183, 627906, 578534, 601303, 696264, 705709, 743854, 654886, 595296, 477391, 422031, 502136, 579574, 647824, 670800], "cone_visible_with": [174746, 176690, 176621, 177507, 178605, 179192, 180794, 180538, 180300, 184991, 189299, 196414, 198004, 196402, 196266, 201140, 202499, 211429, 212712, 212792, 216198, 219103, 224528, 227157, 227478, 228151, 229704, 231342, 239822, 241450, 242964, 246278, 247175, 251479, 254997, 259379, 263771, 266731, 273264, 274144, 278118, 282997, 293426, 296154, 297783, 300079, 302034, 305153, 304534, 298365, 295152, 294117, 293760, 286027, 283400, 282917, 281049, 278898, 274027, 267210, 266489, 264693, 262568, 247561, 235626, 234981, 232824, 235463, 236784, 240301, 241071, 240851, 240582, 241357, 241226, 243081, 244540, 244999, 245871, 242642, 240661, 240332, 239295, 239456, 240615, 241022, 240750, 240649, 241319, 241506, 241057, 239338, 239753, 241235, 240713, 238770, 238344, 238368, 237541, 235478, 235482, 235483, 231172, 208189, 205382, 196934, 185568, 182107, 172946, 171647, 169511, 166552, 162554, 159078, 156842, 155652, 151951, 147847, 146921, 140710, 140198, 140045, 138416, 137514, 138982, 141554, 146649, 146516, 145451, 144583, 143054, 142264, 138027, 120717, 116542, 114539, 114708, 114012, 113468, 113322, 113251, 113361, 115370, 118521, 120507, 123712, 127244, 134445, 136348, 138898, 138914, 140534, 144073, 148263, 151179, 150801, 143772, 143325, 142763, 142726, 147466, 153971, 158172, 164959, 167731, 183857, 197116, 204992, 223625, 233351, 241371, 244940, 247075, 253600, 257366, 258354, 259715, 260665, 261426, 262691, 266207, 269420, 272700, 273306, 275137, 280788, 283778, 282026, 279736, 277389, 277612, 275345, 275789, 276981, 286304, 290358, 296528, 299394, 301453, 299683, 299296, 299494, 296737, 284876, 283696, 279364, 277425, 271758, 262419, 247019, 233310, 232162, 227474, 221843, 216356, 205583, 196682, 202272, 201545, 199686, 196940, 197142, 197214, 198067, 194973, 193290, 192133, 189135, 188470, 187179, 184837, 185500, 185949, 188560, 187841, 185621, 185500, 183520, 171889, 174706, 176315, 183711, 187423, 197892, 202525, 218155, 235917, 238182, 240274, 239291, 237537, 231054, 214765, 217045, 219298, 223066, 228423, 236778, 242633, 243097, 241808, 227428, 216336, 202638, 194897, 184128, 170714, 157216, 145407, 139034, 133705, 127094, 124968, 115933, 111967, 107415, 100919, 90198, 85196, 83159, 79104, 79035, 82095, 85282, 90677, 95861, 100089, 113617, 126092, 134446, 142925, 147393, 148929, 162840, 196369, 208623, 218115, 223762, 227926, 230509, 233447, 237913, 244245, 254879, 258736, 259523, 259716, 262066, 263630, 264066, 264847, 266699, 266530, 265303, 261352, 255313, 254863, 254778, 254802, 254516, 254404, 175362, 181035, 195489, 217790, 236005, 258034, 288538, 300641, 281567, 258455, 241325, 244736, 239907, 239354, 238240, 197572, 164229, 143480, 145412, 130600, 113362, 129555, 149592, 149374, 213691, 257824, 272458, 276438, 293175, 293211, 237468, 196474, 195760, 183946, 181439, 206917, 222012, 243979, 173941, 116872, 81213, 105987, 180953, 235222, 262998, 257589], "cone_visible_without": [381513, 379079, 376052, 376275, 377935, 378430, 379811, 378867, 378025, 380468, 385534, 392602, 392389, 387299, 385662, 390855, 392009, 401240, 402419, 401091, 402257, 404480, 409470, 411748, 411262, 410238, 410390, 411193, 420353, 421504, 422155, 424272, 424961, 428768, 432851, 438647, 445115, 449615, 459851, 461060, 464052, 468643, 482375, 485804, 486512, 488928, 491610, 497128, 498948, 495567, 492894, 491353, 490244, 483479, 480993, 480291, 479976, 479247, 476899, 473440, 473163, 471980, 470839, 456766, 441924, 440656, 436855, 440230, 441506, 444215, 446689, 446835, 446835, 447594, 447272, 447868, 447592, 445771, 444910, 439918, 436628, 434660, 430150, 429739, 427931, 427407, 424639, 423538, 423698, 422847, 422397, 419684, 419936, 421999, 421617, 419519, 419441, 420442, 419946, 417347, 417588, 417710, 414111, 389631, 386444, 372651, 362505, 359490, 350454, 349706, 348991, 347247, 343377, 340938, 340235, 339769, 337494, 335512, 335530, 335841, 337277, 338794, 339311, 339190, 341906, 343960, 345585, 345074, 343095, 340416, 336335, 335336, 331578, 320143, 317611, 317261, 318792, 319482, 320274, 320578, 320307, 320418, 322742, 326324, 328281, 332457, 338907, 355815, 363251, 370185, 370773, 374045, 379694, 383735, 374416, 369529, 350345, 345534, 329799, 325582, 322141, 325554, 325180, 324153, 325092, 336875, 347959, 348031, 359710, 369270, 375566, 374306, 373389, 376047, 380875, 384510, 386395, 384982, 384160, 386077, 393584, 400914, 396335, 395291, 398002, 406799, 411639, 410094, 407452, 415772, 424969, 429600, 435401, 439920, 460644, 470358, 485460, 492379, 497294, 498787, 503160, 508041, 505758, 490969, 488799, 478939, 475022, 465898, 453557, 434908, 416579, 414620, 409215, 404711, 398659, 385352, 372057, 370258, 366208, 363041, 360812, 359049, 358701, 359623, 354220, 349771, 346150, 339393, 338632, 336395, 329782, 327857, 329263, 332435, 330068, 326238, 325755, 326777, 321284, 329310, 332236, 345100, 351639, 366158, 374214, 396515, 419031, 421839, 425138, 425186, 425168, 421187, 406149, 410366, 412708, 416445, 421847, 428634, 432897, 430487, 428746, 411429, 398611, 382417, 370492, 356541, 340026, 323996, 311389, 305296, 300715, 293107, 290181, 276102, 268836, 262100, 250831, 222466, 213460, 209940, 199973, 198696, 198412, 199279, 204853, 208844, 211210, 220742, 232550, 239927, 244346, 246016, 246595, 257376, 290036, 301566, 310192, 313633, 316933, 319175, 320906, 322527, 329518, 344224, 349070, 349690, 349740, 353350, 357947, 358455, 359358, 362204, 361259, 358669, 354084, 348722, 348212, 347894, 347741, 347038, 346641, 385362, 379716, 385282, 403358, 415859, 436682, 475347, 496995, 480126, 468694, 446018, 447280, 428492, 419784, 420716, 373304, 345098, 335668, 346200, 326014, 320517, 343268, 381525, 323009, 351073, 383108, 404390, 407844, 477009, 501190, 422599, 369063, 355903, 326444, 325202, 381201, 412609, 432723, 344158, 277304, 205434, 214653, 275587, 320761, 354777, 350950], "base_visible": [297612, 294082, 290414, 290143, 290033, 289490, 290548, 289287, 288363, 284302, 279989, 277352, 274613, 269170, 265488, 265663, 265972, 270129, 269800, 265675, 262850, 262389, 266954, 268946, 267634, 265728, 264956, 265022, 272811, 273811, 274321, 276139, 276694, 280293, 284109, 288132, 294864, 295574, 305763, 307665, 309133, 310670, 326347, 327616, 327537, 331407, 336002, 343096, 344798, 343626, 340700, 340273, 340904, 340731, 339751, 339318, 339461, 339784, 339159, 341042, 340672, 340314, 341142, 338184, 328929, 327838, 323039, 325623, 326429, 333884, 337447, 337672, 337411, 339441, 339311, 338721, 338266, 333780, 331539, 324919, 317659, 312495, 306160, 305405, 301897, 300687, 297017, 295208, 294620, 293774, 293392, 290543, 290197, 291211, 290142, 288268, 288432, 289661, 288862, 284811, 285793, 286578, 288272, 284534, 285676, 293246, 297538, 297573, 300096, 305417, 314104, 323131, 323133, 325272, 328331, 328598, 326768, 327086, 328845, 333002, 337018, 340776, 344310, 344768, 347632, 349303, 345735, 342495, 335565, 329543, 323076, 322744, 318471, 307426, 303857, 303624, 306917, 307579, 307587, 307251, 305207, 305306, 309779, 309300, 309213, 306862, 304848, 302836, 304479, 311652, 311172, 307476, 297946, 287400, 274725, 273291, 268955, 268822, 267395, 264706, 257537, 255963, 256076, 254084, 252768, 259874, 265668, 263135, 269670, 276800, 281109, 281689, 282656, 286609, 290679, 289758, 290144, 288000, 287124, 287868, 290751, 291824, 299570, 301632, 308777, 317492, 321988, 321845, 320385, 333969, 343361, 349195, 353745, 357205, 364435, 366756, 369886, 366767, 367076, 369576, 371463, 366848, 357324, 343355, 341544, 334404, 331901, 325480, 316861, 309521, 298555, 297156, 293495, 293342, 291089, 288564, 287338, 297628, 297346, 294400, 290292, 289302, 281947, 276780, 270159, 265037, 261911, 258106, 257954, 256823, 253133, 256258, 258327, 261740, 263747, 265531, 266367, 274704, 288141, 294330, 296326, 303518, 306552, 311114, 312688, 319935, 321521, 321694, 322723, 323142, 316827, 304396, 287410, 289952, 290527, 292568, 296508, 301400, 308326, 313024, 313803, 314969, 312100, 310390, 310099, 310233, 310239, 305672, 306308, 314229, 322434, 320079, 319264, 317924, 316553, 311614, 303679, 289801, 285457, 281435, 264695, 261752, 257407, 251411, 239214, 224829, 216543, 199322, 203111, 199907, 205487, 208348, 209030, 213857, 231417, 239293, 246441, 251563, 255325, 257913, 259356, 256964, 254178, 271742, 282873, 286919, 288632, 292579, 293841, 294041, 295306, 299754, 305596, 314469, 314325, 322831, 323196, 322785, 322427, 321830, 321497, 302352, 290425, 266529, 262741, 268593, 286770, 316700, 344484, 339561, 342861, 336486, 337399, 303109, 290865, 290204, 291565, 322879, 331067, 350045, 313905, 305918, 303586, 277841, 256750, 265516, 288944, 297045, 322912, 368204, 350912, 302404, 289120, 272003, 252090, 276101, 315063, 293100, 311131, 310728, 317992, 271957, 207378, 226549, 258813, 293047, 319850], "pairs_with": [2497648, 2468885, 2404021, 2395605, 2388472, 2393186, 2402451, 2386218, 2392633, 2379756, 2384436, 2405524, 2410890, 2422979, 2419268, 2418460, 2413854, 2452309, 2451248, 2455907, 2477919, 2480437, 2491571, 2495933, 2504366, 2506774, 2520360, 2524158, 2523171, 2534193, 2545839, 2561113, 2568485, 2582748, 2579311, 2580067, 2604227, 2613350, 2634674, 2643865, 2636587, 2665041, 2720824, 2743552, 2752008, 2790106, 2815622, 2858090, 2837124, 2811146, 2799126, 2799592, 2791510, 2746345, 2744553, 2748469, 2763371, 2746992, 2703490, 2685780, 2686070, 2682015, 2681283, 2581718, 2498604, 2494435, 2474759, 2485652, 2486274, 2512009, 2556072, 2565998, 2561990, 2566973, 2562817, 2572073, 2587442, 2575845, 2568355, 2521501, 2485438, 2461267, 2447339, 2449700, 2439497, 2447920, 2462829, 2469771, 2481068, 2498889, 2506290, 2561733, 2570752, 2569067, 2590133, 2598529, 2605840, 2604836, 2606193, 2624970, 2638687, 2639084, 2619043, 2529777, 2527999, 2523619, 2456074, 2440881, 2418616, 2430585, 2412122, 2406001, 2387571, 2383532, 2384121, 2375199, 2351746, 2313858, 2306435, 2224350, 2205061, 2199392, 2189771, 2182100, 2187901, 2217810, 2287548, 2288730, 2285829, 2287249, 2303167, 2306040, 2296288, 2185460, 2156705, 2144957, 2146979, 2133994, 2123832, 2128194, 2129913, 2131989, 2137246, 2133904, 2140087, 2109013, 2095269, 2094212, 2100466, 2134973, 2139005, 2137076, 2117924, 2111003, 2166857, 2181302, 2191581, 2206590, 2237488, 2249235, 2266943, 2278218, 2308905, 2315862, 2310141, 2366206, 2449218, 2468547, 2555529, 2598629, 2674000, 2712085, 2722792, 2744744, 2771537, 2735539, 2755039, 2770080, 2785996, 2790494, 2778446, 2778326, 2858100, 2871861, 2883585, 2938424, 2984889, 2998282, 2989189, 3014829, 3012592, 2990926, 2975600, 2966380, 2960558, 2950791, 2936707, 2899273, 2860464, 2838089, 2803603, 2781877, 2746559, 2723047, 2728696, 2752456, 2761360, 2755952, 2722822, 2660289, 2653774, 2654559, 2647838, 2634456, 2628288, 2607888, 2592264, 2622211, 2613850, 2610210, 2600122, 2618689, 2576617, 2516692, 2495864, 2479257, 2487000, 2466451, 2471804, 2481138, 2468414, 2428196, 2413191, 2434368, 2432001, 2415876, 2415496, 2415307, 2396312, 2417942, 2427163, 2473857, 2494685, 2548649, 2572530, 2653335, 2759185, 2772675, 2753373, 2718798, 2680250, 2629978, 2509478, 2494811, 2496574, 2513129, 2536137, 2588791, 2636755, 2694098, 2700570, 2682225, 2644725, 2590640, 2586805, 2577785, 2521029, 2460389, 2418826, 2404785, 2383920, 2338918, 2331415, 2294617, 2272029, 2249131, 2229786, 2105340, 2063163, 2040828, 2038555, 2032630, 2064368, 2095126, 2088528, 2081794, 2090216, 2163553, 2258175, 2292837, 2368740, 2394316, 2395177, 2381650, 2519186, 2601620, 2651036, 2630699, 2650406, 2651606, 2693704, 2697051, 2634986, 2715443, 2799944, 2821472, 2830169, 2918992, 3012239, 3032460, 3076547, 3064172, 3037872, 2999280, 2943913, 2904141, 2888678, 2890238, 2882240, 2886408, 2884645, 2521698, 2404107, 2413968, 2485150, 2519560, 2584496, 2688877, 2819592, 2757791, 2657751, 2545487, 2580781, 2440743, 2555977, 2609886, 2518877, 2399080, 2257100, 2252903, 2256295, 2127497, 2089682, 2130699, 2276387, 2513775, 2742178, 2820298, 2999143, 2944034, 2734620, 2647992, 2593476, 2504986, 2437169, 2406577, 2590907, 2557391, 2670784, 2532163, 2294327, 2043605, 2129888, 2446375, 2712469, 2942943, 2934837], "pairs_without": [4288318, 4261112, 4177009, 4161730, 4150835, 4155182, 4165485, 4148631, 4162341, 4152721, 4156075, 4186016, 4212568, 4259930, 4283273, 4321514, 4317234, 4364380, 4367928, 4392576, 4441518, 4455890, 4498693, 4511233, 4545914, 4583667, 4616393, 4627974, 4651468, 4697507, 4709911, 4752446, 4771824, 4826628, 4814979, 4715887, 4691047, 4643994, 4595114, 4593818, 4537074, 4550428, 4589531, 4626096, 4650502, 4733627, 4815752, 4885453, 4842228, 4851424, 4899111, 4848295, 4808386, 4667201, 4661204, 4644283, 4608337, 4539179, 4448145, 4377869, 4365868, 4325511, 4299834, 4164276, 4062379, 4056520, 4072386, 4126145, 4131398, 4163095, 4158291, 4161397, 4115574, 4098665, 4089513, 4075943, 4071323, 4023222, 3990215, 3911719, 3865379, 3829434, 3809751, 3808815, 3781389, 3793820, 3834274, 3861461, 3880141, 3907999, 3920006, 4021830, 4030975, 3996920, 4014355, 4031730, 4037196, 4035841, 4039538, 4070174, 4093019, 4085854, 4055710, 3952599, 3947323, 3901205, 3816891, 3802470, 3800221, 3811057, 3776110, 3769998, 3768102, 3796401, 3817934, 3815166, 3818772, 3794476, 3780935, 3661288, 3617462, 3605283, 3592162, 3596978, 3603548, 3657302, 3754352, 3776066, 3808503, 3842119, 3900259, 3922863, 3944700, 3810534, 3825872, 3832527, 3857433, 3844796, 3863477, 3893873, 3924686, 3934817, 3924178, 3903845, 3909540, 3855295, 3798416, 3812431, 3824482, 3882390, 3894383, 3907249, 3909897, 3924138, 4071338, 4007365, 3978447, 3993952, 4014113, 4019666, 4019497, 4006726, 4023392, 4024521, 4034291, 4087693, 4200509, 4226781, 4414584, 4494692, 4567432, 4488973, 4441671, 4353302, 4363758, 4362764, 4407204, 4446370, 4524355, 4591670, 4627177, 4682253, 4946186, 4979003, 5071235, 5100955, 5100222, 5318364, 5323353, 5221707, 5151333, 5086593, 5133586, 5098633, 5064877, 5092866, 5002587, 4913202, 4848673, 4851492, 4837374, 4788100, 4761589, 4659651, 4625369, 4645341, 4656761, 4628717, 4591528, 4516233, 4473711, 4448087, 4381065, 4358595, 4364009, 4367675, 4403877, 4173551, 4152210, 4146599, 4154847, 4201487, 4190959, 4113068, 4147950, 4059952, 4048419, 4017063, 4020813, 4036319, 4014853, 3944435, 3930209, 3988789, 4003937, 4002688, 4005475, 4012797, 3937419, 3943039, 3944863, 3965221, 3981329, 4031185, 4056632, 4123297, 4242762, 4252381, 4215118, 4150758, 4086981, 4039705, 3898604, 3872443, 3871520, 3885910, 3911047, 3964103, 4019526, 4118356, 4126710, 4102820, 4089483, 4047620, 4068488, 4078179, 4034315, 4028340, 4005183, 3997983, 3993973, 3994962, 4002363, 4043114, 4057558, 4055804, 4100438, 3998594, 3967959, 3941911, 4067448, 4037018, 4054649, 4057916, 4007667, 3997110, 3960959, 4002424, 4053380, 4065795, 4078519, 4024789, 3991690, 3882524, 3988226, 4094797, 4146865, 4077190, 4062132, 4059399, 4114676, 4130921, 4058248, 4150929, 4213521, 4217165, 4180326, 4318482, 4559169, 4589946, 4652944, 4626416, 4565906, 4456013, 4373649, 4301388, 4285465, 4280581, 4268397, 4270979, 4269523, 4263970, 4159426, 4258279, 4455359, 4648709, 4744569, 4560296, 4833117, 4607954, 4252906, 4169255, 4051861, 3790213, 4008375, 4040645, 3895686, 3772095, 3711611, 3697183, 3896977, 3911688, 3785568, 3990060, 4023057, 4292042, 4357114, 4826094, 5539175, 5097777, 4743822, 4504476, 4197811, 4129616, 3980863, 3994967, 4070814, 3955218, 4070658, 4032712, 4024798, 3976876, 3985581, 3943931, 4133484, 4365555, 4345505]}

==> figsrc/data/cone_cull_split/Francis.json <==
{"scene": "Francis", "splats": 1157413, "cone_splats": 682282, "n_train": 286, "visible_with": [473180, 479520, 481650, 484752, 486349, 495150, 525432, 537487, 537716, 545569, 542695, 541558, 549618, 590630, 572684, 559716, 546144, 559895, 605207, 621553, 636811, 632024, 622148, 576722, 548464, 540588, 521922, 496140, 481758, 509227, 527956, 539436, 532617, 535273, 534960, 538040, 529603, 522393, 508659, 487477, 450405, 420224, 422739, 439966, 447732, 444724, 437099, 424872, 411253, 378443, 363517, 323237, 301968, 290259, 282047, 273723, 261101, 259372, 254240, 249745, 245605, 247722, 268233, 269272, 266538, 259852, 260689, 267349, 268219, 265536, 256062, 255554, 256112, 263698, 272041, 281634, 288370, 293203, 293443, 295915, 296297, 296300, 297105, 304516, 311163, 311740, 317826, 323484, 330268, 331541, 330600, 336769, 343408, 345947, 355557, 365300, 402725, 427096, 448859, 456256, 475888, 481118, 497235, 503755, 509242, 485527, 483513, 485836, 506228, 517429, 523161, 528628, 538707, 538769, 541760, 547184, 554901, 565857, 565615, 569040, 644542, 619395, 546144, 506425, 439575, 358508, 317093, 354474, 389541, 429731, 447186, 469083, 482605, 559821, 598340, 611301, 572085, 530805, 448706, 418608, 403355, 396034, 391130, 376080, 362705, 359861, 349495, 343136, 329666, 315440, 314683, 305203, 292306, 278958, 269696, 270839, 271044, 266779, 262808, 271739, 325272, 291077, 246738, 188117, 147556, 142901, 150972, 166024, 190311, 195108, 186575, 169357, 134775, 135496, 160361, 197983, 212537, 234712, 241434, 240941, 246384, 240498, 188584, 158015, 128945, 124390, 118479, 115471, 112538, 115932, 116070, 117001, 119927, 135612, 142468, 179006, 218557, 296260, 326514, 326443, 329489, 318687, 293647, 285529, 287959, 292441, 297473, 305456, 306411, 321504, 368889, 250673, 178793, 159263, 151955, 142803, 151736, 169227, 199347, 252782, 292763, 298930, 328489, 361269, 405091, 440282, 460201, 483819, 510127, 538445, 543778, 487504, 481311, 482317, 495898, 541347, 596073, 603865, 615040, 583362, 505785, 450804, 460045, 477619, 504718, 584997, 607192, 614673, 626070, 631700, 631234, 627983, 645962, 664437, 662558, 644855, 577721, 510468, 489849, 564491, 574411, 602130, 627570, 660171, 683115, 688074, 692321, 692986, 689755, 689568, 690006, 688493, 689795, 693806, 694300, 692289, 691546, 690406, 688456, 691381, 694084, 689211, 689731, 687699, 687734, 687886, 470408, 525130, 578604, 633880, 487788, 539946, 417138, 390323, 269354, 271563, 257669, 291499, 308809, 333603, 437067, 510557, 535158, 566810, 318158, 525904, 408657, 347667, 273553, 324465, 186714, 177048, 239414, 115100, 196688, 285816, 353375, 158816, 393519, 494521, 617096, 510137, 630597, 520587, 691803, 692975, 695296], "visible_without": [618739, 627116, 630474, 633594, 633965, 643284, 677164, 686009, 684962, 689914, 684955, 683415, 692519, 740406, 709991, 692577, 673483, 687885, 743799, 766426, 786602, 784490, 775928, 725472, 694327, 688637, 669778, 638649, 631378, 679763, 711164, 733839, 732316, 741297, 747513, 760024, 759076, 758399, 749165, 727809, 679915, 641732, 675713, 718580, 746426, 755053, 752707, 746037, 738916, 710930, 698679, 644019, 616218, 602895, 598220, 591981, 575294, 575207, 571248, 572395, 573282, 587844, 658116, 671145, 666938, 647022, 632416, 634670, 631974, 617913, 572288, 569346, 570301, 592798, 614613, 643548, 671371, 679999, 678245, 671170, 664453, 658702, 653410, 651381, 646596, 632888, 634468, 633086, 632629, 630844, 619211, 612993, 614013, 607990, 615266, 621393, 670918, 702385, 713459, 716304, 726837, 730186, 738330, 735410, 733258, 677844, 666097, 667030, 688705, 693898, 695800, 694886, 697763, 692386, 690020, 691943, 699008, 709740, 708460, 710256, 793072, 761210, 671044, 623069, 540953, 441277, 393224, 440907, 487440, 541797, 567782, 599099, 621214, 737347, 796692, 823191, 779083, 726852, 616337, 583872, 581501, 585952, 586170, 578999, 574113, 573311, 572202, 601975, 598716, 589441, 605090, 603026, 598217, 589830, 589583, 598323, 602223, 602968, 605807, 643348, 756115, 703859, 615846, 492223, 407371, 395767, 422429, 456012, 511312, 539143, 516928, 480776, 395007, 393914, 454249, 534006, 570483, 613128, 628097, 627083, 637293, 622963, 507543, 447753, 372136, 356344, 338450, 328854, 319700, 324328, 324146, 326600, 335081, 379252, 399854, 475927, 555688, 699532, 736576, 734212, 735132, 688995, 599206, 563359, 563375, 568472, 575153, 583709, 583235, 609037, 731632, 544239, 399734, 351919, 330744, 303441, 309800, 330499, 374409, 452284, 508901, 514594, 542047, 578044, 624608, 660269, 680082, 704196, 731824, 764277, 767727, 680622, 670455, 670156, 686418, 745035, 812625, 820163, 825555, 787429, 686796, 612186, 621154, 638055, 667928, 755184, 775851, 781248, 791408, 793087, 791695, 782969, 798862, 815559, 812687, 789359, 709422, 628617, 605439, 700476, 712787, 748687, 782398, 826325, 858709, 868455, 879218, 882416, 882882, 884457, 885552, 886383, 888993, 897347, 898738, 896125, 895799, 895107, 895254, 900603, 902620, 896556, 894522, 891604, 891716, 891920, 613810, 676259, 723056, 786110, 632963, 759840, 654714, 719910, 591048, 673125, 581765, 680509, 649127, 616116, 707390, 727043, 698660, 708536, 393780, 686916, 578860, 588887, 584741, 757680, 500226, 487399, 620923, 323751, 506209, 570302, 690085, 317412, 614211, 691106, 832081, 672928, 785343, 643229, 876240, 894369, 904200], "cone_visible_with": [269277, 273636, 276364, 279895, 282432, 290081, 317218, 330070, 330403, 335512, 333460, 333019, 340868, 369705, 365751, 362321, 358600, 368484, 389399, 396485, 405217, 401141, 394495, 362879, 341932, 336721, 322905, 304011, 292750, 311648, 323889, 329831, 322988, 320757, 317141, 315550, 307883, 298947, 286064, 269439, 242620, 220855, 218786, 226676, 226743, 221087, 214239, 205262, 194077, 169188, 157587, 131465, 115791, 105576, 97677, 90277, 77993, 75535, 72778, 69682, 67371, 67659, 72209, 71497, 70827, 70094, 68969, 70560, 71014, 71851, 69759, 70121, 71207, 75415, 79204, 82845, 85560, 89371, 89697, 92163, 93536, 94871, 97255, 103762, 109736, 112045, 116204, 121003, 126924, 128247, 132101, 145025, 152874, 157632, 165537, 172972, 198213, 214134, 231070, 236772, 251975, 255739, 268261, 275912, 281680, 271022, 271085, 273545, 293888, 305666, 312579, 317796, 324429, 325032, 328652, 332460, 338029, 344998, 345339, 350771, 405245, 395768, 364609, 341430, 302516, 249199, 221708, 247488, 271828, 298192, 308075, 320336, 327336, 359845, 371724, 373494, 354528, 335423, 287328, 264522, 253004, 244222, 238683, 225354, 212644, 209982, 200259, 184494, 171702, 159483, 152456, 142113, 129644, 119265, 112319, 112379, 111630, 108011, 103419, 96768, 102419, 86069, 77838, 62994, 52126, 49505, 52002, 55368, 59597, 59673, 57473, 54852, 48834, 48897, 55115, 62635, 66214, 71205, 73007, 73068, 74220, 71927, 61650, 56173, 47053, 44697, 41822, 40499, 39217, 41731, 41907, 42390, 43877, 52940, 56810, 67140, 77288, 92096, 101150, 101230, 102740, 102707, 96634, 94072, 96354, 99834, 104045, 108721, 109715, 120206, 145526, 113323, 88987, 80368, 78019, 73475, 80927, 93408, 110373, 138853, 158853, 162798, 181205, 196900, 222369, 240449, 252935, 267613, 284246, 302816, 307740, 271167, 266493, 269037, 279455, 308942, 343205, 349554, 366084, 352079, 318692, 291844, 297049, 309056, 325026, 367911, 379755, 384011, 391383, 395214, 395100, 396152, 408993, 422017, 421591, 417354, 388117, 348252, 334935, 382246, 387412, 401578, 413439, 427762, 436121, 435646, 431953, 430120, 426816, 425530, 425121, 420754, 419676, 419026, 418705, 418407, 418001, 418195, 418487, 423459, 424873, 421350, 420491, 418707, 418737, 418880, 265255, 318121, 364282, 402387, 297884, 317335, 217366, 178596, 85150, 72364, 69979, 87977, 107173, 138381, 222497, 284612, 321895, 347440, 222037, 346748, 257373, 193914, 116237, 96554, 58972, 58319, 71663, 41015, 70644, 93593, 137946, 86241, 215442, 276541, 360663, 328477, 397979, 355430, 433719, 419577, 424948], "cone_visible_without": [414836, 421232, 425188, 428737, 430048, 438215, 468950, 478592, 477649, 479857, 475720, 474876, 483769, 519481, 503058, 495182, 485939, 496474, 527991, 541358, 555008, 553607, 548275, 511629, 487795, 484770, 470761, 446520, 442370, 482184, 507097, 524234, 522687, 526781, 529694, 537534, 537356, 534953, 526570, 509771, 472130, 442363, 471760, 505290, 525437, 531416, 529847, 526427, 521740, 501675, 492749, 452247, 430041, 418212, 413850, 408535, 392186, 391370, 389786, 392332, 395048, 407781, 462092, 473370, 471227, 457264, 440696, 437881, 434769, 424228, 385985, 383913, 385396, 404515, 421776, 444759, 468561, 476167, 474499, 467418, 461692, 457273, 453560, 450627, 445169, 433193, 432846, 430605, 429285, 427550, 420712, 421249, 423479, 419675, 425246, 429065, 466406, 489423, 495670, 496820, 502924, 504807, 509356, 507567, 505696, 463339, 453669, 454739, 476365, 482135, 485218, 484054, 483485, 478649, 476912, 477219, 482136, 488881, 488184, 491987, 553775, 537583, 489509, 458074, 403894, 331968, 297839, 333921, 369727, 410258, 428671, 450352, 465945, 537371, 570076, 585384, 561526, 531470, 454959, 429786, 431150, 434140, 433723, 428273, 424052, 423432, 422966, 443333, 440752, 433484, 442863, 439936, 435555, 430137, 432206, 439863, 442809, 444200, 446418, 468377, 533262, 498851, 446946, 367100, 311941, 302371, 323459, 345356, 380598, 403708, 387826, 366271, 309066, 307315, 349003, 398658, 424160, 449621, 459670, 459210, 465129, 454392, 380609, 345911, 290244, 276651, 261793, 253882, 246379, 250127, 249983, 251989, 259031, 296580, 314196, 364061, 414419, 495368, 511212, 508999, 508383, 473015, 402193, 371902, 371770, 375865, 381725, 386974, 386539, 407739, 508269, 406889, 309928, 273024, 256808, 234113, 238991, 254680, 285435, 338355, 374991, 378462, 394763, 413675, 441886, 460436, 472816, 487990, 505943, 528648, 531689, 464285, 455637, 456876, 469975, 512630, 559757, 565852, 576599, 556146, 499703, 453226, 458158, 469492, 488236, 538098, 548414, 550586, 556721, 556601, 555561, 551138, 561893, 573139, 571720, 561858, 519818, 466401, 450525, 518231, 525788, 548135, 568267, 593916, 611715, 616027, 618850, 619550, 619943, 620419, 620667, 618644, 618874, 622567, 623143, 622243, 622254, 622896, 625285, 632681, 633409, 628695, 625282, 622612, 622719, 622914, 408657, 469250, 508734, 554617, 443059, 537229, 454942, 508183, 406844, 473926, 394075, 476987, 447491, 420894, 492820, 501098, 485397, 489166, 297659, 507760, 427576, 435134, 427425, 529769, 372484, 368670, 453172, 249666, 380165, 378079, 474656, 244837, 436134, 473126, 575648, 491268, 552725, 478072, 618156, 620971, 633852], "base_visible": [203903, 205884, 205286, 204857, 203917, 205069, 208214, 207417, 207313, 210057, 209235, 208539, 208750, 220925, 206933, 197395, 187544, 191411, 215808, 225068, 231594, 230883, 227653, 213843, 206532, 203867, 199017, 192129, 189008, 197579, 204067, 209605, 209629, 214516, 217819, 222490, 221720, 223446, 222595, 218038, 207785, 199369, 203953, 213290, 220989, 223637, 222860, 219610, 217176, 209255, 205930, 191772, 186177, 184683, 184370, 183446, 183108, 183837, 181462, 180063, 178234, 180063, 196024, 197775, 195711, 189758, 191720, 196789, 197205, 193685, 186303, 185433, 184905, 188283, 192837, 198789, 202810, 203832, 203746, 203752, 202761, 201429, 199850, 200754, 201427, 199695, 201622, 202481, 203344, 203294, 198499, 191744, 190534, 188315, 190020, 192328, 204512, 212962, 217789, 219484, 223913, 225379, 228974, 227843, 227562, 214505, 212428, 212291, 212340, 211763, 210582, 210832, 214278, 213737, 213108, 214724, 216872, 220859, 220276, 218269, 239297, 223627, 181535, 164995, 137059, 109309, 95385, 106986, 117713, 131539, 139111, 148747, 155269, 199976, 226616, 237807, 217557, 195382, 161378, 154086, 150351, 151812, 152447, 150726, 150061, 149879, 149236, 158642, 157964, 155957, 162227, 163090, 162662, 159693, 157377, 158460, 159414, 158768, 159389, 174971, 222853, 205008, 168900, 125123, 95430, 93396, 98970, 110656, 130714, 135435, 129102, 114505, 85941, 86599, 105246, 135348, 146323, 163507, 168427, 167873, 172164, 168571, 126934, 101842, 81892, 79693, 76657, 74972, 73321, 74201, 74163, 74611, 76050, 82672, 85658, 111866, 141269, 204164, 225364, 225213, 226749, 215980, 197013, 191457, 191605, 192607, 193428, 196735, 196696, 201298, 223363, 137350, 89806, 78895, 73936, 69328, 70809, 75819, 88974, 113929, 133910, 136132, 147284, 164369, 182722, 199833, 207266, 216206, 225881, 235629, 236038, 216337, 214818, 213280, 216443, 232405, 252868, 254311, 248956, 231283, 187093, 158960, 162996, 168563, 179692, 217086, 227437, 230662, 234687, 236486, 236134, 231831, 236969, 242420, 240967, 227501, 189604, 162216, 154914, 182245, 186999, 200552, 214131, 232409, 246994, 252428, 260368, 262866, 262939, 264038, 264885, 267739, 270119, 274780, 275595, 273882, 273545, 272211, 269969, 267922, 269211, 267861, 269240, 268992, 268997, 269006, 205153, 207009, 214322, 231493, 189904, 222611, 199772, 211727, 184204, 199199, 187690, 203522, 201636, 195222, 214570, 225945, 213263, 219370, 96121, 179156, 151284, 153753, 157316, 227911, 127742, 118729, 167751, 74085, 126044, 192223, 215429, 72575, 178077, 217980, 256433, 181660, 232618, 165157, 258084, 273398, 270348], "pairs_with": [2649459, 2691834, 2701713, 2729688, 2764722, 2837930, 3063119, 3148867, 3146578, 3172639, 3184061, 3182728, 3245564, 3498494, 3329288, 3270972, 3195869, 3241138, 3465230, 3580440, 3654058, 3609953, 3554806, 3299240, 3112090, 3082883, 3006368, 2870102, 2808444, 2998676, 3213909, 3293917, 3305375, 3288637, 3278844, 3244138, 3188341, 3128069, 3051591, 2911639, 2656101, 2427960, 2438945, 2583123, 2651200, 2629786, 2589745, 2564310, 2541156, 2463373, 2426558, 2228105, 2092401, 2035917, 1984307, 1947612, 1878088, 1881906, 1865015, 1860689, 1852452, 1902893, 2126781, 2163421, 2149183, 2096816, 2073992, 2137984, 2146857, 2155194, 1911883, 1898787, 1895382, 1980851, 2110714, 2212209, 2292085, 2331768, 2326026, 2315800, 2336804, 2349169, 2365025, 2392734, 2370120, 2363680, 2374658, 2397913, 2426884, 2435562, 2458152, 2494712, 2522920, 2540752, 2579116, 2626063, 2858085, 2975191, 3002811, 3038724, 3087905, 3104378, 3151853, 3154187, 3160370, 2971442, 2918586, 2924126, 2970771, 2994479, 3002788, 2999818, 3016694, 3014426, 2981720, 2958413, 2952942, 2968342, 2978468, 2985020, 3410205, 3241666, 2933820, 2793209, 2492359, 2192684, 1986781, 2117823, 2260387, 2431637, 2514164, 2607098, 2664904, 2921297, 3052804, 3107061, 2943222, 2784472, 2485864, 2335116, 2261465, 2241190, 2240607, 2182272, 2134956, 2118168, 2075782, 2085946, 2052644, 2015430, 2011157, 1987216, 1958788, 1920580, 1853883, 1840039, 1847692, 1849080, 1850107, 1909869, 2145386, 2043618, 1907834, 1722155, 1581254, 1583237, 1625530, 1675391, 1783551, 1816528, 1772417, 1714761, 1635025, 1639369, 1719810, 1804512, 1815489, 1861772, 1897842, 1907129, 1949589, 1969167, 1868814, 1794340, 1711758, 1725069, 1727026, 1726694, 1732064, 1801335, 1750377, 1737802, 1689031, 1743543, 1761582, 1858666, 1949506, 2185602, 2301209, 2276668, 2258244, 2134032, 1908300, 1847140, 1874178, 1917777, 1954676, 1976040, 1980658, 2107449, 2548244, 2157551, 1845733, 1732159, 1686433, 1567112, 1605733, 1734531, 1925454, 2187493, 2359186, 2376452, 2459962, 2604180, 2819943, 2935783, 2982620, 3047250, 3102703, 3184204, 3156686, 2665683, 2482464, 2428971, 2445724, 2639091, 2897613, 2941012, 2964796, 2783426, 2501053, 2277920, 2303028, 2363116, 2443214, 2656912, 2693373, 2719522, 2745532, 2797024, 2811335, 2772663, 2792380, 2876664, 2869551, 2834073, 2614494, 2403393, 2312235, 2493196, 2511906, 2592938, 2655434, 2721018, 2828356, 2868318, 2887488, 2865042, 2793029, 2722134, 2700273, 2631185, 2634332, 2640203, 2617213, 2639669, 2666514, 2716365, 2740511, 2711918, 2703447, 2658111, 2629171, 2563540, 2571804, 2553344, 2643134, 3079450, 3394556, 3622917, 2846482, 3263806, 2412949, 2509724, 1961415, 2158933, 2004123, 2334106, 2390771, 2461309, 2991308, 3138087, 3009146, 2985539, 2017710, 2821373, 2289620, 2083203, 1902515, 2177900, 1772595, 1771667, 1980324, 1801118, 1881066, 1834743, 2397174, 1659803, 2752949, 2727725, 2984448, 2454242, 2766273, 2392981, 2889842, 2614615, 2718599], "pairs_without": [4373374, 4428158, 4452251, 4477351, 4508248, 4630064, 4949790, 5035552, 5020918, 5054321, 5077660, 5083832, 5196175, 5639978, 5471320, 5400698, 5282323, 5309224, 5561112, 5714660, 5788820, 5754481, 5707449, 5305791, 4991924, 4979091, 4856717, 4624006, 4566967, 4993912, 5412723, 5629223, 5703187, 5777964, 5805161, 5794187, 5771725, 5717013, 5651898, 5442508, 4985143, 4604164, 4787315, 5115893, 5327538, 5354623, 5333465, 5344919, 5358420, 5304686, 5242492, 4835888, 4591025, 4503396, 4449246, 4438581, 4327522, 4361288, 4345099, 4361280, 4378615, 4511437, 5100412, 5148900, 5115754, 4984181, 4832174, 4900707, 4907700, 4936831, 4463813, 4444891, 4434935, 4600022, 4779457, 4983535, 5195034, 5268221, 5249563, 5130182, 5116398, 5113167, 5115529, 5374874, 5121404, 5015289, 4959145, 4931613, 4950291, 4939346, 4896653, 4891130, 4863219, 4840431, 4878484, 4910664, 5314474, 5551799, 5576944, 5568323, 5554768, 5562367, 5558381, 5507623, 5475895, 5068133, 4986110, 4987817, 5017211, 5010231, 5022539, 4992387, 4948623, 4886363, 4776826, 4679424, 4661935, 4645645, 4684581, 4717486, 5315964, 5216530, 4804738, 4593536, 4153576, 3728015, 3435540, 3615351, 3823330, 4098351, 4240229, 4414638, 4521467, 4942591, 5171665, 5283683, 5107606, 4906627, 4523703, 4331602, 4278536, 4359492, 4410482, 4361405, 4354353, 4342218, 4363054, 4540718, 4550296, 4499491, 4524331, 4494061, 4448121, 4354351, 4321958, 4422316, 4468382, 4537940, 4571707, 4714654, 5151812, 4937427, 4667584, 4229835, 3942188, 3969552, 4129503, 4286881, 4603131, 4745219, 4581426, 4419793, 4175525, 4203013, 4326527, 4473775, 4536961, 4639469, 4741924, 4778466, 4858769, 4904257, 4710043, 4565104, 4383571, 4311975, 4239743, 4220564, 4205808, 4303820, 4273706, 4258922, 4196768, 4326792, 4362572, 4587493, 4832908, 5220100, 5249528, 5141305, 5057259, 4655962, 3998366, 3855157, 3904181, 3991864, 4071733, 4164287, 4158842, 4421304, 5586860, 5128505, 4281545, 4079713, 4003301, 3765979, 3769128, 3944733, 4208441, 4602311, 4827754, 4840916, 4870744, 5023554, 5218419, 5341563, 5395914, 5469499, 5489848, 5537302, 5423049, 4542446, 4231545, 4141632, 4157341, 4469137, 4878199, 4939778, 4940556, 4735669, 4357637, 4009895, 4029173, 4087765, 4190604, 4436040, 4464037, 4494438, 4473724, 4499218, 4525287, 4408540, 4388330, 4470129, 4461693, 4415165, 4156829, 3902356, 3777860, 3971680, 4003713, 4095029, 4159179, 4241500, 4401059, 4459321, 4516638, 4469799, 4348224, 4224740, 4188504, 4059396, 4037001, 4088407, 4051795, 4094650, 4143788, 4258691, 4368268, 4417462, 4403245, 4269052, 4130891, 3989564, 3974148, 3960141, 4344193, 4983949, 5583599, 5755415, 4587559, 5804735, 4670832, 5355927, 4461455, 5169143, 4635866, 5300607, 5240681, 4867527, 5738027, 5396114, 4966547, 4699067, 3484745, 4767540, 4279730, 4473410, 4323480, 5178966, 4546752, 4412107, 4929922, 4303013, 4674918, 3839298, 5135926, 3836378, 5161851, 4645583, 4960251, 4207055, 4393736, 3854667, 4520491, 4022659, 4434254]}

==> figsrc/data/cone_cull_split/Horse.json <==
{"scene": "Horse", "splats": 1083939, "cone_splats": 807387, "n_train": 63, "visible_with": [506030, 492990, 482731, 479197, 477402, 478033, 470991, 471397, 478364, 483515, 481634, 483841, 489341, 491958, 492331, 474215, 454180, 450632, 451617, 457564, 459485, 451015, 441796, 433657, 430870, 441901, 439888, 436008, 410000, 401973, 393860, 370264, 366554, 353977, 331899, 581240, 586301, 598175, 606077, 600257, 585727, 579062, 564127, 533120, 541328, 555740, 564113, 568141, 560963, 494523, 489722, 474464, 447453, 410766, 390811, 371785, 358563, 366389, 362632, 350772, 343320, 342666, 328502, 510626, 466610, 493072, 453171, 426588, 558933, 573205, 505063, 349667], "visible_without": [671298, 656994, 645089, 639421, 635333, 632086, 620834, 617247, 623925, 629131, 626923, 627845, 633004, 635736, 635579, 615438, 597001, 596000, 597998, 602775, 601944, 595824, 591062, 585700, 585591, 608731, 611370, 611608, 601445, 597221, 593052, 568162, 565698, 556970, 550598, 779730, 783942, 794043, 800723, 792860, 772671, 759503, 736193, 698911, 704026, 716306, 725031, 728994, 722715, 651551, 635518, 610331, 574231, 529538, 505316, 483462, 468711, 482091, 479312, 470595, 468121, 470158, 456807, 675585, 614444, 636620, 595441, 609367, 752867, 750436, 671721, 457364], "cone_visible_with": [347385, 346100, 344074, 344971, 347140, 353864, 352604, 353439, 358804, 362611, 361251, 362282, 365386, 366476, 366987, 355141, 350139, 348720, 349815, 355296, 357095, 351711, 344822, 337967, 335494, 344150, 340536, 335852, 306053, 297957, 291719, 272716, 269470, 257693, 235490, 375677, 379971, 391624, 399418, 407930, 407032, 409061, 406533, 386337, 392383, 403182, 409203, 411364, 405664, 330499, 334935, 331964, 315394, 298685, 293667, 286681, 283606, 289386, 285864, 273556, 264864, 263961, 252305, 345466, 349526, 367046, 353369, 324377, 358365, 407984, 330154, 275344], "cone_visible_without": [512653, 510104, 506432, 505195, 505071, 507917, 502447, 499289, 504365, 508227, 506540, 506286, 509049, 510254, 510235, 496364, 492960, 494088, 496196, 500507, 499554, 496520, 494088, 490010, 490215, 510980, 512018, 511452, 497498, 493205, 490911, 470614, 468614, 460686, 454189, 574167, 577612, 587492, 594064, 600533, 593976, 589502, 578599, 552128, 555081, 563748, 570121, 572217, 567416, 487527, 480731, 467831, 442172, 417457, 408172, 398358, 393754, 405088, 402544, 393379, 389665, 391453, 380610, 510425, 497360, 510594, 495639, 507156, 552299, 585215, 496812, 383041], "base_visible": [158645, 146890, 138657, 134226, 130262, 124169, 118387, 117958, 119560, 120904, 120383, 121559, 123955, 125482, 125344, 119074, 104041, 101912, 101802, 102268, 102390, 99304, 96974, 95690, 95376, 97751, 99352, 100156, 103947, 104016, 102141, 97548, 97084, 96284, 96409, 205563, 206330, 206551, 206659, 192327, 178695, 170001, 157594, 146783, 148945, 152558, 154910, 156777, 155299, 164024, 154787, 142500, 132059, 112081, 97144, 85104, 74957, 77003, 76768, 77216, 78456, 78705, 76197, 165160, 117084, 126026, 99802, 102211, 200568, 165221, 174909, 74323], "pairs_with": [2490279, 2475444, 2479384, 2478585, 2497538, 2518122, 2519717, 2526199, 2528091, 2508260, 2510858, 2524741, 2537701, 2539746, 2537875, 2514603, 2451559, 2439902, 2432035, 2381370, 2381949, 2345341, 2297186, 2281401, 2270650, 2314196, 2323640, 2323743, 2196043, 2158515, 2109691, 1992699, 1963643, 1922763, 1851902, 2439617, 2464432, 2512687, 2542345, 2566352, 2578922, 2590304, 2577006, 2503216, 2499492, 2509649, 2519593, 2506257, 2465187, 2452035, 2483723, 2464603, 2439615, 2359376, 2301072, 2296661, 2288599, 2336323, 2321945, 2229252, 2168004, 2133770, 2063807, 2475521, 2524178, 2539356, 2361641, 2284619, 2332784, 2581303, 2420734, 2280034], "pairs_without": [4400582, 4416448, 4433518, 4448994, 4469394, 4473745, 4479811, 4483395, 4470195, 4447917, 4450511, 4464606, 4474472, 4479315, 4477629, 4444990, 4373233, 4434690, 4444809, 4296095, 4289668, 4270710, 4221525, 4198343, 4225401, 4347902, 4431134, 4497768, 4487445, 4515254, 4443359, 4207259, 4165110, 4224496, 4203802, 4194026, 4226556, 4261869, 4269570, 4299575, 4323587, 4323396, 4304905, 4221374, 4157760, 4132020, 4135657, 4093971, 3997603, 4641430, 4584728, 4491280, 4412898, 4322870, 4241293, 4267225, 4350427, 4484594, 4470192, 4364468, 4329848, 4306305, 4217292, 4370777, 4494144, 4479475, 4275938, 4512613, 4066287, 4303132, 4637653, 4266378]}

==> figsrc/data/cone_cull_split/Ignatius.json <==
{"scene": "Ignatius", "splats": 2545391, "cone_splats": 1087337, "n_train": 286, "visible_with": [1143552, 1134606, 1126756, 1100986, 1063398, 1030043, 1012347, 959012, 924515, 838992, 834872, 804064, 760940, 753671, 692217, 675735, 664919, 659734, 659627, 679697, 680384, 697440, 693543, 687728, 681553, 672949, 689504, 688217, 690942, 691476, 705390, 712537, 728127, 733626, 739374, 768620, 771974, 798864, 839839, 854919, 871295, 887296, 892451, 867935, 858886, 860876, 891733, 897964, 898752, 983435, 1054868, 1060736, 1057181, 1060755, 1047606, 1039657, 1021111, 1052574, 1063940, 1058288, 1034645, 1036474, 1023655, 997036, 976708, 959057, 956442, 939973, 918180, 889623, 830052, 814794, 755632, 744527, 709855, 686766, 658953, 584687, 556807, 541062, 551560, 529083, 521107, 481060, 465814, 466908, 518125, 528235, 530520, 530886, 531708, 547625, 591068, 619158, 694491, 752919, 787966, 814341, 876905, 921168, 963494, 994143, 1025952, 1049980, 1068541, 1091997, 1112861, 1123494, 1158850, 1156463, 1154605, 1140833, 1115772, 1099258, 1088926, 1079590, 1079782, 1082835, 1084225, 1065321, 1029824, 1002620, 952608, 935972, 892104, 867731, 806398, 780998, 767153, 744052, 718558, 695415, 690945, 666045, 656096, 639613, 645938, 647881, 623339, 597376, 570383, 565570, 572004, 566478, 541339, 512957, 503517, 437629, 407119, 380229, 329675, 308623, 358273, 435289, 492429, 482854, 421258, 339173, 327668, 380994, 447308, 549367, 550619, 528747, 525486, 533438, 550056, 560455, 614050, 669533, 691394, 772347, 799797, 819832, 825887, 868337, 868439, 831154, 794268, 758467, 742890, 645330, 549111, 540338, 550441, 616873, 850082, 949332, 974565, 975144, 939334, 905993, 866353, 845944, 809388, 818123, 811792, 810152, 824641, 834669, 845833, 868940, 852796, 641660, 584841, 511810, 387638, 294730, 292707, 336395, 644597, 737238, 788257, 799666, 764526, 747129, 741114, 723119, 748228, 812512, 836467, 878932, 891742, 889066, 878237, 869952, 862275, 829706, 770514, 711195, 682811, 768193, 751511, 728010, 672865, 600057, 592198, 600374, 627151, 632946, 631547, 592752, 549021, 528910, 533257, 536152, 528497, 585451, 629254, 675100, 702226, 708030, 735136, 747650, 761102, 732967, 718785, 690208, 688075, 734904, 839989, 992760, 1046280, 1063137, 1063343, 1043657, 1003755, 949995, 864296, 844641, 845786, 868701, 906730, 886885, 866620, 821971, 797547, 777140, 772386, 746888, 886130, 930420, 928132, 869542, 852154, 846693, 1146400, 996496, 720288, 686972, 686800, 759222, 894051, 899929, 1023380, 1013141, 883940, 639283, 470397, 540856, 833058, 1080587, 1130250, 1081605, 850339, 681754, 570424, 470255, 495023, 514780, 584188, 833051, 571947, 975551, 819346, 769838, 500893, 734957, 880808, 733867, 606191, 534642, 725888, 709303, 1037152, 939433, 814183], "visible_without": [1380132, 1370916, 1361293, 1330554, 1294292, 1262425, 1263463, 1237609, 1216263, 1143432, 1143114, 1117922, 1080686, 1074519, 1011905, 995482, 987858, 982579, 982973, 1013043, 1016567, 1055844, 1062941, 1063518, 1064010, 1053037, 1080458, 1077025, 1078887, 1069786, 1082970, 1083150, 1099416, 1105439, 1112068, 1145436, 1148806, 1179020, 1220470, 1233805, 1246972, 1234377, 1204612, 1151777, 1125993, 1124414, 1142480, 1136734, 1133464, 1201172, 1271166, 1272183, 1259664, 1259145, 1231671, 1218293, 1197030, 1245569, 1259864, 1255072, 1232541, 1237910, 1232093, 1221864, 1206038, 1201117, 1208739, 1198776, 1191892, 1163081, 1111102, 1094819, 1036720, 1022625, 985151, 969468, 933028, 830170, 794109, 774699, 783975, 725322, 709643, 631997, 614746, 618605, 735513, 770806, 780805, 786462, 790010, 806631, 860896, 894019, 984644, 1046412, 1079091, 1099267, 1158169, 1196574, 1241462, 1272745, 1301437, 1319535, 1333904, 1366456, 1400485, 1415060, 1454735, 1448684, 1435878, 1407126, 1353034, 1320597, 1299426, 1281981, 1279698, 1284099, 1285972, 1274387, 1243041, 1226142, 1191233, 1186900, 1146724, 1132387, 1085033, 1068187, 1058228, 1037575, 1014739, 989525, 993398, 972999, 964191, 938229, 954447, 968845, 951644, 929391, 895031, 881957, 888054, 879737, 835687, 781326, 765813, 664491, 622213, 579007, 493239, 451062, 508788, 605966, 701657, 683127, 595891, 462203, 440504, 494986, 591557, 799378, 805293, 788385, 785446, 792844, 810332, 824462, 891682, 958418, 982451, 1080371, 1102816, 1112973, 1102215, 1120246, 1117613, 1064571, 1022347, 975988, 955301, 827823, 685350, 670476, 682462, 766287, 1040895, 1153303, 1182345, 1177822, 1111750, 1059986, 1002533, 972964, 927683, 936244, 927053, 925214, 948046, 962615, 980169, 1015521, 1010290, 769447, 706202, 620323, 481278, 375714, 373122, 426299, 790370, 903025, 961211, 963895, 909452, 883434, 876066, 851555, 886647, 974429, 1009115, 1078966, 1105220, 1109308, 1113442, 1111988, 1105394, 1076925, 1029227, 967583, 933374, 1029085, 1012211, 986420, 918361, 802694, 789644, 816224, 891811, 905016, 924960, 898090, 865673, 847996, 858277, 859091, 839144, 912937, 965270, 1016381, 1049119, 1049590, 1078688, 1090223, 1100667, 1071697, 1055318, 1013054, 1005307, 1037350, 1155956, 1333027, 1365093, 1357579, 1350077, 1299546, 1221445, 1127436, 1006691, 980495, 971584, 999403, 1051327, 1047638, 1024591, 971960, 944418, 923532, 920379, 896845, 1060970, 1101841, 1079260, 998276, 977332, 970754, 1381437, 1257957, 1036975, 1031426, 1072560, 1137740, 1233855, 1123332, 1198974, 1222875, 1158271, 908570, 617551, 800955, 1119338, 1349089, 1381581, 1283897, 1122125, 987274, 895867, 716679, 700535, 725928, 853606, 1093925, 717297, 1182494, 937610, 915865, 617116, 866326, 1109883, 995375, 839180, 857763, 1069672, 1028233, 1274618, 1095671, 983040], "cone_visible_with": [537456, 534100, 531884, 523107, 501941, 477819, 450952, 417861, 394641, 346561, 342123, 322723, 299726, 296872, 274096, 268330, 264432, 264452, 273867, 277441, 276593, 275877, 272004, 267913, 262099, 259750, 255347, 255080, 246792, 247580, 248959, 252277, 256875, 259559, 260128, 268316, 269490, 280117, 298804, 308260, 317677, 338409, 359586, 361831, 366296, 369087, 391533, 400252, 402211, 451886, 484490, 487185, 486410, 489672, 487840, 492491, 493159, 522265, 528617, 527907, 516172, 514646, 503632, 471827, 454601, 433318, 418321, 398500, 368605, 351019, 314945, 308071, 285431, 282991, 275571, 267725, 261520, 251219, 243922, 238175, 235510, 212559, 205694, 182636, 164058, 152374, 182369, 193648, 205644, 220371, 221727, 225924, 240116, 251157, 269053, 279351, 292350, 306923, 336646, 359278, 395062, 419823, 440495, 457808, 470592, 482368, 487734, 492369, 506039, 509907, 515751, 521818, 530191, 532798, 536862, 540907, 539055, 541601, 541786, 529816, 511553, 488690, 441634, 420945, 392791, 375776, 331229, 316126, 309370, 300922, 290533, 282117, 277576, 265998, 261686, 259225, 267524, 277493, 269896, 258429, 242105, 237502, 236924, 233503, 227391, 219782, 215504, 186166, 178035, 172810, 150327, 134471, 154285, 176326, 173976, 169613, 137819, 103561, 96898, 109363, 148207, 204300, 211298, 225353, 224854, 226938, 231962, 235546, 255127, 276185, 285177, 314612, 330342, 342368, 351183, 380771, 381030, 365369, 344306, 324964, 319423, 286534, 260043, 258816, 265442, 295897, 395559, 439445, 446393, 433191, 409866, 403166, 392654, 396207, 385477, 394441, 396785, 396886, 398957, 402580, 408009, 419674, 408591, 317666, 291453, 257860, 199598, 155659, 155185, 176436, 336324, 374033, 399947, 406857, 387501, 377436, 373622, 363340, 374394, 410230, 422904, 438902, 430131, 419884, 404331, 395325, 392076, 376341, 342172, 314602, 302401, 313561, 300933, 288439, 268217, 227440, 223407, 230295, 260324, 265384, 273980, 263001, 237032, 223137, 218195, 218543, 217650, 234824, 243773, 248162, 249234, 246792, 255209, 260516, 270711, 273969, 269489, 253757, 251454, 274150, 331781, 392579, 414175, 427436, 432125, 437707, 428750, 407275, 364817, 354854, 365427, 390613, 416509, 424748, 415854, 401502, 395807, 390483, 392868, 385701, 457928, 479162, 460180, 419185, 409645, 406939, 539696, 438230, 286927, 276590, 252008, 264027, 346542, 408058, 490617, 496767, 346405, 258340, 178658, 224815, 315507, 477425, 527752, 538892, 362246, 273294, 248406, 198558, 181209, 182965, 243626, 362215, 268004, 438107, 397612, 369477, 262400, 370125, 408750, 316100, 239324, 218118, 250367, 256902, 441542, 440834, 420497], "cone_visible_without": [774036, 770410, 766421, 752675, 732835, 710201, 702068, 696458, 686389, 651001, 650365, 636581, 619472, 617720, 593784, 588077, 587371, 587297, 597213, 610787, 612776, 634281, 641402, 643703, 644556, 639838, 646301, 643888, 634737, 625890, 626539, 622890, 628164, 631372, 632822, 645132, 646322, 660273, 679435, 687146, 693354, 685490, 671747, 645673, 633403, 632625, 642280, 639022, 636923, 669623, 700788, 698632, 688893, 688062, 671905, 671127, 669078, 715260, 724541, 724691, 714068, 716082, 712070, 696655, 683931, 675378, 670618, 657303, 642317, 624477, 595995, 588096, 566519, 561089, 550867, 550427, 535595, 496702, 481224, 471812, 467925, 408798, 394230, 333573, 312990, 304071, 399757, 436219, 455929, 475947, 480029, 484930, 509944, 526018, 559206, 572844, 583475, 591849, 617910, 634684, 673030, 698425, 715980, 727363, 735955, 756827, 775358, 783935, 801924, 802128, 797024, 788111, 767453, 754137, 747362, 743298, 738971, 742865, 743533, 738882, 724770, 712212, 680259, 671873, 647411, 640432, 609864, 603315, 600445, 594445, 586714, 576227, 580029, 572952, 569781, 557841, 576033, 598457, 598201, 590444, 566753, 553889, 552974, 546762, 521739, 488151, 477800, 413028, 393129, 371588, 313891, 276910, 304800, 347003, 383204, 369886, 312452, 226591, 209734, 223355, 292456, 454311, 465972, 484991, 484814, 486344, 492238, 499553, 532759, 565070, 576234, 622636, 633361, 635509, 627511, 632680, 630204, 598786, 572385, 542485, 531834, 469027, 396282, 388954, 397463, 445311, 586372, 643416, 654173, 635869, 582282, 557159, 528834, 523227, 503772, 512562, 512046, 511948, 522362, 530526, 542345, 566255, 566085, 445453, 412814, 366373, 293238, 236643, 235600, 266340, 482097, 539820, 572901, 571086, 532427, 513741, 508574, 491776, 512813, 572147, 595552, 638936, 643609, 640126, 639536, 637361, 635195, 623560, 600885, 570990, 552964, 574453, 561633, 546849, 513713, 430077, 420853, 446145, 524984, 537454, 567393, 568339, 553684, 542223, 543215, 541482, 528297, 562310, 579789, 589443, 596127, 588352, 598761, 603089, 610276, 612699, 606022, 576603, 568686, 576596, 647748, 732846, 732988, 721878, 718859, 693596, 646440, 584716, 507212, 490708, 491225, 521315, 561106, 585501, 573825, 551491, 542678, 536875, 540861, 535658, 632768, 650583, 611308, 547919, 534823, 531000, 774733, 699691, 603614, 621044, 637768, 642545, 686346, 631461, 666211, 706501, 620736, 527627, 325812, 484914, 601787, 745927, 779083, 741184, 634032, 578814, 573849, 444982, 386721, 394113, 513044, 623089, 413354, 645050, 515876, 515504, 378623, 501494, 637825, 577608, 472313, 541239, 594151, 575832, 679008, 597072, 589354], "base_visible": [606096, 600506, 594872, 577879, 561457, 552224, 561395, 541151, 529874, 492431, 492749, 481341, 461214, 456799, 418121, 407405, 400487, 395282, 385760, 402256, 403791, 421563, 421539, 419815, 419454, 413199, 434157, 433137, 444150, 443896, 456431, 460260, 471252, 474067, 479246, 500304, 502484, 518747, 541035, 546659, 553618, 548887, 532865, 506104, 492590, 491789, 500200, 497712, 496541, 531549, 570378, 573551, 570771, 571083, 559766, 547166, 527952, 530309, 535323, 530381, 518473, 521828, 520023, 525209, 522107, 525739, 538121, 541473, 549575, 538604, 515107, 506723, 470201, 461536, 434284, 419041, 397433, 333468, 312885, 302887, 316050, 316524, 315413, 298424, 301756, 314534, 335756, 334587, 324876, 310515, 309981, 321701, 350952, 368001, 425438, 473568, 495616, 507418, 540259, 561890, 568432, 574320, 585457, 592172, 597949, 609629, 625127, 631125, 652811, 646556, 638854, 619015, 585581, 566460, 552064, 538683, 540727, 541234, 542439, 535505, 518271, 513930, 510974, 515027, 499313, 491955, 475169, 464872, 457783, 443130, 428025, 413298, 413369, 400047, 394410, 380388, 378414, 370388, 353443, 338947, 328278, 328068, 335080, 332975, 313948, 293175, 288013, 251463, 229084, 207419, 179348, 174152, 203988, 258963, 318453, 313241, 283439, 235612, 230770, 271631, 299101, 345067, 339321, 303394, 300632, 306500, 318094, 324909, 358923, 393348, 406217, 457735, 469455, 477464, 474704, 487566, 487409, 465785, 449962, 433503, 423467, 358796, 289068, 281522, 284999, 320976, 454523, 509887, 528172, 541953, 529468, 502827, 473699, 449737, 423911, 423682, 415007, 413266, 425684, 432089, 437824, 449266, 444205, 323994, 293388, 253950, 188040, 139071, 137522, 159959, 308273, 363205, 388310, 392809, 377025, 369693, 367492, 359779, 373834, 402282, 413563, 440030, 461611, 469182, 473906, 474627, 470199, 453365, 428342, 396593, 380410, 454632, 450578, 439571, 404648, 372617, 368791, 370079, 366827, 367562, 357567, 329751, 311989, 305773, 315062, 317609, 310847, 350627, 385481, 426938, 452992, 461238, 479927, 487134, 490391, 458998, 449296, 436451, 436621, 460754, 508208, 600181, 632105, 635701, 631218, 605950, 575005, 542720, 499479, 489787, 480359, 478088, 490221, 462137, 450766, 420469, 401740, 386657, 379518, 361187, 428202, 451258, 467952, 450357, 442509, 439754, 606704, 558266, 433361, 410382, 434792, 495195, 547509, 491871, 532763, 516374, 537535, 380943, 291739, 316041, 517551, 603162, 602498, 542713, 488093, 408460, 322018, 271697, 313814, 331815, 340562, 470836, 303943, 537444, 421734, 400361, 238493, 364832, 472058, 417767, 366867, 316524, 475521, 452401, 595610, 498599, 393686], "pairs_with": [3768201, 3779468, 3785471, 3776433, 3720018, 3733336, 3712713, 3583212, 3458722, 3193442, 3152035, 3066414, 3018169, 3007204, 2926109, 2894297, 2873086, 2853659, 2913018, 2908600, 2907729, 2844439, 2776811, 2748765, 2696158, 2667419, 2659837, 2659699, 2655077, 2681893, 2716715, 2735091, 2713072, 2709267, 2707581, 2687880, 2694060, 2733153, 2831386, 2861704, 2879873, 2986121, 3133169, 3189192, 3201699, 3202607, 3163686, 3148171, 3148476, 3456518, 3669157, 3723863, 3756432, 3763245, 3838310, 3875030, 3904387, 3881557, 3891719, 3875576, 3845560, 3823248, 3831479, 3740272, 3698134, 3646736, 3639221, 3654398, 3621178, 3538511, 3307323, 3269401, 3105725, 3076672, 2994819, 2946333, 2938436, 2966944, 3003418, 2963302, 2909844, 2643582, 2600203, 2500230, 2457568, 2399302, 2614981, 2728421, 2757489, 2709978, 2680454, 2609111, 2631892, 2695185, 2764099, 2836155, 2919693, 2960335, 3067302, 3133531, 3221669, 3288937, 3373404, 3460366, 3470536, 3425583, 3394605, 3406210, 3450895, 3458335, 3510287, 3588826, 3699111, 3781330, 3797800, 3776104, 3757235, 3734183, 3734866, 3714104, 3664987, 3615627, 3552552, 3553891, 3472625, 3417105, 3183287, 3095484, 3077853, 3034882, 3001174, 2980930, 2952419, 2921030, 2848240, 2791747, 2727784, 2701286, 2589928, 2521003, 2467299, 2495166, 2535524, 2562756, 2598060, 2620603, 2617280, 2567102, 2574722, 2632412, 2538501, 2530788, 2710711, 2984215, 2929908, 2838715, 2458821, 2078596, 2031255, 2123339, 2345881, 2725955, 2743230, 2698157, 2648175, 2652697, 2630729, 2618734, 2604155, 2619362, 2641726, 2736682, 2799077, 2844451, 2897927, 3141500, 3184595, 3273342, 3348971, 3378176, 3355833, 3060933, 2576324, 2496276, 2414052, 2618231, 3276474, 3636823, 3742236, 3721300, 3611301, 3571383, 3474980, 3465085, 3420101, 3448491, 3522570, 3595810, 3767299, 3845180, 3909821, 4003610, 3990373, 3333947, 3019992, 2660499, 2223519, 1922170, 1943610, 2112614, 3406509, 3690565, 3816999, 3828357, 3730514, 3619375, 3592390, 3522513, 3497031, 3627471, 3658433, 3676617, 3658018, 3604810, 3450495, 3381704, 3370554, 3279513, 3060615, 2949110, 3111620, 3338047, 3259495, 3218840, 3087048, 2831561, 2812138, 2915752, 2899635, 2895295, 2824934, 2719253, 2571624, 2459770, 2441830, 2460280, 2482504, 2603393, 2666137, 2674697, 2684983, 2670198, 2686272, 2694118, 2728657, 2694892, 2634756, 2477802, 2400693, 2434561, 2770326, 3196406, 3350824, 3432189, 3456265, 3520329, 3595014, 3490779, 3245763, 3185001, 3279040, 3463128, 3667484, 3844563, 3803523, 3696384, 3584986, 3520704, 3516026, 3458344, 3816967, 3883740, 3783196, 3503075, 3428910, 3400465, 3762146, 3688737, 2970987, 2886241, 2657842, 2682686, 3000667, 3142408, 3906907, 3826764, 3494774, 2957914, 2482209, 2623852, 2996260, 3458201, 3629453, 3734044, 3353241, 2943664, 2491634, 2567534, 3119260, 2645290, 2612442, 2942129, 2704504, 3740384, 3453720, 3799699, 2764839, 3546350, 3519163, 3283295, 2961074, 2454767, 2679544, 2357114, 3608039, 3830873, 3601423], "pairs_without": [5220623, 5247945, 5260977, 5256636, 5218018, 5294600, 5363374, 5443076, 5416808, 5270122, 5233560, 5180483, 5098195, 5087417, 4985608, 4955417, 4935199, 4910312, 5006476, 5009468, 5018402, 4936523, 4886228, 4884592, 4824504, 4820447, 4851671, 4857297, 4862411, 4888466, 4915161, 4920503, 4890916, 4884296, 4878087, 4866922, 4889835, 4991207, 5159431, 5174089, 5156686, 5206511, 5268290, 5282533, 5261796, 5251597, 5058027, 4949625, 4931615, 5128544, 5246634, 5272427, 5288482, 5295438, 5438312, 5450545, 5511055, 5417838, 5418597, 5385787, 5359386, 5331718, 5382062, 5356087, 5349648, 5326798, 5340728, 5460984, 5594947, 5480651, 5199109, 5162485, 4930207, 4893575, 4787711, 4764578, 4787039, 4963336, 5103115, 5020432, 4904600, 4385053, 4297793, 4078289, 4119502, 3956236, 4514189, 4806634, 4860919, 4725749, 4677236, 4912374, 4855274, 4876517, 4814325, 4767117, 4800641, 4777234, 4818296, 4833088, 4991867, 5115832, 5166523, 5236975, 5229988, 5311216, 5330069, 5356928, 5331505, 5307270, 5326789, 5403663, 5368162, 5424971, 5443717, 5282145, 5214691, 5165723, 5160946, 5134028, 5120442, 5117351, 5169373, 5256728, 5289866, 5362780, 5194664, 5024389, 5009084, 4941097, 4905688, 4896156, 4871691, 4964956, 4831291, 4650574, 4522143, 4568570, 4535190, 4507270, 4508302, 4548531, 4637444, 4732283, 4769964, 4739484, 4715236, 4711796, 4771384, 4869166, 4638156, 4617486, 4899756, 5378559, 5506575, 5338839, 4702131, 3759860, 3564756, 3539059, 3963989, 4703766, 4718052, 4723610, 4678662, 4769484, 4850040, 4810274, 4707523, 4654043, 4656691, 4839980, 4882071, 4909179, 4898463, 5034832, 5095114, 5282293, 5541709, 5702016, 5681872, 5127176, 4130524, 3972995, 3881481, 4184701, 4956496, 5397164, 5544478, 5478947, 5229468, 5169573, 4988438, 4939742, 4896064, 4916095, 5033945, 5195260, 5552625, 5688134, 5799362, 5961157, 6027083, 5006234, 4526849, 3999618, 3439020, 3114269, 3098100, 3313285, 5178344, 5623546, 5778415, 5758311, 5630290, 5465003, 5429530, 5308124, 5227793, 5402585, 5443098, 5473452, 5438049, 5396265, 5251168, 5193096, 5204627, 5179694, 5049330, 5026341, 5276868, 5423808, 5294797, 5249416, 5075327, 4564615, 4534748, 4726881, 4763935, 4787530, 4774734, 4778231, 4709261, 4606024, 4614748, 4737251, 4786761, 4880312, 4880406, 4780049, 4778297, 4731005, 4713255, 4695519, 4749206, 4845175, 4833149, 4735441, 4622279, 4517416, 4985194, 5367206, 5302392, 5249246, 5222378, 5158869, 5205410, 4987149, 4602348, 4515352, 4648646, 4930436, 5236652, 5622399, 5568107, 5399837, 5257256, 5247442, 5265896, 5174738, 5568385, 5560012, 5300466, 4886048, 4792184, 4754822, 5218326, 5416872, 5044597, 4984551, 4876406, 4843960, 5183104, 4870789, 5504163, 5397830, 5392541, 4861344, 4152367, 4780536, 4798277, 5263230, 5376488, 5133478, 5380933, 4914290, 4489642, 4672961, 5757939, 4486982, 4788017, 4848395, 4353318, 5532632, 4922813, 5720034, 4167902, 5329669, 5327485, 5503122, 4846356, 4716240, 4715704, 4472946, 5217890, 5486402, 5343432]}

==> figsrc/data/cone_cull_split/Lighthouse.json <==
{"scene": "Lighthouse", "splats": 1574183, "cone_splats": 1187515, "n_train": 270, "visible_with": [1049130, 1049515, 1049707, 1053922, 1058848, 1006671, 769862, 536411, 776484, 1012029, 1040566, 1033723, 982333, 954931, 815090, 866364, 710369, 708689, 508808, 320346, 198478, 206504, 302392, 406062, 475455, 471189, 449881, 460535, 527895, 545318, 559782, 430561, 373592, 322157, 404588, 650317, 652904, 651562, 603855, 475136, 490378, 640014, 356734, 221226, 288269, 525226, 526184, 323443, 281226, 151029, 191100, 251504, 270499, 193514, 186215, 211271, 242707, 328371, 313443, 305945, 335211, 448966, 435010, 525208, 529137, 316067, 236276, 224091, 260398, 290487, 428809, 508098, 501659, 422878, 426891, 428809, 423775, 507835, 496444, 410336, 400798, 313359, 255401, 242599, 406169, 509430, 520250, 513179, 480049, 483769, 510871, 526863, 526437, 532450, 547146, 474757, 447993, 420212, 415343, 430243, 435468, 443522, 481144, 488328, 550539, 565023, 578904, 580371, 570945, 539594, 544379, 595661, 509526, 379398, 264983, 275485, 283168, 345309, 536001, 561144, 591484, 602053, 635843, 512866, 296005, 222350, 175181, 180728, 231460, 548239, 635592, 775399, 791352, 745600, 710143, 714666, 725010, 728129, 753993, 837590, 252797, 205169, 194211, 453400, 943421, 958371, 1002239, 986647, 992173, 986566, 986005, 989984, 960481, 579144, 809110, 960106, 919808, 740376, 706695, 621740, 657524, 651716, 634715, 656035, 681828, 722685, 742416, 676404, 565266, 607932, 605484, 508121, 491874, 464037, 455538, 308985, 193198, 188070, 205344, 233394, 258090, 297579, 310598, 337481, 382248, 400531, 405328, 406043, 446118, 572864, 436697, 426402, 408686, 383110, 370089, 364547, 439128, 285554, 262026, 258788, 284668, 421051, 479323, 430371, 453764, 453025, 425105, 455555, 472716, 481471, 389911, 302298, 279883, 216810, 301854, 374167, 386740, 454223, 396191, 275693, 185426, 197501, 201267, 269958, 255444, 274110, 321062, 370759, 321503, 268987, 305353, 362360, 241024, 139730, 90456, 86690, 112012, 153032, 454800, 529650, 496526, 470033, 470083, 475895, 486263, 553941, 482496, 254776, 187413, 145436, 131378, 134067, 835442, 785934, 764082, 751937, 746552, 749325, 758854, 773370, 775741, 783235, 678742, 551967, 501395, 525057, 547844, 542141, 527388, 524664, 1048567, 491200, 891742, 200029, 504402, 642485, 627448, 242434, 241191, 446030, 374097, 497052, 303459, 522553, 411246, 558202, 601965, 573134, 171688, 794865, 379635, 1000463, 443055, 801076, 622299, 451347, 297050, 470527, 487770, 432814, 520815, 446249, 265310, 359902, 187164, 491396, 475720, 746656, 589335], "visible_without": [1459078, 1459662, 1460196, 1469730, 1478105, 1422224, 1135389, 774497, 1136468, 1421215, 1450617, 1435025, 1360480, 1322798, 1143073, 1216767, 1006875, 1011668, 749678, 456319, 291090, 315726, 494152, 758172, 919286, 922898, 921657, 956455, 1145565, 1202626, 1225048, 901195, 765244, 656502, 877777, 1443917, 1440934, 1442247, 1297081, 935217, 954786, 1376268, 755414, 398482, 599268, 1271367, 1294363, 937088, 813470, 313054, 420521, 517193, 577047, 385482, 365011, 467513, 782961, 1053668, 1029586, 1020971, 1076803, 1325436, 1292456, 1468247, 1487453, 867639, 586680, 568119, 719743, 829418, 1275342, 1460871, 1449909, 1248544, 1257476, 1263350, 1246172, 1435935, 1423578, 1260277, 1239637, 1028924, 815459, 708365, 1142975, 1400514, 1413819, 1399303, 1328948, 1338748, 1396050, 1429282, 1431675, 1446822, 1469520, 1327830, 1264297, 1180076, 1166050, 1195605, 1204307, 1220483, 1305894, 1321569, 1439781, 1463960, 1477801, 1477372, 1447253, 1353297, 1350367, 1454440, 1264784, 930831, 589152, 612404, 629561, 789042, 1240827, 1260995, 1308578, 1314021, 1365229, 1110797, 578246, 388753, 286398, 289062, 362078, 977495, 1139390, 1353153, 1375339, 1287366, 1224459, 1222561, 1217696, 1207021, 1230690, 1331627, 369860, 301176, 284788, 683521, 1376287, 1391261, 1427448, 1388829, 1391145, 1380921, 1378092, 1395585, 1364827, 862701, 1186661, 1342422, 1280274, 1023048, 973770, 854697, 921404, 934761, 906298, 938793, 983332, 1043625, 1069397, 969430, 801184, 859066, 853894, 722204, 706948, 696932, 747706, 487192, 292346, 286535, 317826, 365924, 412974, 484673, 547115, 648205, 762680, 812065, 831974, 841467, 915916, 1246793, 1035478, 1029970, 1019379, 985366, 990626, 990978, 1084292, 643135, 568937, 571201, 692287, 1161538, 1333585, 1268823, 1322284, 1320593, 1254427, 1337917, 1374995, 1390368, 1116624, 820334, 772787, 705452, 983322, 1170683, 1195037, 1384545, 1294214, 878819, 521430, 515162, 513014, 775601, 597626, 667520, 890558, 1084116, 1045384, 946555, 1034038, 1175440, 753506, 316647, 186086, 172500, 237998, 323976, 1201351, 1359155, 1281195, 1202168, 1182698, 1174993, 1164465, 1206119, 1057734, 462815, 305411, 231499, 202983, 204411, 1278832, 1183983, 1146054, 1120781, 1094370, 1088463, 1089276, 1089975, 1092249, 1104219, 969100, 800718, 727979, 773953, 783123, 773841, 749867, 746011, 1458125, 708726, 1240280, 300273, 1081130, 1447822, 1367787, 645726, 638107, 1307039, 1094864, 1414532, 831868, 1421332, 1154159, 1455732, 1462704, 1301202, 285613, 1371563, 585913, 1419732, 644208, 1133937, 875368, 758636, 483578, 981773, 1216598, 1275545, 1468427, 1347753, 633429, 1161248, 397290, 1163337, 742176, 1060381, 861859], "cone_visible_with": [747437, 747732, 747860, 750116, 753205, 721374, 572029, 409839, 581682, 729157, 750766, 745811, 713683, 695723, 581955, 629804, 545038, 549104, 396431, 245164, 139628, 144969, 225258, 290754, 314855, 309848, 281469, 288633, 321065, 322222, 328602, 277757, 242223, 206595, 249233, 335749, 340933, 342285, 330886, 245841, 258799, 353778, 223423, 135848, 179614, 272572, 266485, 121131, 94718, 31801, 47585, 87156, 127885, 107415, 101660, 111837, 113674, 127861, 114939, 109793, 117967, 157794, 148445, 191259, 201524, 143331, 108834, 103324, 117895, 130421, 183470, 203695, 203440, 172177, 174688, 175022, 174456, 213759, 215230, 188532, 183554, 152234, 129415, 131766, 206973, 232793, 235183, 232031, 215994, 217313, 224335, 225958, 225785, 230954, 242234, 225925, 217698, 210697, 209921, 214919, 217115, 220139, 234668, 237164, 257602, 264041, 272350, 273957, 273556, 256825, 262263, 297137, 269831, 220573, 161918, 169129, 173867, 210454, 293471, 303064, 329775, 339942, 364648, 314795, 196258, 145460, 116920, 121905, 159837, 384627, 435322, 507466, 517239, 485080, 460470, 465213, 476133, 483255, 509015, 573020, 179525, 143561, 135803, 338877, 667972, 680472, 718247, 707564, 713930, 712023, 712699, 713392, 690162, 435318, 594024, 701348, 677543, 563221, 541045, 478725, 504118, 453531, 440762, 458544, 477682, 509826, 543591, 500417, 426048, 464844, 464409, 387225, 374265, 346286, 326460, 232667, 135210, 130854, 144291, 166835, 186628, 218953, 225804, 242315, 269216, 278581, 280217, 278933, 303533, 347092, 251045, 240399, 220134, 192324, 173870, 166998, 238621, 172264, 155711, 148380, 158085, 200880, 200974, 157680, 162041, 160115, 147974, 158300, 167103, 171853, 170016, 135444, 130532, 99028, 134155, 157536, 161804, 188485, 162591, 129206, 92841, 101494, 105513, 114827, 98006, 108093, 131786, 159744, 133145, 117080, 132981, 162174, 127862, 73999, 46091, 45350, 59389, 86456, 236017, 255348, 239428, 226343, 228461, 235302, 247901, 318629, 294981, 171936, 125421, 95798, 86611, 89371, 583869, 550326, 535644, 528448, 528540, 531959, 541391, 560236, 562787, 570872, 501720, 412153, 368720, 385377, 374426, 370058, 359663, 357815, 747007, 373877, 646537, 140146, 310836, 334015, 346948, 69716, 123244, 153206, 163627, 208192, 162593, 226144, 208395, 259280, 300729, 306609, 113490, 519233, 279820, 714937, 334442, 578086, 466081, 328789, 218028, 312986, 245693, 159583, 196901, 188143, 102470, 156304, 108488, 254147, 358377, 534687, 404837], "cone_visible_without": [1157385, 1157879, 1158349, 1165924, 1172462, 1136927, 937556, 647925, 941666, 1138343, 1160817, 1147113, 1091830, 1063590, 909938, 980207, 841544, 852083, 637301, 381137, 232240, 254191, 417018, 642864, 758686, 761557, 753245, 784553, 938735, 979530, 993868, 748391, 633875, 540940, 722422, 1129349, 1128963, 1132970, 1024112, 705922, 723207, 1090032, 622103, 313104, 490613, 1018713, 1034664, 734776, 626962, 193826, 277006, 352845, 434433, 299383, 280456, 368079, 653928, 853158, 831082, 824819, 859559, 1034264, 1005891, 1134298, 1159840, 694903, 459238, 447352, 577240, 669352, 1030003, 1156468, 1151690, 997843, 1005273, 1009563, 996853, 1141859, 1142364, 1038473, 1022393, 867799, 689473, 597532, 943779, 1123877, 1128752, 1118155, 1064893, 1072292, 1109514, 1128377, 1131023, 1145326, 1164608, 1078998, 1034002, 970561, 960628, 980281, 985954, 997100, 1059418, 1070405, 1146844, 1162978, 1171247, 1170958, 1149864, 1070528, 1068251, 1155916, 1025089, 772006, 486087, 506048, 520260, 654187, 998297, 1002915, 1046869, 1051910, 1094034, 912726, 478499, 311863, 228137, 230239, 290455, 813883, 939120, 1085220, 1101226, 1026846, 974786, 973108, 968819, 962147, 985712, 1067057, 296588, 239568, 226380, 568998, 1100838, 1113362, 1143456, 1109746, 1112902, 1106378, 1104786, 1118993, 1094508, 718875, 971575, 1083664, 1038009, 845893, 808120, 711682, 767998, 736576, 712345, 741302, 779186, 830766, 870572, 793443, 661966, 715978, 712819, 601308, 589339, 579181, 618628, 410874, 234358, 229319, 256773, 299365, 341512, 406047, 462321, 553039, 649648, 690115, 706863, 714357, 773331, 1021021, 849826, 843967, 830827, 794580, 794407, 793429, 883785, 529845, 462622, 460793, 565704, 941367, 1055236, 996132, 1030561, 1027683, 977296, 1040662, 1069382, 1080750, 896729, 653480, 623436, 587670, 815623, 954052, 970101, 1118807, 1060614, 732332, 428845, 419155, 417260, 620470, 440188, 501503, 701282, 873101, 857026, 794648, 861666, 975254, 640344, 250916, 141721, 131160, 185375, 257400, 982568, 1084853, 1024097, 958478, 941076, 934400, 926103, 970807, 870219, 379975, 243419, 181861, 158216, 159715, 1027259, 948375, 917616, 897292, 876358, 871097, 871813, 876841, 879295, 891856, 792078, 660904, 595304, 634273, 609705, 601758, 582142, 579162, 1156565, 591403, 995075, 240390, 887564, 1139352, 1087287, 473008, 520160, 1014215, 884394, 1125672, 691002, 1124923, 951308, 1156810, 1161468, 1034677, 227415, 1095931, 486098, 1134206, 535595, 910947, 719150, 636078, 404556, 824232, 974521, 1002314, 1144513, 1089647, 470589, 957650, 318614, 926088, 624833, 848412, 677361], "base_visible": [301693, 301783, 301847, 303806, 305643, 285297, 197833, 126572, 194802, 282872, 289800, 287912, 268650, 259208, 233135, 236560, 165331, 159585, 112377, 75182, 58850, 61535, 77134, 115308, 160600, 161341, 168412, 171902, 206830, 223096, 231180, 152804, 131369, 115562, 155355, 314568, 311971, 309277, 272969, 229295, 231579, 286236, 133311, 85378, 108655, 252654, 259699, 202312, 186508, 119228, 143515, 164348, 142614, 86099, 84555, 99434, 129033, 200510, 198504, 196152, 217244, 291172, 286565, 333949, 327613, 172736, 127442, 120767, 142503, 160066, 245339, 304403, 298219, 250701, 252203, 253787, 249319, 294076, 281214, 221804, 217244, 161125, 125986, 110833, 199196, 276637, 285067, 281148, 264055, 266456, 286536, 300905, 300652, 301496, 304912, 248832, 230295, 209515, 205422, 215324, 218353, 223383, 246476, 251164, 292937, 300982, 306554, 306414, 297389, 282769, 282116, 298524, 239695, 158825, 103065, 106356, 109301, 134855, 242530, 258080, 261709, 262111, 271195, 198071, 99747, 76890, 58261, 58823, 71623, 163612, 200270, 267933, 274113, 260520, 249673, 249453, 248877, 244874, 244978, 264570, 73272, 61608, 58408, 114523, 275449, 277899, 283992, 279083, 278243, 274543, 273306, 276592, 270319, 143826, 215086, 258758, 242265, 177155, 165650, 143015, 153406, 198185, 193953, 197491, 204146, 212859, 198825, 175987, 139218, 143088, 141075, 120896, 117609, 117751, 129078, 76318, 57988, 57216, 61053, 66559, 71462, 78626, 84794, 95166, 113032, 121950, 125111, 127110, 142585, 225772, 185652, 186003, 188552, 190786, 196219, 197549, 200507, 113290, 106315, 110408, 126583, 220171, 278349, 272691, 291723, 292910, 277131, 297255, 305613, 309618, 219895, 166854, 149351, 117782, 167699, 216631, 224936, 265738, 233600, 146487, 92585, 96007, 95754, 155131, 157438, 166017, 189276, 211015, 188358, 151907, 172372, 200186, 113162, 65731, 44365, 41340, 52623, 66576, 218783, 274302, 257098, 243690, 241622, 240593, 238362, 235312, 187515, 82840, 61992, 49638, 44767, 44696, 251573, 235608, 228438, 223489, 218012, 217366, 217463, 213134, 212954, 212363, 177022, 139814, 132675, 139680, 173418, 172083, 167725, 166849, 301560, 117323, 245205, 59883, 193566, 308470, 280500, 172718, 117947, 292824, 210470, 288860, 140866, 296409, 202851, 298922, 301236, 266525, 58198, 275632, 99815, 285526, 108613, 222990, 156218, 122558, 79022, 157541, 242077, 273231, 323914, 258106, 162840, 203598, 78676, 237249, 117343, 211969, 184498], "pairs_with": [4848344, 4836817, 4860723, 4924987, 5018837, 4825099, 3799810, 2854379, 3940788, 5293754, 5565048, 5734007, 5703660, 5766233, 6014685, 6673398, 5543746, 5553638, 3953355, 2760707, 1995055, 2108262, 2726389, 3460368, 3992324, 3956103, 3735699, 4018973, 4233143, 4124552, 4084788, 3068674, 2657469, 2440279, 2764371, 3854531, 3777746, 3777065, 3656103, 3300908, 3440503, 4008848, 2534524, 1997278, 2340255, 3654415, 3723253, 2542408, 2286974, 1629651, 2132292, 2582253, 2841681, 2366529, 2356738, 2513107, 2495173, 2796115, 2610955, 2487845, 2567863, 3031009, 2850904, 3290676, 3347889, 2391431, 2062484, 1939293, 1975765, 2111007, 2673836, 3093336, 3114191, 2785782, 2785458, 2679649, 2610108, 3198613, 3077778, 2669108, 2619941, 2196131, 1850579, 1825847, 2584905, 2985538, 3077208, 2996338, 2672801, 2679691, 2710270, 2755094, 2744717, 2777145, 2904880, 2588307, 2489958, 2407687, 2390793, 2368792, 2375499, 2400902, 2498026, 2516060, 2770969, 2765346, 2760715, 2758650, 2717822, 2596535, 2647464, 2947122, 2673069, 2286153, 2078689, 2194231, 2256480, 2512843, 3232059, 3333369, 3611794, 3737314, 3994931, 3552337, 2840046, 2556339, 2150349, 2149515, 2379845, 3464448, 3807136, 4298960, 4423349, 4177883, 3976658, 4043357, 4189486, 4333805, 4585262, 5018454, 2414982, 2077551, 1966099, 3013190, 5112169, 5191532, 5342837, 5309530, 5493319, 5575035, 5586886, 5578287, 5338519, 3369281, 4733873, 5978566, 5898539, 5352375, 5259338, 4873884, 5614118, 5791923, 5437466, 5816771, 5763745, 5934651, 6008434, 5667185, 4562876, 5281893, 5361912, 4669598, 4541722, 4155279, 4018681, 2834703, 2080019, 2011474, 2066962, 2246703, 2384645, 2646092, 2694111, 2789776, 3162872, 3292656, 3409485, 3377599, 3564639, 4510554, 3763540, 3770056, 3737348, 3610356, 3524788, 3522367, 4183440, 3236819, 3138506, 3091495, 3061331, 3514023, 3734664, 3333669, 3544789, 3574603, 3435931, 3552726, 3543246, 3545464, 3115895, 2624061, 2598593, 2356149, 2775589, 3134787, 3201715, 3722109, 3429752, 2735176, 2161348, 2581686, 2736263, 2990352, 2653804, 2689088, 3085922, 3417004, 2974346, 2494559, 2810895, 3271141, 2641758, 1943140, 1356118, 1220922, 1452582, 1808975, 3086579, 3440051, 3319294, 3196885, 3278555, 3360859, 3415455, 4031585, 3828949, 3052605, 2504167, 2058045, 1940582, 1958361, 5745978, 5678536, 5609396, 5643230, 5785707, 5814462, 5800144, 5935049, 5966055, 6468858, 6288324, 6015745, 5756281, 6097468, 5359271, 5355729, 5311293, 5297832, 4839054, 2792984, 6168468, 2040266, 4173330, 3983424, 3914757, 2142931, 2572736, 2814929, 2478742, 3120788, 2167718, 2751969, 2387677, 2786584, 3006504, 3366399, 2131126, 4402477, 3009893, 5314392, 2913391, 7064088, 4948003, 3846715, 2644894, 3707574, 4403625, 3378365, 3817118, 3633659, 2788471, 3276172, 2074280, 3484506, 3827965, 5670573, 5779116], "pairs_without": [7822099, 7811232, 7856212, 8015001, 8242746, 8181947, 6868163, 5464440, 7106801, 8815906, 9072519, 9166607, 8923644, 8992482, 9341200, 10587547, 9343773, 9488784, 7248500, 5385773, 4159703, 4327805, 5526352, 7488786, 8903805, 8973027, 8880142, 9503400, 10276984, 10127297, 9960334, 7131393, 6021418, 5493116, 6536128, 9382851, 9164004, 9208131, 8648131, 7411629, 7708686, 9664322, 5919895, 4197665, 5301858, 9669186, 10031577, 7797560, 6992756, 3626436, 5262535, 6285014, 7134971, 5673955, 5600078, 6052122, 7678498, 8684214, 8066646, 7655543, 7679368, 8697292, 8226708, 9245425, 9596399, 6606412, 5490107, 5229374, 5430457, 5900408, 7941040, 8911793, 8964126, 7870222, 7705806, 7314374, 7082462, 8434194, 8291314, 7408511, 7253261, 6197589, 5031327, 4618261, 6429284, 7466883, 7598910, 7402982, 6687189, 6748918, 6807658, 6977636, 7050177, 7150677, 7301164, 6683516, 6424785, 6180969, 6184827, 6085107, 6090578, 6118707, 6393765, 6449182, 6952855, 6974563, 6913375, 6915167, 6747323, 6449149, 6492226, 7089150, 6505061, 5274274, 4532074, 4682210, 4770241, 5298694, 7322523, 7328208, 7904468, 8111851, 8671007, 7690849, 5665207, 4965392, 4159514, 4122494, 4410854, 6636279, 7476632, 8341011, 8479940, 7694869, 7299622, 7380951, 7544323, 7770635, 8193854, 8901235, 4313951, 3792660, 3871863, 5668926, 8777050, 8823628, 8809704, 8601826, 8895576, 9001189, 9052249, 9343124, 9145561, 6465939, 8397454, 9638393, 9414626, 8654063, 8467701, 8097096, 9599980, 8827145, 8175982, 8854786, 9064178, 9280700, 9474173, 9014663, 7678741, 9205943, 8724837, 8007421, 7891644, 7636301, 7935077, 5752644, 4289750, 4125109, 4204861, 4509402, 4765646, 5144213, 5539070, 6125321, 7033389, 7394418, 7677211, 7660363, 8105605, 11029858, 9736878, 10012242, 10245426, 9950433, 10058245, 10204860, 10855914, 7465064, 7024406, 7006749, 7223528, 9829942, 10925995, 10402769, 11468911, 11343682, 10332020, 10369431, 10226809, 10172489, 8753399, 7112191, 7196899, 6955122, 8180406, 8987089, 9104319, 10481948, 9958017, 7379311, 5443679, 5869566, 5996684, 7239183, 5824622, 6034793, 7318040, 8525660, 8039828, 7186435, 7756354, 8709223, 6341933, 4260022, 3250769, 3040299, 3391662, 3947795, 7666264, 8218476, 7967305, 7735019, 7852524, 7926464, 7947698, 8681988, 8096531, 5817721, 4711180, 3991815, 3776389, 3733842, 9696111, 9400152, 9215694, 9153541, 9072156, 8985110, 8900682, 9191141, 9284226, 10118778, 10374969, 9372464, 8936233, 9603455, 7942333, 7909486, 7737540, 7711852, 7796072, 5309062, 9645730, 4215164, 9980405, 9925023, 9518572, 6062546, 6824412, 8086942, 7187512, 8252066, 5229946, 6928292, 6146587, 6985829, 7193707, 7508593, 4142700, 8214841, 5340116, 8719138, 5778511, 11204636, 7996706, 7813483, 5126551, 8559746, 12000974, 10445637, 10696782, 10166703, 6140561, 8653772, 4449380, 7991317, 6631691, 8761725, 8722071]}

==> figsrc/data/cone_cull_split/Train.json <==
{"scene": "Train", "splats": 1758874, "cone_splats": 1182805, "n_train": 263, "visible_with": [902109, 916659, 826732, 614830, 583339, 534232, 639815, 448072, 533053, 550472, 618717, 688935, 693873, 646401, 622769, 612153, 587341, 570386, 497619, 479933, 428587, 443010, 520845, 623260, 621848, 604326, 577082, 554030, 548106, 562514, 608925, 642985, 669817, 684965, 747987, 894848, 902477, 891995, 831926, 781494, 712992, 691734, 865953, 863702, 871733, 781825, 876578, 911206, 915266, 923343, 924677, 927609, 920582, 915628, 911862, 894628, 860323, 814253, 600881, 410685, 346800, 441300, 740037, 772608, 735607, 723621, 680605, 636993, 589638, 596366, 610562, 605404, 572553, 573529, 649589, 582483, 492144, 273899, 416402, 522253, 634218, 575425, 405176, 305204, 300583, 304633, 332056, 392893, 399255, 530301, 525514, 609132, 644387, 656861, 710536, 750207, 759175, 756501, 737322, 746709, 755548, 758034, 756132, 721719, 707403, 659375, 626827, 600575, 595793, 623208, 568677, 431110, 448986, 500093, 536728, 576842, 604841, 586383, 537519, 543658, 505960, 435206, 426106, 410849, 413234, 582612, 647275, 652342, 653095, 647150, 644605, 626445, 628876, 718014, 738538, 757717, 760692, 778278, 804439, 822444, 851553, 872817, 874240, 876451, 882222, 889345, 886227, 537067, 394975, 374519, 407541, 477145, 329422, 334616, 469329, 447063, 347594, 310044, 295309, 320093, 365905, 348655, 372068, 429643, 455203, 472210, 518386, 542170, 535140, 533909, 604447, 599729, 518038, 780170, 760902, 680424, 678719, 640905, 610540, 602976, 638136, 652344, 661774, 619770, 599991, 563053, 585188, 592874, 628733, 642471, 641501, 632811, 634386, 624784, 610144, 642414, 417318, 374844, 479262, 597313, 505694, 397286, 449652, 399942, 376224, 351079, 323544, 286858, 272324, 248456, 270446, 314757, 369058, 368595, 413892, 414203, 421409, 435517, 443327, 452389, 474342, 496745, 505855, 514292, 497776, 505290, 526503, 554620, 574481, 559142, 517746, 262096, 249108, 201810, 459827, 544114, 605536, 669341, 715573, 735381, 746817, 758186, 769359, 697834, 589331, 682253, 770066, 834493, 814503, 792222, 809700, 648678, 797394, 913564, 891108, 896211, 916643, 922012, 935418, 903281, 881207, 898290, 923867, 894654, 587360, 597994, 410361, 539598, 844981, 772445, 922694, 880276, 771660, 613845, 306634, 318941, 533098, 749860, 689955, 443486, 542634, 635901, 689839, 827885, 875704, 429175, 361217, 518970, 706729, 661328, 630869, 592146, 418298, 242512, 422879, 502376, 411356, 683106, 599923, 671120, 935265], "visible_without": [1486202, 1497717, 1368529, 930669, 859003, 762397, 982145, 610774, 740508, 768403, 895146, 1087395, 1192181, 1128034, 1081785, 1061159, 1009290, 977983, 861746, 832520, 746878, 754973, 866805, 1018812, 961704, 976454, 935893, 909938, 917051, 941970, 1019035, 1074902, 1121048, 1147415, 1236434, 1506796, 1519555, 1509218, 1342478, 1207503, 1095933, 1068202, 1491972, 1489861, 1479358, 1319154, 1461873, 1552022, 1559281, 1584467, 1593554, 1600475, 1594885, 1587581, 1580001, 1557084, 1512981, 1463330, 1015128, 677733, 575471, 737405, 1373657, 1397452, 1329867, 1308721, 1244325, 1180600, 1113827, 1123362, 1145411, 1151047, 1109250, 1113825, 1236939, 1072714, 875495, 486921, 790332, 1022086, 1265321, 1153145, 855843, 675934, 679056, 689832, 745899, 839757, 851047, 1095740, 1086967, 1229782, 1286863, 1304338, 1390553, 1467436, 1484573, 1482578, 1479588, 1496190, 1507814, 1515331, 1516307, 1487692, 1473311, 1417245, 1369692, 1321765, 1356739, 1345477, 1151439, 849924, 895310, 1025922, 1108912, 1228387, 1403224, 1387853, 1267462, 1307154, 1194888, 1041315, 1022756, 993751, 1002005, 1421912, 1525346, 1516804, 1514481, 1488815, 1465519, 1377396, 1371628, 1512776, 1527661, 1532299, 1529776, 1533615, 1536703, 1538781, 1557459, 1553854, 1534684, 1532397, 1526909, 1509813, 1491035, 799735, 534260, 506533, 559240, 696532, 512055, 537120, 866953, 780026, 557492, 475517, 442429, 538236, 670403, 645353, 695514, 793701, 834510, 863371, 944238, 978188, 898724, 889812, 996715, 1120626, 986780, 1384822, 1367398, 1226626, 1225980, 1163085, 1119070, 1130124, 1194300, 1218293, 1251987, 1193275, 1168760, 1127491, 1163418, 1176870, 1246876, 1282389, 1284615, 1278863, 1273954, 1254651, 1225815, 1314517, 856878, 732796, 1004863, 1289307, 1140607, 891325, 1028848, 947008, 893216, 835136, 763619, 685813, 653977, 607006, 675392, 778638, 841421, 837940, 939039, 940924, 954051, 972352, 973704, 993088, 1045443, 1097269, 1117607, 1130935, 1075051, 1094357, 1140866, 1221941, 1284243, 1251451, 1176579, 668904, 636630, 501687, 1067605, 1227213, 1308508, 1414710, 1430033, 1423952, 1432481, 1432488, 1420179, 1285364, 1088445, 1210407, 1326845, 1402292, 1337812, 1285642, 1317482, 946676, 1290961, 1485463, 1458299, 1467338, 1502391, 1513040, 1524509, 1485846, 1462447, 1484968, 1513899, 1478530, 854798, 1060885, 710404, 899146, 1423892, 1214035, 1577946, 1539040, 1392785, 1149487, 538527, 706928, 1090857, 1477179, 1454325, 880394, 1290306, 1515725, 1486115, 1541086, 1464579, 803935, 660904, 859781, 1295341, 1235569, 1255353, 1232649, 962884, 602506, 955895, 1096238, 987635, 1406572, 1098497, 997252, 1524752], "cone_visible_with": [502469, 512227, 480083, 366385, 346953, 315376, 382989, 257871, 310236, 320856, 365832, 409386, 388959, 347289, 327560, 319143, 306597, 294660, 245193, 233726, 204951, 220937, 272717, 341685, 356706, 334640, 317695, 302179, 296136, 303734, 330669, 351867, 367043, 373860, 404350, 491318, 491111, 481919, 452781, 426282, 387175, 374656, 469322, 469349, 479721, 421950, 483061, 486076, 485671, 479592, 475232, 474048, 472016, 470719, 471096, 466608, 455772, 425315, 290231, 172981, 146994, 205063, 393188, 416294, 394455, 390533, 365626, 340369, 312233, 315483, 329759, 327171, 304351, 303751, 348636, 293735, 237439, 131747, 188319, 246180, 318738, 292588, 206053, 159094, 146797, 148212, 165420, 181163, 184201, 274427, 265576, 316056, 334515, 340868, 357290, 368171, 367610, 364977, 350120, 354601, 352576, 353583, 351661, 327940, 317855, 289854, 271886, 257666, 249139, 258223, 229573, 165170, 172735, 193009, 209237, 220840, 218490, 208852, 182053, 180055, 162407, 131803, 127440, 120231, 121488, 194406, 227697, 238523, 240288, 245152, 248745, 248625, 251661, 303356, 315523, 331333, 335911, 351150, 375721, 392902, 410528, 433722, 447003, 450677, 459944, 477425, 483932, 305425, 208217, 197249, 222294, 273143, 193081, 196623, 246958, 240473, 180488, 157714, 145089, 149069, 168136, 162167, 172789, 206209, 220397, 229228, 254968, 271849, 273837, 272342, 324376, 330819, 307595, 427274, 403759, 343770, 342380, 329168, 314530, 313784, 338355, 349616, 357319, 328338, 313579, 291793, 302553, 307806, 331542, 335372, 332108, 321428, 320040, 312408, 300704, 307847, 189916, 169422, 224024, 278994, 238711, 175495, 183063, 152827, 136469, 123772, 111529, 99115, 93784, 81307, 70059, 107766, 130801, 131333, 151429, 157036, 162943, 177262, 182508, 186486, 193307, 198992, 202038, 207122, 207006, 210773, 218878, 227546, 235877, 227288, 204937, 79901, 74687, 61596, 196952, 238098, 271244, 298055, 328792, 345619, 354524, 368150, 395124, 359219, 312714, 371805, 424035, 479169, 474680, 463869, 472367, 382571, 468869, 517348, 505981, 506392, 509499, 508762, 514865, 507767, 501047, 505237, 511762, 497475, 350759, 319692, 196536, 290951, 471868, 422204, 482806, 462520, 416800, 329334, 145406, 164655, 266489, 360627, 306540, 170145, 183387, 219278, 287789, 397192, 486249, 237126, 168816, 260816, 355074, 355794, 333904, 282039, 164942, 72882, 166457, 207250, 151516, 308319, 320721, 396447, 514594], "cone_visible_without": [1086562, 1093285, 1021880, 682224, 622617, 543541, 725319, 420573, 517691, 538787, 642261, 807846, 887267, 828922, 786576, 768149, 728546, 702257, 609320, 586313, 523242, 532900, 618677, 737237, 696562, 706768, 676506, 658087, 665081, 683190, 740779, 783784, 818274, 836310, 892797, 1103266, 1108189, 1099142, 963333, 852291, 770116, 751124, 1095341, 1095508, 1087346, 959279, 1068356, 1126892, 1129686, 1140716, 1144109, 1146914, 1146319, 1142672, 1139235, 1129064, 1108430, 1074392, 704478, 440029, 375665, 501168, 1026808, 1041138, 988715, 975633, 929346, 883976, 836422, 842479, 864608, 872814, 841048, 844047, 935986, 783966, 620790, 344769, 562249, 746013, 949841, 870308, 656720, 529824, 525270, 533411, 579263, 628027, 635993, 839866, 827029, 936706, 976991, 988345, 1037307, 1085400, 1093008, 1091054, 1092386, 1104082, 1104842, 1110880, 1111836, 1093913, 1083763, 1047724, 1014751, 978856, 1010085, 980492, 812335, 583984, 619059, 718838, 781421, 872385, 1016873, 1010322, 911996, 943551, 851335, 737912, 724090, 703133, 710259, 1033706, 1105768, 1102985, 1101674, 1086817, 1069659, 999576, 994413, 1098118, 1104646, 1105915, 1104995, 1106487, 1107985, 1109239, 1116434, 1114759, 1107447, 1106623, 1104631, 1097893, 1088740, 568093, 347502, 329263, 373993, 492530, 375714, 399127, 644582, 573436, 390386, 323187, 292209, 367212, 472634, 458865, 496235, 570267, 599704, 620389, 680820, 707867, 637421, 628245, 716644, 851716, 776337, 1031926, 1010255, 889972, 889641, 851348, 823060, 840932, 894519, 915565, 947532, 901843, 882348, 856231, 880783, 891802, 949685, 975290, 975222, 967480, 959608, 942275, 916375, 979950, 629476, 527374, 749625, 970988, 873624, 669534, 762259, 699893, 653461, 607829, 551604, 498070, 475437, 439857, 475005, 571647, 603164, 600678, 676576, 683757, 695585, 714097, 712885, 727185, 764408, 799516, 813790, 823765, 784281, 799840, 833241, 894867, 945639, 919597, 863770, 486709, 462209, 361473, 804730, 921197, 974216, 1043424, 1043252, 1034190, 1040188, 1042452, 1045944, 946749, 811828, 899959, 980814, 1046968, 997989, 957289, 980149, 680569, 962436, 1089247, 1073172, 1077519, 1095247, 1099790, 1103956, 1090332, 1082287, 1091915, 1101794, 1081351, 618197, 782583, 496579, 650499, 1050779, 863794, 1138058, 1121284, 1037925, 864976, 377299, 552642, 824248, 1087946, 1070910, 607053, 931059, 1099102, 1084065, 1110393, 1075124, 611886, 468503, 601627, 943686, 930035, 958388, 922542, 709528, 432876, 699473, 801112, 727795, 1031785, 819295, 722579, 1104081], "base_visible": [399640, 404432, 346649, 248445, 236386, 218856, 256826, 190201, 222817, 229616, 252885, 279549, 304914, 299112, 295209, 293010, 280744, 275726, 252426, 246207, 223636, 222073, 248128, 281575, 265142, 269686, 259387, 251851, 251970, 258780, 278256, 291118, 302774, 311105, 343637, 403530, 411366, 410076, 379145, 355212, 325817, 317078, 396631, 394353, 392012, 359875, 393517, 425130, 429595, 443751, 449445, 453561, 448566, 444909, 440766, 428020, 404551, 388938, 310650, 237704, 199806, 236237, 346849, 356314, 341152, 333088, 314979, 296624, 277405, 280883, 280803, 278233, 268202, 269778, 300953, 288748, 254705, 142152, 228083, 276073, 315480, 282837, 199123, 146110, 153786, 156421, 166636, 211730, 215054, 255874, 259938, 293076, 309872, 315993, 353246, 382036, 391565, 391524, 387202, 392108, 402972, 404451, 404471, 393779, 389548, 369521, 354941, 342909, 346654, 364985, 339104, 265940, 276251, 307084, 327491, 356002, 386351, 377531, 355466, 363603, 343553, 303403, 298666, 290618, 291746, 388206, 419578, 413819, 412807, 401998, 395860, 377820, 377215, 414658, 423015, 426384, 424781, 427128, 428718, 429542, 441025, 439095, 427237, 425774, 422278, 411920, 402295, 231642, 186758, 177270, 185247, 204002, 136341, 137993, 222371, 206590, 167106, 152330, 150220, 171024, 197769, 186488, 199279, 223434, 234806, 242982, 263418, 270321, 261303, 261567, 280071, 268910, 210443, 352896, 357143, 336654, 336339, 311737, 296010, 289192, 299781, 302728, 304455, 291432, 286412, 271260, 282635, 285068, 297191, 307099, 309393, 311383, 314346, 312376, 309440, 334567, 227402, 205422, 255238, 318319, 266983, 221791, 266589, 247115, 239755, 227307, 212015, 187743, 178540, 167149, 200387, 206991, 238257, 237262, 262463, 257167, 258466, 258255, 260819, 265903, 281035, 297753, 303817, 307170, 290770, 294517, 307625, 327074, 338604, 331854, 312809, 182195, 174421, 140214, 262875, 306016, 334292, 371286, 386781, 389762, 392293, 390036, 374235, 338615, 276617, 310448, 346031, 355324, 339823, 328353, 337333, 266107, 328525, 396216, 385127, 389819, 407144, 413250, 420553, 395514, 380160, 393053, 412105, 397179, 236601, 278302, 213825, 248647, 373113, 350241, 439888, 417756, 354860, 284511, 161228, 154286, 266609, 389233, 383415, 273341, 359247, 416623, 402050, 430693, 389455, 192049, 192401, 258154, 351655, 305534, 296965, 310107, 253356, 169630, 256422, 295126, 259840, 374787, 279202, 274673, 420671], "pairs_with": [4116482, 4336015, 4262885, 3720866, 3610854, 3428160, 3789919, 3104441, 3535525, 3636770, 4042719, 4424181, 4257638, 3927530, 3904154, 3816800, 3645212, 3418699, 2977238, 2873966, 2603781, 2887079, 3335734, 3905726, 3991541, 3653470, 3487930, 3367994, 3252900, 3223356, 3322472, 3479207, 3587071, 3565778, 3646617, 3777161, 3743328, 3754553, 3637514, 3511279, 3331658, 3440963, 4110150, 4124967, 4167519, 3740042, 3986734, 3930977, 3877951, 3685662, 3612753, 3508591, 3466924, 3539136, 3678981, 3926229, 4217496, 4390776, 3811743, 3147508, 3102650, 3719795, 4537059, 4454578, 4514858, 4507758, 4358146, 4184477, 3845411, 3901725, 4269596, 4333933, 4041992, 3902743, 4350584, 3868684, 3468694, 2508329, 2923727, 3482347, 4277606, 4029614, 3030382, 2757773, 2690786, 2698536, 2830481, 2934493, 2962422, 3927990, 3945727, 4425709, 4386385, 4330886, 4287909, 4135043, 3861524, 3802124, 3453875, 3495166, 3501292, 3511954, 3529867, 3534260, 3517925, 3591228, 3642454, 3642505, 3531892, 3410548, 3061906, 2427669, 2471024, 2704824, 2879324, 3084310, 3094577, 2998780, 2765926, 2712409, 2538473, 2261440, 2178287, 2070890, 2068379, 2558255, 2767909, 2849607, 2863902, 2869480, 2900240, 2899851, 2946834, 3104987, 3045980, 3045259, 3013446, 2943849, 2890266, 2897021, 2904267, 3047180, 3210733, 3272304, 3434098, 3750167, 4041242, 3854280, 3186162, 3091340, 3366303, 4089639, 3428178, 3366409, 3836843, 4093871, 3416956, 3013601, 2857353, 2949188, 3247891, 3025068, 3237696, 3295638, 3352652, 3430691, 3731695, 3866186, 4018080, 4199881, 4206784, 3657990, 3235407, 4445651, 4447767, 4010304, 4032336, 3820026, 3721389, 3745517, 4183823, 4345514, 4404256, 4208026, 4026372, 3741688, 3784156, 3854720, 4164405, 4219519, 4229725, 4315456, 4292146, 4194472, 4077992, 4213124, 2904350, 2736273, 3338504, 4211855, 3863299, 3124036, 3474411, 3177587, 2991057, 2860726, 2706616, 2544612, 2436185, 2334510, 2506339, 2523821, 2560440, 2538582, 2907607, 2985655, 3059922, 3183658, 3111973, 3089681, 3161508, 3216882, 3217562, 3113923, 3027120, 3072105, 3238210, 3360226, 3254104, 3112846, 3022473, 2327628, 2250517, 2025029, 3004857, 3195913, 3327540, 3457545, 3443486, 3452420, 3457072, 3558097, 3849401, 3882329, 3649978, 4061237, 4414395, 4691372, 4533690, 4342322, 4296644, 3768030, 4234674, 4502402, 4386349, 4319286, 4127059, 3939693, 4001727, 3922815, 3916029, 3981686, 4020046, 4053071, 3605016, 3855701, 2652427, 3209872, 3790170, 3824084, 3736498, 4052433, 4429476, 4200456, 2701458, 2818556, 3958363, 3616537, 3533321, 2453634, 2779623, 2719103, 3144436, 2893845, 4526215, 3654114, 3184638, 3924559, 4184594, 4434595, 4203626, 3917879, 3333467, 2364245, 3089614, 3045531, 2812367, 3373209, 3720418, 3856587, 4003391], "pairs_without": [7171056, 7505600, 7489585, 6406352, 6156351, 5797845, 6546505, 5142820, 5871577, 6042759, 6779508, 7608344, 7539876, 7002914, 6936309, 6798146, 6392905, 6049168, 5255998, 5069764, 4550027, 4971665, 5694383, 6717291, 6954865, 6560514, 6242461, 6059831, 5856909, 5801274, 5949780, 6229015, 6450126, 6403681, 6492699, 6914434, 6870661, 6945479, 6566535, 6187774, 5877410, 6096009, 7764935, 7770823, 7725357, 6699460, 7173768, 7224832, 7130966, 6901988, 6821212, 6644000, 6611057, 6743846, 6999028, 7524050, 8193700, 8726268, 7387817, 6011941, 5919845, 7374568, 9290734, 8859587, 8827975, 8788544, 8453303, 8160212, 7742303, 7807608, 8303147, 8937374, 8592423, 8373055, 9161472, 7710370, 6995665, 5400334, 6454255, 7665170, 9709553, 9136011, 7102878, 6589275, 6467309, 6459074, 6766425, 6806475, 6843419, 8976653, 8862664, 9473055, 9366157, 9214575, 8793397, 8582948, 7973671, 7844269, 7228529, 7314629, 7327150, 7298210, 7321772, 7424018, 7423723, 7735430, 7894318, 7950579, 7918325, 7371412, 6461258, 5043964, 5145001, 5722671, 6113608, 6610989, 7108669, 7011309, 6496650, 6500982, 6148302, 5528163, 5356480, 5151742, 5154119, 6371242, 6627921, 6767755, 6799317, 6744433, 6711113, 6374420, 6461968, 6734795, 6463635, 6264765, 6188602, 5962432, 5750299, 5699369, 5595935, 5753560, 5998417, 6095283, 6335272, 6791736, 7198382, 6441470, 5031821, 4869367, 5349372, 6847229, 6133921, 6117655, 7107318, 7453605, 6040044, 5296912, 5054382, 5558871, 6357647, 5865317, 6292550, 6346396, 6403782, 6528939, 7097579, 7504813, 7821404, 8035397, 8040150, 7420261, 6696548, 8574288, 8603770, 7584994, 7633320, 7210049, 7148697, 7446642, 8237887, 8539163, 9235552, 8965996, 8748380, 8550665, 8558516, 8695340, 9452771, 9575108, 9635157, 9771727, 9288665, 9078247, 8609276, 8804033, 5856838, 5423129, 6934206, 9025028, 8599727, 7035817, 7913208, 7594847, 7220237, 6903792, 6434226, 6010812, 5741054, 5558447, 6275839, 6348817, 5945128, 5887978, 6795574, 6918109, 7001642, 7115564, 6859566, 6843743, 7037920, 7133397, 7116812, 6854022, 6628783, 6785549, 7192154, 7767034, 7662990, 7303791, 7135396, 6417819, 6227892, 5748599, 7505128, 7688412, 7638010, 7774921, 7276237, 7020482, 6972098, 7122319, 7547605, 7542704, 7094239, 7310268, 7768939, 8174161, 7856960, 7529064, 7496938, 6380281, 7375487, 7736706, 7534967, 7436136, 7201306, 6906639, 6999531, 6922788, 6957629, 7067949, 7082030, 7086383, 6117003, 6964340, 4580334, 5772509, 6956539, 6890186, 6958665, 7836208, 8771515, 8166192, 5712316, 6751714, 8502948, 7449306, 7539302, 5095643, 6568913, 6604463, 6995235, 5657088, 7927309, 6820868, 6123323, 7434562, 8146116, 8826090, 9535230, 8197796, 7694765, 5674965, 7006936, 6711427, 6896374, 7377075, 7099934, 6584035, 6997382]}

==> figsrc/data/cone_cull_split/Truck.json <==
{"scene": "Truck", "splats": 2122837, "cone_splats": 908226, "n_train": 273, "visible_with": [765927, 791554, 791923, 788912, 791543, 791583, 776597, 773779, 770227, 766754, 752250, 733295, 716964, 714969, 728460, 746019, 768154, 804996, 797188, 784736, 762046, 705783, 564816, 551499, 552380, 558750, 562749, 568023, 562867, 586471, 610229, 650783, 658638, 713006, 761266, 835323, 857889, 870161, 877991, 868223, 869352, 802151, 771186, 752596, 747126, 766446, 779187, 759988, 749424, 673067, 697217, 757801, 799655, 837945, 852199, 859872, 917290, 904980, 898073, 886256, 880001, 856499, 821936, 779704, 777123, 787003, 835676, 844051, 851632, 824638, 779031, 748333, 733744, 720033, 702121, 671597, 635125, 539500, 540862, 538922, 531628, 528664, 518243, 515528, 507038, 528680, 543035, 566372, 562031, 522433, 525437, 555433, 558495, 560016, 589121, 612407, 629090, 618957, 618416, 591343, 574276, 557994, 553899, 531845, 568030, 638677, 653715, 648113, 642942, 637857, 654860, 657964, 657183, 651672, 644528, 644842, 642276, 641911, 647247, 623017, 624639, 625153, 630755, 629034, 635796, 663055, 674278, 676457, 673912, 675874, 674450, 669394, 668731, 652794, 648042, 634895, 646262, 676345, 693239, 713076, 730960, 706987, 700563, 709331, 703889, 695271, 691862, 640470, 625588, 619864, 606207, 636874, 676126, 679802, 674343, 685391, 675691, 698175, 668989, 624831, 609239, 620690, 674627, 677295, 659428, 610698, 596812, 600955, 589008, 596644, 598106, 594296, 583212, 575397, 557693, 521212, 526784, 595002, 594408, 567195, 555479, 539513, 498110, 518608, 531643, 546715, 550069, 541979, 535443, 538655, 543548, 546520, 546196, 545852, 534032, 531787, 510209, 507642, 516071, 521893, 518429, 511563, 513961, 517317, 510913, 498758, 490012, 484442, 483802, 488977, 532924, 575297, 621736, 632198, 640518, 641201, 670203, 702287, 734804, 715567, 657158, 509639, 500044, 485010, 528270, 630332, 668530, 671962, 751617, 765963, 780169, 763782, 788379, 757405, 715023, 667341, 595612, 493632, 489179, 599741, 809162, 938339, 951555, 955686, 935464, 900489, 881055, 879490, 870258, 848193, 843960, 788347, 713560, 574440, 546407, 485545, 443923, 419771, 474364, 672885, 658344, 637600, 609753, 595128, 590143, 585342, 607677, 619540, 624309, 634473, 636292, 648841, 650695, 762750, 770538, 702491, 750704, 552216, 809462, 787158, 657018, 862053, 802111, 800940, 598597, 503218, 550344, 611527, 629762, 662848, 633128, 665481, 658015, 726679, 660344, 675554, 579693, 569895, 546386, 505793, 536406, 530584, 515088, 505418, 677594, 514726, 773621, 495640, 922081, 725098, 541675, 591946, 658247], "visible_without": [1174333, 1197250, 1197757, 1194139, 1196314, 1193721, 1176039, 1159415, 1148310, 1141790, 1113891, 1078025, 1032846, 1025917, 1023966, 1040447, 1062619, 1098184, 1044496, 978736, 918386, 851874, 654346, 626609, 625262, 633632, 638436, 646405, 646876, 681389, 716371, 783624, 796746, 873293, 933579, 1030231, 1057244, 1073866, 1103537, 1101847, 1115424, 1084733, 1052599, 1034479, 1032727, 1062231, 1085609, 1046522, 991044, 825496, 841886, 911975, 980713, 1052505, 1086230, 1105775, 1239943, 1235627, 1238294, 1236324, 1231878, 1214168, 1185066, 1158096, 1158047, 1169566, 1218254, 1232985, 1246781, 1227338, 1188238, 1158008, 1144652, 1133037, 1119320, 1093014, 1061388, 941073, 944752, 941390, 932811, 926964, 916034, 912180, 895386, 937459, 957981, 974150, 954423, 868642, 864692, 916010, 914919, 898797, 939887, 985143, 1016853, 1010674, 1031474, 994408, 973169, 946166, 942528, 921700, 970469, 1094815, 1107139, 1102366, 1097588, 1095933, 1132808, 1144732, 1160219, 1159598, 1155290, 1159001, 1160857, 1162356, 1168101, 1141960, 1144215, 1145849, 1150627, 1146169, 1152017, 1174852, 1179021, 1177022, 1173204, 1171750, 1168913, 1156380, 1154237, 1125253, 1113267, 1092983, 1098053, 1116354, 1124532, 1135153, 1145666, 1115094, 1101921, 1103050, 1094743, 1073322, 1067803, 966826, 927526, 915628, 891272, 922649, 961995, 951896, 863646, 817864, 794485, 802976, 767824, 725933, 722666, 756538, 844149, 859302, 885120, 884455, 888057, 920499, 940293, 958136, 963572, 967563, 959661, 953410, 939543, 900431, 909443, 1000889, 994350, 953390, 919454, 890732, 850784, 906818, 930808, 958998, 979403, 967985, 961612, 984206, 1003606, 1019987, 1042276, 1047944, 1042442, 1048093, 1031422, 1028874, 1029637, 1038356, 1034897, 1022172, 1021775, 1017021, 1003823, 984720, 969727, 957195, 947560, 939989, 970375, 1002605, 1031923, 1027417, 1027412, 1019678, 1038232, 1082121, 1123435, 1108065, 1001772, 607556, 581642, 559083, 659795, 873426, 926603, 924141, 981242, 999383, 1022009, 1009100, 1012410, 985931, 954759, 913473, 841168, 719256, 701008, 840264, 1119225, 1281824, 1298040, 1307976, 1284711, 1270693, 1259051, 1259741, 1258648, 1243854, 1241105, 1190808, 1118230, 943068, 902259, 814233, 758000, 718933, 805286, 1086325, 1074086, 1059811, 1034541, 1023687, 1018224, 1023734, 1064519, 1080120, 1089807, 1102878, 1105741, 1123439, 1126602, 1170896, 1166927, 1000013, 903477, 630923, 1012306, 1068966, 811019, 1125505, 1171030, 1207907, 1025149, 887621, 908917, 1011842, 1071530, 1159599, 1152779, 1175858, 1136617, 1142844, 1018364, 891723, 706641, 908547, 927708, 848617, 975866, 1052603, 1016347, 948102, 1048355, 603027, 1018657, 720955, 1287414, 1128541, 918213, 1035672, 1135097], "cone_visible_with": [307852, 313741, 305724, 303766, 305828, 317820, 321504, 333006, 339343, 338709, 333493, 324397, 301402, 301533, 333647, 360117, 373366, 393145, 397667, 364980, 344407, 332999, 263398, 253086, 250865, 255258, 257819, 259339, 250330, 262008, 270538, 287708, 290867, 320836, 352926, 404354, 421715, 431863, 447718, 454088, 459071, 432595, 413318, 403616, 395537, 401634, 406740, 409674, 399169, 340473, 350053, 390784, 415193, 437163, 442741, 442440, 450694, 439963, 427935, 414855, 410596, 394955, 375646, 346748, 344050, 347506, 359237, 353833, 345627, 328057, 299658, 287677, 286636, 281609, 274173, 263798, 250838, 206355, 205885, 202578, 197114, 191059, 176351, 170354, 156504, 170429, 173184, 161728, 149561, 127938, 131352, 151599, 154079, 158010, 180351, 199167, 210956, 209183, 214939, 203604, 196235, 188811, 187475, 173823, 177665, 188851, 182691, 180951, 178681, 174860, 173974, 172766, 165220, 160523, 156374, 151766, 147833, 145389, 143609, 134827, 136360, 142131, 146666, 154296, 158031, 172253, 180862, 185596, 187095, 192542, 193906, 200703, 202054, 213435, 224133, 230690, 243429, 262738, 274141, 285278, 296465, 304342, 311103, 317795, 316736, 324308, 324589, 298961, 286450, 282523, 276270, 322802, 359873, 365166, 350579, 321607, 314271, 310127, 288029, 265303, 264346, 290144, 325516, 328679, 324654, 299227, 288479, 285776, 268897, 269523, 268516, 263057, 254542, 247548, 235829, 224907, 230350, 243322, 231279, 214686, 199266, 187594, 168442, 175603, 178167, 180727, 170886, 166752, 163185, 160969, 158430, 155459, 148617, 147155, 137995, 133927, 126021, 125174, 132485, 136911, 137746, 143589, 147391, 156267, 162003, 167111, 171984, 178463, 186707, 199975, 219718, 235084, 245673, 250553, 257569, 261517, 279227, 300423, 320245, 321938, 304584, 216647, 210306, 203057, 248554, 320910, 352128, 355288, 396334, 405867, 417270, 411598, 416402, 402058, 379121, 342086, 298303, 241203, 222459, 283071, 381678, 441246, 442489, 435703, 420898, 389931, 370360, 367682, 359716, 343932, 341596, 314105, 287082, 230853, 216931, 187727, 164860, 150149, 176944, 266303, 262755, 253502, 239315, 229834, 227287, 217262, 213284, 212418, 206917, 202907, 201877, 197341, 194602, 307930, 322706, 299899, 342660, 246702, 381627, 423819, 332303, 435377, 363658, 310564, 236888, 156235, 147270, 209328, 187584, 170505, 136514, 173493, 206226, 293242, 311581, 360456, 256406, 264345, 232455, 169716, 161520, 132532, 154291, 210760, 284076, 229437, 415672, 239410, 405445, 289571, 212747, 216661, 193685], "cone_visible_without": [716258, 719437, 711558, 708993, 710599, 719958, 720946, 718642, 717426, 713745, 695134, 669127, 617284, 612481, 629153, 654545, 667831, 686333, 644975, 558980, 500747, 479090, 352928, 328196, 323747, 330140, 333506, 337721, 334339, 356926, 376680, 420549, 428975, 481123, 525239, 599262, 621070, 635568, 673264, 687712, 705143, 715177, 694731, 685499, 681138, 697419, 713162, 696208, 640789, 492902, 494722, 544958, 596251, 651723, 676772, 688343, 773347, 770610, 768156, 764923, 762473, 752624, 738776, 725140, 724974, 730069, 741815, 742767, 740776, 730757, 708865, 697352, 697544, 694613, 691372, 685215, 677101, 607928, 609775, 605046, 598297, 589359, 574142, 567006, 544852, 579208, 588130, 569506, 541953, 474147, 470607, 512176, 510503, 496791, 531117, 571903, 598719, 600900, 627997, 606669, 595128, 576983, 576104, 563678, 580104, 644989, 636115, 635204, 633327, 632936, 651922, 659534, 668256, 668449, 667136, 665925, 666414, 665834, 664463, 653770, 655936, 662827, 666538, 671431, 674252, 684050, 685605, 686161, 686387, 688418, 688369, 687689, 687560, 685894, 689358, 688778, 695220, 702747, 705434, 707355, 711171, 712449, 712461, 711514, 707590, 702359, 700530, 625317, 588388, 578287, 561335, 608577, 645742, 637260, 539882, 454080, 433065, 414928, 386864, 366405, 377773, 425992, 495038, 510686, 550346, 572984, 579724, 605320, 620182, 631015, 633982, 636324, 630991, 625561, 617679, 604126, 613009, 649209, 631221, 600881, 563241, 538813, 521116, 563813, 577332, 593010, 600220, 592758, 589354, 606520, 618488, 628926, 644697, 649247, 646405, 650233, 647234, 646406, 646051, 653374, 654214, 654198, 655205, 655971, 654913, 653073, 651699, 651216, 650465, 650987, 657169, 662392, 655860, 645772, 644463, 639994, 647256, 680257, 708876, 714436, 649198, 314564, 291904, 277130, 380079, 564004, 610201, 607467, 625959, 639287, 659110, 656916, 640433, 630584, 618857, 588218, 543859, 466827, 434288, 523594, 691741, 784731, 788974, 787993, 770145, 760135, 748356, 747933, 748106, 739593, 738741, 716566, 691752, 599481, 572783, 516415, 478937, 449311, 507866, 679743, 678497, 675713, 664103, 658393, 655368, 655654, 670126, 672998, 672415, 671312, 671326, 671939, 670509, 716076, 719095, 597421, 495433, 325409, 584471, 705627, 486304, 698829, 732577, 717531, 663440, 540638, 505843, 609643, 629352, 667256, 656165, 683870, 684828, 709407, 669601, 576625, 383354, 602997, 613777, 512540, 600980, 654551, 655550, 653444, 654837, 317738, 660708, 464725, 770778, 693014, 589285, 660387, 670535], "base_visible": [458075, 477813, 486199, 485146, 485715, 473763, 455093, 440773, 430884, 428045, 418757, 408898, 415562, 413436, 394813, 385902, 394788, 411851, 399521, 419756, 417639, 372784, 301418, 298413, 301515, 303492, 304930, 308684, 312537, 324463, 339691, 363075, 367771, 392170, 408340, 430969, 436174, 438298, 430273, 414135, 410281, 369556, 357868, 348980, 351589, 364812, 372447, 350314, 350255, 332594, 347164, 367017, 384462, 400782, 409458, 417432, 466596, 465017, 470138, 471401, 469405, 461544, 446290, 432956, 433073, 439497, 476439, 490218, 506005, 496581, 479373, 460656, 447108, 438424, 427948, 407799, 384287, 333145, 334977, 336344, 334514, 337605, 341892, 345174, 350534, 358251, 369851, 404644, 412470, 394495, 394085, 403834, 404416, 402006, 408770, 413240, 418134, 409774, 403477, 387739, 378041, 369183, 366424, 358022, 390365, 449826, 471024, 467162, 464261, 462997, 480886, 485198, 491963, 491149, 488154, 493076, 494443, 496522, 503638, 488190, 488279, 483022, 484089, 474738, 477765, 490802, 493416, 490861, 486817, 483332, 480544, 468691, 466677, 439359, 423909, 404205, 402833, 413607, 419098, 427798, 434495, 402645, 389460, 391536, 387153, 370963, 367273, 341509, 339138, 337341, 329937, 314072, 316253, 314636, 323764, 363784, 361420, 388048, 380960, 359528, 344893, 330546, 349111, 348616, 334774, 311471, 308333, 315179, 320111, 327121, 329590, 331239, 328670, 327849, 321864, 296305, 296434, 351680, 363129, 352509, 356213, 351919, 329668, 343005, 353476, 365988, 379183, 375227, 372258, 377686, 385118, 391061, 397579, 398697, 396037, 397860, 384188, 382468, 383586, 384982, 380683, 367974, 366570, 361050, 348910, 331647, 318028, 305979, 297095, 289002, 313206, 340213, 376063, 381645, 382949, 379684, 390976, 401864, 414559, 393629, 352574, 292992, 289738, 281953, 279716, 309422, 316402, 316674, 355283, 360096, 362899, 352184, 371977, 355347, 335902, 325255, 297309, 252429, 266720, 316670, 427484, 497093, 509066, 519983, 514566, 510558, 510695, 511808, 510542, 504261, 502364, 474242, 426478, 343587, 329476, 297818, 279063, 269622, 297420, 406582, 395589, 384098, 370438, 365294, 362856, 368080, 394393, 407122, 417392, 431566, 434415, 451500, 456093, 454820, 447832, 402592, 408044, 305514, 427835, 363339, 324715, 426676, 438453, 490376, 361709, 346983, 403074, 402199, 442178, 492343, 496614, 491988, 451789, 433437, 348763, 315098, 323287, 305550, 313931, 336077, 374886, 398052, 360797, 294658, 393518, 285289, 357949, 256230, 516636, 435527, 328928, 375285, 464562], "pairs_with": [3340978, 3332694, 3248151, 3237807, 3255541, 3339224, 3330696, 3454976, 3583800, 3604515, 3568740, 3534472, 3504472, 3497862, 3624711, 3711562, 3846525, 4073585, 4101019, 4027534, 3831801, 3720089, 3164753, 3071878, 3075705, 3203436, 3234401, 3288755, 3359232, 3541078, 3712974, 4050451, 4126351, 4166009, 4347655, 4509215, 4561986, 4565627, 4469830, 4420686, 4452224, 4137136, 3925301, 3824292, 3733438, 3721642, 3667861, 3593940, 3570860, 3284622, 3416143, 3636678, 3880418, 4106587, 4195792, 4216831, 4382549, 4313198, 4274003, 4144136, 4125124, 4097779, 4063144, 3923113, 3904180, 3733381, 3797935, 3946824, 3954354, 3903913, 3712862, 3616697, 3490817, 3453300, 3410900, 3444012, 3409259, 3108720, 3103053, 3014660, 2919454, 2782185, 2625463, 2564982, 2413551, 2433367, 2446090, 2516278, 2521015, 2412576, 2491835, 2691416, 2727062, 2768838, 3024421, 3168515, 3284155, 3384518, 3609623, 3626811, 3667631, 3501479, 3469796, 3333941, 3204599, 3172283, 2988376, 2894587, 2849542, 2784374, 2823042, 2839151, 2829799, 2791303, 2747530, 2734771, 2716030, 2728856, 2690158, 2492822, 2503873, 2519794, 2524275, 2544042, 2557419, 2641997, 2676065, 2659633, 2651025, 2634745, 2630685, 2681409, 2683764, 2667696, 2677149, 2683149, 2704001, 2746801, 2782549, 2805869, 2897745, 2943289, 3017817, 3113978, 3184338, 3352920, 3395842, 3464886, 3383825, 3359400, 3324517, 3532353, 3991598, 4074022, 4279460, 4103412, 3998383, 3909010, 3789747, 3667039, 3777554, 3673899, 3984056, 4053899, 4057759, 3785805, 3694174, 3682360, 3661437, 3725980, 3715197, 3616306, 3640010, 3647443, 3408740, 3240829, 3285312, 3722006, 3680761, 3549512, 3463223, 3447537, 3271861, 3291905, 3316530, 3328205, 3102902, 3042706, 2935937, 2938240, 2886495, 2831841, 2783208, 2794576, 2788517, 2756968, 2551900, 2528421, 2502733, 2498688, 2487014, 2486065, 2483021, 2555063, 2558376, 2580280, 2604111, 2674043, 2722218, 2868480, 3079119, 3110960, 3091237, 3037719, 3061288, 3078746, 3075652, 3131141, 3203293, 3144897, 3124026, 2717212, 2652896, 2610688, 3055920, 3653852, 3872101, 3891568, 4115368, 4209482, 4275513, 4304461, 4467756, 4523564, 4390370, 4184701, 3990031, 3593742, 3192135, 3639294, 4332877, 4640645, 4605348, 4545094, 4479191, 4265468, 4017090, 4006949, 3910997, 3934851, 3941392, 3929370, 3914182, 3575510, 3378298, 3120123, 2987618, 2911875, 3304664, 3961036, 3852052, 3657189, 3416415, 3246911, 3184860, 3061604, 3033586, 3023830, 2920115, 2817244, 2798587, 2693794, 2667875, 3349984, 3363463, 3469506, 3806621, 3279276, 4442106, 4092662, 3229574, 4232997, 4059321, 3749243, 3394412, 2432188, 2633375, 3451957, 3191546, 2837873, 2594747, 2656613, 2683068, 2870159, 3368489, 4183148, 3662361, 3589172, 3323341, 3293669, 2941908, 2703187, 2542221, 2982818, 3094214, 2870111, 4274735, 3626888, 4326871, 3886481, 3708782, 3035613, 2665394], "pairs_without": [5429134, 5312901, 5147999, 5146087, 5172565, 5318233, 5345550, 5533580, 5732321, 5781495, 5682388, 5605335, 5447803, 5415958, 5491586, 5602074, 5774650, 6045256, 5989808, 5631383, 5188265, 5047570, 4163885, 3959521, 3937303, 4127091, 4170998, 4261301, 4416491, 4759234, 5051016, 5852127, 6113769, 6309878, 6543153, 6720849, 6695784, 6670118, 6475336, 6400675, 6440013, 6160868, 5817186, 5673973, 5523972, 5500029, 5435335, 5315983, 5165729, 4498117, 4629484, 4952720, 5456552, 5926857, 6150932, 6265351, 6905598, 6909141, 6918968, 6720117, 6704794, 6707774, 6728243, 6468709, 6432735, 6074939, 6063497, 6262901, 6228055, 6219229, 6050670, 5998497, 5853189, 5855786, 5864892, 6065877, 6156578, 5711470, 5708965, 5484583, 5295532, 5030514, 4759683, 4651858, 4369036, 4438140, 4449424, 4491373, 4448935, 4176722, 4278787, 4649178, 4692294, 4708460, 5205064, 5538757, 5773845, 6016834, 6564692, 6631735, 6713442, 6329467, 6289678, 6136515, 5790339, 5659320, 5233679, 5071090, 5015639, 4920259, 5017172, 5083439, 5159562, 5117276, 5061833, 5031860, 5030809, 5067709, 4912137, 4516896, 4546547, 4577053, 4562383, 4617203, 4626760, 4675718, 4666553, 4609502, 4588825, 4547172, 4542750, 4628169, 4616979, 4660293, 4712729, 4778432, 4794590, 4749254, 4730250, 4669803, 4743524, 4873075, 5009657, 5101467, 5213009, 5500704, 5574960, 5613110, 5381344, 5325113, 5247813, 5518173, 6154211, 6220743, 6255511, 5681965, 5496402, 5205429, 5063359, 4982389, 5256295, 5482569, 6088242, 6300882, 6739319, 6662883, 6620417, 6692464, 6477131, 6477030, 6442044, 6209787, 6237365, 6251728, 5969554, 5828968, 6003176, 6836799, 6748036, 6530910, 6352163, 6362293, 6047690, 6069264, 6071831, 6083527, 5800611, 5707947, 5528998, 5569758, 5478003, 5419032, 5435342, 5497033, 5595262, 5559084, 5124462, 5064727, 4927790, 4903674, 4883892, 4843749, 4815982, 4853814, 4833718, 4867106, 4949033, 5116612, 5230391, 5513289, 5684374, 5553021, 5372100, 5228827, 5205568, 5200215, 5041287, 5062845, 5133233, 5107536, 5080298, 3749453, 3602305, 3522700, 4375564, 5629871, 5939901, 5946198, 6013641, 6160267, 6244281, 6348972, 6535256, 6771121, 6715602, 6544177, 6450949, 6224534, 5524274, 6210179, 7135416, 7460064, 7374117, 7300246, 7216128, 6826137, 6321398, 6293540, 6127875, 6189080, 6214160, 6323714, 6550902, 6242299, 5956218, 5609563, 5509119, 5411304, 6097354, 7035241, 6879808, 6600278, 6192192, 5901408, 5789728, 5570564, 5483791, 5439690, 5258369, 5042439, 5011123, 4810862, 4766862, 5449810, 5416742, 5333934, 5139548, 4270353, 6791919, 6101038, 4439834, 6435314, 6747271, 6031738, 6259570, 4399168, 4541082, 6206514, 5676807, 5111545, 4707337, 4688237, 4645092, 4715344, 5527652, 6222568, 5422098, 6526721, 5851869, 6020850, 5570002, 5425057, 4843303, 5632491, 5049408, 3902475, 6272965, 6303131, 6929096, 6448782, 6858092, 5501067, 4719172]}

==> figsrc/data/cone_cull_split/bicycle.json <==
{"scene": "bicycle", "splats": 2905981, "cone_splats": 993383, "n_train": 169, "visible_with": [662189, 929680, 478701, 874698, 402472, 897813, 411749, 421850, 836374, 329977, 801925, 401754, 739941, 392836, 359945, 754234, 326371, 767257, 372483, 760782, 444051, 357468, 712635, 777623, 739869, 587235, 775588, 717109, 611939, 762437, 530446, 792328, 524702, 792890, 575531, 417118, 784200, 554664, 893814, 604846, 795872, 507660, 481987, 746008, 464195, 745404, 493044, 728442, 547201, 524943, 690224, 562898, 687295, 501368, 671480, 580080, 512692, 636806, 599396, 627365, 752170, 604622, 755343, 694994, 599320, 645808, 592191, 741144, 617586, 774070, 698406, 650491, 784314, 725906, 747564, 721871, 705237, 756763, 751451, 787077, 747201, 601635, 708974, 630083, 632684, 684226, 553366, 693238, 652227, 684447, 665132, 684731, 676245, 531656, 667304, 595267, 623788, 613869, 596383, 574971, 619348, 568507, 621188, 567344, 633506, 545880, 597742, 571730, 667458, 667213, 695063, 703996, 757464, 699863, 596859, 691125, 592110, 697186, 531672, 619857, 684232, 377700, 682531, 414718, 666141, 445772, 411222, 658275, 555007, 632405, 425349, 597070, 432905, 409465, 585137, 447833, 584355, 505661, 581920, 496661, 392587, 573650, 401181, 611750, 481439, 644728, 441702, 497250, 657403, 419555, 676618, 380832, 692392, 413849, 365731, 676792, 436348, 604723, 601030, 574150, 526681, 514714, 525922, 580458, 602586, 607970, 611103, 634042, 541928, 840661, 856198, 793697, 706579, 769991, 795465, 785864, 708298, 643745, 612149, 659638, 763127, 700104, 686432, 582149, 556797, 696737, 694181, 662513, 584304, 575402, 656291, 673162, 516473, 573701], "visible_without": [986953, 1346236, 673212, 1294018, 539811, 1319558, 534292, 579231, 1284719, 368359, 1264874, 542705, 1215109, 551174, 384874, 1240052, 333335, 1226351, 391100, 1188239, 523176, 360101, 1080383, 1050983, 1094696, 765812, 1119544, 933784, 824698, 1118931, 721685, 1153965, 691090, 1143767, 814166, 516514, 1149287, 769703, 1290706, 903626, 1159994, 734062, 694920, 1135007, 680037, 1134753, 752841, 1121904, 867437, 842545, 1096214, 896396, 1117375, 795313, 1115714, 919702, 817294, 1099075, 920491, 1094980, 1171284, 1065521, 1153855, 1017476, 1018248, 898865, 984205, 1033054, 987980, 1078654, 923030, 1003913, 1050264, 1089196, 1016634, 1085697, 981473, 1038542, 1114086, 1097996, 1105942, 848031, 1049440, 896699, 923234, 1033211, 845708, 1051431, 989521, 1049173, 1017566, 1049788, 1066843, 845732, 1076322, 936334, 1042018, 980822, 977250, 1019680, 1006179, 1015662, 1004222, 998350, 1019765, 809821, 964589, 820904, 1031829, 938004, 1051105, 1005441, 1077942, 1039122, 845255, 1027788, 833165, 1041437, 779699, 943322, 1043616, 530851, 1048849, 627590, 1036881, 683938, 612930, 1051633, 896072, 1043524, 633190, 1019675, 639099, 600988, 1032993, 631556, 1030604, 783730, 1023439, 773550, 623205, 966025, 641636, 980467, 721622, 1005190, 606889, 712733, 999963, 556857, 1013122, 513931, 1031016, 524042, 455552, 1024500, 655808, 946331, 961515, 959722, 933456, 915332, 907330, 946228, 962607, 953620, 943957, 965618, 866517, 1249705, 1287482, 1280128, 1108811, 1125124, 1151064, 1169701, 1111365, 1106419, 1062063, 1016742, 1125815, 1046531, 1063673, 1014018, 945055, 1042226, 1050698, 1041522, 1022348, 991734, 1007941, 1012855, 929354, 897367], "cone_visible_with": [254290, 346982, 167467, 330667, 136255, 338435, 139425, 145891, 297695, 92903, 253944, 117503, 212092, 100157, 46246, 193258, 20933, 204253, 27729, 226005, 57290, 16986, 245374, 217246, 269268, 132236, 286410, 211101, 207327, 299003, 176169, 300432, 159084, 302402, 203468, 119676, 308432, 193794, 332906, 222309, 313637, 193239, 179391, 295695, 171563, 296303, 190352, 287723, 216356, 206980, 257463, 220582, 237778, 177934, 211761, 191227, 135968, 178831, 144661, 182738, 177269, 182075, 176567, 170118, 209643, 151564, 225391, 214961, 244302, 223569, 204928, 274184, 240723, 287201, 245512, 291128, 246508, 249388, 294530, 276930, 297015, 214937, 290350, 225844, 234833, 285254, 217116, 282200, 254951, 275987, 257911, 265393, 258724, 217994, 246705, 231689, 218630, 215964, 181759, 187197, 173661, 189255, 172498, 200351, 196432, 172043, 252587, 188319, 279332, 230736, 289974, 257453, 278942, 291452, 232477, 289619, 220016, 290939, 213598, 248418, 278987, 150441, 274959, 169641, 264728, 184663, 171058, 251122, 212522, 228098, 167350, 206509, 148916, 114591, 190286, 108915, 195277, 136608, 201491, 142462, 120741, 230897, 127364, 260112, 162831, 276806, 131862, 183991, 278357, 125661, 287732, 129801, 290354, 126987, 131440, 279142, 183316, 247839, 238751, 216243, 187930, 201712, 219034, 250368, 261626, 263793, 267170, 271411, 224486, 324529, 318965, 205008, 231368, 298312, 305721, 316241, 268926, 187488, 192967, 266502, 293984, 289939, 271006, 195800, 223056, 287165, 282537, 258245, 193736, 215611, 278959, 282963, 188229, 243733], "cone_visible_without": [579054, 763538, 361978, 749987, 273594, 760180, 261968, 303272, 746040, 131285, 716893, 258454, 687260, 258495, 71175, 679076, 27897, 663347, 46346, 653462, 136415, 19619, 613122, 490606, 624095, 310813, 630366, 427776, 420086, 655497, 367408, 662069, 325472, 653279, 442103, 219072, 673519, 408833, 729798, 521089, 677759, 419641, 392324, 684694, 387405, 685652, 450149, 681185, 536592, 524582, 663453, 554080, 667858, 471879, 655995, 530849, 440570, 641100, 465756, 650353, 596383, 642974, 575079, 492600, 628571, 404621, 617405, 506871, 614696, 528153, 429552, 627606, 506673, 650491, 514582, 654954, 522744, 531167, 657165, 587849, 655756, 461333, 630816, 492460, 525383, 634239, 509458, 640393, 592245, 640713, 610345, 630450, 649322, 532070, 655723, 572756, 636860, 582917, 562626, 631906, 560492, 636410, 555532, 631357, 582691, 435984, 619434, 437493, 643703, 501527, 646016, 558898, 599420, 630711, 480873, 626282, 461071, 635190, 461625, 571883, 638371, 303592, 641277, 382513, 635468, 422829, 372766, 644480, 553587, 639217, 375191, 629114, 355110, 306114, 638142, 292638, 641526, 414677, 643010, 419351, 351359, 623272, 367819, 628829, 403014, 637268, 297049, 399474, 620917, 262963, 624236, 262900, 628978, 237180, 221261, 626850, 402776, 589447, 599236, 601815, 594705, 602330, 600442, 616138, 621647, 609443, 600024, 602987, 549075, 733573, 750249, 691439, 633600, 653445, 661320, 700078, 671993, 650162, 642881, 623606, 656672, 636366, 648247, 627669, 611314, 632654, 639054, 637254, 631780, 631943, 630609, 622656, 601110, 567399], "base_visible": [407899, 582698, 311234, 544031, 266217, 559378, 272324, 275959, 538679, 237074, 547981, 284251, 527849, 292679, 313699, 560976, 305438, 563004, 344754, 534777, 386761, 340482, 467261, 560377, 470601, 454999, 489178, 506008, 404612, 463434, 354277, 491896, 365618, 490488, 372063, 297442, 475768, 360870, 560908, 382537, 482235, 314421, 302596, 450313, 292632, 449101, 302692, 440719, 330845, 317963, 432761, 342316, 449517, 323434, 459719, 388853, 376724, 457975, 454735, 444627, 574901, 422547, 578776, 524876, 389677, 494244, 366800, 526183, 373284, 550501, 493478, 376307, 543591, 438705, 502052, 430743, 458729, 507375, 456921, 510147, 450186, 386698, 418624, 404239, 397851, 398972, 336250, 411038, 397276, 408460, 407221, 419338, 417521, 313662, 420599, 363578, 405158, 397905, 414624, 387774, 445687, 379252, 448690, 366993, 437074, 373837, 345155, 383411, 388126, 436477, 405089, 446543, 478522, 408411, 364382, 401506, 372094, 406247, 318074, 371439, 405245, 227259, 407572, 245077, 401413, 261109, 240164, 407153, 342485, 404307, 257999, 390561, 283989, 294874, 394851, 338918, 389078, 369053, 380429, 354199, 271846, 342753, 273817, 351638, 318608, 367922, 309840, 313259, 379046, 293894, 388886, 251031, 402038, 286862, 234291, 397650, 253032, 356884, 362279, 357907, 338751, 313002, 306888, 330090, 340960, 344177, 343933, 362631, 317442, 516132, 537233, 588689, 475211, 471679, 489744, 469623, 439372, 456257, 419182, 393136, 469143, 410165, 415426, 386349, 333741, 409572, 411644, 404268, 390568, 359791, 377332, 390199, 328244, 329968], "pairs_with": [4039280, 4936294, 2916195, 4772399, 2495140, 4981541, 2498327, 2539121, 4579569, 2108714, 4244839, 2437700, 3864140, 2360348, 2281208, 4094768, 2187404, 4444611, 2344476, 4766155, 2693884, 2308464, 4973923, 5435939, 4952746, 3733353, 4864711, 4695314, 3939524, 4148002, 3134786, 3909663, 2878976, 3950381, 3169170, 2519321, 4330991, 3296696, 4959656, 3818487, 4772771, 3352050, 3018519, 4387302, 2935541, 4358286, 3149725, 4341549, 3569333, 3388240, 4018574, 3557672, 3901935, 3041194, 3607923, 3343302, 2931585, 3467204, 3397811, 3512750, 4006693, 3676291, 4280624, 4238230, 4157949, 4112890, 4487772, 5081102, 4588261, 5234186, 4647715, 4292553, 4796706, 4151683, 4421312, 3873915, 4017427, 3890377, 3730986, 3991442, 4024763, 3519873, 4136163, 3824046, 4035230, 4384826, 3797680, 4293998, 4316183, 4184508, 4318238, 4269106, 4006221, 3541506, 3815988, 3745194, 3562842, 3708613, 3409606, 3312974, 3593001, 3578683, 3804034, 3807014, 4255641, 4061690, 4333434, 4127785, 3982221, 4149065, 3632207, 3911989, 3751882, 3846809, 3401075, 4017082, 3590513, 4110473, 3447659, 4141553, 4078517, 2451396, 4008625, 2681202, 3900021, 2858585, 2649508, 3769907, 3403094, 3434193, 2684402, 3195035, 2635586, 2489663, 3163560, 2634810, 3330406, 2925683, 3549079, 3030754, 2672331, 3879437, 2807226, 4028479, 3241623, 3951790, 2807452, 2997862, 3437212, 2500885, 3707427, 2305209, 3752863, 2446051, 2352194, 4105710, 2923972, 4064096, 4041758, 3789598, 3377141, 4026213, 4171895, 4164440, 4202530, 3896658, 3746339, 4099633, 4223439, 4525596, 4719466, 4101862, 4822522, 4418547, 4151844, 4558926, 4166016, 3402880, 3886552, 4594489, 3790193, 4260072, 4034083, 3281763, 4170728, 3451016, 4227317, 3864031, 3079869, 3824637, 3549990, 4075823, 3708824, 4164187], "pairs_without": [7660488, 9351555, 5116608, 9352908, 4110492, 9443695, 3910086, 4137404, 8494477, 2595394, 7701320, 3548086, 7203159, 3453170, 2613710, 8102552, 2431169, 8563797, 2621098, 9038369, 3514625, 2450895, 9008734, 8854756, 8693294, 5924634, 8160232, 7086841, 5938313, 7111690, 4736484, 6675296, 4243756, 6732531, 5138029, 3660817, 8008140, 5702703, 9229894, 7318576, 9232341, 6199143, 5687196, 9073978, 5633309, 8985151, 6268036, 8911367, 7326462, 6768536, 8071030, 6896323, 7764733, 5489030, 6989802, 5769690, 4805447, 6996496, 5664324, 7452052, 7174451, 7970681, 7769202, 7505012, 8584809, 7052626, 9044550, 8698297, 8800242, 8759565, 7366272, 7729578, 7438023, 7314078, 6699761, 6890818, 6108659, 5877990, 6663235, 6437350, 7370972, 5999901, 7752725, 6888379, 7748940, 8947730, 7664279, 8795691, 9061818, 8594651, 9052000, 8751108, 8128574, 7211054, 7652434, 7190173, 7168314, 6992890, 6287840, 6982620, 6847518, 7826772, 7504348, 8114286, 8342807, 7717819, 8302948, 7366471, 7204232, 6657122, 6359377, 6247630, 6162970, 6910534, 5789625, 7546337, 6443883, 7962946, 6658913, 8645893, 8269424, 4541393, 8127134, 5337865, 7941766, 5661180, 4874960, 7624433, 6699141, 6859565, 4437513, 6410783, 4213344, 3914157, 6625854, 4022392, 7081007, 5216316, 7614656, 5638307, 5311112, 7774153, 5655958, 7624803, 5772367, 7281353, 4347186, 4857647, 6156389, 3701800, 6683090, 3622143, 6936420, 3755238, 3636390, 8228471, 5803021, 8500536, 8611270, 8180232, 7420064, 8922762, 8769980, 8133606, 8104981, 7392515, 7085936, 8050076, 9226774, 8868705, 8898110, 7589480, 9164786, 7541293, 7353226, 9103032, 8496921, 6696814, 8241121, 8383270, 6614254, 8370123, 8224513, 6692689, 8462887, 6015571, 8526398, 7867237, 6353899, 8024405, 6385130, 7991082, 8373723, 8748657]}

==> figsrc/data/cone_cull_split/bonsai.json <==
{"scene": "bonsai", "splats": 779706, "cone_splats": 219453, "n_train": 255, "visible_with": [305680, 309579, 313941, 313517, 310361, 311248, 311312, 300138, 305612, 310472, 316363, 318062, 322274, 324117, 322665, 317448, 318183, 316673, 306684, 300461, 303364, 312497, 313535, 313933, 316997, 311746, 303765, 300325, 292926, 297175, 299684, 299454, 301118, 301386, 304141, 303857, 304901, 299743, 295598, 288047, 292677, 299910, 304743, 308559, 305796, 301101, 299318, 297435, 296659, 294679, 294951, 297818, 300577, 301430, 302679, 302114, 307752, 306256, 305656, 300614, 296976, 294821, 296293, 290900, 288522, 289339, 289047, 285500, 279798, 278198, 281357, 280037, 280119, 276400, 270324, 272029, 272624, 274813, 278715, 278007, 273331, 268695, 261704, 259509, 270327, 278004, 280996, 276890, 273828, 274748, 275961, 276131, 277424, 278702, 275871, 276911, 275243, 275042, 272697, 269652, 270185, 270740, 269199, 268444, 266945, 265093, 267835, 273809, 276385, 277872, 279190, 279850, 271871, 268514, 266418, 260553, 257484, 256109, 254419, 253820, 256966, 259253, 262361, 264783, 262877, 268465, 273624, 273448, 272203, 264869, 255109, 254156, 254689, 255948, 254697, 256685, 249880, 249357, 241355, 240618, 240361, 239613, 237215, 235881, 234369, 237957, 241235, 235163, 234662, 231851, 228488, 225028, 220287, 219536, 222364, 224868, 226360, 227669, 226821, 226006, 229510, 227107, 229165, 232066, 226427, 216584, 214360, 219184, 223576, 217836, 212899, 217096, 211087, 209014, 208995, 218959, 224139, 227581, 231778, 232819, 233907, 236729, 240704, 245635, 247133, 243779, 241001, 249506, 244547, 226584, 222167, 230156, 234749, 234436, 227011, 231887, 239930, 236924, 238601, 226668, 221308, 245886, 250402, 267409, 268443, 269310, 267701, 251772, 255254, 264784, 246918, 266433, 268608, 264688, 251446, 264125, 277227, 277240, 280047, 282736, 291968, 294656, 293242, 292344, 290744, 288182, 282664, 273015, 260058, 248177, 264635, 293422, 294051, 300061, 306028, 300570, 297197, 304599, 305009, 303445, 299796, 302267, 300588, 297893, 292719, 288077, 285299, 283944, 283523, 283459, 281580, 258246, 251355, 258579, 255625, 302002, 307104, 321803, 306698, 299174, 302606, 302051, 293924, 305630, 295253, 279374, 275614, 262793, 275235, 272697, 267085, 275227, 254564, 272425, 256610, 239307, 237116, 220524, 229879, 220774, 211161, 237162, 235531, 231582, 264338, 244239, 286401, 291914, 277507, 306624, 290945, 263353], "visible_without": [401357, 399253, 399292, 395727, 390248, 386754, 383583, 370550, 375982, 383227, 391379, 397022, 404850, 409424, 414460, 411766, 417639, 419296, 411805, 408206, 413293, 420538, 417993, 415611, 415761, 407674, 397390, 391966, 381265, 386642, 392721, 396117, 400501, 403981, 407915, 413151, 418707, 416983, 416881, 412443, 420230, 428392, 430734, 433158, 426673, 419324, 413972, 408737, 405511, 400983, 401105, 408609, 414931, 419379, 422877, 424942, 434977, 435089, 438264, 436201, 435582, 434495, 434667, 423158, 418617, 416576, 413803, 407622, 400024, 397252, 400414, 399468, 405211, 402819, 395280, 402441, 405760, 413274, 418171, 418755, 416095, 414397, 409201, 405604, 416766, 424237, 425254, 419351, 414532, 414299, 415164, 411477, 409941, 408617, 403990, 403880, 405904, 409490, 411463, 410671, 413458, 415491, 415087, 414843, 414578, 416615, 420469, 426447, 429077, 428626, 427667, 425711, 414779, 409471, 405275, 397040, 392127, 388537, 384149, 387035, 392342, 397608, 402687, 406652, 407076, 414636, 422565, 423363, 422993, 416884, 407184, 405309, 403774, 403086, 400074, 400199, 390692, 387525, 377441, 373976, 369881, 367374, 363040, 360759, 361650, 368599, 378061, 371507, 374356, 372640, 370009, 368647, 364800, 363953, 361870, 361306, 359982, 359113, 356181, 353134, 353437, 338750, 338341, 335676, 324899, 311024, 307064, 315680, 331886, 327185, 323737, 338549, 335208, 336412, 335028, 337169, 336851, 335032, 336538, 336259, 333632, 334518, 330248, 329434, 328982, 325797, 320308, 327737, 322071, 306018, 303244, 316733, 328503, 332332, 325032, 331062, 338737, 328301, 325042, 306763, 297458, 322803, 326034, 341991, 341755, 340645, 337044, 319832, 324247, 335178, 318046, 340634, 344681, 342220, 330556, 347178, 363357, 357535, 357384, 357602, 366204, 367832, 365279, 362858, 359708, 355747, 348889, 338735, 324726, 311527, 331431, 365247, 367383, 376394, 386936, 385212, 382424, 392101, 388367, 385142, 376899, 376925, 372786, 367381, 360959, 354454, 351153, 349408, 348826, 349324, 347195, 323026, 318563, 328909, 328411, 400099, 378080, 409790, 416171, 388543, 408774, 430104, 401556, 430901, 430811, 397179, 411088, 408881, 413046, 409909, 416450, 419589, 385435, 420073, 405236, 370904, 374419, 363246, 349213, 321635, 332310, 330179, 314075, 330080, 340196, 314081, 372426, 361381, 346694, 393425, 357923, 329961], "cone_visible_with": [106985, 111807, 117361, 122256, 125374, 128505, 132041, 132033, 131772, 129765, 127203, 125081, 122299, 119745, 111996, 106813, 104068, 100687, 95486, 91703, 91404, 95462, 99015, 102221, 105320, 108121, 109176, 110478, 111213, 110062, 106142, 102452, 100100, 98745, 96794, 90078, 86401, 82267, 77939, 73018, 69611, 68700, 71509, 74346, 77938, 81421, 85299, 88591, 90444, 92022, 91106, 86433, 82560, 79041, 75900, 74524, 69601, 67027, 64156, 60668, 57826, 56676, 58171, 63745, 66068, 68883, 71214, 73478, 74999, 75994, 74671, 70901, 68793, 65992, 62783, 61719, 59766, 56230, 55064, 53233, 51090, 48300, 45943, 46139, 47585, 49095, 51478, 53606, 55266, 56612, 57225, 60632, 63114, 65225, 66984, 67743, 64474, 61113, 56966, 54608, 52732, 50908, 49230, 47749, 46434, 43722, 43028, 43361, 44022, 45982, 48101, 50591, 53985, 55652, 57354, 58921, 60398, 62226, 64641, 61484, 58647, 56871, 55052, 52557, 51053, 49777, 47253, 46062, 44994, 44220, 44238, 44791, 45938, 49361, 51145, 53166, 54972, 57568, 59568, 61874, 65709, 66583, 64953, 63966, 62126, 59561, 57660, 54201, 53244, 52198, 51040, 49680, 48177, 48959, 53499, 56610, 59946, 62427, 64196, 65844, 69649, 77144, 82638, 88288, 88081, 81986, 80144, 80626, 78996, 73206, 68547, 67871, 63267, 62947, 64801, 74141, 79577, 83996, 88332, 91520, 94303, 97690, 103113, 108164, 109928, 107059, 105312, 111231, 107282, 92162, 88465, 92646, 94716, 93475, 88989, 91702, 96877, 95621, 96987, 89805, 88271, 106019, 109533, 122136, 123809, 124761, 122231, 107050, 109494, 115754, 99718, 112996, 114066, 109193, 99699, 106894, 111646, 112569, 113739, 116950, 124021, 126648, 129851, 130160, 133322, 130990, 124546, 115394, 102992, 93820, 102824, 120580, 119531, 122268, 123002, 117575, 114358, 114721, 115435, 118210, 118471, 125623, 126975, 128762, 132526, 134623, 135072, 134463, 134734, 135696, 132780, 117628, 115879, 121932, 120405, 104198, 132473, 116291, 92731, 111673, 94084, 69492, 91173, 72116, 61055, 76813, 57938, 46584, 58338, 58765, 45235, 52422, 63312, 48506, 48040, 63593, 55858, 50930, 73887, 79727, 68473, 99576, 99649, 92697, 120000, 99124, 116024, 131721, 109750, 115424, 133650, 122368], "cone_visible_without": [202662, 201481, 202712, 204466, 205261, 204011, 204312, 202445, 202142, 202520, 202219, 204041, 204875, 205052, 203791, 201131, 203524, 203310, 200607, 199448, 201333, 203503, 203473, 203899, 204084, 204049, 202801, 202119, 199552, 199529, 199179, 199115, 199483, 201340, 200568, 199372, 200207, 199507, 199222, 197414, 197164, 197182, 197500, 198945, 198815, 199644, 199953, 199893, 199296, 198326, 197260, 197224, 196914, 196990, 196098, 197352, 196826, 195860, 196764, 196255, 196432, 196350, 196545, 196003, 196163, 196120, 195970, 195600, 195225, 195048, 193728, 190332, 193885, 192411, 187739, 192131, 192902, 194691, 194520, 193981, 193854, 194002, 193440, 192234, 194024, 195328, 195736, 196067, 195970, 196163, 196428, 195978, 195631, 195140, 195103, 194712, 195135, 195561, 195732, 195627, 196005, 195659, 195118, 194148, 194067, 195244, 195662, 195999, 196714, 196736, 196578, 196452, 196893, 196609, 196211, 195408, 195041, 194654, 194371, 194699, 194023, 195226, 195378, 194426, 195252, 195948, 196194, 195977, 195784, 196235, 196313, 195944, 195023, 196499, 196522, 196680, 195784, 195736, 195654, 195232, 195229, 194344, 190778, 188844, 189407, 190203, 194486, 190545, 192938, 192987, 192561, 193299, 192690, 193376, 193005, 193048, 193568, 193871, 193556, 192972, 193576, 188787, 191814, 191898, 186553, 176426, 172848, 177122, 187306, 182555, 179385, 189324, 187388, 190345, 190834, 192351, 192289, 191447, 193092, 194960, 194028, 195479, 192657, 191963, 191777, 189077, 184619, 189462, 184806, 171596, 169542, 179223, 188470, 191371, 187010, 190877, 195684, 186998, 183428, 169900, 164421, 182936, 185165, 196718, 197121, 196096, 191574, 175110, 178487, 186148, 170846, 187197, 190139, 186725, 178809, 189947, 197776, 192864, 191076, 191816, 198257, 199824, 201888, 200674, 202286, 198555, 190771, 181114, 167660, 157170, 169620, 192405, 192863, 198601, 203910, 202217, 199585, 202223, 198793, 199907, 195574, 200281, 199173, 198250, 200766, 201000, 200926, 199927, 200037, 201561, 198395, 182408, 183087, 192262, 193191, 202295, 203449, 204278, 202204, 201042, 200252, 197545, 198805, 197387, 196613, 194618, 193412, 192672, 196149, 195977, 194600, 196784, 194183, 196154, 196666, 195190, 193161, 193652, 193221, 180588, 189622, 192593, 178193, 191195, 195858, 168966, 202049, 201188, 178937, 202225, 200628, 188976], "base_visible": [198695, 197772, 196580, 191261, 184987, 182743, 179271, 168105, 173840, 180707, 189160, 192981, 199975, 204372, 210669, 210635, 214115, 215986, 211198, 208758, 211960, 217035, 214520, 211712, 211677, 203625, 194589, 189847, 181713, 187113, 193542, 197002, 201018, 202641, 207347, 213779, 218500, 217476, 217659, 215029, 223066, 231210, 233234, 234213, 227858, 219680, 214019, 208844, 206215, 202657, 203845, 211385, 218017, 222389, 226779, 227590, 238151, 239229, 241500, 239946, 239150, 238145, 238122, 227155, 222454, 220456, 217833, 212022, 204799, 202204, 206686, 209136, 211326, 210408, 207541, 210310, 212858, 218583, 223651, 224774, 222241, 220395, 215761, 213370, 222742, 228909, 229518, 223284, 218562, 218136, 218736, 215499, 214310, 213477, 208887, 209168, 210769, 213929, 215731, 215044, 217453, 219832, 219969, 220695, 220511, 221371, 224807, 230448, 232363, 231890, 231089, 229259, 217886, 212862, 209064, 201632, 197086, 193883, 189778, 192336, 198319, 202382, 207309, 212226, 211824, 218688, 226371, 227386, 227209, 220649, 210871, 209365, 208751, 206587, 203552, 203519, 194908, 191789, 181787, 178744, 174652, 173030, 172262, 171915, 172243, 178396, 183575, 180962, 181418, 179653, 177448, 175348, 172110, 170577, 168865, 168258, 166414, 165242, 162625, 160162, 159861, 149963, 146527, 143778, 138346, 134598, 134216, 138558, 144580, 144630, 144352, 149225, 147820, 146067, 144194, 144818, 144562, 143585, 143446, 141299, 139604, 139039, 137591, 137471, 137205, 136720, 135689, 138275, 137265, 134422, 133702, 137510, 140033, 140961, 138022, 140185, 143053, 141303, 141614, 136863, 133037, 139867, 140869, 145273, 144634, 144549, 145470, 144722, 145760, 149030, 147200, 153437, 154542, 155495, 151747, 157231, 165581, 164671, 166308, 165786, 167947, 168008, 163391, 162184, 157422, 157192, 158118, 157621, 157066, 154357, 161811, 172842, 174520, 177793, 183026, 182995, 182839, 189878, 189574, 185235, 181325, 176644, 173613, 169131, 160193, 153454, 150227, 149481, 148789, 147763, 148800, 140618, 135476, 136647, 135220, 197804, 174631, 205512, 213967, 187501, 208522, 232559, 202751, 233514, 234198, 202561, 217676, 216209, 216897, 213932, 221850, 222805, 191252, 223919, 208570, 175714, 181258, 169594, 155992, 141047, 142688, 137586, 135882, 138885, 144338, 145115, 170377, 160193, 167757, 191200, 157295, 140985], "pairs_with": [1604588, 1597450, 1603813, 1576086, 1544420, 1518885, 1485853, 1363094, 1377016, 1415540, 1487939, 1516901, 1562803, 1584121, 1611098, 1593492, 1631429, 1631053, 1569022, 1553122, 1576931, 1591422, 1575158, 1560858, 1549337, 1503067, 1453381, 1419292, 1334024, 1364469, 1403688, 1437586, 1467284, 1501214, 1550654, 1534536, 1540943, 1522143, 1520158, 1493850, 1526442, 1566663, 1543248, 1544293, 1518183, 1512331, 1492048, 1464065, 1433554, 1391648, 1383410, 1417860, 1453834, 1479675, 1500122, 1509003, 1558637, 1576370, 1615238, 1610996, 1612507, 1601629, 1591731, 1516778, 1495586, 1492455, 1484090, 1447058, 1402829, 1370121, 1382850, 1391940, 1411447, 1413841, 1400438, 1424019, 1441379, 1479430, 1520284, 1524787, 1513220, 1509591, 1471818, 1419957, 1407922, 1411997, 1416667, 1397277, 1367558, 1371311, 1375309, 1351185, 1345058, 1338736, 1313789, 1328949, 1342792, 1374222, 1416912, 1415890, 1444245, 1453631, 1445930, 1435162, 1430947, 1467936, 1468746, 1471741, 1461448, 1445229, 1427507, 1420469, 1377028, 1363627, 1349964, 1307550, 1282093, 1262424, 1235777, 1284428, 1310851, 1327850, 1341997, 1353674, 1367722, 1393733, 1405834, 1408236, 1416411, 1393163, 1363291, 1370781, 1376393, 1351185, 1336508, 1339026, 1330223, 1307693, 1263821, 1242728, 1205477, 1196768, 1201048, 1208942, 1213783, 1234346, 1269881, 1250414, 1275602, 1276658, 1266985, 1257420, 1235328, 1266706, 1334325, 1353612, 1358136, 1348883, 1326057, 1302910, 1308756, 1298840, 1300869, 1298819, 1288351, 1277920, 1295344, 1335544, 1406630, 1389023, 1356347, 1404931, 1361202, 1359972, 1352946, 1384044, 1402665, 1398152, 1409788, 1412779, 1393584, 1384296, 1352760, 1340620, 1335352, 1339774, 1359921, 1410479, 1411866, 1384418, 1372167, 1402580, 1419097, 1423731, 1380365, 1404069, 1467637, 1430265, 1445247, 1387768, 1360484, 1442387, 1452773, 1486162, 1470625, 1468499, 1469619, 1450890, 1473012, 1516317, 1471008, 1545048, 1567224, 1551924, 1479067, 1529004, 1602466, 1607699, 1625808, 1625865, 1654929, 1653464, 1626682, 1603102, 1533066, 1508230, 1486686, 1484733, 1478882, 1450821, 1514291, 1646113, 1665305, 1704594, 1749078, 1743675, 1723032, 1730828, 1653403, 1620053, 1583662, 1572742, 1546706, 1525015, 1476465, 1415974, 1386952, 1402439, 1413759, 1436324, 1452742, 1388007, 1366866, 1391876, 1372973, 1583046, 1430803, 1588371, 1575958, 1383956, 1538485, 1557111, 1400779, 1531803, 1561051, 1361784, 1461211, 1411607, 1356700, 1397435, 1458078, 1397791, 1261558, 1402881, 1365091, 1219420, 1258637, 1325421, 1314895, 1368682, 1349241, 1365425, 1404708, 1397739, 1487054, 1460006, 1672389, 1569487, 1566179, 1706353, 1450471, 1402106], "pairs_without": [2351921, 2290874, 2259416, 2202256, 2147798, 2091021, 2035088, 1883044, 1888671, 1939247, 2029902, 2092954, 2160050, 2192184, 2268929, 2258651, 2351764, 2378030, 2306931, 2303851, 2345408, 2347106, 2298592, 2266130, 2236975, 2169783, 2103134, 2056384, 1944456, 1979977, 2038847, 2093980, 2143331, 2220647, 2290643, 2271567, 2295570, 2281130, 2303771, 2281917, 2333377, 2379762, 2326464, 2328671, 2281996, 2283447, 2249771, 2199850, 2145449, 2068881, 2052254, 2106840, 2163316, 2209893, 2237372, 2268407, 2352057, 2381600, 2472134, 2493465, 2543904, 2569094, 2558096, 2372546, 2328596, 2307690, 2290405, 2242486, 2188400, 2141287, 2143028, 2161191, 2237542, 2253310, 2225931, 2305794, 2368894, 2531930, 2603331, 2623286, 2638180, 2664264, 2617334, 2481810, 2372297, 2350035, 2346777, 2336119, 2300452, 2294345, 2287814, 2236207, 2198770, 2166771, 2127360, 2126146, 2166539, 2239359, 2353268, 2358677, 2413439, 2424056, 2409690, 2389169, 2387813, 2486127, 2491181, 2463208, 2442306, 2399424, 2348077, 2321863, 2283548, 2272744, 2241666, 2177566, 2139396, 2103645, 2053618, 2133649, 2173359, 2216780, 2249688, 2274534, 2327271, 2364183, 2372916, 2378431, 2403699, 2404651, 2392531, 2416801, 2409532, 2337892, 2295398, 2274892, 2262857, 2194954, 2142627, 2090370, 2010707, 1986229, 1973174, 1982259, 2010631, 2046280, 2147631, 2117922, 2193465, 2216042, 2220126, 2240696, 2229537, 2274995, 2330092, 2335327, 2318688, 2298065, 2268074, 2229328, 2187481, 2096610, 2095492, 2050674, 2023346, 1995686, 2005599, 2065032, 2222119, 2208081, 2165397, 2293133, 2249892, 2280143, 2269928, 2242122, 2227359, 2193327, 2197498, 2199653, 2151963, 2129970, 2034679, 1988216, 1969996, 1979869, 2002002, 2064963, 2076531, 2087162, 2097491, 2161164, 2225380, 2244405, 2189149, 2225076, 2302976, 2209708, 2194293, 2092046, 2034197, 2122954, 2118976, 2123087, 2088744, 2069813, 2058655, 2046707, 2084232, 2142281, 2109551, 2211032, 2257148, 2253862, 2178196, 2259610, 2364541, 2350452, 2357379, 2334889, 2357311, 2343587, 2302654, 2261490, 2148211, 2101567, 2059782, 2065064, 2068694, 2044418, 2133440, 2326173, 2362311, 2427118, 2493792, 2508854, 2485163, 2498759, 2370119, 2317846, 2234228, 2207210, 2156845, 2116376, 2064318, 1969086, 1929042, 1947580, 1954632, 1980260, 1994132, 1919780, 1926725, 1973706, 1970339, 2347047, 1960369, 2216091, 2330640, 2001713, 2277310, 2366648, 2096898, 2307735, 2478712, 2118515, 2439135, 2421634, 2261636, 2314910, 2440722, 2301366, 2085819, 2373306, 2373828, 2046803, 2135711, 2344836, 2164250, 2130872, 2230784, 2074339, 2088262, 2214582, 2141241, 2086891, 2449639, 2204820, 2207245, 2471707, 2020058, 1944203]}

==> figsrc/data/cone_cull_split/counter.json <==
{"scene": "counter", "splats": 688889, "cone_splats": 299729, "n_train": 210, "visible_with": [219087, 225942, 223800, 223561, 227895, 228204, 235027, 237511, 240651, 244356, 248897, 253892, 262781, 267710, 262482, 255005, 246976, 236050, 234911, 220135, 221206, 204334, 197259, 186730, 176786, 164606, 163838, 162891, 191298, 209964, 219772, 222070, 225663, 195537, 178680, 146137, 120434, 118232, 129525, 156239, 178938, 200306, 202326, 198468, 194150, 205358, 212877, 220089, 235317, 252767, 258573, 247983, 232175, 202896, 100014, 87629, 112604, 152938, 222508, 272401, 299325, 298333, 285240, 262242, 276467, 292440, 302588, 320451, 333440, 330095, 330926, 324004, 326194, 321902, 311885, 318400, 323088, 199401, 161827, 226403, 214681, 244201, 302059, 312490, 340454, 340920, 336148, 328111, 338995, 345458, 354392, 368111, 374611, 378187, 371573, 371727, 358243, 345826, 339709, 318140, 329154, 326356, 354972, 364238, 375767, 388038, 384207, 383132, 380816, 371652, 356694, 352914, 365204, 363306, 355431, 355948, 354291, 353983, 355105, 340786, 332498, 328095, 330452, 328780, 323789, 319728, 345875, 339301, 336178, 332033, 321931, 313376, 308040, 302290, 296869, 298407, 296630, 300686, 306600, 308378, 304890, 303267, 298839, 286963, 277762, 274003, 270062, 254133, 253772, 260829, 265142, 279088, 286172, 289037, 281961, 282746, 287999, 291390, 289466, 293198, 296007, 301088, 302059, 297191, 292436, 294260, 279416, 285063, 277009, 288528, 299410, 304079, 302638, 303091, 299281, 278454, 274407, 270194, 260050, 271230, 268983, 268317, 276533, 282153, 282168, 289220, 296216, 297983, 295888, 282187, 270011, 261698, 264748, 255236, 223239, 261944, 263065, 259481, 246723, 212240, 165860, 165147, 173256, 239533, 268379, 243953, 250422, 290719, 297625, 294869, 215376, 238326, 271071, 208970, 174095, 122845, 203285, 245079, 88599, 265977, 330408, 237472, 343391, 360931, 351084, 384107, 358038, 351421, 329541, 295344, 301999, 257673, 286573, 298152, 283822, 293179, 270934, 287805, 266614, 209759], "visible_without": [387180, 396661, 390852, 388301, 392115, 388809, 398408, 404311, 414188, 418123, 424644, 434383, 452824, 463553, 459729, 451888, 446003, 426553, 428486, 398155, 404432, 360406, 345571, 325676, 303062, 277700, 278372, 278833, 337165, 369955, 389180, 401434, 412439, 353398, 316599, 248927, 195252, 190116, 207931, 276672, 313526, 348740, 363792, 353460, 336342, 348528, 356825, 371032, 397328, 430061, 438191, 419133, 386554, 315789, 143650, 124796, 164089, 226921, 336404, 421368, 458796, 447160, 427345, 381238, 399122, 420852, 432848, 463292, 486773, 480198, 499427, 490544, 493148, 483096, 467015, 472975, 477063, 294194, 242307, 336380, 319381, 363650, 453215, 468702, 496623, 488775, 477085, 464633, 475375, 483097, 494854, 517559, 528003, 534156, 531109, 531851, 516610, 502250, 491451, 466853, 479379, 473222, 512556, 522880, 535902, 546701, 542664, 538636, 534963, 524277, 506300, 502679, 520210, 519868, 512267, 514391, 513766, 514524, 518044, 502110, 492694, 486135, 489508, 486083, 480819, 475090, 502739, 492964, 488931, 482339, 467586, 452285, 445797, 434749, 424827, 429796, 426944, 433476, 443260, 446333, 447510, 448349, 441802, 427078, 416759, 411824, 408125, 385562, 383371, 392653, 397777, 415103, 422583, 428746, 421404, 423731, 432041, 436635, 435472, 443321, 451389, 461051, 463583, 461644, 455148, 460365, 444620, 455901, 445552, 458786, 471371, 476187, 471311, 470227, 460121, 429808, 425937, 422218, 411727, 428574, 427242, 427467, 440751, 452135, 454178, 466312, 478351, 483141, 483347, 469854, 453066, 443727, 449483, 433586, 375101, 441673, 450062, 449434, 426684, 361742, 280510, 277720, 289696, 394245, 442155, 400473, 408857, 471132, 474453, 463509, 380974, 401977, 471473, 376912, 302515, 200911, 366755, 412266, 125332, 389801, 488020, 351561, 503697, 505550, 508648, 543878, 510259, 514612, 486648, 421426, 442064, 392320, 426950, 455457, 455014, 449808, 432336, 475973, 447399, 348074], "cone_visible_with": [65116, 67991, 68814, 67472, 66802, 65974, 67315, 65419, 65392, 62842, 61752, 61279, 62056, 61574, 57768, 54972, 52648, 50605, 52495, 51905, 56283, 54961, 52872, 47422, 43280, 36117, 34726, 33490, 41355, 47598, 50316, 51540, 50226, 44194, 40382, 37694, 32835, 32695, 37156, 45558, 52579, 58010, 54620, 51518, 48974, 50040, 49756, 50751, 56208, 66997, 70106, 69253, 64680, 57672, 32491, 27790, 37503, 51581, 71877, 88491, 95780, 89412, 83431, 77133, 83123, 92192, 95182, 103029, 108120, 109947, 111374, 107487, 106320, 103697, 100529, 100746, 102499, 67209, 57925, 80220, 77076, 86712, 106980, 111942, 124971, 124496, 121739, 119075, 120184, 120622, 122695, 127628, 128728, 129690, 129745, 129539, 126906, 121230, 115438, 111277, 115206, 115125, 126316, 128875, 131859, 135110, 135913, 136066, 136197, 135558, 131348, 129847, 132847, 131147, 128128, 127025, 125129, 124072, 122772, 117402, 114873, 114508, 116238, 116053, 116680, 116942, 126371, 125547, 124859, 124105, 120278, 117062, 116463, 113864, 109241, 109215, 106878, 106604, 107640, 105913, 100552, 98244, 95135, 89884, 86559, 86387, 87878, 88684, 89550, 92454, 94110, 99169, 101916, 104278, 101418, 97869, 97382, 96153, 93467, 93110, 94121, 93124, 91624, 88034, 83659, 81763, 77069, 80203, 82517, 87609, 92047, 94618, 95325, 96366, 94930, 83732, 83884, 80691, 74904, 77345, 75582, 75123, 77082, 79686, 77750, 79496, 80677, 80889, 81324, 80377, 78954, 78317, 79349, 76890, 68967, 82232, 78488, 74828, 69054, 57437, 44072, 44144, 46987, 68018, 78547, 73787, 77574, 90234, 93402, 96188, 63505, 66908, 60459, 56249, 37331, 30409, 57629, 62012, 28457, 78994, 111517, 77052, 123905, 125086, 120746, 134544, 131110, 120854, 121492, 112178, 101850, 87321, 104435, 93513, 81785, 91686, 75965, 80856, 80276, 57553], "cone_visible_without": [233209, 238710, 235866, 232212, 231022, 226579, 230696, 232219, 238929, 236609, 237499, 241770, 252099, 257417, 255015, 251855, 251675, 241108, 246070, 229925, 239509, 211033, 201184, 186368, 169556, 149211, 149260, 149432, 187222, 207589, 219724, 230904, 237002, 202055, 178301, 140484, 107653, 104579, 115562, 165991, 187167, 206444, 216086, 206510, 191166, 193210, 193704, 201694, 218219, 244291, 249724, 240403, 219059, 170565, 76127, 64957, 88988, 125564, 185773, 237458, 255251, 238239, 225536, 196129, 205778, 220604, 225442, 245870, 261453, 260050, 279875, 274027, 273274, 264891, 255659, 255321, 256474, 162002, 138405, 190197, 181776, 206161, 258136, 268154, 281140, 272351, 262676, 255597, 256564, 258261, 263157, 277076, 282120, 285659, 289281, 289663, 285273, 277654, 267180, 259990, 265431, 261991, 283900, 287517, 291994, 293773, 294370, 291570, 290344, 288183, 280954, 279612, 287853, 287709, 284964, 285468, 284604, 284613, 285711, 278726, 275069, 272548, 275294, 273356, 273710, 272304, 283235, 279210, 277612, 274411, 265933, 255971, 254220, 246323, 237199, 240604, 237192, 239394, 244300, 243868, 243172, 243326, 238098, 229999, 225556, 224208, 225941, 220113, 219149, 224278, 226745, 235184, 238327, 243987, 240861, 238854, 241424, 241398, 239473, 243233, 249503, 253087, 253148, 252487, 246371, 247868, 242273, 251041, 251060, 257867, 264008, 266726, 263998, 263502, 255770, 235086, 235414, 232715, 226581, 234689, 233841, 234273, 241300, 249668, 249760, 256588, 262812, 266047, 268783, 268044, 262009, 260346, 264084, 255240, 220829, 261961, 265485, 264781, 249015, 206939, 158722, 156717, 163427, 222730, 252323, 230307, 236009, 270647, 270230, 264828, 229103, 230559, 260861, 224191, 165751, 108475, 221099, 229199, 65190, 202818, 269129, 191141, 284211, 269705, 278310, 294315, 283331, 284045, 278599, 238260, 241915, 221968, 244812, 250818, 252977, 248315, 237367, 269024, 261061, 195868], "base_visible": [153971, 157951, 154986, 156089, 161093, 162230, 167712, 172092, 175259, 181514, 187145, 192613, 200725, 206136, 204714, 200033, 194328, 185445, 182416, 168230, 164923, 149373, 144387, 139308, 133506, 128489, 129112, 129401, 149943, 162366, 169456, 170530, 175437, 151343, 138298, 108443, 87599, 85537, 92369, 110681, 126359, 142296, 147706, 146950, 145176, 155318, 163121, 169338, 179109, 185770, 188467, 178730, 167495, 145224, 67523, 59839, 75101, 101357, 150631, 183910, 203545, 208921, 201809, 185109, 193344, 200248, 207406, 217422, 225320, 220148, 219552, 216517, 219874, 218205, 211356, 217654, 220589, 132192, 103902, 146183, 137605, 157489, 195079, 200548, 215483, 216424, 214409, 209036, 218811, 224836, 231697, 240483, 245883, 248497, 241828, 242188, 231337, 224596, 224271, 206863, 213948, 211231, 228656, 235363, 243908, 252928, 248294, 247066, 244619, 236094, 225346, 223067, 232357, 232159, 227303, 228923, 229162, 229911, 232333, 223384, 217625, 213587, 214214, 212727, 207109, 202786, 219504, 213754, 211319, 207928, 201653, 196314, 191577, 188426, 187628, 189192, 189752, 194082, 198960, 202465, 204338, 205023, 203704, 197079, 191203, 187616, 182184, 165449, 164222, 168375, 171032, 179919, 184256, 184759, 180543, 184877, 190617, 195237, 195999, 200088, 201886, 207964, 210435, 209157, 208777, 212497, 202347, 204860, 194492, 200919, 207363, 209461, 207313, 206725, 204351, 194722, 190523, 189503, 185146, 193885, 193401, 193194, 199451, 202467, 204418, 209724, 215539, 217094, 214564, 201810, 191057, 183381, 185399, 178346, 154272, 179712, 184577, 184653, 177669, 154803, 121788, 121003, 126269, 171515, 189832, 170166, 172848, 200485, 204223, 198681, 151871, 171418, 210612, 152721, 136764, 92436, 145656, 183067, 60142, 186983, 218891, 160420, 219486, 235845, 230338, 249563, 226928, 230567, 208049, 183166, 200149, 170352, 182138, 204639, 202037, 201493, 194969, 206949, 186338, 152206], "pairs_with": [2036026, 1982373, 1921469, 1835852, 1776793, 1697897, 1686256, 1662700, 1721213, 1694134, 1699235, 1721647, 1797090, 1848875, 1924002, 1915184, 1911667, 1843766, 1821421, 1763697, 1745665, 1560312, 1486313, 1367373, 1256601, 1140742, 1146292, 1142410, 1388047, 1529833, 1632601, 1734075, 1839651, 1780982, 1676390, 1453365, 1241107, 1202730, 1256340, 1448313, 1587368, 1669310, 1560722, 1500449, 1455734, 1504531, 1527630, 1585590, 1725747, 1890142, 1968782, 1967759, 1888800, 1683027, 944392, 813657, 928815, 1169463, 1518611, 1781141, 1925994, 1869187, 1787039, 1655151, 1733892, 1829560, 1885189, 2000157, 2096995, 2119193, 2092488, 2052784, 2067486, 2051365, 2030998, 2091479, 2135355, 1467604, 1249789, 1579055, 1508673, 1671317, 1955620, 1991621, 2096711, 2094333, 2041208, 1988403, 2026781, 2051095, 2101775, 2174110, 2187279, 2213027, 2226734, 2247590, 2193505, 2128974, 2107854, 2008866, 2037938, 1957356, 2038239, 2033397, 2057652, 2127122, 2118851, 2119766, 2109242, 2073388, 2016058, 2019582, 2114409, 2122494, 2101821, 2128789, 2142053, 2146570, 2211427, 2173667, 2153922, 2113444, 2137924, 2136919, 2110999, 2087838, 2188292, 2129014, 2088391, 2068127, 2008746, 1971497, 1953748, 1958161, 1976369, 2054071, 2099032, 2128714, 2146921, 2143977, 2162313, 2161356, 2160018, 2125575, 2064892, 2000500, 1937281, 1798196, 1779553, 1818242, 1817072, 1884217, 1886290, 1874538, 1777331, 1793903, 1841556, 1858645, 1852270, 1903005, 1949843, 2020583, 2042828, 2044089, 2013908, 2035705, 1969283, 2011139, 1928588, 1959459, 1978645, 1973186, 1944919, 1934638, 1896648, 1743079, 1711642, 1681010, 1620210, 1703164, 1714877, 1739676, 1819557, 1904593, 1894337, 1981160, 2052853, 2092916, 2114012, 2056946, 1987124, 1929243, 1921770, 1871721, 1718411, 1869176, 1897000, 1904239, 1842314, 1702073, 1511583, 1542108, 1624666, 1931635, 2050824, 1957033, 1902607, 2024010, 2026945, 2044411, 2041596, 1640596, 1890454, 1652438, 1241712, 1304753, 1631156, 1802384, 804255, 1696998, 2114486, 1703978, 2112589, 2145380, 2168673, 2100385, 2062427, 2225091, 2149062, 1891075, 2135714, 1843800, 1827402, 1992180, 1994020, 1841087, 1768060, 2103136, 1869628, 1823334], "pairs_without": [3892880, 3730948, 3587841, 3384832, 3247865, 3066694, 3034269, 3002525, 3163764, 3072151, 3071782, 3123097, 3303884, 3422359, 3619432, 3652017, 3742819, 3646800, 3638249, 3510600, 3486364, 2902949, 2726705, 2483648, 2221588, 1976323, 2008237, 2020079, 2582115, 2866532, 3109138, 3410290, 3708748, 3586811, 3300267, 2796418, 2350722, 2274091, 2362435, 2824084, 3062981, 3211137, 3024546, 2851817, 2649384, 2701398, 2702433, 2833050, 3140518, 3526522, 3677782, 3699048, 3522649, 3012767, 1674232, 1448024, 1624443, 2049015, 2616304, 3102762, 3277685, 3068834, 2910965, 2599356, 2716258, 2873917, 2947554, 3183041, 3391543, 3443625, 3588179, 3558134, 3577391, 3525803, 3489232, 3564022, 3612302, 2515376, 2170774, 2705459, 2597357, 2857083, 3355365, 3407141, 3451591, 3352193, 3209419, 3095758, 3122383, 3141999, 3214504, 3364718, 3398466, 3452023, 3552237, 3598026, 3558964, 3478155, 3424340, 3282597, 3313251, 3177718, 3288225, 3248361, 3261865, 3274079, 3275296, 3229235, 3205830, 3157395, 3078383, 3094857, 3257151, 3295767, 3295404, 3370002, 3428757, 3440716, 3587819, 3537807, 3521846, 3480909, 3553666, 3563400, 3548509, 3523930, 3562536, 3406238, 3336068, 3289652, 3174418, 3076690, 3054633, 3046015, 3064372, 3223124, 3328290, 3389667, 3441325, 3450051, 3553768, 3590505, 3585904, 3550575, 3488768, 3412934, 3356315, 3130979, 3059655, 3098852, 3063256, 3133191, 3074227, 3063102, 2907768, 2933565, 3006226, 3024885, 3030889, 3130858, 3272105, 3443364, 3486173, 3580077, 3533279, 3590452, 3551788, 3657134, 3516838, 3524915, 3512678, 3464609, 3350355, 3297705, 3151826, 2883902, 2855223, 2807886, 2727804, 2869025, 2906739, 2966793, 3120059, 3291319, 3284063, 3437837, 3563791, 3643999, 3711460, 3670071, 3591493, 3557104, 3536631, 3479517, 3179071, 3362218, 3474985, 3586848, 3513181, 3256807, 2890509, 2929723, 3075312, 3603549, 3833773, 3691494, 3577526, 3757597, 3700464, 3683186, 3915654, 2929208, 3523528, 3199923, 2244474, 2456541, 3213638, 3293537, 1420807, 2704307, 3506040, 2895542, 3496667, 3293561, 3521306, 3297232, 3165639, 3616290, 3593878, 2921201, 3502509, 3222210, 2990205, 3362227, 3625593, 3033099, 3028425, 3735120, 3336139, 3425605]}

==> figsrc/data/cone_cull_split/garden.json <==
{"scene": "garden", "splats": 2446509, "cone_splats": 929254, "n_train": 161, "visible_with": [939302, 922243, 903951, 879597, 855404, 849639, 825328, 794230, 785909, 823945, 822892, 822281, 830214, 823020, 866508, 881842, 875776, 882811, 886380, 878982, 869626, 856134, 854400, 881176, 900619, 928364, 950443, 946708, 949476, 921744, 914478, 886297, 851303, 832441, 812593, 759794, 761679, 768614, 769329, 777649, 770689, 776605, 805930, 819502, 832013, 844246, 869265, 880962, 883217, 876557, 864488, 878918, 855556, 842093, 848513, 856484, 884311, 884203, 901869, 895995, 908519, 876826, 849116, 783828, 754271, 739398, 726685, 727881, 731371, 748870, 771832, 780635, 799387, 825548, 845629, 866031, 866597, 866014, 872584, 836826, 844240, 867709, 875475, 876384, 845949, 859156, 866255, 827525, 819648, 795068, 792293, 757437, 754158, 747040, 771449, 773231, 779397, 768768, 835727, 871897, 902215, 923828, 899409, 895630, 891824, 885372, 845833, 853499, 836226, 845697, 847527, 830263, 765974, 764467, 734554, 694634, 688824, 689738, 685361, 709452, 723630, 735057, 747539, 737024, 735286, 778841, 822582, 857986, 859343, 871302, 839032, 802744, 815018, 821500, 798667, 794492, 779562, 776754, 870485, 839503, 798188, 753200, 732509, 749371, 773641, 759267, 733178, 788442, 785218, 814478, 845324, 889803, 850392, 886001, 831833, 789809, 866044, 836416, 891426, 898480, 877194, 947840, 805458, 842715, 873754, 944688, 783275, 788502, 864913, 864364, 820883, 752588, 866219, 860542, 760201, 799331, 883297, 798556, 691278, 822999, 804943, 803060, 756017, 897825, 900594], "visible_without": [1189936, 1177877, 1168083, 1150587, 1125901, 1118953, 1084914, 1036742, 1023049, 1062998, 1059694, 1053809, 1053827, 1033547, 1061653, 1064655, 1047600, 1047086, 1048100, 1038513, 1028523, 1019816, 1025327, 1062486, 1093699, 1134461, 1166101, 1166681, 1190915, 1170243, 1168224, 1142937, 1112818, 1093183, 1068583, 1001476, 1001707, 1003340, 1003217, 1006894, 993983, 992796, 1012747, 1019240, 1022407, 1021707, 1038275, 1043883, 1039938, 1030505, 1016546, 1034444, 1010739, 1004076, 1018890, 1035904, 1082581, 1090905, 1121155, 1124673, 1125071, 1100488, 1081792, 1035797, 1004272, 984255, 963582, 956856, 956190, 971324, 980499, 981310, 993362, 1008341, 1008059, 1021290, 1015771, 1012010, 1021718, 987799, 1005120, 1039852, 1055397, 1062950, 1047149, 1073119, 1075402, 1046873, 1048767, 1034321, 1045839, 1004818, 994312, 975580, 995846, 993340, 994202, 974800, 1032833, 1054489, 1074203, 1088682, 1052660, 1046196, 1039106, 1037497, 1000535, 1017427, 1006589, 1026533, 1040164, 1033683, 983563, 989021, 971798, 928244, 919631, 914754, 902302, 918361, 930341, 936675, 941232, 925532, 910156, 945079, 968903, 1000652, 999427, 1013365, 986482, 950875, 965796, 987640, 971177, 972696, 964346, 972295, 1083129, 1064749, 1052093, 1000983, 979620, 988446, 1008779, 980224, 942604, 990023, 981987, 999419, 1008898, 1045676, 993921, 1030491, 977361, 939081, 1028772, 1009848, 1080743, 1099129, 1078034, 1192165, 1056324, 1048418, 1034858, 1176413, 1034788, 1000008, 1017571, 1053137, 1066632, 967351, 1014328, 1052564, 1007758, 1005052, 1030192, 1004056, 904768, 981678, 961309, 1039747, 961661, 1045362, 1113082], "cone_visible_with": [314738, 301123, 287553, 270381, 259402, 247092, 234111, 221221, 220998, 230641, 233799, 238895, 247265, 245665, 267433, 278605, 286840, 297327, 293625, 290419, 288539, 294418, 294613, 302890, 311437, 322922, 328597, 328174, 338218, 324435, 313873, 299670, 284431, 273577, 260045, 224464, 231561, 231616, 233717, 238142, 242879, 248360, 260665, 265080, 275233, 285798, 300297, 313032, 319726, 308948, 308798, 319219, 314809, 311639, 320543, 328241, 344497, 343395, 341590, 333013, 339066, 323445, 310311, 277302, 258606, 245548, 236145, 236681, 236091, 242588, 259558, 267584, 275502, 288982, 305870, 319552, 326282, 313511, 319498, 315104, 316217, 328157, 338819, 347186, 340330, 337544, 345582, 325939, 314203, 299215, 283940, 255609, 246168, 242629, 247735, 253195, 259349, 263021, 290006, 308895, 325209, 339630, 338974, 327199, 322952, 329546, 325059, 336852, 340728, 348509, 345351, 330879, 290546, 297143, 267381, 240924, 236813, 230726, 229282, 240484, 245866, 252651, 263638, 260391, 264940, 284283, 317055, 326514, 323573, 327283, 320497, 311726, 316584, 331791, 324219, 319603, 314859, 303688, 344334, 320265, 283963, 264625, 240487, 242461, 248661, 251642, 247936, 275433, 275139, 291355, 314626, 340596, 325175, 328873, 320036, 307024, 345527, 327233, 355458, 360790, 346703, 324144, 224361, 254894, 298174, 328077, 245438, 254599, 306551, 338637, 294632, 249664, 316844, 347775, 266775, 274358, 327993, 315925, 231352, 311405, 318572, 297276, 255998, 335689, 358258], "cone_visible_without": [565372, 556757, 551685, 541371, 529899, 516406, 493697, 463733, 458138, 469694, 470601, 470423, 470878, 456192, 462578, 461418, 458664, 461602, 455345, 449950, 447436, 458100, 465540, 484200, 504517, 529019, 544255, 548147, 579657, 572934, 567619, 556310, 545946, 534319, 516035, 466146, 471589, 466342, 467605, 467387, 466173, 464551, 467482, 464818, 465627, 463259, 469307, 475953, 476447, 462896, 460856, 474745, 469992, 473622, 490920, 507661, 542767, 550097, 560876, 561691, 555618, 547107, 542987, 529271, 508607, 490405, 473042, 465656, 460910, 465042, 468225, 468259, 469477, 471775, 468300, 474811, 475456, 459507, 468632, 466077, 477097, 500300, 518741, 533752, 541530, 551507, 554729, 545287, 543322, 538468, 537486, 502990, 486322, 471169, 472132, 473304, 474154, 469053, 487112, 491487, 497197, 504484, 492225, 477765, 470234, 481671, 479761, 500780, 511091, 529345, 537988, 534299, 508135, 521697, 504625, 474534, 467620, 455742, 446223, 449393, 452577, 454269, 457331, 448899, 439810, 450521, 463376, 469180, 463657, 469346, 467947, 459857, 467362, 497931, 496729, 497807, 499643, 499229, 556978, 545511, 537868, 512408, 487598, 481536, 483799, 472599, 457362, 477014, 471908, 476296, 478200, 496469, 468704, 473363, 465564, 456296, 508255, 500665, 544775, 561439, 547543, 568469, 475227, 460597, 459278, 559802, 496951, 466105, 459209, 527410, 540381, 464427, 464953, 539797, 514332, 480079, 474888, 521425, 444842, 470084, 474938, 533963, 461642, 483226, 570746], "base_visible": [624564, 621120, 616398, 609216, 596002, 602547, 591217, 573009, 564911, 593304, 589093, 583386, 582949, 577355, 599075, 603237, 588936, 585484, 592755, 588563, 581087, 561716, 559787, 578286, 589182, 605442, 621846, 618534, 611258, 597309, 600605, 586627, 566872, 558864, 552548, 535330, 530118, 536998, 535612, 539507, 527810, 528245, 545265, 554422, 556780, 558448, 568968, 567930, 563491, 567609, 555690, 559699, 540747, 530454, 527970, 528243, 539814, 540808, 560279, 562982, 569453, 553381, 538805, 506526, 495665, 493850, 490540, 491200, 495280, 506282, 512274, 513051, 523885, 536566, 539759, 546479, 540315, 552503, 553086, 521722, 528023, 539552, 536656, 529198, 505619, 521612, 520673, 501586, 505445, 495853, 508353, 501828, 507990, 504411, 523714, 520036, 520048, 505747, 545721, 563002, 577006, 584198, 560435, 568431, 568872, 555826, 520774, 516647, 495498, 497188, 502176, 499384, 475428, 467324, 467173, 453710, 452011, 459012, 456079, 468968, 477764, 482406, 483901, 476633, 470346, 494558, 505527, 531472, 535770, 544019, 518535, 491018, 498434, 489709, 474448, 474889, 464703, 473066, 526151, 519238, 514225, 488575, 492022, 506910, 524980, 507625, 485242, 513009, 510079, 523123, 530698, 549207, 525217, 557128, 511797, 482785, 520517, 509183, 535968, 537690, 530491, 623696, 581097, 587821, 575580, 616611, 537837, 533903, 558362, 525727, 526251, 502924, 549375, 512767, 493426, 524973, 555304, 482631, 459926, 511594, 486371, 505784, 500019, 562136, 542336], "pairs_with": [4164513, 4140326, 4233058, 4192939, 4183773, 4155276, 4105909, 3947366, 3942678, 3990344, 3911591, 3953371, 4048083, 4047890, 4163453, 4231241, 4241547, 4399782, 4317292, 4328681, 4306367, 4440053, 4377986, 4334319, 4251979, 4224183, 4143216, 4015632, 4011271, 4049390, 4086249, 4109442, 4075299, 4086762, 4073482, 3875919, 3925437, 3927397, 3936295, 3911990, 3891602, 3921719, 4016551, 4125552, 4180335, 4183981, 4242660, 4271256, 4333435, 4231221, 4244914, 4326607, 4459709, 4393710, 4302176, 4228414, 4125436, 4055693, 3983338, 3985694, 3944491, 3953952, 3981956, 3956182, 3906991, 3868125, 3810653, 3804087, 3798564, 3784528, 3855752, 3904467, 4024520, 4122763, 4235512, 4298241, 4379098, 4274264, 4340073, 4521896, 4358556, 4225988, 4180403, 4147738, 4039485, 3963314, 3892167, 3873776, 3863176, 3883134, 3872265, 3805883, 3748287, 3728478, 3769606, 3741707, 3700000, 3741801, 3938601, 4053522, 4143303, 4210451, 4297681, 4250164, 4221999, 4320188, 4335586, 4237817, 4170306, 4092703, 3988306, 3898853, 3750889, 3824500, 3740605, 3661079, 3673958, 3647980, 3629338, 3665320, 3637660, 3653107, 3744434, 3737567, 3843449, 3935932, 4168361, 4226266, 4259716, 4270209, 4181340, 4133362, 4194625, 4091310, 3963971, 3929032, 3853303, 3812439, 3816424, 3750657, 3708679, 3654407, 3586556, 3594818, 3609214, 3612741, 3584823, 3705073, 3704363, 3823047, 4006341, 4141795, 4102197, 4141185, 4133468, 4012825, 4070331, 3959260, 3885195, 3879100, 3858781, 4079592, 4023436, 4147013, 4367631, 3997368, 4057832, 3973621, 4269008, 4188804, 3989426, 3781195, 4292625, 4108791, 3823088, 3794157, 4318515, 3823283, 3621330, 4081782, 4143517, 3748427, 3590036, 4145037, 3837500], "pairs_without": [6112679, 6120624, 6340249, 6346947, 6370778, 6296786, 6206486, 5917378, 5906864, 5915493, 5823141, 5925853, 6059864, 6009762, 6000025, 5994748, 5980524, 6203719, 6049804, 6116513, 6113327, 6468462, 6405203, 6336278, 6185238, 6097241, 5909502, 5722935, 5826037, 5957456, 6045109, 6142826, 6181149, 6218448, 6190106, 5902184, 5990109, 5939848, 5974424, 5945133, 5954543, 5999961, 6062027, 6163900, 6169866, 6047916, 6025522, 6004985, 6062365, 5916816, 5977861, 6120584, 6389355, 6388671, 6279968, 6171701, 6015570, 5929908, 5807874, 5841594, 5638092, 5745874, 5905996, 6089810, 6030520, 5966568, 5867838, 5810599, 5783579, 5755074, 5858194, 5924211, 6045629, 6066029, 6051530, 6036088, 6115059, 5953724, 6088396, 6512318, 6275920, 6081630, 6022910, 6009466, 5955277, 5838355, 5628114, 5709727, 5743594, 5875662, 5905410, 5791680, 5670134, 5579642, 5583901, 5577287, 5537805, 5630551, 5798257, 5790247, 5799274, 5797693, 5917832, 5837249, 5777797, 6010857, 6164318, 6058285, 6030538, 5933329, 5792257, 5695508, 5586511, 5769958, 5744739, 5670657, 5668965, 5587769, 5520230, 5516261, 5488209, 5498908, 5606539, 5608187, 5678986, 5659853, 5820277, 5814091, 5851168, 5862579, 5853029, 5870386, 5935194, 5858341, 5731565, 5705489, 5632074, 5592421, 5437378, 5426451, 5589299, 5552383, 5447240, 5366810, 5304954, 5292463, 5330651, 5442219, 5445779, 5494205, 5569053, 5652732, 5603389, 5617177, 5730940, 5653035, 5655167, 5582652, 5451744, 5496090, 5490615, 5955889, 6072402, 6092360, 6242733, 5744560, 6210631, 6048722, 5975034, 6136269, 6037668, 5777478, 5973065, 6006381, 5845251, 5677884, 5970569, 5566372, 5476979, 5749112, 5920039, 5565772, 5289269, 5620343, 5443915]}

==> figsrc/data/cone_cull_split/kitchen.json <==
{"scene": "kitchen", "splats": 1070742, "cone_splats": 519000, "n_train": 244, "visible_with": [431821, 432918, 435453, 434646, 438202, 440228, 441712, 449319, 452789, 453641, 458213, 460093, 461491, 465014, 478531, 488071, 494830, 497413, 499181, 496949, 491656, 476770, 468269, 458740, 457238, 457723, 457537, 457138, 451989, 450169, 447877, 446231, 444746, 441992, 441624, 436989, 435817, 438731, 439414, 438683, 439908, 442205, 453874, 458565, 458885, 459735, 458629, 465736, 470273, 481649, 484600, 490547, 495173, 503675, 516864, 521606, 535328, 538921, 509776, 510703, 515335, 529396, 555024, 591187, 608753, 617349, 625460, 632877, 638869, 642413, 657265, 648917, 633743, 619863, 603521, 589175, 576025, 559728, 547601, 549558, 531535, 523382, 539678, 534081, 541167, 548738, 570280, 600745, 603915, 599809, 613700, 596645, 570514, 582229, 591819, 603930, 617884, 627262, 637533, 629522, 632912, 425206, 425408, 426606, 430428, 431272, 430545, 431763, 432916, 427905, 430335, 430349, 432467, 433855, 431842, 431310, 430223, 428119, 431226, 435891, 438120, 440784, 442276, 443474, 450293, 459147, 464947, 472061, 467159, 465395, 467282, 464050, 463562, 465353, 460085, 457728, 456762, 541198, 525017, 508910, 494349, 487883, 476467, 464826, 455524, 442765, 441010, 454971, 463557, 464551, 476424, 481762, 481718, 487179, 510700, 523455, 526446, 544954, 518066, 521672, 548558, 545988, 545119, 556155, 552688, 554230, 552286, 631397, 644963, 651784, 653920, 657947, 664554, 665196, 666301, 662537, 668632, 656134, 651875, 650508, 650043, 633065, 638490, 628117, 622764, 621689, 617409, 637364, 631836, 653002, 644257, 639462, 647722, 642707, 646575, 651026, 636643, 622080, 604721, 572929, 532027, 504522, 485048, 498859, 487488, 481351, 453649, 471015, 469944, 494024, 570264, 576517, 579392, 582870, 586279, 580122, 573803, 592824, 597741, 597178, 593415, 599771, 615859, 610935, 586497, 587687, 578490, 613426, 620010, 634650, 655786, 660627, 642775, 632904, 627510, 620000, 606369, 606188, 547092, 514714, 585191, 676930, 664247, 673260, 432416, 445959, 471239, 484478, 455152, 438292, 449116, 476527, 528085, 578361, 648522, 569909, 526680, 616256, 633465, 433102, 431922, 433311, 466288, 464842, 504773, 449893, 502849, 548876, 633409, 668221, 634581, 644011, 647516, 498298, 551258, 592366, 584885, 662307, 590665], "visible_without": [785820, 785792, 788873, 783214, 790822, 792840, 792226, 802297, 804478, 803441, 806285, 804951, 802848, 803169, 806940, 816341, 818093, 812229, 814476, 809043, 801715, 789395, 784280, 781521, 789523, 797604, 805981, 813596, 819576, 819406, 816768, 820301, 824549, 820366, 821220, 805528, 802729, 804328, 797404, 790182, 787425, 783578, 787108, 784341, 777822, 770788, 759592, 764768, 764578, 771802, 774044, 778941, 783792, 800681, 820227, 831924, 863307, 870491, 732251, 723813, 720057, 730813, 755721, 787205, 799152, 798250, 794479, 789291, 781787, 773090, 790756, 790122, 786263, 786007, 782951, 785851, 793233, 799852, 792703, 793935, 756760, 730165, 737139, 704219, 680051, 675146, 689533, 720001, 723607, 724328, 744809, 731514, 809255, 812552, 808813, 805803, 805950, 798359, 777272, 750130, 746574, 786388, 791388, 792124, 806866, 805100, 804216, 807436, 813000, 811900, 814578, 818294, 816347, 814339, 809661, 807117, 804327, 801397, 803140, 809880, 809978, 812191, 812084, 813946, 817388, 824618, 828603, 828981, 819785, 816570, 821319, 819709, 822987, 833680, 829083, 827056, 826707, 817994, 808745, 798874, 801004, 799323, 795063, 787203, 781240, 775484, 773910, 790513, 802413, 798842, 803979, 801752, 793830, 788960, 793574, 796652, 788517, 802739, 762397, 763921, 796911, 794379, 794531, 815587, 809901, 805229, 798829, 767010, 776032, 781806, 782859, 785873, 788216, 783797, 777188, 760514, 765968, 752498, 749285, 751907, 755638, 739534, 757776, 753902, 758742, 770955, 768077, 790252, 774883, 777721, 757684, 748268, 756898, 749171, 752874, 757059, 733214, 713132, 688423, 649816, 604679, 578308, 560105, 584207, 576522, 575482, 551569, 580841, 588238, 630213, 748841, 771871, 796198, 815124, 839974, 847629, 856445, 687061, 693074, 692816, 690293, 699356, 715833, 703351, 663449, 662940, 652353, 693433, 703281, 726132, 759193, 778721, 754045, 736593, 726229, 721445, 702606, 694649, 618184, 579356, 655938, 760763, 752912, 766317, 788404, 796528, 804499, 795245, 816150, 809403, 790330, 768676, 846076, 780649, 776121, 799545, 675050, 753663, 788152, 809146, 819301, 807550, 831088, 827964, 802156, 785307, 796176, 799660, 768081, 773841, 746439, 778548, 750322, 577314, 713291, 688262, 665909, 776280, 670164], "cone_visible_with": [79878, 81710, 83373, 85195, 87112, 88299, 90442, 94945, 97726, 101069, 103862, 106527, 109256, 113419, 123637, 131690, 139418, 143919, 147751, 146338, 144794, 135695, 130477, 123686, 119845, 116074, 111977, 107640, 100816, 98276, 95592, 92107, 88867, 86847, 86664, 91278, 94668, 98783, 103096, 107526, 112091, 116511, 124978, 129828, 133542, 137575, 140290, 145706, 150743, 159762, 161835, 164452, 164400, 165672, 163778, 160025, 147214, 147123, 202551, 208003, 215260, 226454, 242914, 264724, 272248, 280655, 287879, 300702, 311253, 318532, 329945, 323977, 312680, 301102, 286727, 270873, 254576, 233300, 224445, 226067, 229323, 232813, 248330, 256298, 272268, 281201, 293282, 312453, 310212, 298392, 308933, 294953, 241254, 250172, 262887, 277673, 291044, 303918, 323841, 327518, 332961, 79714, 78832, 78431, 78059, 77877, 77664, 77834, 78731, 78823, 80425, 81349, 85536, 88352, 89727, 90329, 90537, 91052, 92780, 94929, 96739, 97642, 98424, 99164, 102508, 105930, 110055, 113805, 114407, 114238, 112890, 112069, 111608, 109398, 107203, 106060, 105606, 194215, 186369, 176437, 159666, 151106, 143493, 135071, 125511, 114429, 110009, 117087, 121512, 126172, 137186, 145198, 152998, 162424, 181546, 191638, 197268, 208917, 205333, 208278, 217150, 213696, 209805, 208039, 208432, 211733, 213010, 322431, 333581, 338307, 339873, 341868, 346541, 350018, 355782, 362888, 367000, 358858, 355191, 351849, 350227, 337152, 334204, 325677, 318572, 312648, 309705, 317732, 320432, 337942, 340771, 342378, 347487, 349143, 352202, 353998, 350044, 345082, 337188, 318127, 295131, 280182, 266814, 274395, 263383, 256162, 233986, 240573, 236040, 245298, 271782, 265933, 254129, 243106, 230365, 218039, 207114, 314694, 319014, 317122, 314756, 317215, 328669, 329191, 317808, 318733, 311842, 332991, 336196, 342600, 348718, 340881, 336389, 337833, 336224, 331107, 325730, 328615, 284771, 263062, 309149, 371637, 360156, 362494, 78732, 92707, 117751, 141145, 103727, 88300, 120587, 156493, 150679, 255581, 325418, 244132, 260140, 306109, 314013, 78428, 83292, 93510, 109117, 110627, 168438, 113357, 172945, 216286, 325538, 360324, 335210, 329235, 352663, 274456, 269907, 313056, 314850, 343815, 317294], "cone_visible_without": [433877, 434584, 436793, 433763, 439732, 440911, 440956, 447923, 449415, 450869, 451934, 451385, 450613, 451574, 452046, 459960, 462681, 458735, 463046, 458432, 454853, 448320, 446488, 446467, 452130, 455955, 460421, 464098, 468403, 467513, 464483, 466177, 468670, 465221, 466260, 459817, 461580, 464380, 461086, 459025, 459608, 457884, 458212, 455604, 452479, 448628, 441253, 444738, 445048, 449915, 451279, 452846, 453019, 462678, 467141, 470343, 475193, 478693, 425026, 421113, 419982, 427871, 443611, 460742, 462647, 461556, 456898, 457116, 454171, 449209, 463436, 465182, 465200, 467246, 466157, 467549, 471784, 473424, 469547, 470444, 454548, 439596, 445791, 426436, 411152, 407609, 412535, 431709, 429904, 422911, 440042, 429822, 479995, 480495, 479881, 479546, 479110, 475015, 463580, 448126, 446623, 440896, 444812, 443949, 454497, 451705, 451335, 453507, 458815, 462818, 464668, 469294, 469416, 468836, 467546, 466136, 464641, 464330, 464694, 468918, 468597, 469049, 468232, 469636, 469603, 471401, 473711, 470725, 467033, 465413, 466927, 467728, 471033, 477725, 476201, 475388, 475551, 471011, 470097, 466401, 466321, 462546, 462089, 457448, 451227, 447148, 442909, 452629, 460368, 460463, 464741, 465188, 465110, 464205, 464420, 464835, 459339, 466702, 449664, 450527, 465503, 462087, 459217, 467471, 465645, 462732, 459553, 458044, 464650, 468329, 468812, 469794, 470203, 468619, 466669, 460865, 464336, 455222, 452601, 453248, 455822, 443621, 453490, 451462, 454550, 461914, 460373, 470620, 463479, 462661, 454198, 451184, 456663, 455607, 458501, 460031, 446615, 436134, 420890, 395014, 367783, 353968, 341871, 359743, 352417, 350293, 331906, 350399, 354334, 381487, 450359, 461287, 470935, 475360, 484060, 485546, 489756, 408931, 414347, 412760, 411634, 416800, 428643, 421607, 394760, 393986, 385705, 412998, 419467, 434082, 452125, 458975, 447659, 441522, 434943, 432552, 421967, 417076, 355863, 327704, 379896, 455470, 448821, 455551, 434720, 443276, 451011, 451912, 464725, 459411, 461801, 448642, 468670, 457869, 453017, 473768, 408510, 443516, 468700, 454472, 470671, 467749, 473917, 473749, 465821, 448771, 466272, 467070, 460210, 465944, 447068, 463772, 455469, 353472, 431940, 408952, 395874, 457788, 396793], "base_visible": [351943, 351208, 352080, 349451, 351090, 351929, 351270, 354374, 355063, 352572, 354351, 353566, 352235, 351595, 354894, 356381, 355412, 353494, 351430, 350611, 346862, 341075, 337792, 335054, 337393, 341649, 345560, 349498, 351173, 351893, 352285, 354124, 355879, 355145, 354960, 345711, 341149, 339948, 336318, 331157, 327817, 325694, 328896, 328737, 325343, 322160, 318339, 320030, 319530, 321887, 322765, 326095, 330773, 338003, 353086, 361581, 388114, 391798, 307225, 302700, 300075, 302942, 312110, 326463, 336505, 336694, 337581, 332175, 327616, 323881, 327320, 324940, 321063, 318761, 316794, 318302, 321449, 326428, 323156, 323491, 302212, 290569, 291348, 277783, 268899, 267537, 276998, 288292, 293703, 301417, 304767, 301692, 329260, 332057, 328932, 326257, 326840, 323344, 313692, 302004, 299951, 345492, 346576, 348175, 352369, 353395, 352881, 353929, 354185, 349082, 349910, 349000, 346931, 345503, 342115, 340981, 339686, 337067, 338446, 340962, 341381, 343142, 343852, 344310, 347785, 353217, 354892, 358256, 352752, 351157, 354392, 351981, 351954, 355955, 352882, 351668, 351156, 346983, 338648, 332473, 334683, 336777, 332974, 329755, 330013, 328336, 331001, 337884, 342045, 338379, 339238, 336564, 328720, 324755, 329154, 331817, 329178, 336037, 312733, 313394, 331408, 332292, 335314, 348116, 344256, 342497, 339276, 308966, 311382, 313477, 314047, 316079, 318013, 315178, 310519, 299649, 301632, 297276, 296684, 298659, 299816, 295913, 304286, 302440, 304192, 309041, 307704, 319632, 311404, 315060, 303486, 297084, 300235, 293564, 294373, 297028, 286599, 276998, 267533, 254802, 236896, 224340, 218234, 224464, 224105, 225189, 219663, 230442, 233904, 248726, 298482, 310584, 325263, 339764, 355914, 362083, 366689, 278130, 278727, 280056, 278659, 282556, 287190, 281744, 268689, 268954, 266648, 280435, 283814, 292050, 307068, 319746, 306386, 295071, 291286, 288893, 280639, 277573, 262321, 251652, 276042, 305293, 304091, 310766, 353684, 353252, 353488, 343333, 351425, 349992, 328529, 320034, 377406, 322780, 323104, 325777, 266540, 310147, 319452, 354674, 348630, 339801, 357171, 354215, 336335, 336536, 329904, 332590, 307871, 307897, 299371, 314776, 294853, 223842, 281351, 279310, 270035, 318492, 273371], "pairs_with": [1938478, 1938429, 1950752, 1950042, 1967859, 1965513, 1972508, 2011460, 2024877, 2039342, 2071431, 2105429, 2137378, 2160020, 2177157, 2194201, 2192971, 2168530, 2138868, 2091212, 2035845, 1949142, 1902190, 1854060, 1845635, 1834422, 1827002, 1836253, 1846234, 1847484, 1850370, 1845467, 1843327, 1840431, 1828141, 1751165, 1717626, 1697115, 1677804, 1667406, 1682720, 1686353, 1721900, 1744670, 1762772, 1786831, 1806294, 1849912, 1881000, 1957476, 1999876, 2052451, 2084398, 2138687, 2190533, 2233354, 2288502, 2277990, 2450657, 2456691, 2465890, 2494335, 2533584, 2631036, 2649281, 2669226, 2643998, 2663457, 2649664, 2608454, 2580289, 2535394, 2509504, 2486523, 2414116, 2380379, 2364106, 2330011, 2332170, 2312827, 2271254, 2234325, 2280542, 2261665, 2320064, 2381333, 2484330, 2620729, 2647596, 2647647, 2762514, 2739749, 2103034, 2142067, 2184781, 2239702, 2292865, 2340409, 2436282, 2431493, 2465493, 1842721, 1848927, 1852961, 1860071, 1857251, 1858859, 1856135, 1848632, 1824434, 1824451, 1814225, 1798664, 1785408, 1765253, 1757064, 1756146, 1750923, 1760990, 1768972, 1782728, 1786066, 1786055, 1774377, 1784312, 1787953, 1760103, 1769720, 1740320, 1731501, 1753497, 1739090, 1731931, 1737672, 1714854, 1713985, 1722196, 2282267, 2251776, 2212281, 2181511, 2152032, 2127565, 2100051, 2083321, 2079829, 2061502, 2011047, 1992081, 1960205, 1949730, 1942033, 1936362, 1942469, 2013467, 2067444, 2082666, 2151441, 2062070, 2074197, 2160834, 2155628, 2144106, 2197576, 2188916, 2208580, 2230298, 2518126, 2560537, 2576387, 2606691, 2649465, 2683471, 2693195, 2690330, 2624965, 2609942, 2565357, 2525059, 2497856, 2464333, 2411591, 2369491, 2339503, 2309602, 2295629, 2229852, 2231676, 2216317, 2321785, 2365622, 2423737, 2485202, 2553911, 2615822, 2661918, 2733929, 2744716, 2745307, 2696490, 2625665, 2598637, 2544032, 2510143, 2439276, 2384870, 2302383, 2278364, 2190554, 2155180, 2202548, 2177248, 2160832, 2158905, 2146954, 2120996, 2094464, 2804237, 2849592, 2840539, 2849520, 2847597, 2862556, 2810127, 2713912, 2693453, 2631954, 2693798, 2715305, 2794053, 2877494, 2991121, 2966242, 2928947, 2873837, 2862247, 2818510, 2761873, 2445684, 2317394, 2450772, 2642713, 2572388, 2674087, 1950216, 1994925, 2167170, 1993924, 1848466, 1792136, 1694839, 1914037, 2267428, 2588931, 2597269, 2343738, 2258546, 2805561, 2388512, 1855265, 1807255, 1764301, 1787603, 1737110, 2198354, 2041976, 1987235, 2165875, 2528790, 2668609, 2389638, 2270452, 2687390, 2551873, 2208658, 2806041, 2726278, 2923930, 2636007], "pairs_without": [3875446, 3858159, 3884874, 3843790, 3888984, 3861348, 3877942, 3947100, 3946036, 3962635, 3986986, 4026085, 4066254, 4084503, 4003771, 4022619, 3968907, 3855522, 3819388, 3710967, 3614426, 3509000, 3470125, 3454656, 3500520, 3510410, 3549122, 3605538, 3714246, 3722984, 3721956, 3766993, 3818827, 3799992, 3795079, 3595912, 3538426, 3482361, 3400111, 3352779, 3377365, 3348099, 3363937, 3343388, 3346960, 3353715, 3332785, 3395438, 3418862, 3492677, 3545222, 3604197, 3627144, 3743110, 3795041, 3882585, 3986782, 3969255, 3962809, 3928764, 3897107, 3881346, 3853419, 3905199, 3870417, 3829362, 3726325, 3685052, 3587314, 3470527, 3453858, 3436763, 3475416, 3535806, 3507540, 3542119, 3629537, 3705759, 3761471, 3722789, 3597039, 3457879, 3476736, 3330357, 3268673, 3270348, 3313761, 3466237, 3489793, 3506279, 3712444, 3718767, 3370096, 3382564, 3381889, 3390656, 3390300, 3369301, 3332302, 3228348, 3232473, 3593631, 3652894, 3664809, 3742751, 3766791, 3792583, 3800996, 3818386, 3843631, 3818285, 3838882, 3748278, 3690578, 3639609, 3598961, 3580153, 3574057, 3564984, 3608305, 3604403, 3593554, 3579489, 3564790, 3520118, 3476308, 3423634, 3341985, 3289387, 3270942, 3303996, 3321850, 3351567, 3417539, 3431502, 3446560, 3469053, 3688132, 3714420, 3763039, 3967246, 3890862, 3857222, 3813739, 3959238, 4098292, 4031930, 3634197, 3568637, 3473678, 3416674, 3366593, 3342286, 3297252, 3278202, 3302802, 3272277, 3349933, 3205907, 3217176, 3360301, 3360820, 3339506, 3464247, 3463419, 3458694, 3480313, 3397339, 3434307, 3463127, 3504579, 3562020, 3572476, 3546026, 3494675, 3353445, 3333683, 3279361, 3234135, 3219041, 3192571, 3134395, 3135149, 3121941, 3125418, 3177491, 3096237, 3096681, 3043386, 3085321, 3092050, 3149396, 3232554, 3320149, 3405466, 3464261, 3504550, 3493675, 3453064, 3362301, 3276091, 3275732, 3240502, 3277547, 3206195, 3162869, 3079879, 3091872, 3017738, 3022161, 3184974, 3203826, 3257945, 3273637, 3336463, 3335262, 3386302, 3593348, 3659748, 3656888, 3684989, 3692094, 3704984, 3591567, 3397864, 3353948, 3263054, 3352312, 3390412, 3518557, 3676113, 3942062, 3902886, 3814015, 3703127, 3707067, 3634491, 3517258, 3025130, 2846905, 3008740, 3286995, 3240248, 3381811, 3912189, 3899039, 4039675, 3555972, 3650700, 3668630, 3374406, 3450761, 3931354, 3899827, 3441382, 3660775, 3253509, 3813134, 3345046, 3742036, 3804070, 3595616, 3449009, 3375244, 3855727, 3894679, 3298153, 3393601, 3415925, 3446452, 3130494, 3067831, 3484666, 3279485, 3144608, 3601195, 3436780, 3799804, 3293843]}

==> figsrc/data/cone_cull_split/room.json <==
{"scene": "room", "splats": 711818, "cone_splats": 210716, "n_train": 272, "visible_with": [229583, 223914, 234101, 238449, 238766, 234515, 236373, 240705, 240748, 236907, 231277, 230431, 228713, 218886, 228682, 229662, 228092, 204438, 217506, 228291, 221922, 218544, 218724, 223321, 229645, 223348, 228893, 222480, 244117, 249212, 263281, 265065, 267926, 270673, 273139, 275733, 265295, 235974, 222614, 223057, 219805, 236040, 193567, 179721, 167062, 149925, 196466, 227046, 232160, 262381, 277453, 282417, 277434, 268128, 268949, 273579, 275164, 273760, 272373, 272021, 270245, 271194, 253675, 265555, 264853, 245260, 249376, 238032, 236285, 243255, 238188, 238546, 243963, 173348, 167971, 149876, 159174, 161796, 205338, 211192, 229173, 243707, 255202, 252152, 215527, 211611, 209625, 212951, 228472, 262243, 278535, 271572, 263705, 259525, 260921, 257979, 251562, 239059, 240114, 244537, 226342, 180274, 174519, 150031, 145798, 172740, 163472, 178327, 200282, 233723, 226079, 234840, 272475, 272546, 269650, 268165, 262891, 244394, 236067, 206384, 214245, 211112, 212750, 211598, 212950, 208615, 208790, 226061, 252126, 252415, 248933, 251065, 259115, 269100, 274966, 276520, 280106, 265158, 249744, 246319, 238430, 237536, 228642, 226214, 236443, 254552, 260839, 261179, 268113, 263425, 275924, 283708, 288959, 289797, 290399, 288509, 291543, 280685, 278833, 271880, 238674, 211275, 223244, 208587, 194705, 219842, 210081, 162773, 188491, 215270, 219951, 213448, 188656, 178713, 188790, 88794, 90854, 91612, 100581, 94040, 98661, 108455, 96601, 100085, 114179, 106162, 83985, 104765, 106900, 94684, 83496, 72958, 68904, 56284, 50187, 46693, 61914, 54512, 55298, 52585, 51138, 48699, 46719, 57966, 46533, 51930, 59633, 72700, 74941, 90082, 112688, 110938, 121385, 125990, 123136, 113587, 107504, 110110, 156040, 171118, 188948, 186388, 187141, 187557, 192671, 177780, 157755, 111672, 83230, 93588, 108821, 47513, 39308, 45795, 47037, 49910, 50852, 48112, 52152, 60238, 62999, 87348, 121084, 130334, 120184, 100435, 123357, 177411, 186977, 161651, 132731, 83510, 185894, 183875, 169660, 158007, 156832, 147677, 134534, 75836, 53533, 54638, 46493, 60822, 79443, 90538, 58992, 39783, 31498, 34096, 79802, 120976, 227351, 237425, 225312, 214365, 214787, 275707, 230200, 249142, 278532, 261135, 240233, 163308, 212346, 274179, 234808, 168176, 241660, 231637, 204335, 262186, 238477, 263621, 289463, 212341, 141072, 222769, 110562, 105869, 57074, 45247, 107387, 99007, 190224, 78602, 41806, 104424, 45739, 93173, 86131], "visible_without": [261433, 256076, 263592, 267100, 268239, 263071, 264407, 268583, 268864, 265507, 260897, 263474, 260542, 250518, 267829, 271267, 270878, 249835, 262530, 273539, 267301, 267789, 268681, 272076, 278897, 274087, 274944, 264202, 281551, 287124, 302816, 305069, 309627, 312137, 316394, 323874, 316415, 287877, 275031, 279403, 276009, 291491, 253400, 233284, 212772, 190749, 236495, 265247, 269303, 298953, 315116, 319763, 309562, 296064, 296807, 304545, 313914, 314779, 314355, 314741, 313216, 316151, 299639, 314628, 314851, 298656, 301947, 290766, 291201, 299805, 295666, 297751, 305279, 222476, 214012, 186643, 194554, 196140, 236475, 236907, 252229, 266691, 286234, 294218, 270217, 269946, 269400, 273440, 284817, 319152, 337784, 325650, 311526, 302252, 303667, 297733, 286234, 263455, 259175, 270191, 258300, 215048, 212205, 190055, 191008, 229045, 219132, 238094, 264807, 304543, 288630, 290499, 324794, 317094, 314063, 311959, 302054, 273009, 261686, 235725, 242404, 238043, 238946, 235843, 237005, 232032, 227657, 246806, 276003, 278851, 276634, 279649, 289470, 309817, 322779, 331071, 339858, 332860, 319029, 313425, 293787, 279281, 261848, 257146, 267035, 285882, 291022, 286867, 293842, 288893, 305663, 322421, 335117, 344828, 354771, 363573, 367517, 356428, 350893, 342854, 297947, 257288, 258474, 233622, 222011, 263962, 266262, 217418, 238755, 252478, 249102, 238013, 210480, 196473, 207451, 101918, 103156, 101828, 110458, 101319, 104748, 113124, 98507, 101937, 116482, 108570, 87242, 110551, 114754, 109701, 98018, 91162, 90213, 81668, 81362, 78246, 92531, 74768, 71167, 64134, 61360, 59059, 60301, 89960, 79458, 85450, 86876, 93413, 85754, 99132, 126089, 122798, 136560, 141820, 136840, 122061, 112544, 128333, 181152, 203635, 222975, 216096, 201093, 197858, 202226, 191963, 175161, 127862, 108969, 121901, 139838, 69470, 57761, 60773, 54238, 54384, 53226, 49665, 54603, 64138, 68136, 94021, 128802, 137663, 125391, 105283, 133142, 202701, 215737, 190414, 164097, 110004, 215422, 212515, 196412, 182289, 180460, 168988, 151434, 76786, 54100, 55399, 47085, 64586, 88144, 101531, 68073, 50231, 41902, 45662, 103159, 163175, 258912, 264983, 261446, 260548, 252405, 321766, 286552, 286861, 315010, 307031, 297037, 199014, 264457, 329383, 253962, 220999, 294398, 261819, 224629, 296770, 300422, 290814, 350302, 265006, 190514, 247374, 113052, 117837, 92535, 63902, 117444, 115203, 199367, 105568, 42654, 107805, 59290, 97069, 95892], "cone_visible_with": [61827, 62196, 68032, 69984, 71116, 70840, 71696, 73467, 74029, 72721, 70614, 69861, 68913, 63238, 63314, 63196, 62468, 61076, 66068, 69735, 68112, 65766, 65237, 64054, 62966, 57218, 59274, 59322, 69333, 71365, 77489, 76485, 76810, 77758, 78774, 80619, 78568, 68754, 63416, 61787, 60348, 61735, 35488, 29391, 28172, 24320, 45500, 60725, 63107, 74597, 81245, 82504, 79175, 76645, 77782, 80519, 84187, 84009, 82952, 82267, 80424, 77531, 68166, 70949, 70146, 63924, 66643, 66906, 65268, 66727, 64533, 64081, 64194, 46636, 46044, 41545, 45569, 45796, 60568, 64117, 68198, 73073, 77402, 77583, 60144, 55561, 53209, 53484, 59136, 67138, 71262, 72169, 73161, 74631, 78211, 77284, 75387, 69403, 67174, 71455, 66622, 53590, 48448, 38268, 36015, 41253, 34963, 39087, 43874, 51456, 49831, 54878, 72511, 77872, 79403, 79154, 78291, 74588, 71339, 62368, 65045, 64766, 65227, 66672, 66925, 66020, 61857, 68385, 75611, 75043, 68356, 63494, 59182, 59610, 61832, 62294, 63082, 60441, 61482, 62799, 66311, 70872, 68837, 68343, 71797, 77103, 78731, 77719, 79863, 78599, 81485, 78628, 73138, 72690, 72731, 67230, 69221, 67990, 70221, 62872, 44919, 36083, 38351, 33535, 27222, 39355, 47084, 36424, 50218, 63876, 65673, 65611, 61046, 57464, 59224, 24919, 24433, 24374, 25418, 20667, 15969, 13732, 5924, 6323, 10711, 11069, 14207, 27546, 29493, 27171, 21756, 16933, 12673, 9951, 8161, 7857, 10456, 7711, 6097, 3866, 4814, 5495, 6769, 10380, 7313, 7988, 12540, 16235, 19180, 25765, 38039, 37793, 43791, 46967, 46018, 40469, 35066, 34650, 51569, 55795, 60705, 58065, 56018, 51512, 54418, 62682, 59487, 41719, 16707, 21800, 26648, 3596, 1149, 1729, 1710, 1620, 1467, 1611, 2817, 3773, 4718, 10490, 21570, 25032, 22241, 13292, 22931, 51652, 60077, 52547, 37786, 15720, 56546, 56553, 53873, 51579, 52428, 49239, 43558, 21951, 16261, 19090, 16201, 18818, 22937, 24926, 10795, 6253, 3368, 3359, 10077, 21360, 59327, 72777, 63245, 65180, 56987, 80767, 54338, 69156, 83712, 70991, 65836, 46443, 61293, 71703, 65070, 41152, 59357, 68840, 64363, 56565, 64646, 78047, 73117, 37211, 32197, 66183, 9920, 29793, 10256, 8584, 31757, 27448, 49346, 13560, 1512, 15707, 3374, 29207, 21308], "cone_visible_without": [93677, 94358, 97523, 98635, 100589, 99396, 99730, 101345, 102145, 101321, 100234, 102904, 100742, 94870, 102461, 104801, 105254, 106473, 111092, 114983, 113491, 115011, 115194, 112809, 112218, 107957, 105325, 101044, 106767, 109277, 117024, 116489, 118511, 119222, 122029, 128760, 129688, 120657, 115833, 118133, 116552, 117186, 95321, 82954, 73882, 65144, 85529, 98926, 100250, 111169, 118908, 119850, 111303, 104581, 105640, 111485, 122937, 125028, 124934, 124987, 123395, 122488, 114130, 120022, 120144, 117320, 119214, 119640, 120184, 123277, 122011, 123286, 125510, 95764, 92085, 78312, 80949, 80140, 91705, 89832, 91254, 96057, 108434, 119649, 114834, 113896, 112984, 113973, 115481, 124047, 130511, 126247, 120982, 117358, 120957, 117038, 110059, 93799, 86235, 97109, 98580, 88364, 86134, 78292, 81225, 97558, 90623, 98854, 108399, 122276, 112382, 110537, 124830, 122420, 123816, 122948, 117454, 103203, 96958, 91709, 93204, 91697, 91423, 90917, 90980, 89437, 80724, 89130, 99488, 101479, 96057, 92078, 89537, 100327, 109645, 116845, 122834, 128143, 130767, 129905, 121668, 112617, 102043, 99275, 102389, 108433, 108914, 103407, 105592, 104067, 111224, 117341, 119296, 127721, 137103, 142294, 145195, 143733, 142281, 133846, 104192, 82096, 73581, 58570, 54528, 83475, 103265, 91069, 100482, 101084, 94824, 90176, 82870, 75224, 77885, 38043, 36735, 34590, 35295, 27946, 22056, 18401, 7830, 8175, 13014, 13477, 17464, 33332, 37347, 42188, 36278, 35137, 33982, 35335, 39336, 39410, 41073, 27967, 21966, 15415, 15036, 15855, 20351, 42374, 40238, 41508, 39783, 36948, 29993, 34815, 51440, 49653, 58966, 62797, 59722, 48943, 40106, 52873, 76681, 88312, 94732, 87773, 69970, 61813, 63973, 76865, 76893, 57909, 42446, 50113, 57665, 25553, 19602, 16707, 8911, 6094, 3841, 3164, 5268, 7673, 9855, 17163, 29288, 32361, 27448, 18140, 32716, 76942, 88837, 81310, 69152, 42214, 86074, 85193, 80625, 75861, 76056, 70550, 60458, 22901, 16828, 19851, 16793, 22582, 31638, 35919, 19876, 16701, 13772, 14925, 33434, 63559, 90888, 100335, 99379, 111363, 94605, 126826, 110690, 106875, 120190, 116887, 122640, 82149, 113404, 126907, 84224, 93975, 112095, 99022, 84657, 91149, 126591, 105240, 133956, 89876, 81639, 90788, 12410, 41761, 45717, 27239, 41814, 43644, 58489, 40526, 2360, 19088, 16925, 33103, 31069], "base_visible": [167756, 161718, 166069, 168465, 167650, 163675, 164677, 167238, 166719, 164186, 160663, 160570, 159800, 155648, 165368, 166466, 165624, 143362, 151438, 158556, 153810, 152778, 153487, 159267, 166679, 166130, 169619, 163158, 174784, 177847, 185792, 188580, 191116, 192915, 194365, 195114, 186727, 167220, 159198, 161270, 159457, 174305, 158079, 150330, 138890, 125605, 150966, 166321, 169053, 187784, 196208, 199913, 198259, 191483, 191167, 193060, 190977, 189751, 189421, 189754, 189821, 193663, 185509, 194606, 194707, 181336, 182733, 171126, 171017, 176528, 173655, 174465, 179769, 126712, 121927, 108331, 113605, 116000, 144770, 147075, 160975, 170634, 177800, 174569, 155383, 156050, 156416, 159467, 169336, 195105, 207273, 199403, 190544, 184894, 182710, 180695, 176175, 169656, 172940, 173082, 159720, 126684, 126071, 111763, 109783, 131487, 128509, 139240, 156408, 182267, 176248, 179962, 199964, 194674, 190247, 189011, 184600, 169806, 164728, 144016, 149200, 146346, 147523, 144926, 146025, 142595, 146933, 157676, 176515, 177372, 180577, 187571, 199933, 209490, 213134, 214226, 217024, 204717, 188262, 183520, 172119, 166664, 159805, 157871, 164646, 177449, 182108, 183460, 188250, 184826, 194439, 205080, 215821, 217107, 217668, 221279, 222322, 212695, 208612, 209008, 193755, 175192, 184893, 175052, 167483, 180487, 162997, 126349, 138273, 151394, 154278, 147837, 127610, 121249, 129566, 63875, 66421, 67238, 75163, 73373, 82692, 94723, 90677, 93762, 103468, 95093, 69778, 77219, 77407, 67513, 61740, 56025, 56231, 46333, 42026, 38836, 51458, 46801, 49201, 48719, 46324, 43204, 39950, 47586, 39220, 43942, 47093, 56465, 55761, 64317, 74649, 73145, 77594, 79023, 77118, 73118, 72438, 75460, 104471, 115323, 128243, 128323, 131123, 136045, 138253, 115098, 98268, 69953, 66523, 71788, 82173, 43917, 38159, 44066, 45327, 48290, 49385, 46501, 49335, 56465, 58281, 76858, 99514, 105302, 97943, 87143, 100426, 125759, 126900, 109104, 94945, 67790, 129348, 127322, 115787, 106428, 104404, 98438, 90976, 53885, 37272, 35548, 30292, 42004, 56506, 65612, 48197, 33530, 28130, 30737, 69725, 99616, 168024, 164648, 162067, 149185, 157800, 194940, 175862, 179986, 194820, 190144, 174397, 116865, 151053, 202476, 169738, 127024, 182303, 162797, 139972, 205621, 173831, 185574, 216346, 175130, 108875, 156586, 100642, 76076, 46818, 36663, 75630, 71559, 140878, 65042, 40294, 88717, 42365, 63966, 64823], "pairs_with": [1772313, 1741622, 1781034, 1783876, 1761912, 1746668, 1761914, 1776308, 1749587, 1712023, 1678363, 1675184, 1631269, 1539352, 1604841, 1633824, 1640669, 1830197, 1902774, 1956808, 1919573, 1898053, 1894638, 1891368, 1875029, 1778024, 1786675, 1740261, 1840793, 1890717, 2015341, 2037759, 2057074, 2143871, 2208299, 2240296, 2164882, 1988219, 1927741, 1898084, 1860871, 1878310, 1500253, 1444989, 1386220, 1271980, 1471311, 1663467, 1698616, 1978433, 2138807, 2217723, 2213474, 2137178, 2127805, 2128732, 2071271, 2051536, 2025602, 2024499, 2012812, 1999412, 1902003, 1973129, 1997685, 1948793, 1993044, 1986585, 1978161, 2000472, 1983447, 2013270, 2028610, 1564433, 1509964, 1366941, 1391598, 1474209, 1689503, 1705634, 1747676, 1790510, 1851627, 1850000, 1729022, 1733688, 1719307, 1754297, 1842635, 2039813, 2146281, 2081950, 1986780, 1948588, 1903591, 1831806, 1765801, 1676847, 1699180, 1809805, 1788930, 1550655, 1532646, 1392545, 1400557, 1549116, 1508504, 1596501, 1700098, 1886063, 1840012, 1886969, 2104731, 2035173, 1964025, 1898936, 1847094, 1754475, 1751453, 1566087, 1595876, 1556640, 1531737, 1485299, 1484078, 1466557, 1480033, 1569987, 1729806, 1769694, 1760812, 1779739, 1836858, 1946828, 1992682, 2016321, 2043733, 1980091, 1866859, 1822535, 1708120, 1630505, 1538652, 1504468, 1569248, 1668615, 1706969, 1706273, 1722627, 1699647, 1781437, 1874935, 1960038, 1989254, 2009093, 2037784, 2051299, 2009237, 1982622, 1965084, 1823709, 1648969, 1688792, 1597694, 1531612, 1657779, 1615000, 1357875, 1475411, 1544345, 1441648, 1444438, 1381343, 1286169, 1327958, 1124361, 1149427, 1187399, 1270461, 1220418, 1221659, 1279306, 1136915, 1169148, 1279982, 1228039, 1111102, 1243307, 1251094, 1174025, 1034095, 941064, 980039, 890899, 821684, 777454, 892736, 801297, 804509, 779006, 770064, 723889, 695036, 850428, 773054, 834467, 939148, 1013880, 987132, 1178976, 1265085, 1227747, 1330416, 1344969, 1294604, 1156443, 1056392, 1471772, 1695729, 1766936, 1819408, 1727422, 1633125, 1540229, 1626619, 1611920, 1500328, 1219143, 1057636, 1101045, 1201301, 748197, 775722, 911301, 998125, 1056644, 1069589, 1028201, 1031212, 1028299, 1017640, 1131207, 1279221, 1287763, 1210358, 1198383, 1306744, 1567759, 1543933, 1404929, 1302032, 1038741, 1357777, 1330831, 1252174, 1187911, 1162531, 1116949, 1023089, 730615, 632847, 661686, 633942, 724445, 845799, 881307, 668952, 558104, 517822, 507527, 781255, 1139244, 1763211, 1764404, 1567912, 1868028, 1632692, 2248472, 1756927, 1845528, 2121128, 1957083, 1977220, 1449863, 1689438, 2102103, 1644749, 1513971, 1936913, 1790991, 1440684, 1881105, 1736419, 1727342, 2000246, 1651716, 1239748, 1480057, 1248233, 1240127, 877256, 698998, 1299316, 1327923, 1551227, 1016178, 909026, 1121462, 731350, 807141, 819346], "pairs_without": [2134791, 2120899, 2139005, 2136299, 2134962, 2111607, 2116221, 2118465, 2088154, 2051876, 2030420, 2058097, 1994390, 1910234, 2067064, 2150163, 2192013, 2437956, 2485570, 2528562, 2490625, 2497534, 2503056, 2470063, 2431771, 2322440, 2231535, 2137433, 2198876, 2262399, 2421931, 2446507, 2478702, 2585121, 2694349, 2797447, 2770366, 2633727, 2606156, 2600816, 2568961, 2523134, 2042838, 1915473, 1805359, 1616831, 1808757, 1995401, 2024352, 2343516, 2546037, 2651943, 2622524, 2530385, 2507668, 2510011, 2474869, 2466079, 2436108, 2432077, 2418489, 2418368, 2332966, 2442541, 2481810, 2524945, 2556197, 2603821, 2652738, 2680005, 2701513, 2758770, 2777814, 2245102, 2168143, 1972579, 1971409, 2018835, 2150012, 2080420, 2081667, 2128120, 2229068, 2320244, 2346972, 2399154, 2396794, 2433173, 2437000, 2611582, 2714286, 2582630, 2428624, 2360753, 2319229, 2225614, 2127321, 1967605, 1968930, 2184850, 2267128, 2104437, 2146334, 2060969, 2110165, 2298898, 2246030, 2339041, 2461087, 2669136, 2541234, 2480871, 2596712, 2478517, 2395381, 2325159, 2254013, 2111695, 2115081, 1961520, 1970339, 1930440, 1902678, 1835761, 1819661, 1771518, 1684525, 1793630, 1976093, 2035471, 2033178, 2059622, 2126511, 2372291, 2515420, 2628109, 2718259, 2794752, 2745703, 2671867, 2441997, 2208434, 2062973, 2023638, 2078902, 2152693, 2136723, 2013662, 2011750, 1968632, 2076020, 2246995, 2426307, 2563376, 2734860, 2897947, 2934385, 2914916, 2853708, 2791140, 2509578, 2167380, 2061385, 1864933, 1823447, 2114961, 2241747, 2114448, 2212376, 2100913, 1897628, 1799083, 1684880, 1484734, 1524865, 1355982, 1365564, 1379336, 1456323, 1361552, 1327761, 1368352, 1182946, 1214134, 1334210, 1283539, 1209132, 1392307, 1423857, 1434195, 1299737, 1257924, 1430885, 1446749, 1484834, 1437813, 1472298, 1245720, 1169552, 1043934, 1012373, 1008477, 1044162, 1475391, 1453994, 1521058, 1517243, 1434242, 1195388, 1352233, 1533857, 1455596, 1613666, 1635406, 1525943, 1290288, 1140800, 1835046, 2118016, 2231868, 2274706, 2103065, 1864416, 1736436, 1822425, 1900956, 1844628, 1563515, 1631023, 1678009, 1753169, 1231118, 1233774, 1295147, 1232788, 1206316, 1164680, 1084304, 1105269, 1129175, 1126937, 1249183, 1393797, 1380572, 1273831, 1272396, 1452941, 1884945, 1934545, 1848919, 1841091, 1612741, 1755084, 1715991, 1623208, 1518737, 1447015, 1338950, 1172896, 760975, 665422, 722892, 710049, 849916, 1074949, 1174558, 1083188, 1056312, 1047929, 1039661, 1406855, 1968676, 2120921, 2109293, 1980217, 2442468, 1970903, 2784383, 2342519, 2195962, 2517085, 2391549, 2681091, 2024530, 2278798, 2615950, 1882510, 2251912, 2463413, 2221999, 1668759, 2218985, 2547243, 2062813, 2668718, 2270355, 2033122, 1744402, 1304660, 1461851, 1566135, 1111326, 1508963, 1646050, 1723301, 1533525, 943542, 1167049, 1238335, 855761, 1169963]}

==> figsrc/data/cone_cull_split/stump.json <==
{"scene": "stump", "splats": 2261151, "cone_splats": 535888, "n_train": 109, "visible_with": [747823, 720128, 685945, 638177, 618488, 590965, 550435, 496452, 435591, 431134, 440783, 502727, 542155, 603331, 744027, 670711, 756194, 668406, 726828, 619711, 653269, 388717, 547277, 355580, 470862, 298259, 405441, 341242, 484629, 551466, 587343, 685230, 544703, 629048, 635212, 387483, 550248, 403398, 526748, 302685, 446492, 323527, 204270, 464522, 398231, 485046, 371492, 523346, 356478, 425901, 618656, 482876, 571551, 457865, 452205, 399458, 271611, 479163, 348857, 427033, 272368, 439465, 346858, 456049, 586945, 527404, 621945, 280434, 584716, 260281, 233169, 518997, 166233, 481783, 177212, 451682, 97364, 135600, 526116, 164809, 597956, 278345, 625110, 289990, 259663, 548548, 223591, 522355, 151728, 485723, 165946, 92728, 492685, 167477, 546904, 249233, 618356, 285370, 272671, 545755, 497807, 492175, 491697, 455544, 431480, 448853, 495826, 489307, 506942, 795565, 523137, 676608, 558384, 454037, 593734, 403523, 604318, 415147, 516709, 557170, 472882, 590587, 460359, 627806, 433992], "visible_without": [936849, 905793, 874224, 831595, 829390, 819666, 796395, 743115, 667363, 675588, 695944, 759654, 794852, 819172, 937242, 827066, 924892, 822676, 880409, 793223, 808312, 503216, 795873, 476013, 733732, 414145, 643850, 519167, 686546, 769870, 760812, 875354, 642315, 763788, 762744, 447750, 731855, 492364, 752845, 397730, 673806, 428853, 287392, 693081, 537323, 678318, 441949, 674764, 383584, 494896, 743189, 573592, 721521, 557386, 584342, 514210, 346240, 709860, 471018, 653992, 408935, 658173, 513698, 597423, 729906, 629217, 738654, 307661, 711449, 275409, 238830, 728661, 169479, 708001, 180434, 676752, 100777, 140631, 707171, 176999, 744147, 307048, 745435, 329152, 278752, 694097, 234141, 711156, 154661, 703492, 169052, 95787, 697809, 172003, 716195, 254589, 754485, 303252, 293539, 659535, 623847, 658928, 682897, 653908, 620837, 614393, 640740, 611201, 616909, 1001468, 773043, 872897, 786883, 689502, 730208, 628741, 731476, 568448, 711129, 738968, 678962, 707195, 675800, 745668, 614684], "cone_visible_with": [247876, 228054, 208379, 180043, 155697, 138420, 119494, 83306, 67382, 63322, 70768, 90741, 110144, 152836, 235256, 251895, 226381, 251495, 217308, 193545, 160124, 62386, 100628, 38798, 76257, 26545, 70948, 47626, 71025, 138055, 118436, 218509, 121972, 252958, 218469, 87892, 175524, 70521, 131483, 38534, 100677, 34202, 26959, 107707, 67992, 143671, 65228, 200970, 50509, 112977, 255646, 168336, 214961, 133368, 131577, 92494, 28487, 114046, 51523, 101696, 50958, 115927, 77467, 136622, 234733, 170073, 261707, 77595, 239271, 33771, 6609, 154955, 976, 128580, 488, 120203, 1400, 8334, 178524, 30634, 232677, 67372, 258166, 99014, 58460, 211931, 20485, 171269, 1560, 139885, 596, 776, 144351, 9529, 196762, 21007, 244516, 47820, 61951, 231204, 197512, 173858, 158439, 137566, 131837, 159757, 197083, 209894, 223629, 249205, 100559, 196460, 137865, 89322, 228429, 85982, 248887, 99549, 164350, 190617, 136432, 247688, 132265, 262000, 140086], "cone_visible_without": [436902, 413719, 396658, 373461, 366599, 367121, 365454, 329969, 299154, 307776, 325929, 347668, 362841, 368677, 428471, 408250, 395079, 405765, 370889, 367057, 315167, 176885, 349224, 159231, 339127, 142431, 309357, 225551, 272942, 356459, 291905, 408633, 219584, 387698, 346001, 148159, 357131, 159487, 357580, 133579, 327991, 139528, 110081, 336266, 207084, 336943, 135685, 352388, 77615, 181972, 380179, 259052, 364931, 232889, 263714, 207246, 103116, 344743, 173684, 328655, 187525, 334635, 244307, 277996, 377694, 271886, 378416, 104822, 366004, 48899, 12270, 364619, 4222, 354798, 3710, 345273, 4813, 13365, 359579, 42824, 378868, 96075, 378491, 138176, 77549, 357480, 31035, 360070, 4493, 357654, 3702, 3835, 349475, 14055, 366053, 26363, 380645, 65702, 82819, 344984, 323552, 340611, 349639, 335930, 321194, 325297, 341997, 331788, 333596, 455108, 350465, 392749, 366364, 324787, 364903, 311200, 376045, 252850, 358770, 372415, 342512, 364296, 347706, 379862, 320778], "base_visible": [499947, 492074, 477566, 458134, 462791, 452545, 430941, 413146, 368209, 367812, 370015, 411986, 432011, 450495, 508771, 418816, 529813, 416911, 509520, 426166, 493145, 326331, 446649, 316782, 394605, 271714, 334493, 293616, 413604, 413411, 468907, 466721, 422731, 376090, 416743, 299591, 374724, 332877, 395265, 264151, 345815, 289325, 177311, 356815, 330239, 341375, 306264, 322376, 305969, 312924, 363010, 314540, 356590, 324497, 320628, 306964, 243124, 365117, 297334, 325337, 221410, 323538, 269391, 319427, 352212, 357331, 360238, 202839, 345445, 226510, 226560, 364042, 165257, 353203, 176724, 331479, 95964, 127266, 347592, 134175, 365279, 210973, 366944, 190976, 201203, 336617, 203106, 351086, 150168, 345838, 165350, 91952, 348334, 157948, 350142, 228226, 373840, 237550, 210720, 314551, 300295, 318317, 333258, 317978, 299643, 289096, 298743, 279413, 283313, 546360, 422578, 480148, 420519, 364715, 365305, 317541, 355431, 315598, 352359, 366553, 336450, 342899, 328094, 365806, 293906], "pairs_with": [4284347, 4211872, 4067011, 3886669, 3707416, 3496969, 3284676, 3182679, 3055309, 2814532, 2793170, 3056527, 3242421, 3693029, 4292353, 3951726, 4283439, 3902390, 4093513, 3748523, 3823307, 2419738, 3115634, 2143501, 2759538, 1734007, 2694961, 2268169, 2919356, 3236050, 3240370, 3887849, 2997047, 3693558, 3611956, 2234345, 3286312, 2475791, 2970390, 1937524, 2837542, 2108277, 1496395, 2697594, 2329606, 2927078, 2111267, 3368996, 2005975, 2455973, 3286791, 2815997, 3160988, 2752273, 2646893, 2452654, 1727151, 2615878, 2134223, 2455405, 1835788, 2481147, 2169926, 2714074, 3329432, 3148506, 3168559, 1833818, 3065271, 1655504, 1574753, 2651828, 1264620, 2493103, 1256425, 2416903, 938935, 1105682, 2680203, 1270609, 3011888, 1808202, 3197224, 1915751, 1670766, 2922573, 1588469, 2710360, 1211952, 2524333, 1249861, 884997, 2457532, 1133244, 2739468, 1401892, 3022051, 1731735, 1744908, 2925364, 2876413, 2780144, 2613435, 2516931, 2473622, 2633642, 2906198, 2985317, 3172547, 4512688, 3213333, 3980203, 3365942, 2907023, 3590788, 2569433, 3643649, 2329348, 2825179, 2844750, 2472862, 3052466, 2482788, 3116211, 2513175], "pairs_without": [6236060, 6100466, 6009986, 5889424, 5757483, 5679562, 5599210, 5389515, 5252314, 4887256, 4896316, 5201038, 5461541, 5791253, 6251291, 5520857, 5903414, 5467550, 5612249, 5491235, 5280812, 3432792, 5051776, 3046863, 4898631, 2657475, 4774872, 3666583, 4476355, 5082125, 4634880, 5722931, 3973903, 5006297, 4911518, 2962469, 4940330, 3336035, 4744113, 2682729, 4715382, 3007639, 2164061, 4448260, 3382231, 4593980, 2872438, 4890268, 2451865, 3314673, 4411829, 3837138, 4507078, 3771140, 3721330, 3442127, 2287548, 4245701, 3003134, 4175923, 2824071, 4147595, 3398699, 3907171, 4644505, 4290798, 4162056, 2421740, 4171382, 2043668, 1783866, 4145322, 1422902, 4043596, 1407974, 4077615, 1116367, 1376024, 4048778, 1635260, 4179490, 2296975, 4211020, 2565778, 2091358, 4155308, 1913419, 4097405, 1365030, 4046983, 1391502, 1050515, 3898413, 1335535, 4032054, 1572225, 4081747, 2096879, 2152438, 3950665, 4069969, 4132885, 4000371, 3973833, 3953183, 4058764, 4261086, 4191180, 4348024, 6586810, 5491790, 5923075, 5523180, 4851663, 4932520, 4397424, 4904179, 3357798, 4408271, 4254560, 3961511, 4062551, 4093662, 4087765, 3956173]}

==> figsrc/data/fastgs_splats_from_logs.json <==
{
  "what": "FastGS final Gaussian count at step 30000, read from the last line (n_gaussians) of each run's own training log ref/fgs/<scene>/loss_time.jsonl.",
  "source": "Drive vksplat-campaign/<box>/ref_eol_<box>.tar.gz (RTX 4090 reference boxes), pulled 2026-11-13.",
  "why": "FastGS's scorer never wrote num_splats, so active.json has splats only for the 12 scenes whose count was logged to ref/fgs_splats.jsonl. These three fill the rest of the T&T-4K panel.",
  "check": "The same logs reproduce all 12 counts already in active.json exactly (e.g. counter 218444, garden 997186).",
  "rows": [
    {"scene": "train",      "box": "48583276", "splats": 315517},
    {"scene": "francis",    "box": "48583276", "splats": 251731},
    {"scene": "lighthouse", "box": "48632072", "splats": 233690}
  ]
}


==> figsrc/data/half_res_curves.jsonl <==
{"scene": "counter", "arm": "ours_local", "seed": 1, "tier": "3070", "box": "local", "splats": 690796, "curve": [{"step": 5000, "psnr": 26.732623608907065, "ssim": 0.8754380063915664, "t": 32.622753}, {"step": 10000, "psnr": 28.201892725626628, "ssim": 0.8978417287399802, "t": 73.6022634}, {"step": 15000, "psnr": 28.941246287027994, "ssim": 0.9061843755283869, "t": 116.87323730000001}, {"step": 20000, "psnr": 29.310165532430013, "ssim": 0.908199398389127, "t": 154.08319880000005}, {"step": 25000, "psnr": 29.547568384806315, "ssim": 0.9100221076517241, "t": 186.09472150000005}, {"step": 30000, "psnr": 29.637051328023276, "ssim": 0.9106633186340332, "t": 217.2}]}
{"scene": "counter", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 690345, "curve": [{"step": 5000, "psnr": 26.66169522603353, "ssim": 0.8718923487936802, "t": 32.2145465}, {"step": 10000, "psnr": 27.95205154418945, "ssim": 0.8914434052156633, "t": 73.1646238}, {"step": 15000, "psnr": 28.598980712890626, "ssim": 0.8986400948104961, "t": 116.0859464}, {"step": 20000, "psnr": 28.907823880513508, "ssim": 0.8998931134053145, "t": 155.45833380000005}, {"step": 25000, "psnr": 29.110314877827964, "ssim": 0.9012382908864821, "t": 187.41270070000002}, {"step": 30000, "psnr": 29.153268559773764, "ssim": 0.9013588865598042, "t": 218.7}]}
{"scene": "Truck", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1952180, "curve": [{"step": 5000, "psnr": 22.30859179496765, "ssim": 0.7817234210426101, "t": 39.4485894}, {"step": 10000, "psnr": 23.31475372314453, "ssim": 0.8089862589930478, "t": 97.5103926}, {"step": 15000, "psnr": 23.63309426307678, "ssim": 0.818571418870808, "t": 167.8437877}, {"step": 20000, "psnr": 23.989406728744505, "ssim": 0.8212402854508974, "t": 229.41214670000005}, {"step": 25000, "psnr": 24.13765158653259, "ssim": 0.8230996736937879, "t": 281.35684990000004}, {"step": 30000, "psnr": 24.226788091659547, "ssim": 0.8233680292963982, "t": 331.1}]}
{"scene": "garden", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 2399442, "curve": [{"step": 5000, "psnr": 23.91917872428894, "ssim": 0.7058598238418523, "t": 59.5509198}, {"step": 10000, "psnr": 24.933643738428753, "ssim": 0.7457733599015531, "t": 150.1183135}, {"step": 15000, "psnr": 25.212050835291546, "ssim": 0.7555577899392231, "t": 248.68907940000003}, {"step": 20000, "psnr": 25.252029577891033, "ssim": 0.757199546900644, "t": 332.9435631}, {"step": 25000, "psnr": 25.295014063517254, "ssim": 0.7580310885253491, "t": 405.1295155000001}, {"step": 30000, "psnr": 25.27297631899516, "ssim": 0.7583157494664192, "t": 475.4}]}
{"scene": "Train", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1672360, "curve": [{"step": 5000, "psnr": 19.045560836791992, "ssim": 0.7006745453851323, "t": 39.048525299999994}, {"step": 10000, "psnr": 20.141645255841706, "ssim": 0.736962441951756, "t": 89.9824351}, {"step": 15000, "psnr": 20.969655789827044, "ssim": 0.7626157326762087, "t": 155.53267929999998}, {"step": 20000, "psnr": 21.306341296748112, "ssim": 0.7720894205172422, "t": 213.9579512}, {"step": 25000, "psnr": 21.66092578988326, "ssim": 0.7753291561884775, "t": 262.7847358}, {"step": 30000, "psnr": 21.675985210820247, "ssim": 0.7761483302241877, "t": 309.3}]}
{"scene": "bonsai", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 754882, "curve": [{"step": 5000, "psnr": 28.704351837570602, "ssim": 0.9061514740487676, "t": 28.3878031}, {"step": 10000, "psnr": 30.412007460723053, "ssim": 0.9212847483096306, "t": 59.63681329999999}, {"step": 15000, "psnr": 31.154106243236644, "ssim": 0.9267980292834723, "t": 91.8881298}, {"step": 20000, "psnr": 31.746097410047376, "ssim": 0.9290025545298148, "t": 120.9418354}, {"step": 25000, "psnr": 31.798561714790964, "ssim": 0.9298130027362642, "t": 147.1114111}, {"step": 30000, "psnr": 32.17127774212811, "ssim": 0.9308218923774926, "t": 172.8}]}
{"scene": "Family", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1616026, "curve": [{"step": 5000, "psnr": 23.628815733868144, "ssim": 0.8209348934066037, "t": 42.1508541}, {"step": 10000, "psnr": 24.793367883433465, "ssim": 0.8406855911914669, "t": 95.8619856}, {"step": 15000, "psnr": 25.130015870799188, "ssim": 0.8471556831905898, "t": 153.71708519999999}, {"step": 20000, "psnr": 25.576568064482316, "ssim": 0.8494966381040475, "t": 204.0514059}, {"step": 25000, "psnr": 25.749811255413555, "ssim": 0.8508379897085979, "t": 247.17182219999998}, {"step": 30000, "psnr": 25.84297408228335, "ssim": 0.8507672703784445, "t": 289.1}]}
{"scene": "room", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 717989, "curve": [{"step": 5000, "psnr": 28.905708410801033, "ssim": 0.8897297617126176, "t": 26.8266335}, {"step": 10000, "psnr": 30.002207829402042, "ssim": 0.9009978641216521, "t": 62.47793480000001}, {"step": 15000, "psnr": 30.393523583045372, "ssim": 0.9047757367022442, "t": 102.0616119}, {"step": 20000, "psnr": 30.70544922657502, "ssim": 0.9060178447693172, "t": 136.8014731}, {"step": 25000, "psnr": 30.885031626774715, "ssim": 0.9070873718283613, "t": 167.42288770000002}, {"step": 30000, "psnr": 30.95507924984663, "ssim": 0.9072587856879601, "t": 197.1}]}
{"scene": "Francis", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1060605, "curve": [{"step": 5000, "psnr": 24.971566223516696, "ssim": 0.8423407259866834, "t": 35.0606922}, {"step": 10000, "psnr": 25.9769173133664, "ssim": 0.8583448796972608, "t": 82.43790330000002}, {"step": 15000, "psnr": 26.16830011693443, "ssim": 0.8657212839912422, "t": 136.73906060000002}, {"step": 20000, "psnr": 26.95511838866443, "ssim": 0.8708453497521323, "t": 183.89549440000002}, {"step": 25000, "psnr": 27.605447210916658, "ssim": 0.8725456309151259, "t": 224.00471670000002}, {"step": 30000, "psnr": 27.94123398385397, "ssim": 0.8741502064030345, "t": 262.6}]}
{"scene": "kitchen", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1115994, "curve": [{"step": 5000, "psnr": 27.43857912336077, "ssim": 0.8721205073884514, "t": 41.0127839}, {"step": 10000, "psnr": 28.794441277640207, "ssim": 0.891037706684419, "t": 95.1202737}, {"step": 15000, "psnr": 29.29094467163086, "ssim": 0.8995190273545662, "t": 151.8168713}, {"step": 20000, "psnr": 29.517093549455915, "ssim": 0.8989220602138219, "t": 198.83552059999994}, {"step": 25000, "psnr": 29.74757412501744, "ssim": 0.8997488027221182, "t": 237.54877079999994}, {"step": 30000, "psnr": 29.736406925746373, "ssim": 0.901614088671548, "t": 275.7}]}
{"scene": "Horse", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1092856, "curve": [{"step": 5000, "psnr": 23.677306916978623, "ssim": 0.851585910105558, "t": 35.4104392}, {"step": 10000, "psnr": 24.502069261338974, "ssim": 0.8596228667905083, "t": 89.11995129999998}, {"step": 15000, "psnr": 24.498556560940212, "ssim": 0.8598173762942443, "t": 146.92421290000001}, {"step": 20000, "psnr": 24.859081268310547, "ssim": 0.8620090678337161, "t": 196.5417234}, {"step": 25000, "psnr": 24.856621000501846, "ssim": 0.8619941416382289, "t": 241.2718919}, {"step": 30000, "psnr": 24.71759902106391, "ssim": 0.8613677024841309, "t": 284.9}]}
{"scene": "bicycle", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 2855868, "curve": [{"step": 5000, "psnr": 22.321825332641602, "ssim": 0.6463217855136544, "t": 45.6739543}, {"step": 10000, "psnr": 23.489554672241212, "ssim": 0.6955143074745602, "t": 123.16529990000001}, {"step": 15000, "psnr": 23.898785400390626, "ssim": 0.7121063824246344, "t": 221.53672470000004}, {"step": 20000, "psnr": 23.905703353881837, "ssim": 0.713452593016708, "t": 305.67214960000007}, {"step": 25000, "psnr": 23.90967887878418, "ssim": 0.7141356430156014, "t": 375.0464529000001}, {"step": 30000, "psnr": 23.91047233581543, "ssim": 0.7130367136001587, "t": 443.2}]}
{"scene": "Lighthouse", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1534065, "curve": [{"step": 5000, "psnr": 20.783291743351864, "ssim": 0.7868236398892847, "t": 43.2251949}, {"step": 10000, "psnr": 21.61641096457457, "ssim": 0.8089204539504871, "t": 104.085285}, {"step": 15000, "psnr": 21.820701305682842, "ssim": 0.8175210552517138, "t": 178.8201257}, {"step": 20000, "psnr": 22.152607502081455, "ssim": 0.823987671929139, "t": 244.2475246}, {"step": 25000, "psnr": 22.38809668712127, "ssim": 0.8247883446329561, "t": 299.1137307}, {"step": 30000, "psnr": 22.519876822447166, "ssim": 0.826408612422454, "t": 352.1}]}
{"scene": "stump", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 2254883, "curve": [{"step": 5000, "psnr": 24.56010675430298, "ssim": 0.7533930879178609, "t": 38.27327}, {"step": 10000, "psnr": 25.739412665367126, "ssim": 0.7823603798439358, "t": 96.76175190000001}, {"step": 15000, "psnr": 25.410473823547363, "ssim": 0.7824358615636982, "t": 162.1347184}, {"step": 20000, "psnr": 25.278727054595947, "ssim": 0.7804014787437443, "t": 218.85826310000002}, {"step": 25000, "psnr": 25.194368839263916, "ssim": 0.7784011513302709, "t": 269.86974299999997}, {"step": 30000, "psnr": 25.163237392902374, "ssim": 0.7778351306915283, "t": 320.2}]}
{"scene": "Caterpillar", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 1673937, "curve": [{"step": 5000, "psnr": 20.17303411960602, "ssim": 0.6473450884803664, "t": 38.5085768}, {"step": 10000, "psnr": 21.408807396888733, "ssim": 0.6857312424211636, "t": 89.9398114}, {"step": 15000, "psnr": 21.906545639038086, "ssim": 0.7062214401416238, "t": 155.03442819999998}, {"step": 20000, "psnr": 22.213274002075195, "ssim": 0.7151197601924393, "t": 211.51937589999997}, {"step": 25000, "psnr": 22.446658039093016, "ssim": 0.7187800752821691, "t": 260.0571203999999}, {"step": 30000, "psnr": 22.521414947509765, "ssim": 0.7203869879245758, "t": 307.0}]}
{"scene": "Ignatius", "arm": "half_res", "seed": 1, "tier": "3070", "box": "local", "splats": 2357377, "curve": [{"step": 5000, "psnr": 19.860575885307497, "ssim": 0.634413652553518, "t": 40.165703900000004}, {"step": 10000, "psnr": 20.47158539004442, "ssim": 0.6650824177479916, "t": 97.73057270000001}, {"step": 15000, "psnr": 20.764010382861628, "ssim": 0.6789823393146462, "t": 165.0600621}, {"step": 20000, "psnr": 21.142655256317884, "ssim": 0.6860507695401518, "t": 222.13076080000002}, {"step": 25000, "psnr": 21.37323337647973, "ssim": 0.6889209090306773, "t": 271.182957}, {"step": 30000, "psnr": 21.615164896336996, "ssim": 0.6915703328644357, "t": 318.9}]}


==> figsrc/data/ours_fleet/3060_60355518.jsonl <==
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.337713165283205, "ssim": 0.7234648442268372, "lpips_vgg": NaN, "lpips_alex": 0.3570917892456055, "time": 573.4, "splats": 2901440, "stages": {"RasterizeBackward": 334.137, "RasterizeForward": 107.67, "SortRTS": 28.872, "DensifyPostBackward": 27.483, "FusedProjectionBackwardOptimizerStep": 25.089, "ProjectionForward": 20.088, "ComputeSSIMGradient": 18.17, "ComputeTileRanges": 1.999}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.34549736022949, "ssim": 0.6469759573744777, "t": 66.79906418314204, "splats": 1870746}, {"step": 10000, "psnr": 23.67316780090332, "ssim": 0.6987687082136196, "t": 164.8740586093627, "splats": 3326289}, {"step": 15000, "psnr": 24.216828384399413, "ssim": 0.7182376180801814, "t": 288.5252344836481, "splats": 4322510}, {"step": 20000, "psnr": 24.271261672973633, "ssim": 0.7220087508605407, "t": 396.8913097544573, "splats": 3164321}, {"step": 25000, "psnr": 24.35101028442383, "ssim": 0.7239944573710908, "t": 486.6224690671079, "splats": 2949734}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.173927664756775, "ssim": 0.7911184206604958, "lpips_vgg": NaN, "lpips_alex": 0.3722177967429161, "time": 414.1, "splats": 2270229, "stages": {"RasterizeBackward": 239.952, "RasterizeForward": 75.771, "SortRTS": 20.056, "DensifyPostBackward": 19.418, "ComputeSSIMGradient": 18.481, "FusedProjectionBackwardOptimizerStep": 17.327, "ProjectionForward": 14.919, "ComputeTileRanges": 1.447}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.649144649505615, "ssim": 0.7555438420836356, "t": 53.832760906778276, "splats": 1826885}, {"step": 10000, "psnr": 25.822798132896423, "ssim": 0.7856405151386496, "t": 126.75925353867933, "splats": 2714370}, {"step": 15000, "psnr": 26.120580077171326, "ssim": 0.7910781957468649, "t": 208.54988869884983, "splats": 3011606}, {"step": 20000, "psnr": 26.172839641571045, "ssim": 0.7917584987059796, "t": 282.0850126002915, "splats": 2423617}, {"step": 25000, "psnr": 26.162344455718994, "ssim": 0.791205157422948, "t": 348.3608050844632, "splats": 2301186}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.661868604024253, "ssim": 0.910676779349645, "lpips_vgg": NaN, "lpips_alex": 0.23203636109828948, "time": 276.7, "splats": 690707, "stages": {"RasterizeBackward": 163.872, "RasterizeForward": 53.293, "SortRTS": 16.111, "FusedProjectionBackwardOptimizerStep": 12.124, "ProjectionForward": 8.968, "DensifyPostBackward": 8.358, "ComputeSSIMGradient": 7.377, "ComputeTileRanges": 1.172}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.674328104654947, "ssim": 0.8751522001547839, "t": 44.35693727200851, "splats": 732922}, {"step": 10000, "psnr": 28.225062942504884, "ssim": 0.8978211391085789, "t": 95.43618160812184, "splats": 935024}, {"step": 15000, "psnr": 28.957709503173827, "ssim": 0.9061798116708222, "t": 149.28192841727287, "splats": 1008545}, {"step": 20000, "psnr": 29.317475191752116, "ssim": 0.9081206769343224, "t": 196.63730378402397, "splats": 747950}, {"step": 25000, "psnr": 29.56646614074707, "ssim": 0.9100304307608535, "t": 237.2007496780716, "splats": 700673}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.344071706136067, "ssim": 0.7872508143385252, "lpips_vgg": NaN, "lpips_alex": 0.261721957474947, "time": 626.6, "splats": 2446965, "stages": {"RasterizeBackward": 370.973, "RasterizeForward": 115.384, "SortRTS": 31.144, "FusedProjectionBackwardOptimizerStep": 30.672, "DensifyPostBackward": 27.244, "ComputeSSIMGradient": 19.746, "ProjectionForward": 19.199, "ComputeTileRanges": 2.165}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.339413086573284, "ssim": 0.7174669633255304, "t": 84.65556944906712, "splats": 2020607}, {"step": 10000, "psnr": 25.595897038777668, "ssim": 0.7649364527580697, "t": 200.1992671713233, "splats": 2981387}, {"step": 15000, "psnr": 26.048178990681965, "ssim": 0.7792383254328659, "t": 328.0745681915432, "splats": 3403523}, {"step": 20000, "psnr": 26.20038390159607, "ssim": 0.7834470781936306, "t": 438.74437761027366, "splats": 2587611}, {"step": 25000, "psnr": 26.28148539861043, "ssim": 0.7856702873632645, "t": 533.506888335105, "splats": 2471263}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.815693881060625, "ssim": 0.9359410389049633, "lpips_vgg": NaN, "lpips_alex": 0.22152046738444148, "time": 222.0, "splats": 772930, "stages": {"RasterizeBackward": 126.763, "RasterizeForward": 40.051, "SortRTS": 12.535, "FusedProjectionBackwardOptimizerStep": 11.175, "DensifyPostBackward": 8.482, "ProjectionForward": 8.279, "ComputeSSIMGradient": 7.338, "ComputeTileRanges": 0.942}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.830086630743903, "ssim": 0.9086202287706521, "t": 40.011870965361595, "splats": 903623}, {"step": 10000, "psnr": 30.56423295510782, "ssim": 0.9241827515080014, "t": 78.85907355742529, "splats": 1041428}, {"step": 15000, "psnr": 31.5076681085535, "ssim": 0.9308214847481632, "t": 119.33616908919066, "splats": 1121295}, {"step": 20000, "psnr": 32.22606653780551, "ssim": 0.9334160288241928, "t": 156.20670269615948, "splats": 838765}, {"step": 25000, "psnr": 32.61074225966995, "ssim": 0.9351557593569136, "t": 189.37957901321352, "splats": 785695}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.854371828910633, "ssim": 0.9161680142084757, "lpips_vgg": NaN, "lpips_alex": 0.24581014001980805, "time": 249.3, "splats": 717508, "stages": {"RasterizeBackward": 148.618, "RasterizeForward": 48.758, "SortRTS": 13.244, "FusedProjectionBackwardOptimizerStep": 7.873, "DensifyPostBackward": 7.863, "ProjectionForward": 7.84, "ComputeSSIMGradient": 7.325, "ComputeTileRanges": 0.994}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.04454055199256, "ssim": 0.8911380243442094, "t": 38.709688395261765, "splats": 762127}, {"step": 10000, "psnr": 30.408525955982697, "ssim": 0.9063702496860457, "t": 82.89042683737352, "splats": 1034628}, {"step": 15000, "psnr": 31.072264549059746, "ssim": 0.9124458655894317, "t": 131.47328333044425, "splats": 1148203}, {"step": 20000, "psnr": 31.53101696112217, "ssim": 0.9143892950329555, "t": 174.6552131990902, "splats": 810085}, {"step": 25000, "psnr": 31.702917979313778, "ssim": 0.9153397534565537, "t": 212.50864178175107, "splats": 734078}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.63361598423549, "ssim": 0.9181300401687622, "lpips_vgg": NaN, "lpips_alex": 0.15979644123997008, "time": 349.6, "splats": 1072233, "stages": {"RasterizeBackward": 202.469, "RasterizeForward": 62.985, "FusedProjectionBackwardOptimizerStep": 23.807, "SortRTS": 19.376, "DensifyPostBackward": 13.971, "ProjectionForward": 11.809, "ComputeSSIMGradient": 7.406, "ComputeTileRanges": 1.372}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.84227044241769, "ssim": 0.8797748326700012, "t": 55.08433338906616, "splats": 1304420}, {"step": 10000, "psnr": 29.920919581821988, "ssim": 0.9045205246666909, "t": 122.61246899189427, "splats": 1521125}, {"step": 15000, "psnr": 30.785595049176898, "ssim": 0.9135227278192533, "t": 192.72367027914152, "splats": 1649654}, {"step": 20000, "psnr": 31.18892718723842, "ssim": 0.9147616969550401, "t": 251.82351509621367, "splats": 1158655}, {"step": 25000, "psnr": 31.40089966910226, "ssim": 0.916469137431429, "t": 301.14473782712594, "splats": 1086140}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.36144546508789, "ssim": 0.72405357837677, "lpips_vgg": 0.3652814607678054, "lpips_alex": 0.35615473020468796, "time": 574.4, "splats": 2855278, "stages": {"RasterizeBackward": 334.481, "RasterizeForward": 107.872, "SortRTS": 28.907, "DensifyPostBackward": 27.585, "FusedProjectionBackwardOptimizerStep": 25.066, "ProjectionForward": 20.483, "ComputeSSIMGradient": 18.235, "ComputeTileRanges": 2.0}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.27917205810547, "ssim": 0.6448163527943683, "t": 66.86787704518065, "splats": 1803244}, {"step": 10000, "psnr": 23.716023330688476, "ssim": 0.6982514223188939, "t": 165.97629671776667, "splats": 3381425}, {"step": 15000, "psnr": 24.18237464904785, "ssim": 0.7176300982330752, "t": 290.31566713470966, "splats": 4272953}, {"step": 20000, "psnr": 24.34266326904297, "ssim": 0.7233180956750199, "t": 398.4153344905935, "splats": 3108469}, {"step": 25000, "psnr": 24.375885467529297, "ssim": 0.7236052143466318, "t": 487.76819925848395, "splats": 2902691}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.11292266845703, "ssim": 0.7908317185938358, "lpips_vgg": 0.38381661398045, "lpips_alex": 0.3686995121454437, "time": 427.7, "splats": 2335403, "stages": {"RasterizeBackward": 248.46, "RasterizeForward": 78.492, "SortRTS": 20.653, "DensifyPostBackward": 19.618, "ComputeSSIMGradient": 18.56, "FusedProjectionBackwardOptimizerStep": 18.364, "ProjectionForward": 15.285, "ComputeTileRanges": 1.487}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.698859930038452, "ssim": 0.7558293726782386, "t": 53.93331485334784, "splats": 1755007}, {"step": 10000, "psnr": 25.96123492717743, "ssim": 0.7871397652346703, "t": 128.4698083573021, "splats": 2784162}, {"step": 15000, "psnr": 26.192132592201233, "ssim": 0.7920349323139483, "t": 213.58125670952722, "splats": 3086211}, {"step": 20000, "psnr": 26.155439972877502, "ssim": 0.791930344232093, "t": 290.07312592631206, "splats": 2487782}, {"step": 25000, "psnr": 26.148392915725708, "ssim": 0.7915979741360508, "t": 359.2348008081317, "splats": 2366443}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.800573539733886, "ssim": 0.9112406075000763, "lpips_vgg": 0.28330999472669144, "lpips_alex": 0.230745281175368, "time": 279.7, "splats": 693995, "stages": {"RasterizeBackward": 165.731, "RasterizeForward": 53.914, "SortRTS": 16.315, "FusedProjectionBackwardOptimizerStep": 12.339, "ProjectionForward": 9.154, "DensifyPostBackward": 8.353, "ComputeSSIMGradient": 7.38, "ComputeTileRanges": 1.185}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.812697982788087, "ssim": 0.8772763589695409, "t": 44.66490858141333, "splats": 704609}, {"step": 10000, "psnr": 28.281025568644207, "ssim": 0.8975755660639808, "t": 96.50193241843954, "splats": 953593}, {"step": 15000, "psnr": 29.07180010477702, "ssim": 0.9069646196460558, "t": 151.14195951912552, "splats": 1003375}, {"step": 20000, "psnr": 29.41872812906901, "ssim": 0.90878878928362, "t": 198.85355557128787, "splats": 748665}, {"step": 25000, "psnr": 29.67447935740153, "ssim": 0.9105949070415331, "t": 239.75889614271, "splats": 703669}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.40600864092509, "ssim": 0.7888817538817724, "lpips_vgg": 0.27730298959636174, "lpips_alex": 0.25548362925157636, "time": 646.4, "splats": 2647538, "stages": {"RasterizeBackward": 382.205, "RasterizeForward": 118.904, "FusedProjectionBackwardOptimizerStep": 33.21, "SortRTS": 32.299, "DensifyPostBackward": 27.721, "ProjectionForward": 20.111, "ComputeSSIMGradient": 19.773, "ComputeTileRanges": 2.236}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.384137948354084, "ssim": 0.7213556152192027, "t": 83.36801613075659, "splats": 2027064}, {"step": 10000, "psnr": 25.46210511525472, "ssim": 0.7619953956927749, "t": 198.07490745652467, "splats": 3047192}, {"step": 15000, "psnr": 26.031629006067913, "ssim": 0.7798397833420457, "t": 331.9505319138989, "splats": 3690072}, {"step": 20000, "psnr": 26.27498475710551, "ssim": 0.7858061275697489, "t": 448.1133498074487, "splats": 2805263}, {"step": 25000, "psnr": 26.346042076746624, "ssim": 0.7877521368771575, "t": 548.1395991155878, "splats": 2673139}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.83042335510254, "ssim": 0.9352609756830577, "lpips_vgg": 0.295081572379495, "lpips_alex": 0.22245123989215462, "time": 216.8, "splats": 730310, "stages": {"RasterizeBackward": 123.917, "RasterizeForward": 39.192, "SortRTS": 12.287, "FusedProjectionBackwardOptimizerStep": 10.506, "DensifyPostBackward": 8.219, "ProjectionForward": 7.926, "ComputeSSIMGradient": 7.341, "ComputeTileRanges": 0.927}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.903186282596074, "ssim": 0.9100546313452726, "t": 40.12594425724819, "splats": 895008}, {"step": 10000, "psnr": 30.74229353827399, "ssim": 0.9249385922889815, "t": 78.24054245930165, "splats": 1005507}, {"step": 15000, "psnr": 31.61275559502679, "ssim": 0.9308346808624638, "t": 117.60948201175779, "splats": 1044800}, {"step": 20000, "psnr": 32.26681729909536, "ssim": 0.9330606033332967, "t": 153.15410187887028, "splats": 788743}, {"step": 25000, "psnr": 32.63271599846917, "ssim": 0.9345021097103241, "t": 185.2126106955111, "splats": 741569}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.656788361378204, "ssim": 0.9161070356002221, "lpips_vgg": 0.30252143140079524, "lpips_alex": 0.24564692918448905, "time": 250.3, "splats": 738738, "stages": {"RasterizeBackward": 149.217, "RasterizeForward": 48.894, "SortRTS": 13.203, "FusedProjectionBackwardOptimizerStep": 8.029, "DensifyPostBackward": 7.996, "ProjectionForward": 7.932, "ComputeSSIMGradient": 7.325, "ComputeTileRanges": 0.992}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.058691318218525, "ssim": 0.8931852727810338, "t": 39.06872724881396, "splats": 797891}, {"step": 10000, "psnr": 30.359404881795246, "ssim": 0.9072208141207463, "t": 82.66337070195004, "splats": 1044576}, {"step": 15000, "psnr": 30.956134649423454, "ssim": 0.9125620630674629, "t": 131.19525308487937, "splats": 1200467}, {"step": 20000, "psnr": 31.343004275590946, "ssim": 0.9140652581797056, "t": 175.0006276536733, "splats": 842604}, {"step": 25000, "psnr": 31.53155273046249, "ssim": 0.915607030771484, "t": 213.207564976532, "splats": 756441}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.596363285609655, "ssim": 0.9179209130150932, "lpips_vgg": 0.20890189412303384, "lpips_alex": 0.1599991331389393, "time": 345.4, "splats": 1053029, "stages": {"RasterizeBackward": 200.467, "RasterizeForward": 62.387, "FusedProjectionBackwardOptimizerStep": 23.004, "SortRTS": 19.206, "DensifyPostBackward": 13.702, "ProjectionForward": 11.675, "ComputeSSIMGradient": 7.412, "ComputeTileRanges": 1.364}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.091701562064035, "ssim": 0.8809638053023231, "t": 54.499617238063365, "splats": 1226851}, {"step": 10000, "psnr": 29.95686138698033, "ssim": 0.9039206850964501, "t": 120.6030677659437, "splats": 1458098}, {"step": 15000, "psnr": 30.76519077845982, "ssim": 0.9132734141754337, "t": 189.4920469634235, "splats": 1648471}, {"step": 20000, "psnr": 31.162898581368584, "ssim": 0.9148115204468628, "t": 248.39230999583378, "splats": 1143062}, {"step": 25000, "psnr": 31.419916370936804, "ssim": 0.9170934482161371, "t": 297.3623939277604, "splats": 1067337}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.854515711466473, "ssim": 0.8760363062222799, "lpips_vgg": 0.22435824318904402, "lpips_alex": 0.19059802717857202, "time": 356.0, "splats": 1054607, "stages": {"RasterizeBackward": 213.627, "RasterizeForward": 68.811, "SortRTS": 18.551, "FusedProjectionBackwardOptimizerStep": 18.13, "DensifyPostBackward": 12.027, "ProjectionForward": 11.207, "ComputeSSIMGradient": 9.765, "ComputeTileRanges": 1.348}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.70857599046495, "ssim": 0.856751206282508, "t": 44.312373154331, "splats": 867711}, {"step": 10000, "psnr": 24.821042166815865, "ssim": 0.8692708615335307, "t": 108.87568847602233, "splats": 1330538}, {"step": 15000, "psnr": 25.074010213216145, "ssim": 0.871628364634349, "t": 180.84957094304264, "splats": 1553171}, {"step": 20000, "psnr": 25.684464348687065, "ssim": 0.8747943579942516, "t": 244.40242948103696, "splats": 1189866}, {"step": 25000, "psnr": 25.83732011583116, "ssim": 0.875840111465718, "t": 300.8193508782424, "splats": 1075193}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.692301187759792, "ssim": 0.8289847710193732, "lpips_vgg": 0.25534009334353985, "lpips_alex": 0.23845860377700887, "time": 438.9, "splats": 1489116, "stages": {"RasterizeBackward": 249.296, "RasterizeForward": 83.788, "SortRTS": 26.653, "FusedProjectionBackwardOptimizerStep": 22.767, "ProjectionForward": 17.323, "DensifyPostBackward": 17.277, "ComputeSSIMGradient": 10.715, "ComputeTileRanges": 1.783}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.692887232853817, "ssim": 0.7866232814308887, "t": 61.493841532152146, "splats": 904581}, {"step": 10000, "psnr": 21.53597489381448, "ssim": 0.8078567939215631, "t": 136.31990074180067, "splats": 1836724}, {"step": 15000, "psnr": 21.79698792482034, "ssim": 0.8197549828125427, "t": 228.1460631256923, "splats": 2435606}, {"step": 20000, "psnr": 22.036581430679714, "ssim": 0.8249233627426514, "t": 308.15466016950086, "splats": 1762388}, {"step": 25000, "psnr": 22.37986965668507, "ssim": 0.827068924957448, "t": 375.06407428113744, "splats": 1527460}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.646946573257445, "ssim": 0.7277706876397133, "lpips_vgg": 0.31175666596690627, "lpips_alex": 0.33743286385819915, "time": 404.0, "splats": 1755933, "stages": {"RasterizeBackward": 226.12, "RasterizeForward": 74.238, "SortRTS": 25.026, "FusedProjectionBackwardOptimizerStep": 24.682, "DensifyPostBackward": 17.263, "ProjectionForward": 16.415, "ComputeSSIMGradient": 9.784, "ComputeTileRanges": 1.693}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.214479398727416, "ssim": 0.6480823709124499, "t": 55.30247855372727, "splats": 934907}, {"step": 10000, "psnr": 21.249592447280882, "ssim": 0.6892638903184376, "t": 120.96539594093338, "splats": 1782314}, {"step": 15000, "psnr": 21.73813142776489, "ssim": 0.709784264489093, "t": 203.0782011798583, "splats": 2548828}, {"step": 20000, "psnr": 22.04809319972992, "ssim": 0.7183834531684133, "t": 277.7841251962818, "splats": 1980161}, {"step": 25000, "psnr": 22.418712067604066, "ssim": 0.7249817237793167, "t": 342.0133568570018, "splats": 1786212}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.857295920209186, "ssim": 0.7080120764127592, "lpips_vgg": 0.3251018716580179, "lpips_alex": 0.32574477916125105, "time": 432.6, "splats": 2567052, "stages": {"RasterizeBackward": 242.349, "RasterizeForward": 74.672, "FusedProjectionBackwardOptimizerStep": 29.972, "SortRTS": 24.107, "DensifyPostBackward": 23.129, "ProjectionForward": 17.989, "ComputeSSIMGradient": 9.758, "ComputeTileRanges": 1.635}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.98166109875935, "ssim": 0.6378737528351864, "t": 59.32514236820862, "splats": 1876004}, {"step": 10000, "psnr": 20.570139001055463, "ssim": 0.674388591906916, "t": 134.99744900455698, "splats": 3295670}, {"step": 15000, "psnr": 20.811025991672423, "ssim": 0.6887462153974612, "t": 223.47860824968666, "splats": 3823285}, {"step": 20000, "psnr": 21.329197255576528, "ssim": 0.6992043472882465, "t": 300.80712697515264, "splats": 2862173}, {"step": 25000, "psnr": 21.779034916947527, "ssim": 0.7056565348757458, "t": 367.5511883739382, "splats": 2611278}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.67561330795288, "ssim": 0.8353426352143287, "lpips_vgg": 0.2995203931884423, "lpips_alex": 0.25801829954402017, "time": 444.7, "splats": 2183465, "stages": {"RasterizeBackward": 251.234, "RasterizeForward": 80.847, "FusedProjectionBackwardOptimizerStep": 28.525, "SortRTS": 26.227, "DensifyPostBackward": 19.969, "ProjectionForward": 17.782, "ComputeSSIMGradient": 9.77, "ComputeTileRanges": 1.757}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.348086738586424, "ssim": 0.7836765712550697, "t": 57.63505689287558, "splats": 1626352}, {"step": 10000, "psnr": 23.429860639572144, "ssim": 0.8133121790190181, "t": 132.7807420664467, "splats": 2894157}, {"step": 15000, "psnr": 23.96543345451355, "ssim": 0.8269026269842861, "t": 225.7920771916397, "splats": 3529462}, {"step": 20000, "psnr": 24.39549012184143, "ssim": 0.8324671252161577, "t": 308.247487320099, "splats": 2539466}, {"step": 25000, "psnr": 24.5510986328125, "ssim": 0.8340321079058597, "t": 377.8383657243103, "splats": 2241666}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.01508220873381, "ssim": 0.7839169063066181, "lpips_vgg": 0.2992320204350044, "lpips_alex": 0.2864899859644197, "time": 404.8, "splats": 1698535, "stages": {"RasterizeBackward": 223.301, "RasterizeForward": 74.443, "SortRTS": 26.836, "FusedProjectionBackwardOptimizerStep": 25.704, "DensifyPostBackward": 17.557, "ProjectionForward": 17.201, "ComputeSSIMGradient": 9.785, "ComputeTileRanges": 1.774}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.693001245197497, "ssim": 0.6968864830128357, "t": 55.812580349855125, "splats": 826860}, {"step": 10000, "psnr": 20.168335312291195, "ssim": 0.7393991028571645, "t": 123.28208615584299, "splats": 1918086}, {"step": 15000, "psnr": 20.841853191978053, "ssim": 0.7645704736524204, "t": 207.87541243294254, "splats": 2602642}, {"step": 20000, "psnr": 21.343323306033486, "ssim": 0.7756391345358884, "t": 282.4857960981317, "splats": 1971492}, {"step": 25000, "psnr": 21.876360742669355, "ssim": 0.782634458253841, "t": 345.0478987079114, "splats": 1737782}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.801866780156676, "ssim": 0.8650449566219164, "lpips_vgg": 0.24637342198010317, "lpips_alex": 0.22103442714961294, "time": 386.8, "splats": 1727015, "stages": {"RasterizeBackward": 222.597, "RasterizeForward": 70.211, "FusedProjectionBackwardOptimizerStep": 21.311, "SortRTS": 20.693, "DensifyPostBackward": 16.885, "ProjectionForward": 13.781, "ComputeSSIMGradient": 9.766, "ComputeTileRanges": 1.477}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.70358122950015, "ssim": 0.8252031258125782, "t": 61.11300801998004, "splats": 1731182}, {"step": 10000, "psnr": 25.014179063879926, "ssim": 0.8480381040545787, "t": 130.45648075221106, "splats": 2414104}, {"step": 15000, "psnr": 25.607426062874172, "ssim": 0.8569963577196071, "t": 206.22004314884543, "splats": 2756045}, {"step": 20000, "psnr": 26.341567993164062, "ssim": 0.8617925026910475, "t": 273.54180534696206, "splats": 1979939}, {"step": 25000, "psnr": 26.60892503157906, "ssim": 0.8634686651961662, "t": 330.97696807282045, "splats": 1767579}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.459502615579744, "ssim": 0.8819759037436509, "lpips_vgg": 0.2155533809369613, "lpips_alex": 0.20620245467888162, "time": 336.1, "splats": 1095657, "stages": {"RasterizeBackward": 191.08, "RasterizeForward": 63.832, "SortRTS": 19.215, "FusedProjectionBackwardOptimizerStep": 16.996, "DensifyPostBackward": 12.527, "ProjectionForward": 12.232, "ComputeSSIMGradient": 9.763, "ComputeTileRanges": 1.374}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.698826208347228, "ssim": 0.8413500240272026, "t": 50.126386653631926, "splats": 775509}, {"step": 10000, "psnr": 26.08878093812524, "ssim": 0.8634681939329302, "t": 107.40709755755961, "splats": 1414944}, {"step": 15000, "psnr": 26.775161510560572, "ssim": 0.8723094358429544, "t": 175.24544635927305, "splats": 1696926}, {"step": 20000, "psnr": 27.618888668897675, "ssim": 0.8779015116960767, "t": 235.1768798721023, "splats": 1264848}, {"step": 25000, "psnr": 28.055907505314526, "ssim": 0.8805446777348489, "t": 286.4984476272948, "splats": 1119348}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.42059220208062, "ssim": 0.8734647697872586, "lpips_vgg": 0.22418444348387773, "lpips_alex": 0.18925621312727278, "time": 372.3, "splats": 1126745, "stages": {"RasterizeBackward": 223.398, "RasterizeForward": 71.896, "FusedProjectionBackwardOptimizerStep": 19.444, "SortRTS": 19.356, "DensifyPostBackward": 12.645, "ProjectionForward": 11.78, "ComputeSSIMGradient": 9.795, "ComputeTileRanges": 1.401}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.532092624240452, "ssim": 0.854725737421854, "t": 46.250254488084465, "splats": 1000772}, {"step": 10000, "psnr": 24.668312284681534, "ssim": 0.8665295540572245, "t": 115.22301011625677, "splats": 1445525}, {"step": 15000, "psnr": 24.875226762559677, "ssim": 0.8692745092770422, "t": 190.568074463401, "splats": 1633661}, {"step": 20000, "psnr": 25.278011745876736, "ssim": 0.8729586026366545, "t": 256.14260731544346, "splats": 1268379}, {"step": 25000, "psnr": 25.405436197916668, "ssim": 0.8734445783271539, "t": 314.8627611575648, "splats": 1147934}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.93795243287698, "ssim": 0.8318795011593745, "lpips_vgg": 0.25359298698232097, "lpips_alex": 0.23695861900269258, "time": 456.6, "splats": 1594930, "stages": {"RasterizeBackward": 259.704, "RasterizeForward": 87.327, "SortRTS": 27.439, "FusedProjectionBackwardOptimizerStep": 24.177, "ProjectionForward": 18.099, "DensifyPostBackward": 18.017, "ComputeSSIMGradient": 10.738, "ComputeTileRanges": 1.831}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.774987685374725, "ssim": 0.7860822682017211, "t": 62.16790482169017, "splats": 886147}, {"step": 10000, "psnr": 21.777743901961887, "ssim": 0.8105140300862852, "t": 139.76261389115825, "splats": 1860046}, {"step": 15000, "psnr": 22.13249793419471, "ssim": 0.8217232332433573, "t": 235.156598452013, "splats": 2662280}, {"step": 20000, "psnr": 22.425479693290516, "ssim": 0.828166936090528, "t": 319.3106933585368, "splats": 1900418}, {"step": 25000, "psnr": 22.799087622226814, "ssim": 0.8299919441932414, "t": 389.53039527963847, "splats": 1634895}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.52106394767761, "ssim": 0.7273554652929306, "lpips_vgg": 0.31085747296843913, "lpips_alex": 0.3360480746827999, "time": 407.0, "splats": 1785275, "stages": {"RasterizeBackward": 228.041, "RasterizeForward": 74.816, "SortRTS": 25.06, "FusedProjectionBackwardOptimizerStep": 24.999, "DensifyPostBackward": 17.582, "ProjectionForward": 16.213, "ComputeSSIMGradient": 9.805, "ComputeTileRanges": 1.698}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.271799063682558, "ssim": 0.649998818558114, "t": 55.67833909345791, "splats": 951289}, {"step": 10000, "psnr": 21.40860641002655, "ssim": 0.6892236692254875, "t": 121.62718290649354, "splats": 1772151}, {"step": 15000, "psnr": 21.838547134399413, "ssim": 0.7099545665942121, "t": 204.76443911064416, "splats": 2541791}, {"step": 20000, "psnr": 22.16964223384857, "ssim": 0.7212536766854383, "t": 279.5235021277331, "splats": 1995377}, {"step": 25000, "psnr": 22.421044373512267, "ssim": 0.7255812690599994, "t": 344.34532754076645, "splats": 1814251}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.689573892732945, "ssim": 0.7059655160438724, "lpips_vgg": 0.326214787204525, "lpips_alex": 0.3262387806726531, "time": 425.7, "splats": 2528049, "stages": {"RasterizeBackward": 238.212, "RasterizeForward": 73.386, "FusedProjectionBackwardOptimizerStep": 29.523, "SortRTS": 23.803, "DensifyPostBackward": 22.873, "ProjectionForward": 17.544, "ComputeSSIMGradient": 9.768, "ComputeTileRanges": 1.624}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.938199903906845, "ssim": 0.6399481028252265, "t": 58.49399952124804, "splats": 1903162}, {"step": 10000, "psnr": 20.58604759123267, "ssim": 0.674584463066692, "t": 132.5816019931808, "splats": 3159896}, {"step": 15000, "psnr": 20.899895435426295, "ssim": 0.6900984075566282, "t": 220.60723830247298, "splats": 3709372}, {"step": 20000, "psnr": 21.23449372082222, "ssim": 0.6976197686232654, "t": 296.42862278874964, "splats": 2805536}, {"step": 25000, "psnr": 21.434482434900797, "ssim": 0.7013509667928367, "t": 361.9382483898662, "splats": 2571308}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.633398151397706, "ssim": 0.8346009075641632, "lpips_vgg": 0.3008265624194019, "lpips_alex": 0.2593009631798736, "time": 442.4, "splats": 2134362, "stages": {"RasterizeBackward": 249.405, "RasterizeForward": 80.465, "FusedProjectionBackwardOptimizerStep": 28.515, "SortRTS": 26.22, "DensifyPostBackward": 19.916, "ProjectionForward": 17.639, "ComputeSSIMGradient": 9.781, "ComputeTileRanges": 1.757}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.358762407302855, "ssim": 0.784927881350395, "t": 56.972112379968166, "splats": 1598138}, {"step": 10000, "psnr": 23.471029806137086, "ssim": 0.814272564775951, "t": 131.21145968185738, "splats": 2760485}, {"step": 15000, "psnr": 23.90379590988159, "ssim": 0.8266665054706243, "t": 224.15269335359335, "splats": 3626199}, {"step": 20000, "psnr": 24.308227634429933, "ssim": 0.8306769094386766, "t": 307.2124944543466, "splats": 2517775}, {"step": 25000, "psnr": 24.504142808914185, "ssim": 0.8336007224909213, "t": 376.21161633264273, "splats": 2195296}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.83497895692524, "ssim": 0.7808867787059984, "lpips_vgg": 0.2992015747276111, "lpips_alex": 0.2871154327234175, "time": 404.8, "splats": 1736809, "stages": {"RasterizeBackward": 222.86, "RasterizeForward": 74.177, "SortRTS": 26.926, "FusedProjectionBackwardOptimizerStep": 26.191, "ProjectionForward": 17.422, "DensifyPostBackward": 17.284, "ComputeSSIMGradient": 9.787, "ComputeTileRanges": 1.777}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.853459182538483, "ssim": 0.6987647738990092, "t": 56.1802646946162, "splats": 806625}, {"step": 10000, "psnr": 19.82946559002525, "ssim": 0.7343554209264016, "t": 120.88229021849111, "splats": 1881837}, {"step": 15000, "psnr": 20.592543677279824, "ssim": 0.7620460383919238, "t": 204.77131815161556, "splats": 2735616}, {"step": 20000, "psnr": 21.15538787841797, "ssim": 0.7753197965945157, "t": 280.8933320399374, "splats": 2031099}, {"step": 25000, "psnr": 21.7028445444609, "ssim": 0.7797188293061246, "t": 344.24744253372774, "splats": 1777266}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.50853397535241, "ssim": 0.8637710369151571, "lpips_vgg": 0.2472691550830646, "lpips_alex": 0.221786503463532, "time": 390.5, "splats": 1749453, "stages": {"RasterizeBackward": 224.586, "RasterizeForward": 70.752, "FusedProjectionBackwardOptimizerStep": 21.724, "SortRTS": 20.938, "DensifyPostBackward": 17.176, "ProjectionForward": 14.029, "ComputeSSIMGradient": 9.782, "ComputeTileRanges": 1.492}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.609143920566726, "ssim": 0.8255964027147342, "t": 62.37874952191487, "splats": 1726331}, {"step": 10000, "psnr": 24.919601979462996, "ssim": 0.8480734806913212, "t": 132.039786899928, "splats": 2432455}, {"step": 15000, "psnr": 25.31113338470459, "ssim": 0.8560581325511023, "t": 208.38048916496336, "splats": 2810440}, {"step": 20000, "psnr": 26.143582717232082, "ssim": 0.8609585804579354, "t": 276.14152806671336, "splats": 2023138}, {"step": 25000, "psnr": 26.426508696182914, "ssim": 0.8630921650646025, "t": 334.1974302167073, "splats": 1792034}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.406601045189834, "ssim": 0.8810623520758094, "lpips_vgg": 0.21592775789899887, "lpips_alex": 0.20803120533022448, "time": 347.7, "splats": 1161429, "stages": {"RasterizeBackward": 197.361, "RasterizeForward": 65.783, "SortRTS": 19.664, "FusedProjectionBackwardOptimizerStep": 18.642, "DensifyPostBackward": 13.153, "ProjectionForward": 12.865, "ComputeSSIMGradient": 9.791, "ComputeTileRanges": 1.397}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.540162156267865, "ssim": 0.8423482353588081, "t": 50.7091825241223, "splats": 897377}, {"step": 10000, "psnr": 25.932208247301055, "ssim": 0.8623998900992587, "t": 110.60975264757872, "splats": 1605140}, {"step": 15000, "psnr": 26.384283763606373, "ssim": 0.8715879709597668, "t": 181.4999854755588, "splats": 1831917}, {"step": 20000, "psnr": 27.059057817226503, "ssim": 0.8756375059289512, "t": 243.5003876183182, "splats": 1352077}, {"step": 25000, "psnr": 27.956120607329577, "ssim": 0.8790904898339161, "t": 296.5500543313101, "splats": 1186938}]}


==> figsrc/data/ours_fleet/3060_60359487.jsonl <==
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.896153083214394, "ssim": 0.9159640914354569, "lpips_vgg": NaN, "lpips_alex": 0.2461642691722283, "time": 247.5, "splats": 711405, "stages": {"RasterizeBackward": 147.282, "RasterizeForward": 48.326, "SortRTS": 13.209, "ProjectionForward": 8.065, "FusedProjectionBackwardOptimizerStep": 7.874, "DensifyPostBackward": 7.776, "ComputeSSIMGradient": 7.28, "ComputeTileRanges": 0.984}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.172424707657253, "ssim": 0.8931189577341409, "t": 38.33426930708811, "splats": 767417}, {"step": 10000, "psnr": 30.483117470374474, "ssim": 0.9066064272383962, "t": 82.13733028341085, "splats": 1035261}, {"step": 15000, "psnr": 31.097476567977512, "ssim": 0.9123574275360178, "t": 130.4083991702646, "splats": 1141634}, {"step": 20000, "psnr": 31.538970262576374, "ssim": 0.9140824687525149, "t": 173.35308747924864, "splats": 804301}, {"step": 25000, "psnr": 31.714989931155475, "ssim": 0.9151771855913498, "t": 210.97074270853773, "splats": 728176}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.64936343601772, "ssim": 0.9180614181927272, "lpips_vgg": NaN, "lpips_alex": 0.16000299432447979, "time": 347.1, "splats": 1063327, "stages": {"RasterizeBackward": 201.063, "RasterizeForward": 62.553, "FusedProjectionBackwardOptimizerStep": 23.666, "SortRTS": 19.299, "DensifyPostBackward": 13.854, "ProjectionForward": 11.833, "ComputeSSIMGradient": 7.393, "ComputeTileRanges": 1.359}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.83135441371373, "ssim": 0.8798432697639222, "t": 54.718083205167204, "splats": 1299727}, {"step": 10000, "psnr": 30.015708650861466, "ssim": 0.9043757770356641, "t": 121.88523793267086, "splats": 1513809}, {"step": 15000, "psnr": 30.86741621834891, "ssim": 0.9134712761706969, "t": 191.44216844206676, "splats": 1627971}, {"step": 20000, "psnr": 31.236157390049527, "ssim": 0.914696536130979, "t": 250.11072412366048, "splats": 1146951}, {"step": 25000, "psnr": 31.422465079171317, "ssim": 0.9163752272780736, "t": 299.0957863437943, "splats": 1076967}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.361389999389647, "ssim": 0.7241686463356019, "lpips_vgg": NaN, "lpips_alex": 0.3555769383907318, "time": 574.9, "splats": 2907660, "stages": {"RasterizeBackward": 334.672, "RasterizeForward": 107.889, "SortRTS": 29.014, "DensifyPostBackward": 27.53, "FusedProjectionBackwardOptimizerStep": 25.337, "ProjectionForward": 20.453, "ComputeSSIMGradient": 18.195, "ComputeTileRanges": 2.0}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.348680801391602, "ssim": 0.6476409507315409, "t": 66.90924176760018, "splats": 1894669}, {"step": 10000, "psnr": 23.689610900878908, "ssim": 0.6994992236416655, "t": 165.36083731474355, "splats": 3334473}, {"step": 15000, "psnr": 24.22818832397461, "ssim": 0.7190530401531858, "t": 289.55754891457036, "splats": 4332544}, {"step": 20000, "psnr": 24.27089920043945, "ssim": 0.7227671010456029, "t": 398.1672832323238, "splats": 3169280}, {"step": 25000, "psnr": 24.368342056274415, "ssim": 0.7247820945212886, "t": 488.02188172144815, "splats": 2955824}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.1367906332016, "ssim": 0.7913493998348713, "lpips_vgg": NaN, "lpips_alex": 0.3719477951526642, "time": 414.5, "splats": 2263250, "stages": {"RasterizeBackward": 240.075, "RasterizeForward": 75.837, "SortRTS": 20.093, "DensifyPostBackward": 19.428, "ComputeSSIMGradient": 18.5, "FusedProjectionBackwardOptimizerStep": 17.361, "ProjectionForward": 15.145, "ComputeTileRanges": 1.445}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.598730444908142, "ssim": 0.7542883750227887, "t": 53.89292488666251, "splats": 1818213}, {"step": 10000, "psnr": 25.85580575466156, "ssim": 0.785154429431439, "t": 126.99387202272192, "splats": 2726162}, {"step": 15000, "psnr": 26.13203489780426, "ssim": 0.790887898522185, "t": 209.02624907484278, "splats": 3006342}, {"step": 20000, "psnr": 26.159815073013306, "ssim": 0.7918810240971055, "t": 282.5697242198512, "splats": 2414469}, {"step": 25000, "psnr": 26.140308618545532, "ssim": 0.7914212998805741, "t": 348.83353499975055, "splats": 2293837}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.642457898457845, "ssim": 0.9108919243017832, "lpips_vgg": NaN, "lpips_alex": 0.2313944901029269, "time": 277.1, "splats": 694879, "stages": {"RasterizeBackward": 164.008, "RasterizeForward": 53.374, "SortRTS": 16.155, "FusedProjectionBackwardOptimizerStep": 12.183, "ProjectionForward": 9.116, "DensifyPostBackward": 8.357, "ComputeSSIMGradient": 7.37, "ComputeTileRanges": 1.167}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.71596908569336, "ssim": 0.8753789263614639, "t": 44.420566614251584, "splats": 732966}, {"step": 10000, "psnr": 28.2318364461263, "ssim": 0.897936607455355, "t": 95.68894066801295, "splats": 936720}, {"step": 15000, "psnr": 28.998310724894207, "ssim": 0.9063733105255715, "t": 149.6192863062024, "splats": 1014083}, {"step": 20000, "psnr": 29.319680150349935, "ssim": 0.9083267391079258, "t": 196.97443661326542, "splats": 751928}, {"step": 25000, "psnr": 29.561446380615234, "ssim": 0.9102476022588731, "t": 237.54708325257525, "splats": 704866}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.340221246083576, "ssim": 0.7871908669670423, "lpips_vgg": 0.28077321677086725, "lpips_alex": 0.26160814653774833, "time": 628.1, "splats": 2455177, "stages": {"RasterizeBackward": 371.629, "RasterizeForward": 115.633, "SortRTS": 31.281, "FusedProjectionBackwardOptimizerStep": 30.763, "DensifyPostBackward": 27.293, "ComputeSSIMGradient": 19.73, "ProjectionForward": 19.586, "ComputeTileRanges": 2.166}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.318453868230183, "ssim": 0.7174142811840981, "t": 84.48430514521897, "splats": 2023826}, {"step": 10000, "psnr": 25.55913782119751, "ssim": 0.764891653648527, "t": 200.45185473188758, "splats": 2998548}, {"step": 15000, "psnr": 26.020970582962036, "ssim": 0.7791220089223181, "t": 328.56846445566043, "splats": 3406922}, {"step": 20000, "psnr": 26.201231638590496, "ssim": 0.7834254905885891, "t": 439.4183127605356, "splats": 2593732}, {"step": 25000, "psnr": 26.280792713165283, "ssim": 0.7856367993402863, "t": 534.5484951650724, "splats": 2479471}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.855960639747416, "ssim": 0.9361819109401187, "lpips_vgg": 0.2938175684462462, "lpips_alex": 0.22089385700725406, "time": 221.3, "splats": 772538, "stages": {"RasterizeBackward": 126.36, "RasterizeForward": 39.934, "SortRTS": 12.476, "FusedProjectionBackwardOptimizerStep": 11.119, "DensifyPostBackward": 8.438, "ProjectionForward": 8.326, "ComputeSSIMGradient": 7.339, "ComputeTileRanges": 0.939}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.911024351377744, "ssim": 0.9087818824663529, "t": 40.20674017909914, "splats": 906122}, {"step": 10000, "psnr": 30.688701165689004, "ssim": 0.9244211415897694, "t": 78.92446253588423, "splats": 1039862}, {"step": 15000, "psnr": 31.59674592920252, "ssim": 0.931224090120295, "t": 119.16295698983595, "splats": 1114671}, {"step": 20000, "psnr": 32.25644864262761, "ssim": 0.933699245544877, "t": 155.8037812388502, "splats": 837713}, {"step": 25000, "psnr": 32.634817638912715, "ssim": 0.935439480918046, "t": 188.79352123476565, "splats": 785141}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.275633370004048, "ssim": 0.8792691041783589, "lpips_vgg": 0.2145198725834663, "lpips_alex": 0.20611184477783587, "time": 346.2, "splats": 1162486, "stages": {"RasterizeBackward": 196.105, "RasterizeForward": 65.414, "SortRTS": 19.758, "FusedProjectionBackwardOptimizerStep": 18.745, "DensifyPostBackward": 13.154, "ProjectionForward": 12.938, "ComputeSSIMGradient": 9.734, "ComputeTileRanges": 1.393}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.82868394619081, "ssim": 0.8432835162242173, "t": 50.32963300310075, "splats": 910470}, {"step": 10000, "psnr": 26.038094264705006, "ssim": 0.8629421841937513, "t": 110.31603910401464, "splats": 1624017}, {"step": 15000, "psnr": 26.462000172312667, "ssim": 0.8724758621614028, "t": 181.16647138772532, "splats": 1842887}, {"step": 20000, "psnr": 27.35310856888934, "ssim": 0.8770744710694091, "t": 242.8388017816469, "splats": 1355370}, {"step": 25000, "psnr": 27.894451560043706, "ssim": 0.8774334957714492, "t": 295.4715916351415, "splats": 1188564}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.531761169433594, "ssim": 0.8708178930812411, "lpips_vgg": 0.22746638675202238, "lpips_alex": 0.19426923654781775, "time": 369.5, "splats": 1123305, "stages": {"RasterizeBackward": 221.354, "RasterizeForward": 71.372, "FusedProjectionBackwardOptimizerStep": 19.363, "SortRTS": 19.322, "DensifyPostBackward": 12.544, "ProjectionForward": 11.878, "ComputeSSIMGradient": 9.751, "ComputeTileRanges": 1.391}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.63077163696289, "ssim": 0.8560964658718452, "t": 46.5089639830403, "splats": 973320}, {"step": 10000, "psnr": 24.582835091484917, "ssim": 0.8654308791079856, "t": 115.41954786423594, "splats": 1431458}, {"step": 15000, "psnr": 24.705400466918945, "ssim": 0.866973638185424, "t": 190.2519263951108, "splats": 1618981}, {"step": 20000, "psnr": 25.401462343004013, "ssim": 0.8704577327537213, "t": 255.12690358050168, "splats": 1264571}, {"step": 25000, "psnr": 25.49934090508355, "ssim": 0.8708776229968984, "t": 313.02425163285807, "splats": 1144709}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.864499263274364, "ssim": 0.8300969967475305, "lpips_vgg": 0.25463602666685553, "lpips_alex": 0.23841502685419483, "time": 454.5, "splats": 1578427, "stages": {"RasterizeBackward": 257.939, "RasterizeForward": 86.78, "SortRTS": 27.365, "FusedProjectionBackwardOptimizerStep": 24.219, "ProjectionForward": 18.412, "DensifyPostBackward": 18.022, "ComputeSSIMGradient": 10.694, "ComputeTileRanges": 1.816}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.820711086957882, "ssim": 0.7858680151120024, "t": 62.03916669590399, "splats": 893797}, {"step": 10000, "psnr": 21.762306262285282, "ssim": 0.8093307097363918, "t": 139.58935373369604, "splats": 1872757}, {"step": 15000, "psnr": 22.158710479736328, "ssim": 0.8206068673562248, "t": 234.67034740466624, "splats": 2654775}, {"step": 20000, "psnr": 22.47203675294534, "ssim": 0.8265077002868193, "t": 318.5656281206757, "splats": 1890143}, {"step": 25000, "psnr": 22.72300979418632, "ssim": 0.8283399189620988, "t": 388.25197054538876, "splats": 1619509}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.559489250183105, "ssim": 0.727907606959343, "lpips_vgg": 0.3107578239415432, "lpips_alex": 0.3357742332496322, "time": 403.8, "splats": 1771152, "stages": {"RasterizeBackward": 225.97, "RasterizeForward": 74.142, "FusedProjectionBackwardOptimizerStep": 24.883, "SortRTS": 24.769, "DensifyPostBackward": 17.43, "ProjectionForward": 16.489, "ComputeSSIMGradient": 9.764, "ComputeTileRanges": 1.668}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.1283921957016, "ssim": 0.6491185398237975, "t": 55.65699363127351, "splats": 943047}, {"step": 10000, "psnr": 21.099278736114503, "ssim": 0.6862747387996374, "t": 121.1056440686807, "splats": 1748149}, {"step": 15000, "psnr": 21.6817617893219, "ssim": 0.7084552575391235, "t": 203.68431078782305, "splats": 2526342}, {"step": 20000, "psnr": 22.043871116638183, "ssim": 0.7196814847261191, "t": 277.8000252135098, "splats": 1981388}, {"step": 25000, "psnr": 22.394735717773436, "ssim": 0.7252425697590531, "t": 341.90466957259923, "splats": 1799771}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.738519901182592, "ssim": 0.7066334951214674, "lpips_vgg": 0.32589343046384533, "lpips_alex": 0.32560073326930083, "time": 427.0, "splats": 2545068, "stages": {"RasterizeBackward": 238.499, "RasterizeForward": 73.53, "FusedProjectionBackwardOptimizerStep": 29.767, "SortRTS": 23.913, "DensifyPostBackward": 22.991, "ProjectionForward": 17.814, "ComputeSSIMGradient": 9.741, "ComputeTileRanges": 1.618}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.85638848746695, "ssim": 0.6391999039461574, "t": 58.637681612279266, "splats": 1899092}, {"step": 10000, "psnr": 20.545122007044352, "ssim": 0.6737045451996146, "t": 132.76091889711097, "splats": 3171154}, {"step": 15000, "psnr": 20.862767824312535, "ssim": 0.6887160307596664, "t": 220.90259237773716, "splats": 3738889}, {"step": 20000, "psnr": 21.198755613187465, "ssim": 0.6984214199237946, "t": 296.98528493521735, "splats": 2825682}, {"step": 25000, "psnr": 21.479060824324446, "ssim": 0.7031910427048469, "t": 362.8600855139084, "splats": 2589161}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.711194610595705, "ssim": 0.8350269451737404, "lpips_vgg": 0.3003368930260024, "lpips_alex": 0.2585983683999859, "time": 441.0, "splats": 2126055, "stages": {"RasterizeBackward": 248.601, "RasterizeForward": 80.218, "FusedProjectionBackwardOptimizerStep": 28.436, "SortRTS": 26.154, "DensifyPostBackward": 19.784, "ProjectionForward": 17.726, "ComputeSSIMGradient": 9.761, "ComputeTileRanges": 1.742}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.329096031188964, "ssim": 0.7842429926424102, "t": 57.13494545035064, "splats": 1595951}, {"step": 10000, "psnr": 23.498598098754883, "ssim": 0.8141621768697828, "t": 131.24301574286073, "splats": 2749198}, {"step": 15000, "psnr": 23.957008123397827, "ssim": 0.8267639706552311, "t": 223.83934791060165, "splats": 3618504}, {"step": 20000, "psnr": 24.387692642211913, "ssim": 0.8309486909031628, "t": 306.56589309172705, "splats": 2507824}, {"step": 25000, "psnr": 24.588880252838134, "ssim": 0.8339925447052419, "t": 375.2221985356882, "splats": 2186208}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.712141338147614, "ssim": 0.781226418520275, "lpips_vgg": 0.2986052114538564, "lpips_alex": 0.28613916334652945, "time": 402.5, "splats": 1739761, "stages": {"RasterizeBackward": 221.39, "RasterizeForward": 73.651, "SortRTS": 26.76, "FusedProjectionBackwardOptimizerStep": 26.153, "ProjectionForward": 17.434, "DensifyPostBackward": 17.324, "ComputeSSIMGradient": 9.766, "ComputeTileRanges": 1.758}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.824155581624883, "ssim": 0.6967216744916774, "t": 56.09266090486199, "splats": 802103}, {"step": 10000, "psnr": 20.140887586694014, "ssim": 0.7385543004968952, "t": 120.68908576807007, "splats": 1869735}, {"step": 15000, "psnr": 20.84246369412071, "ssim": 0.7648224898641955, "t": 204.1432752609253, "splats": 2746538}, {"step": 20000, "psnr": 21.27593311510588, "ssim": 0.7755331823759498, "t": 279.72933965409175, "splats": 2037054}, {"step": 25000, "psnr": 21.595851044905814, "ssim": 0.7797119506695337, "t": 342.5058254208416, "splats": 1780194}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.697829868482508, "ssim": 0.8641947054344675, "lpips_vgg": 0.2468968598980798, "lpips_alex": 0.2209938108243115, "time": 388.1, "splats": 1751836, "stages": {"RasterizeBackward": 222.887, "RasterizeForward": 70.292, "FusedProjectionBackwardOptimizerStep": 21.67, "SortRTS": 20.836, "DensifyPostBackward": 17.058, "ProjectionForward": 14.147, "ComputeSSIMGradient": 9.749, "ComputeTileRanges": 1.478}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.6867153333581, "ssim": 0.8254149067787274, "t": 62.09700488392264, "splats": 1717659}, {"step": 10000, "psnr": 25.01470308718474, "ssim": 0.8481381834199976, "t": 131.6236255178228, "splats": 2429654}, {"step": 15000, "psnr": 25.438552317412004, "ssim": 0.8563875410943449, "t": 207.71318682283163, "splats": 2809877}, {"step": 20000, "psnr": 26.284638487774394, "ssim": 0.8612803146983911, "t": 275.03722788905725, "splats": 2026526}, {"step": 25000, "psnr": 26.56215236497962, "ssim": 0.8633586864075803, "t": 332.43326678173617, "splats": 1794318}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.771686260516827, "ssim": 0.9162691632906595, "lpips_vgg": 0.3020990606264858, "lpips_alex": 0.24540726802679627, "time": 250.1, "splats": 740242, "stages": {"RasterizeBackward": 149.01, "RasterizeForward": 48.802, "SortRTS": 13.159, "ProjectionForward": 8.062, "FusedProjectionBackwardOptimizerStep": 8.029, "DensifyPostBackward": 7.981, "ComputeSSIMGradient": 7.341, "ComputeTileRanges": 0.985}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.2433048639542, "ssim": 0.893689523995636, "t": 38.913569322787225, "splats": 795447}, {"step": 10000, "psnr": 30.477600831251877, "ssim": 0.9073394520285297, "t": 82.57749143010005, "splats": 1051251}, {"step": 15000, "psnr": 31.05796696589543, "ssim": 0.9126384651132767, "t": 131.00820674886927, "splats": 1203963}, {"step": 20000, "psnr": 31.38998774993114, "ssim": 0.9141768861892604, "t": 174.75803987216204, "splats": 843872}, {"step": 25000, "psnr": 31.64154796111278, "ssim": 0.9157636463621194, "t": 212.98437495809048, "splats": 758131}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.724679728916712, "ssim": 0.9182047963142395, "lpips_vgg": 0.20857831024790263, "lpips_alex": 0.15967804973222888, "time": 349.8, "splats": 1098086, "stages": {"RasterizeBackward": 202.585, "RasterizeForward": 63.103, "FusedProjectionBackwardOptimizerStep": 23.917, "SortRTS": 19.418, "DensifyPostBackward": 13.925, "ProjectionForward": 12.022, "ComputeSSIMGradient": 7.415, "ComputeTileRanges": 1.361}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.06684423174177, "ssim": 0.8805466714769278, "t": 54.32635682402179, "splats": 1237326}, {"step": 10000, "psnr": 30.10535294669015, "ssim": 0.9042699633980474, "t": 121.31306703295559, "splats": 1483495}, {"step": 15000, "psnr": 30.905145263671876, "ssim": 0.9137241880024296, "t": 191.39148812927306, "splats": 1725103}, {"step": 20000, "psnr": 31.26313394818987, "ssim": 0.9149772616366664, "t": 251.29596633045003, "splats": 1196050}, {"step": 25000, "psnr": 31.536688995361327, "ssim": 0.9172878408365126, "t": 301.06014244863763, "splats": 1112904}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.350407791137695, "ssim": 0.7241690516471863, "lpips_vgg": 0.365231428814152, "lpips_alex": 0.3562056931315216, "time": 572.8, "splats": 2861493, "stages": {"RasterizeBackward": 333.384, "RasterizeForward": 107.539, "SortRTS": 28.838, "DensifyPostBackward": 27.568, "FusedProjectionBackwardOptimizerStep": 24.967, "ProjectionForward": 20.461, "ComputeSSIMGradient": 18.231, "ComputeTileRanges": 1.992}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.303189086914063, "ssim": 0.645236592024174, "t": 67.15696392953396, "splats": 1802015}, {"step": 10000, "psnr": 23.71488540649414, "ssim": 0.6982630793936111, "t": 165.71882509067655, "splats": 3380767}, {"step": 15000, "psnr": 24.20135917663574, "ssim": 0.7179796524645785, "t": 289.5076657803729, "splats": 4269169}, {"step": 20000, "psnr": 24.344566040039062, "ssim": 0.7234838330872436, "t": 397.1450019306503, "splats": 3113876}, {"step": 25000, "psnr": 24.371316528320314, "ssim": 0.7238314053725061, "t": 486.3857694878243, "splats": 2909068}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.094074726104736, "ssim": 0.7905218042433262, "lpips_vgg": 0.384712103697949, "lpips_alex": 0.3702554299709717, "time": 427.0, "splats": 2311208, "stages": {"RasterizeBackward": 248.058, "RasterizeForward": 78.427, "SortRTS": 20.624, "DensifyPostBackward": 19.663, "ComputeSSIMGradient": 18.542, "FusedProjectionBackwardOptimizerStep": 18.178, "ProjectionForward": 15.419, "ComputeTileRanges": 1.48}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.683000206947327, "ssim": 0.7557713161127317, "t": 54.10591479856521, "splats": 1753989}, {"step": 10000, "psnr": 25.891291618347168, "ssim": 0.7866661729474471, "t": 128.68109322385862, "splats": 2749232}, {"step": 15000, "psnr": 26.14724290370941, "ssim": 0.7915841108599277, "t": 213.58817040314898, "splats": 3058125}, {"step": 20000, "psnr": 26.12720251083374, "ssim": 0.791616034771828, "t": 289.8005603426136, "splats": 2461505}, {"step": 25000, "psnr": 26.125834941864014, "ssim": 0.7913131703693045, "t": 358.67980059748515, "splats": 2341704}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.811821746826173, "ssim": 0.9111698965231577, "lpips_vgg": 0.2830371142143428, "lpips_alex": 0.2307176710915782, "time": 280.0, "splats": 693960, "stages": {"RasterizeBackward": 165.804, "RasterizeForward": 53.972, "SortRTS": 16.355, "FusedProjectionBackwardOptimizerStep": 12.344, "ProjectionForward": 9.242, "DensifyPostBackward": 8.357, "ComputeSSIMGradient": 7.389, "ComputeTileRanges": 1.18}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.855726114908855, "ssim": 0.8772971106987979, "t": 44.691637760959566, "splats": 700500}, {"step": 10000, "psnr": 28.324559529622395, "ssim": 0.8979394027535172, "t": 96.61150963697582, "splats": 953140}, {"step": 15000, "psnr": 29.11645533243815, "ssim": 0.9069982634915635, "t": 151.3263741103001, "splats": 1000736}, {"step": 20000, "psnr": 29.42841828664144, "ssim": 0.9086423842699888, "t": 199.00497919507325, "splats": 748788}, {"step": 25000, "psnr": 29.678715006510416, "ssim": 0.9104956489257515, "t": 240.002355562523, "splats": 703672}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.406088987986248, "ssim": 0.7890813201665878, "lpips_vgg": 0.27739608357115086, "lpips_alex": 0.2559491296529853, "time": 646.2, "splats": 2633402, "stages": {"RasterizeBackward": 381.961, "RasterizeForward": 118.902, "FusedProjectionBackwardOptimizerStep": 32.986, "SortRTS": 32.269, "DensifyPostBackward": 27.628, "ProjectionForward": 20.339, "ComputeSSIMGradient": 19.806, "ComputeTileRanges": 2.231}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.35397966702779, "ssim": 0.72087562707805, "t": 83.14833008218557, "splats": 2019966}, {"step": 10000, "psnr": 25.424708763758343, "ssim": 0.762108576572785, "t": 198.26492891833186, "splats": 3019021}, {"step": 15000, "psnr": 26.021848917007446, "ssim": 0.7799916709538435, "t": 332.2937258351594, "splats": 3667846}, {"step": 20000, "psnr": 26.264281034469604, "ssim": 0.7860117558265459, "t": 448.6093952874653, "splats": 2790773}, {"step": 25000, "psnr": 26.34130613009135, "ssim": 0.7879204406821586, "t": 548.2929410692304, "splats": 2659244}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.78725742649387, "ssim": 0.9354513255325524, "lpips_vgg": 0.29503561250318633, "lpips_alex": 0.22156860014096127, "time": 216.9, "splats": 727661, "stages": {"RasterizeBackward": 123.838, "RasterizeForward": 39.189, "SortRTS": 12.278, "FusedProjectionBackwardOptimizerStep": 10.523, "DensifyPostBackward": 8.229, "ProjectionForward": 8.076, "ComputeSSIMGradient": 7.354, "ComputeTileRanges": 0.927}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.848641318243903, "ssim": 0.9092852794693574, "t": 40.30413564387709, "splats": 893191}, {"step": 10000, "psnr": 30.640492052645296, "ssim": 0.9244767412919377, "t": 78.55533106066287, "splats": 1008425}, {"step": 15000, "psnr": 31.51927020098712, "ssim": 0.9305933615922528, "t": 117.97134865773842, "splats": 1044633}, {"step": 20000, "psnr": 32.25604706841546, "ssim": 0.9330667531901367, "t": 153.45605133846402, "splats": 787812}, {"step": 25000, "psnr": 32.63411980706292, "ssim": 0.9346371590274263, "t": 185.43959124851972, "splats": 739417}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.844940464671065, "ssim": 0.8830037494985069, "lpips_vgg": 0.21517620937699472, "lpips_alex": 0.2054507866882579, "time": 333.6, "splats": 1096793, "stages": {"RasterizeBackward": 189.3, "RasterizeForward": 63.202, "SortRTS": 19.043, "FusedProjectionBackwardOptimizerStep": 16.974, "DensifyPostBackward": 12.505, "ProjectionForward": 12.371, "ComputeSSIMGradient": 9.758, "ComputeTileRanges": 1.357}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.844125375515077, "ssim": 0.8422063251188756, "t": 50.01210239250213, "splats": 774691}, {"step": 10000, "psnr": 26.02370462184999, "ssim": 0.8635960802296746, "t": 106.51266831764951, "splats": 1426089}, {"step": 15000, "psnr": 26.61177128117259, "ssim": 0.8722839825010029, "t": 173.61902088625357, "splats": 1678884}, {"step": 20000, "psnr": 27.918221636516293, "ssim": 0.8783646171435714, "t": 232.96786033036187, "splats": 1258888}, {"step": 25000, "psnr": 28.551117222483565, "ssim": 0.8815108439254566, "t": 284.05173562280834, "splats": 1119930}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.544158723619248, "ssim": 0.8740499085850186, "lpips_vgg": 0.22535208131456277, "lpips_alex": 0.19085148374396604, "time": 356.0, "splats": 1054487, "stages": {"RasterizeBackward": 213.339, "RasterizeForward": 68.74, "SortRTS": 18.545, "FusedProjectionBackwardOptimizerStep": 18.218, "DensifyPostBackward": 12.079, "ProjectionForward": 11.41, "ComputeSSIMGradient": 9.799, "ComputeTileRanges": 1.344}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.651799307929146, "ssim": 0.8552149270315778, "t": 44.28746592532843, "splats": 886990}, {"step": 10000, "psnr": 24.717713250054253, "ssim": 0.8670967425482483, "t": 108.683633454144, "splats": 1368438}, {"step": 15000, "psnr": 24.954427083333332, "ssim": 0.86987431471175, "t": 180.81433097925037, "splats": 1568608}, {"step": 20000, "psnr": 25.23336919148763, "ssim": 0.8723855014264184, "t": 244.4376075733453, "splats": 1194094}, {"step": 25000, "psnr": 25.34259139166938, "ssim": 0.8733030316293746, "t": 300.8567424202338, "splats": 1075589}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.759789735842975, "ssim": 0.8301983231153244, "lpips_vgg": 0.25611522916684853, "lpips_alex": 0.23993363489909705, "time": 433.6, "splats": 1446563, "stages": {"RasterizeBackward": 246.193, "RasterizeForward": 82.686, "SortRTS": 26.144, "FusedProjectionBackwardOptimizerStep": 22.296, "ProjectionForward": 17.489, "DensifyPostBackward": 17.103, "ComputeSSIMGradient": 10.715, "ComputeTileRanges": 1.745}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.575988182654747, "ssim": 0.7860318166729792, "t": 61.30071025155485, "splats": 890916}, {"step": 10000, "psnr": 21.642793851021008, "ssim": 0.8088183553969533, "t": 135.5372456330806, "splats": 1794683}, {"step": 15000, "psnr": 21.985171146881886, "ssim": 0.8221765998878436, "t": 226.30993296857923, "splats": 2369176}, {"step": 20000, "psnr": 22.19944772964869, "ssim": 0.8268730650395966, "t": 305.1184120941907, "splats": 1709897}, {"step": 25000, "psnr": 22.54408899943034, "ssim": 0.8281843146760688, "t": 370.8681363663636, "splats": 1483053}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.414381003379823, "ssim": 0.7263596519827843, "lpips_vgg": 0.3116586405538097, "lpips_alex": 0.3375595045405847, "time": 404.2, "splats": 1741867, "stages": {"RasterizeBackward": 226.304, "RasterizeForward": 74.333, "SortRTS": 25.144, "FusedProjectionBackwardOptimizerStep": 24.627, "DensifyPostBackward": 17.234, "ProjectionForward": 16.425, "ComputeSSIMGradient": 9.778, "ComputeTileRanges": 1.684}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.144486093521117, "ssim": 0.6467891172360921, "t": 55.13188341027126, "splats": 931773}, {"step": 10000, "psnr": 21.205620884895325, "ssim": 0.6877979419377569, "t": 120.72706574294716, "splats": 1765410}, {"step": 15000, "psnr": 21.72440688610077, "ssim": 0.7089981269340228, "t": 203.2086483500898, "splats": 2532837}, {"step": 20000, "psnr": 22.057392120361328, "ssim": 0.7186944279170113, "t": 277.9542061998509, "splats": 1966504}, {"step": 25000, "psnr": 22.342735767364502, "ssim": 0.7249377807830328, "t": 342.1954743103124, "splats": 1772029}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.893403518490675, "ssim": 0.7070889371197399, "lpips_vgg": 0.32556567328163255, "lpips_alex": 0.32590118017757896, "time": 431.5, "splats": 2570274, "stages": {"RasterizeBackward": 241.315, "RasterizeForward": 74.41, "FusedProjectionBackwardOptimizerStep": 29.933, "SortRTS": 24.131, "DensifyPostBackward": 23.181, "ProjectionForward": 18.078, "ComputeSSIMGradient": 9.748, "ComputeTileRanges": 1.633}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.717106237644103, "ssim": 0.6357427480630957, "t": 59.11050566006452, "splats": 1866144}, {"step": 10000, "psnr": 20.600086421501345, "ssim": 0.674459187859995, "t": 134.32605908811092, "splats": 3310864}, {"step": 15000, "psnr": 20.913626321932163, "ssim": 0.6897715011913392, "t": 222.73522491147742, "splats": 3821159}, {"step": 20000, "psnr": 21.530656000462972, "ssim": 0.7005196073376769, "t": 300.00043803220615, "splats": 2863994}, {"step": 25000, "psnr": 21.734973814429306, "ssim": 0.7040413220693489, "t": 366.625235972926, "splats": 2614572}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.68635959625244, "ssim": 0.8353950753808022, "lpips_vgg": 0.2994656202807354, "lpips_alex": 0.2578381525431685, "time": 443.9, "splats": 2181909, "stages": {"RasterizeBackward": 250.314, "RasterizeForward": 80.621, "FusedProjectionBackwardOptimizerStep": 28.582, "SortRTS": 26.227, "DensifyPostBackward": 19.989, "ProjectionForward": 17.979, "ComputeSSIMGradient": 9.756, "ComputeTileRanges": 1.743}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.35281047821045, "ssim": 0.7837017689897425, "t": 57.642658811062574, "splats": 1636123}, {"step": 10000, "psnr": 23.451985692977907, "ssim": 0.8136644034539888, "t": 133.09413432190195, "splats": 2910244}, {"step": 15000, "psnr": 23.960050582885742, "ssim": 0.827133381135198, "t": 226.0196592574939, "splats": 3523106}, {"step": 20000, "psnr": 24.399536418914796, "ssim": 0.8326096808787756, "t": 308.17830541078, "splats": 2535750}, {"step": 25000, "psnr": 24.546695041656495, "ssim": 0.8341139934152636, "t": 377.3852626266889, "splats": 2239955}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.9725022315979, "ssim": 0.7817583899748953, "lpips_vgg": 0.29866149940304787, "lpips_alex": 0.2858909905276467, "time": 406.0, "splats": 1704355, "stages": {"RasterizeBackward": 223.569, "RasterizeForward": 74.551, "SortRTS": 26.853, "FusedProjectionBackwardOptimizerStep": 25.808, "ProjectionForward": 17.711, "DensifyPostBackward": 17.634, "ComputeSSIMGradient": 9.768, "ComputeTileRanges": 1.766}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.73432721589741, "ssim": 0.6973031033149321, "t": 56.257552958093584, "splats": 813887}, {"step": 10000, "psnr": 20.153164160879033, "ssim": 0.7405568001270161, "t": 123.20216468628496, "splats": 1906399}, {"step": 15000, "psnr": 20.81526675977205, "ssim": 0.7650979868749195, "t": 207.87311596004292, "splats": 2614954}, {"step": 20000, "psnr": 21.34591333489669, "ssim": 0.7735292868342288, "t": 282.8590874550864, "splats": 1977076}, {"step": 25000, "psnr": 21.84932585766441, "ssim": 0.7804908008162351, "t": 345.8124805195257, "splats": 1743745}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.649131152940832, "ssim": 0.8645478137161421, "lpips_vgg": 0.2471779473730398, "lpips_alex": 0.22221099365941602, "time": 386.2, "splats": 1717068, "stages": {"RasterizeBackward": 222.047, "RasterizeForward": 70.06, "FusedProjectionBackwardOptimizerStep": 21.215, "SortRTS": 20.736, "DensifyPostBackward": 16.8, "ProjectionForward": 13.972, "ComputeSSIMGradient": 9.768, "ComputeTileRanges": 1.473}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.514180183410645, "ssim": 0.8238474700810718, "t": 61.15829292824492, "splats": 1725837}, {"step": 10000, "psnr": 24.851581532022227, "ssim": 0.847114432769054, "t": 130.31645951466635, "splats": 2406412}, {"step": 15000, "psnr": 25.46827050913935, "ssim": 0.8563544394702598, "t": 205.92119956482202, "splats": 2743715}, {"step": 20000, "psnr": 26.28622871896495, "ssim": 0.8613529594846968, "t": 273.1568609382957, "splats": 1970483}, {"step": 25000, "psnr": 26.510458199874215, "ssim": 0.8630772800976128, "t": 330.5037278351374, "splats": 1757253}]}


==> figsrc/data/ours_fleet/3060_60359491.jsonl <==
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.164175748825073, "ssim": 0.7915873900055885, "lpips_vgg": NaN, "lpips_alex": 0.3717700205743313, "time": 407.9, "splats": 2305779, "stages": {"RasterizeBackward": 236.006, "RasterizeForward": 74.439, "SortRTS": 20.283, "DensifyPostBackward": 19.277, "ComputeSSIMGradient": 17.976, "FusedProjectionBackwardOptimizerStep": 17.526, "ProjectionForward": 14.988, "ComputeTileRanges": 1.435}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.552318692207336, "ssim": 0.7543810974141112, "t": 52.05648658238351, "splats": 1831503}, {"step": 10000, "psnr": 25.824448704719543, "ssim": 0.7854040893292658, "t": 123.54839058406651, "splats": 2763023}, {"step": 15000, "psnr": 26.13560926914215, "ssim": 0.7914273078956744, "t": 204.60831453464925, "splats": 3074569}, {"step": 20000, "psnr": 26.18497908115387, "ssim": 0.792237388386809, "t": 277.48387009557337, "splats": 2464912}, {"step": 25000, "psnr": 26.175877928733826, "ssim": 0.7918622753361723, "t": 343.00959445536137, "splats": 2337673}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 29.659433046976726, "ssim": 0.9107464551925659, "lpips_vgg": NaN, "lpips_alex": 0.23147121965885162, "time": 270.1, "splats": 690523, "stages": {"RasterizeBackward": 159.922, "RasterizeForward": 52.026, "SortRTS": 16.12, "FusedProjectionBackwardOptimizerStep": 12.14, "ProjectionForward": 8.897, "DensifyPostBackward": 8.159, "ComputeSSIMGradient": 7.159, "ComputeTileRanges": 1.122}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.73248151143392, "ssim": 0.8754661092242162, "t": 42.67187756020576, "splats": 733087}, {"step": 10000, "psnr": 28.237174224853515, "ssim": 0.8980027799546094, "t": 92.67900660727173, "splats": 936997}, {"step": 15000, "psnr": 29.00764643351237, "ssim": 0.9062990380958411, "t": 145.4062733752653, "splats": 1010573}, {"step": 20000, "psnr": 29.343631490071616, "ssim": 0.9082173645488375, "t": 191.7533581359312, "splats": 747451}, {"step": 25000, "psnr": 29.575644048055015, "ssim": 0.9101621646588499, "t": 231.44619337562472, "splats": 700404}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.332056204477947, "ssim": 0.7865811909238497, "lpips_vgg": NaN, "lpips_alex": 0.262667628005147, "time": 609.4, "splats": 2434463, "stages": {"RasterizeBackward": 359.662, "RasterizeForward": 111.909, "SortRTS": 31.33, "FusedProjectionBackwardOptimizerStep": 30.509, "DensifyPostBackward": 26.503, "ProjectionForward": 19.38, "ComputeSSIMGradient": 19.15, "ComputeTileRanges": 2.139}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.287459929784138, "ssim": 0.7169711036667487, "t": 81.34339154325426, "splats": 2023893}, {"step": 10000, "psnr": 25.550646543502808, "ssim": 0.7645043483314305, "t": 193.8765180716291, "splats": 2986298}, {"step": 15000, "psnr": 26.018623113632202, "ssim": 0.7786436693527238, "t": 318.44822401646525, "splats": 3381843}, {"step": 20000, "psnr": 26.196488618850708, "ssim": 0.7828054904264773, "t": 426.23083098139614, "splats": 2574232}, {"step": 25000, "psnr": 26.281082312266033, "ssim": 0.7850252913031704, "t": 518.5908265588805, "splats": 2458869}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 32.78398905573665, "ssim": 0.935810121330055, "lpips_vgg": 0.2942182666622088, "lpips_alex": 0.2216216365596524, "time": 215.1, "splats": 777112, "stages": {"RasterizeBackward": 122.829, "RasterizeForward": 38.795, "SortRTS": 12.419, "FusedProjectionBackwardOptimizerStep": 11.198, "DensifyPostBackward": 8.311, "ProjectionForward": 8.175, "ComputeSSIMGradient": 7.124, "ComputeTileRanges": 0.934}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.917464333611566, "ssim": 0.9088184926554324, "t": 38.051012457348406, "splats": 908970}, {"step": 10000, "psnr": 30.538389102832692, "ssim": 0.9240003062109383, "t": 75.81705328077078, "splats": 1043787}, {"step": 15000, "psnr": 31.46007238852011, "ssim": 0.9307132916992844, "t": 115.18399287294596, "splats": 1128378}, {"step": 20000, "psnr": 32.16730757017393, "ssim": 0.9333671397568318, "t": 151.09434461127967, "splats": 843936}, {"step": 25000, "psnr": 32.5321710431898, "ssim": 0.9350534078707031, "t": 183.35631179902703, "splats": 790033}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 31.83470784700834, "ssim": 0.9158904506609991, "lpips_vgg": 0.3033508503561404, "lpips_alex": 0.24653497497902677, "time": 240.5, "splats": 707647, "stages": {"RasterizeBackward": 143.349, "RasterizeForward": 46.985, "SortRTS": 13.143, "FusedProjectionBackwardOptimizerStep": 7.799, "ProjectionForward": 7.751, "DensifyPostBackward": 7.586, "ComputeSSIMGradient": 7.11, "ComputeTileRanges": 0.958}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.59622280414288, "ssim": 0.8845904762123334, "t": 36.639543236233294, "splats": 760379}, {"step": 10000, "psnr": 30.22134086413261, "ssim": 0.9024322298566159, "t": 79.27811417169869, "splats": 1022780}, {"step": 15000, "psnr": 30.879310412284656, "ssim": 0.9091744779256147, "t": 126.31144750490785, "splats": 1127574}, {"step": 20000, "psnr": 31.34535055894118, "ssim": 0.9117718166487432, "t": 168.14642214030027, "splats": 799270}, {"step": 25000, "psnr": 31.641491669874924, "ssim": 0.9150597427571905, "t": 204.8264645524323, "splats": 724289}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 31.778684997558592, "ssim": 0.9183572019849505, "lpips_vgg": 0.20787376938408478, "lpips_alex": 0.15967459001354678, "time": 337.2, "splats": 1053914, "stages": {"RasterizeBackward": 195.14, "RasterizeForward": 60.671, "FusedProjectionBackwardOptimizerStep": 23.29, "SortRTS": 19.147, "DensifyPostBackward": 13.55, "ProjectionForward": 11.78, "ComputeSSIMGradient": 7.183, "ComputeTileRanges": 1.243}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.070219148908343, "ssim": 0.8805459319460027, "t": 52.982592596672475, "splats": 1291929}, {"step": 10000, "psnr": 30.081689889090402, "ssim": 0.9048620468606682, "t": 118.31922729127109, "splats": 1501929}, {"step": 15000, "psnr": 30.980913434709823, "ssim": 0.9138766540217939, "t": 185.82258082274348, "splats": 1609511}, {"step": 20000, "psnr": 31.34708595275879, "ssim": 0.9150276182482112, "t": 242.7664762986824, "splats": 1136559}, {"step": 25000, "psnr": 31.56895555768694, "ssim": 0.9167440927545029, "t": 290.41362789087, "splats": 1067571}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 24.36915740966797, "ssim": 0.7238734889030457, "lpips_vgg": 0.36533820273143003, "lpips_alex": 0.3559761277114617, "time": 562.3, "splats": 2927282, "stages": {"RasterizeBackward": 326.665, "RasterizeForward": 105.229, "SortRTS": 29.256, "DensifyPostBackward": 27.031, "FusedProjectionBackwardOptimizerStep": 25.268, "ProjectionForward": 20.51, "ComputeSSIMGradient": 17.66, "ComputeTileRanges": 1.959}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.368443222045897, "ssim": 0.6475049017891651, "t": 64.58158785197884, "splats": 1891597}, {"step": 10000, "psnr": 23.724140396118162, "ssim": 0.6997889022267926, "t": 160.74493071995676, "splats": 3353002}, {"step": 15000, "psnr": 24.269318466186522, "ssim": 0.7191842833406507, "t": 282.38795313891023, "splats": 4349759}, {"step": 20000, "psnr": 24.304491806030274, "ssim": 0.7226294030870274, "t": 388.9040450742468, "splats": 3187667}, {"step": 25000, "psnr": 24.39528938293457, "ssim": 0.7246267773598134, "t": 477.0308627728373, "splats": 2975071}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 22.654321789741516, "ssim": 0.7285163685679436, "lpips_vgg": 0.3101482288451792, "lpips_alex": 0.33480206570909, "time": 391.3, "splats": 1759377, "stages": {"RasterizeBackward": 218.213, "RasterizeForward": 71.557, "FusedProjectionBackwardOptimizerStep": 24.81, "SortRTS": 24.563, "DensifyPostBackward": 16.987, "ProjectionForward": 16.333, "ComputeSSIMGradient": 9.452, "ComputeTileRanges": 1.559}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.08344621658325, "ssim": 0.6471598555357717, "t": 53.7050242992118, "splats": 945208}, {"step": 10000, "psnr": 21.194491696357726, "ssim": 0.687688304888281, "t": 117.32764676399529, "splats": 1751340}, {"step": 15000, "psnr": 21.809143376350402, "ssim": 0.7103977647793307, "t": 197.38052529282868, "splats": 2509966}, {"step": 20000, "psnr": 22.2297155380249, "ssim": 0.7209238271492355, "t": 269.15245937090367, "splats": 1967353}, {"step": 25000, "psnr": 22.48329904079437, "ssim": 0.7260657847001409, "t": 331.2794521562755, "splats": 1787855}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 21.83557926736227, "ssim": 0.7066646538129667, "lpips_vgg": 0.32549246958667044, "lpips_alex": 0.3255317553668459, "time": 414.5, "splats": 2531397, "stages": {"RasterizeBackward": 231.221, "RasterizeForward": 71.191, "FusedProjectionBackwardOptimizerStep": 29.493, "SortRTS": 23.566, "DensifyPostBackward": 22.428, "ProjectionForward": 17.728, "ComputeSSIMGradient": 9.428, "ComputeTileRanges": 1.512}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.907725473729574, "ssim": 0.6396692771296532, "t": 56.2238158788532, "splats": 1901131}, {"step": 10000, "psnr": 20.72052716045845, "ssim": 0.6753651756815058, "t": 128.47159985918552, "splats": 3162554}, {"step": 15000, "psnr": 21.041253997058405, "ssim": 0.6910888894864353, "t": 214.31180196348578, "splats": 3713964}, {"step": 20000, "psnr": 21.299268769054876, "ssim": 0.6987360239868511, "t": 288.32109557650983, "splats": 2809130}, {"step": 25000, "psnr": 21.55666051259855, "ssim": 0.7028704947170379, "t": 352.25707174185663, "splats": 2574976}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 24.693540811538696, "ssim": 0.8347711101174354, "lpips_vgg": 0.30073161246600827, "lpips_alex": 0.25904317511898844, "time": 428.9, "splats": 2120122, "stages": {"RasterizeBackward": 240.846, "RasterizeForward": 77.581, "FusedProjectionBackwardOptimizerStep": 28.375, "SortRTS": 25.882, "DensifyPostBackward": 19.406, "ProjectionForward": 17.914, "ComputeSSIMGradient": 9.443, "ComputeTileRanges": 1.637}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.351477670669556, "ssim": 0.7842694491994671, "t": 54.946553812362254, "splats": 1590704}, {"step": 10000, "psnr": 23.484702157974244, "ssim": 0.8141566385021534, "t": 126.9504105746746, "splats": 2741242}, {"step": 15000, "psnr": 23.93477067947388, "ssim": 0.8265952478895479, "t": 217.17294882889837, "splats": 3622299}, {"step": 20000, "psnr": 24.34189486503601, "ssim": 0.8307522408930146, "t": 297.80940033122897, "splats": 2505957}, {"step": 25000, "psnr": 24.550952196121216, "ssim": 0.8337437016047999, "t": 364.6960305040702, "splats": 2180634}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 21.71749576769377, "ssim": 0.7775834124339255, "lpips_vgg": 0.29856473074745393, "lpips_alex": 0.2889131668154606, "time": 393.1, "splats": 1746466, "stages": {"RasterizeBackward": 215.637, "RasterizeForward": 71.874, "SortRTS": 26.591, "FusedProjectionBackwardOptimizerStep": 26.186, "ProjectionForward": 17.276, "DensifyPostBackward": 17.028, "ComputeSSIMGradient": 9.453, "ComputeTileRanges": 1.676}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.692887858340615, "ssim": 0.6956374956079868, "t": 54.09779264125973, "splats": 813240}, {"step": 10000, "psnr": 19.942790734140498, "ssim": 0.7335820863060126, "t": 117.18917352240533, "splats": 1874781}, {"step": 15000, "psnr": 20.825596207066585, "ssim": 0.7629089646397634, "t": 198.87003769166768, "splats": 2756197}, {"step": 20000, "psnr": 21.340638461865876, "ssim": 0.7734323144839483, "t": 272.9171043615788, "splats": 2043951}, {"step": 25000, "psnr": 21.639201866952998, "ssim": 0.7765555967588105, "t": 334.37504407484084, "splats": 1786631}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.52420815177586, "ssim": 0.8634220465369846, "lpips_vgg": 0.2472300123913759, "lpips_alex": 0.22192667554397183, "time": 378.7, "splats": 1752125, "stages": {"RasterizeBackward": 217.339, "RasterizeForward": 68.501, "FusedProjectionBackwardOptimizerStep": 21.665, "SortRTS": 20.89, "DensifyPostBackward": 16.681, "ProjectionForward": 14.018, "ComputeSSIMGradient": 9.434, "ComputeTileRanges": 1.406}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.559576449186906, "ssim": 0.8249206859094919, "t": 59.61920206528157, "splats": 1723901}, {"step": 10000, "psnr": 24.9185152053833, "ssim": 0.8478000921073212, "t": 127.52108222339302, "splats": 2430996}, {"step": 15000, "psnr": 25.387210182521653, "ssim": 0.8557909836925575, "t": 201.90735122654587, "splats": 2812640}, {"step": 20000, "psnr": 26.129363391710363, "ssim": 0.8604066235723551, "t": 267.7904995614663, "splats": 2023873}, {"step": 25000, "psnr": 26.412482842155125, "ssim": 0.8626374641767339, "t": 324.0633223121986, "splats": 1793978}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 28.627924663264576, "ssim": 0.8820088825574736, "lpips_vgg": 0.2147758023136365, "lpips_alex": 0.20636560120835495, "time": 334.5, "splats": 1155044, "stages": {"RasterizeBackward": 188.777, "RasterizeForward": 62.946, "SortRTS": 19.58, "FusedProjectionBackwardOptimizerStep": 18.53, "DensifyPostBackward": 12.74, "ProjectionForward": 12.672, "ComputeSSIMGradient": 9.431, "ComputeTileRanges": 1.339}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.724910736083984, "ssim": 0.8439849169966261, "t": 48.52288530860096, "splats": 899867}, {"step": 10000, "psnr": 26.321649644433, "ssim": 0.8633817094088192, "t": 106.27860202360898, "splats": 1591738}, {"step": 15000, "psnr": 27.050167641988615, "ssim": 0.8736520824229768, "t": 174.5277609443292, "splats": 1818239}, {"step": 20000, "psnr": 27.50244875652034, "ssim": 0.8775000116166378, "t": 234.211034222506, "splats": 1344863}, {"step": 25000, "psnr": 28.309130436036646, "ssim": 0.8798287560378693, "t": 285.24351468496025, "splats": 1180574}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 25.727848052978516, "ssim": 0.8745060563087463, "lpips_vgg": 0.2243212195666022, "lpips_alex": 0.1896490878980605, "time": 362.5, "splats": 1094057, "stages": {"RasterizeBackward": 216.51, "RasterizeForward": 69.784, "SortRTS": 19.536, "FusedProjectionBackwardOptimizerStep": 19.478, "DensifyPostBackward": 12.356, "ProjectionForward": 11.843, "ComputeSSIMGradient": 9.457, "ComputeTileRanges": 1.348}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.97837363349067, "ssim": 0.8585592171821655, "t": 45.355349630117416, "splats": 997182}, {"step": 10000, "psnr": 24.815490298801, "ssim": 0.8684560064941239, "t": 112.70005352888256, "splats": 1431145}, {"step": 15000, "psnr": 24.97204547458225, "ssim": 0.8700362452151778, "t": 186.01611663028598, "splats": 1616829}, {"step": 20000, "psnr": 25.564118915134006, "ssim": 0.8738223691508451, "t": 249.75296041648835, "splats": 1241751}, {"step": 25000, "psnr": 25.714720831976997, "ssim": 0.8743290405026216, "t": 306.7657969072461, "splats": 1115851}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 23.0191711523594, "ssim": 0.8313426895019336, "lpips_vgg": 0.2540728842705638, "lpips_alex": 0.2377412646848262, "time": 445.4, "splats": 1591952, "stages": {"RasterizeBackward": 252.392, "RasterizeForward": 84.954, "SortRTS": 27.541, "FusedProjectionBackwardOptimizerStep": 24.175, "ProjectionForward": 17.905, "DensifyPostBackward": 17.705, "ComputeSSIMGradient": 10.373, "ComputeTileRanges": 1.77}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.760504600329277, "ssim": 0.7856215057730698, "t": 60.241745823062956, "splats": 900615}, {"step": 10000, "psnr": 21.661631853152546, "ssim": 0.8092537228595338, "t": 135.7412628987804, "splats": 1871971}, {"step": 15000, "psnr": 22.09094839829665, "ssim": 0.8204847189442791, "t": 228.80224187485874, "splats": 2663620}, {"step": 20000, "psnr": 22.57483898065029, "ssim": 0.8281360248384365, "t": 311.03035782743245, "splats": 1901449}, {"step": 25000, "psnr": 22.835131914187702, "ssim": 0.8288948500185079, "t": 379.8141473485157, "splats": 1632454}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.049419403076172, "ssim": 0.7901754640042782, "lpips_vgg": 0.38465490476775144, "lpips_alex": 0.36950403872197707, "time": 413.2, "splats": 2305462, "stages": {"RasterizeBackward": 239.49, "RasterizeForward": 75.653, "SortRTS": 20.491, "DensifyPostBackward": 19.149, "FusedProjectionBackwardOptimizerStep": 18.064, "ComputeSSIMGradient": 17.986, "ProjectionForward": 14.969, "ComputeTileRanges": 1.453}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.6995632648468, "ssim": 0.7563188259989972, "t": 51.913378620520234, "splats": 1750231}, {"step": 10000, "psnr": 25.909518003463745, "ssim": 0.7870588920508723, "t": 124.18009159341455, "splats": 2753042}, {"step": 15000, "psnr": 26.1322203874588, "ssim": 0.7916107508265984, "t": 206.60344409756362, "splats": 3034198}, {"step": 20000, "psnr": 26.09877598285675, "ssim": 0.7913404437104258, "t": 280.3891925336793, "splats": 2452366}, {"step": 25000, "psnr": 26.0932959318161, "ssim": 0.7909554849035783, "t": 347.0795472720638, "splats": 2335522}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 29.748416074117024, "ssim": 0.9111078600088756, "lpips_vgg": 0.28334042342189936, "lpips_alex": 0.23084777003789025, "time": 271.8, "splats": 698902, "stages": {"RasterizeBackward": 160.809, "RasterizeForward": 52.314, "SortRTS": 16.291, "FusedProjectionBackwardOptimizerStep": 12.353, "ProjectionForward": 8.956, "DensifyPostBackward": 8.192, "ComputeSSIMGradient": 7.155, "ComputeTileRanges": 1.127}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.70286273956299, "ssim": 0.8768448498803979, "t": 42.83121801633388, "splats": 704808}, {"step": 10000, "psnr": 28.283648681640624, "ssim": 0.8979986824897896, "t": 93.24125785101205, "splats": 957705}, {"step": 15000, "psnr": 29.01207726796468, "ssim": 0.9067652071479974, "t": 146.4687222801149, "splats": 1009885}, {"step": 20000, "psnr": 29.364286295572917, "ssim": 0.9086283127956761, "t": 192.9376393565908, "splats": 754138}, {"step": 25000, "psnr": 29.631277720133465, "ssim": 0.9104897506253197, "t": 232.85947234835476, "splats": 708829}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.39950927098592, "ssim": 0.7887843574086825, "lpips_vgg": 0.27739421106839796, "lpips_alex": 0.255733838117328, "time": 631.1, "splats": 2657085, "stages": {"RasterizeBackward": 370.972, "RasterizeForward": 115.403, "FusedProjectionBackwardOptimizerStep": 33.174, "SortRTS": 32.529, "DensifyPostBackward": 27.179, "ProjectionForward": 20.648, "ComputeSSIMGradient": 19.14, "ComputeTileRanges": 2.209}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.42039219538371, "ssim": 0.7210100699162815, "t": 80.8372629052028, "splats": 2032829}, {"step": 10000, "psnr": 25.50545358657837, "ssim": 0.761919779479897, "t": 192.9629273219034, "splats": 3044174}, {"step": 15000, "psnr": 26.0676589012146, "ssim": 0.7797182289426766, "t": 323.7372368602082, "splats": 3708346}, {"step": 20000, "psnr": 26.26079535484314, "ssim": 0.7855976635263571, "t": 437.3536165812984, "splats": 2817038}, {"step": 25000, "psnr": 26.326145887374878, "ssim": 0.7875454314215816, "t": 535.0816509062424, "splats": 2683148}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 32.761592916540195, "ssim": 0.9353177853532739, "lpips_vgg": 0.2951814476352316, "lpips_alex": 0.22210679360094956, "time": 209.8, "splats": 726675, "stages": {"RasterizeBackward": 119.847, "RasterizeForward": 37.899, "SortRTS": 12.222, "FusedProjectionBackwardOptimizerStep": 10.502, "DensifyPostBackward": 8.029, "ProjectionForward": 7.964, "ComputeSSIMGradient": 7.117, "ComputeTileRanges": 0.912}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.867888682597393, "ssim": 0.9095498806082103, "t": 38.17455163411796, "splats": 892251}, {"step": 10000, "psnr": 30.593679015700882, "ssim": 0.9245781249292844, "t": 75.25001215655357, "splats": 1008232}, {"step": 15000, "psnr": 31.515611390809756, "ssim": 0.9305874728918555, "t": 113.54395020008087, "splats": 1046849}, {"step": 20000, "psnr": 32.18051059826, "ssim": 0.9329921645001426, "t": 148.06123430281878, "splats": 785689}, {"step": 25000, "psnr": 32.5613415176804, "ssim": 0.9345292320147212, "t": 179.1581565188244, "splats": 738152}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 31.827026562813, "ssim": 0.9163880974818499, "lpips_vgg": 0.3018128070773207, "lpips_alex": 0.24482856024386118, "time": 244.8, "splats": 753388, "stages": {"RasterizeBackward": 145.937, "RasterizeForward": 47.784, "SortRTS": 13.27, "FusedProjectionBackwardOptimizerStep": 8.084, "ProjectionForward": 7.981, "DensifyPostBackward": 7.84, "ComputeSSIMGradient": 7.106, "ComputeTileRanges": 0.969}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.19374475723658, "ssim": 0.8936669644168631, "t": 37.19714126829058, "splats": 798961}, {"step": 10000, "psnr": 30.544520060221355, "ssim": 0.9077249477173379, "t": 79.83211829327047, "splats": 1054560}, {"step": 15000, "psnr": 31.155452239207733, "ssim": 0.9130647812737953, "t": 127.37832524068654, "splats": 1214539}, {"step": 20000, "psnr": 31.510097650381233, "ssim": 0.914387604790841, "t": 170.47705554030836, "splats": 856593}, {"step": 25000, "psnr": 31.690185008904873, "ssim": 0.9158370470329069, "t": 208.17364689335227, "splats": 771022}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 31.769893428257532, "ssim": 0.918363356590271, "lpips_vgg": 0.20833390307148064, "lpips_alex": 0.15947353799433378, "time": 338.0, "splats": 1088013, "stages": {"RasterizeBackward": 195.421, "RasterizeForward": 60.798, "FusedProjectionBackwardOptimizerStep": 23.64, "SortRTS": 19.108, "DensifyPostBackward": 13.518, "ProjectionForward": 11.93, "ComputeSSIMGradient": 7.174, "ComputeTileRanges": 1.241}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.091323035103933, "ssim": 0.8808012752847737, "t": 52.227158709429204, "splats": 1241266}, {"step": 10000, "psnr": 30.071205847603935, "ssim": 0.9043180485955197, "t": 116.8695932161063, "splats": 1471905}, {"step": 15000, "psnr": 30.913787569318497, "ssim": 0.9138032779077384, "t": 184.7475209068507, "splats": 1709107}, {"step": 20000, "psnr": 31.304002053397042, "ssim": 0.9150856976583266, "t": 242.65093684662133, "splats": 1183431}, {"step": 25000, "psnr": 31.605055509294782, "ssim": 0.9175219818937593, "t": 290.81270205322653, "splats": 1102395}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 24.316671447753905, "ssim": 0.7233241939544678, "lpips_vgg": 0.3656498169597818, "lpips_alex": 0.35674080196202157, "time": 558.8, "splats": 2873699, "stages": {"RasterizeBackward": 323.999, "RasterizeForward": 104.443, "SortRTS": 29.043, "DensifyPostBackward": 27.053, "FusedProjectionBackwardOptimizerStep": 24.986, "ProjectionForward": 20.456, "ComputeSSIMGradient": 17.643, "ComputeTileRanges": 1.949}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.26760154724121, "ssim": 0.6448862180886585, "t": 64.8458606256172, "splats": 1811530}, {"step": 10000, "psnr": 23.695516052246095, "ssim": 0.6978372275852989, "t": 161.02509636525065, "splats": 3398094}, {"step": 15000, "psnr": 24.16325256347656, "ssim": 0.7172714532276041, "t": 282.00019650533795, "splats": 4292403}, {"step": 20000, "psnr": 24.305965728759766, "ssim": 0.7228226467088055, "t": 387.2519714618102, "splats": 3127819}, {"step": 25000, "psnr": 24.332379989624023, "ssim": 0.7230745969221003, "t": 474.3950572675094, "splats": 2921437}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 22.45938184261322, "ssim": 0.7262786805629731, "lpips_vgg": 0.31207218931162084, "lpips_alex": 0.3381932836089807, "time": 392.8, "splats": 1751080, "stages": {"RasterizeBackward": 219.025, "RasterizeForward": 71.873, "SortRTS": 24.901, "FusedProjectionBackwardOptimizerStep": 24.579, "DensifyPostBackward": 16.868, "ProjectionForward": 16.295, "ComputeSSIMGradient": 9.46, "ComputeTileRanges": 1.578}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.200250840187074, "ssim": 0.648338728432502, "t": 53.41122521646321, "splats": 936237}, {"step": 10000, "psnr": 21.23816294670105, "ssim": 0.6876785824451221, "t": 117.21958873234689, "splats": 1778231}, {"step": 15000, "psnr": 21.689524459838868, "ssim": 0.7088063688223538, "t": 197.30270354636014, "splats": 2547533}, {"step": 20000, "psnr": 22.092011642456054, "ssim": 0.7189610537704583, "t": 269.9276395160705, "splats": 1975654}, {"step": 25000, "psnr": 22.31945135593414, "ssim": 0.7238112718203698, "t": 332.4202234316617, "splats": 1781886}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 21.806836314317657, "ssim": 0.7079195496512622, "lpips_vgg": 0.32477632906972204, "lpips_alex": 0.3245939843420859, "time": 421.2, "splats": 2572790, "stages": {"RasterizeBackward": 235.182, "RasterizeForward": 72.512, "FusedProjectionBackwardOptimizerStep": 29.949, "SortRTS": 23.949, "DensifyPostBackward": 22.703, "ProjectionForward": 18.04, "ComputeSSIMGradient": 9.433, "ComputeTileRanges": 1.534}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.856970089237866, "ssim": 0.6371952661712522, "t": 56.751171477138996, "splats": 1876397}, {"step": 10000, "psnr": 20.57050009471614, "ssim": 0.674871598049767, "t": 130.29620827082545, "splats": 3316859}, {"step": 15000, "psnr": 20.83705832318562, "ssim": 0.6888115215448014, "t": 216.73141018580645, "splats": 3819268}, {"step": 20000, "psnr": 21.42342665137314, "ssim": 0.7006859624850718, "t": 292.3062009764835, "splats": 2862100}, {"step": 25000, "psnr": 21.604461297756288, "ssim": 0.7053436304962555, "t": 357.6034554746002, "splats": 2616598}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 24.744092845916747, "ssim": 0.8358309119939804, "lpips_vgg": 0.2994551191839884, "lpips_alex": 0.2578098048350089, "time": 431.6, "splats": 2181891, "stages": {"RasterizeBackward": 242.823, "RasterizeForward": 78.171, "FusedProjectionBackwardOptimizerStep": 28.401, "SortRTS": 25.83, "DensifyPostBackward": 19.547, "ProjectionForward": 17.929, "ComputeSSIMGradient": 9.444, "ComputeTileRanges": 1.634}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.39720277786255, "ssim": 0.7841170374544684, "t": 55.44956651329994, "splats": 1629881}, {"step": 10000, "psnr": 23.499323749542235, "ssim": 0.8138596236780167, "t": 128.770113280043, "splats": 2894723}, {"step": 15000, "psnr": 24.037975788116455, "ssim": 0.8274940961597472, "t": 219.1975886039436, "splats": 3516254}, {"step": 20000, "psnr": 24.48501229286194, "ssim": 0.8330279099948189, "t": 299.2808487890288, "splats": 2535910}, {"step": 25000, "psnr": 24.616202640533448, "ssim": 0.8344768770030992, "t": 366.80655135959387, "splats": 2240413}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 21.999832605060778, "ssim": 0.7810919331876855, "lpips_vgg": 0.2995493070199551, "lpips_alex": 0.2870064284249076, "time": 395.0, "splats": 1697796, "stages": {"RasterizeBackward": 217.207, "RasterizeForward": 72.329, "SortRTS": 26.422, "FusedProjectionBackwardOptimizerStep": 25.639, "ProjectionForward": 17.519, "DensifyPostBackward": 17.122, "ComputeSSIMGradient": 9.457, "ComputeTileRanges": 1.672}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.59730218586169, "ssim": 0.6949311479682599, "t": 54.64771161414683, "splats": 811032}, {"step": 10000, "psnr": 20.21171481985795, "ssim": 0.7396939227896462, "t": 120.08254779223353, "splats": 1898620}, {"step": 15000, "psnr": 20.833793514653255, "ssim": 0.7634158666165778, "t": 202.4815235491842, "splats": 2601822}, {"step": 20000, "psnr": 21.281701338918584, "ssim": 0.7731259112269419, "t": 275.51675139926374, "splats": 1967719}, {"step": 25000, "psnr": 21.851755744532536, "ssim": 0.7802708796082571, "t": 336.58623838610947, "splats": 1736636}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 26.63900549515434, "ssim": 0.8635548625303351, "lpips_vgg": 0.24702798588288247, "lpips_alex": 0.22159875073875449, "time": 374.5, "splats": 1739440, "stages": {"RasterizeBackward": 214.677, "RasterizeForward": 67.618, "FusedProjectionBackwardOptimizerStep": 21.255, "SortRTS": 20.619, "DensifyPostBackward": 16.54, "ProjectionForward": 14.007, "ComputeSSIMGradient": 9.428, "ComputeTileRanges": 1.391}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.546830011450727, "ssim": 0.8242815237315378, "t": 58.53892649244517, "splats": 1728708}, {"step": 10000, "psnr": 24.913683186406676, "ssim": 0.8475731605705934, "t": 125.7569320788607, "splats": 2419244}, {"step": 15000, "psnr": 25.543926446334176, "ssim": 0.856551934282125, "t": 199.2558884769678, "splats": 2767790}, {"step": 20000, "psnr": 26.229742298955504, "ssim": 0.8610027164610135, "t": 264.6221541510895, "splats": 1994629}, {"step": 25000, "psnr": 26.477076032887336, "ssim": 0.8624200116315145, "t": 320.35249671991915, "splats": 1780056}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 28.566206629683332, "ssim": 0.8827630615815883, "lpips_vgg": 0.21545463821643582, "lpips_alex": 0.20622193320548524, "time": 324.4, "splats": 1102113, "stages": {"RasterizeBackward": 183.486, "RasterizeForward": 61.229, "SortRTS": 19.034, "FusedProjectionBackwardOptimizerStep": 17.168, "DensifyPostBackward": 12.304, "ProjectionForward": 12.061, "ComputeSSIMGradient": 9.422, "ComputeTileRanges": 1.31}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.3854582251572, "ssim": 0.8392534857781235, "t": 47.86940028704703, "splats": 789037}, {"step": 10000, "psnr": 26.000161705947505, "ssim": 0.8633757245958271, "t": 103.19616879057139, "splats": 1448241}, {"step": 15000, "psnr": 26.6157837146666, "ssim": 0.8714083718578385, "t": 169.01436425186694, "splats": 1700039}, {"step": 20000, "psnr": 27.80803652507503, "ssim": 0.8788379036892228, "t": 226.88047790713608, "splats": 1269528}, {"step": 25000, "psnr": 28.26297494841785, "ssim": 0.8816363422335268, "t": 276.4618853582069, "splats": 1125623}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 25.902727127075195, "ssim": 0.8767455286449857, "lpips_vgg": 0.2228025588185266, "lpips_alex": 0.18716612902535643, "time": 347.9, "splats": 1060825, "stages": {"RasterizeBackward": 208.161, "RasterizeForward": 66.767, "SortRTS": 18.58, "FusedProjectionBackwardOptimizerStep": 18.237, "DensifyPostBackward": 11.869, "ProjectionForward": 11.405, "ComputeSSIMGradient": 9.444, "ComputeTileRanges": 1.31}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.84138976203071, "ssim": 0.8568957523181312, "t": 43.27527602110058, "splats": 907471}, {"step": 10000, "psnr": 24.94160058763292, "ssim": 0.8693521597413302, "t": 106.56383187137544, "splats": 1377672}, {"step": 15000, "psnr": 25.090368694729275, "ssim": 0.872096472098793, "t": 177.14858078490943, "splats": 1566295}, {"step": 20000, "psnr": 25.694162792629665, "ssim": 0.8748346842179778, "t": 239.32602372951806, "splats": 1199579}, {"step": 25000, "psnr": 25.86719618903266, "ssim": 0.8761679409390208, "t": 294.2810669783503, "splats": 1081891}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 610.43.02", "psnr": 22.695788994813576, "ssim": 0.8301205130723807, "lpips_vgg": 0.2554775599151324, "lpips_alex": 0.2385285142794688, "time": 428.7, "splats": 1491406, "stages": {"RasterizeBackward": 243.217, "RasterizeForward": 81.782, "SortRTS": 26.554, "FusedProjectionBackwardOptimizerStep": 22.665, "ProjectionForward": 17.37, "DensifyPostBackward": 16.905, "ComputeSSIMGradient": 10.372, "ComputeTileRanges": 1.704}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.71466533954327, "ssim": 0.7862994099412887, "t": 59.15038839075714, "splats": 928269}, {"step": 10000, "psnr": 21.62979610149677, "ssim": 0.8091290537613895, "t": 132.7893747072667, "splats": 1851521}, {"step": 15000, "psnr": 21.926961165208084, "ssim": 0.821449908060446, "t": 222.8973733028397, "splats": 2420887}, {"step": 20000, "psnr": 22.22703112088717, "ssim": 0.8272159876325278, "t": 301.0969149759039, "splats": 1762147}, {"step": 25000, "psnr": 22.53948739858774, "ssim": 0.8285854542135177, "t": 366.450170843862, "splats": 1529117}]}


==> figsrc/data/ours_fleet/3060_60359503.jsonl <==
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 32.83355388125858, "ssim": 0.936023562341123, "lpips_vgg": NaN, "lpips_alex": 0.22101094231412216, "time": 215.9, "splats": 777030, "stages": {"RasterizeBackward": 125.082, "RasterizeForward": 39.606, "SortRTS": 12.406, "FusedProjectionBackwardOptimizerStep": 11.195, "ProjectionForward": 8.296, "DensifyPostBackward": 8.244, "ComputeSSIMGradient": 7.258, "ComputeTileRanges": 1.02}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.809431385349583, "ssim": 0.9083943035926273, "t": 35.607193339033984, "splats": 902399}, {"step": 10000, "psnr": 30.54770531525483, "ssim": 0.9240206667058761, "t": 73.86396739206975, "splats": 1041490}, {"step": 15000, "psnr": 31.427808349196976, "ssim": 0.9306679708183194, "t": 113.9575140500674, "splats": 1128337}, {"step": 20000, "psnr": 32.232208406603014, "ssim": 0.9335297579317272, "t": 150.56472399603808, "splats": 843480}, {"step": 25000, "psnr": 32.62163296261349, "ssim": 0.9352058996363336, "t": 183.49549484305317, "splats": 789721}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 31.7221614642021, "ssim": 0.9156845196699485, "lpips_vgg": NaN, "lpips_alex": 0.24653731019068986, "time": 240.7, "splats": 706592, "stages": {"RasterizeBackward": 144.98, "RasterizeForward": 47.635, "SortRTS": 13.128, "ProjectionForward": 8.034, "FusedProjectionBackwardOptimizerStep": 7.832, "DensifyPostBackward": 7.555, "ComputeSSIMGradient": 7.25, "ComputeTileRanges": 1.056}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.2126648242657, "ssim": 0.8935603992145206, "t": 34.22165607602801, "splats": 758979}, {"step": 10000, "psnr": 30.451372440044697, "ssim": 0.9070376620354347, "t": 77.4410518599907, "splats": 1023138}, {"step": 15000, "psnr": 30.981778853978867, "ssim": 0.9123130072074974, "t": 125.12734359496972, "splats": 1128189}, {"step": 20000, "psnr": 31.34924287062425, "ssim": 0.9137726350752912, "t": 167.46747011400294, "splats": 797325}, {"step": 25000, "psnr": 31.49837322724171, "ssim": 0.914769807822726, "t": 204.58232869498897, "splats": 722901}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 31.61533976963588, "ssim": 0.9181058526039123, "lpips_vgg": NaN, "lpips_alex": 0.1598460071853229, "time": 341.2, "splats": 1067915, "stages": {"RasterizeBackward": 199.297, "RasterizeForward": 62.09, "FusedProjectionBackwardOptimizerStep": 23.684, "SortRTS": 19.331, "DensifyPostBackward": 13.707, "ProjectionForward": 11.77, "ComputeSSIMGradient": 7.308, "ComputeTileRanges": 1.444}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.938723754882812, "ssim": 0.8803669287499042, "t": 50.21578710200265, "splats": 1283455}, {"step": 10000, "psnr": 29.971988242013115, "ssim": 0.9045075634799623, "t": 116.71942772902548, "splats": 1513775}, {"step": 15000, "psnr": 30.80984606061663, "ssim": 0.9135459442411414, "t": 185.96837107499596, "splats": 1642589}, {"step": 20000, "psnr": 31.17362861633301, "ssim": 0.914736873775742, "t": 244.42026186705334, "splats": 1153917}, {"step": 25000, "psnr": 31.38614937918527, "ssim": 0.9164066096820264, "t": 293.23398215009365, "splats": 1081764}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 24.316541061401367, "ssim": 0.723524010181427, "lpips_vgg": NaN, "lpips_alex": 0.3560760533809662, "time": 563.9, "splats": 2912652, "stages": {"RasterizeBackward": 331.181, "RasterizeForward": 106.822, "SortRTS": 28.679, "DensifyPostBackward": 27.119, "FusedProjectionBackwardOptimizerStep": 25.242, "ProjectionForward": 20.901, "ComputeSSIMGradient": 18.0, "ComputeTileRanges": 2.05}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.34855514526367, "ssim": 0.6470450193854215, "t": 60.51238921500044, "splats": 1917284}, {"step": 10000, "psnr": 23.681315689086915, "ssim": 0.6991441390834651, "t": 158.0671922599431, "splats": 3355587}, {"step": 15000, "psnr": 24.21433174133301, "ssim": 0.7187477856462352, "t": 280.9031174129923, "splats": 4337571}, {"step": 20000, "psnr": 24.260841674804688, "ssim": 0.7223053563224953, "t": 388.38008168601664, "splats": 3172074}, {"step": 25000, "psnr": 24.354321823120117, "ssim": 0.7242475130768772, "t": 477.51140466699144, "splats": 2960782}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.10738170146942, "ssim": 0.7909807190299034, "lpips_vgg": 0.38582774613583815, "lpips_alex": 0.37159226552154667, "time": 409.5, "splats": 2301410, "stages": {"RasterizeBackward": 239.291, "RasterizeForward": 75.575, "SortRTS": 20.029, "DensifyPostBackward": 19.18, "ComputeSSIMGradient": 18.382, "FusedProjectionBackwardOptimizerStep": 17.499, "ProjectionForward": 15.052, "ComputeTileRanges": 1.515}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.61802077293396, "ssim": 0.7552143288608903, "t": 49.292460935073905, "splats": 1822085}, {"step": 10000, "psnr": 25.84960651397705, "ssim": 0.7858189054503434, "t": 122.07101884909207, "splats": 2752688}, {"step": 15000, "psnr": 26.113680124282837, "ssim": 0.7913715133615062, "t": 204.01012725912733, "splats": 3048950}, {"step": 20000, "psnr": 26.15872895717621, "ssim": 0.791694908000873, "t": 277.5932964271051, "splats": 2455563}, {"step": 25000, "psnr": 26.132364153862, "ssim": 0.7911992317421479, "t": 343.8558865071391, "splats": 2332884}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 29.61378173828125, "ssim": 0.910646923383077, "lpips_vgg": 0.2836852375493376, "lpips_alex": 0.23126950584732203, "time": 271.5, "splats": 691173, "stages": {"RasterizeBackward": 162.216, "RasterizeForward": 52.862, "SortRTS": 16.176, "FusedProjectionBackwardOptimizerStep": 12.16, "ProjectionForward": 9.03, "DensifyPostBackward": 8.126, "ComputeSSIMGradient": 7.289, "ComputeTileRanges": 1.246}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.696011288960776, "ssim": 0.8742675803743793, "t": 40.88057969993679, "splats": 735328}, {"step": 10000, "psnr": 28.15969835917155, "ssim": 0.897326800976497, "t": 91.70281876897207, "splats": 935543}, {"step": 15000, "psnr": 28.9437681833903, "ssim": 0.9060270185961165, "t": 145.1980228559114, "splats": 1009845}, {"step": 20000, "psnr": 29.282166481018066, "ssim": 0.9081302625915707, "t": 192.1812425358803, "splats": 747620}, {"step": 25000, "psnr": 29.52040869394938, "ssim": 0.9100218941393169, "t": 232.33845083491178, "splats": 700972}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.31501293182373, "ssim": 0.7868472735087076, "lpips_vgg": 0.28126988942206993, "lpips_alex": 0.26220213782553076, "time": 612.4, "splats": 2426653, "stages": {"RasterizeBackward": 365.951, "RasterizeForward": 113.942, "SortRTS": 30.61, "FusedProjectionBackwardOptimizerStep": 30.465, "DensifyPostBackward": 26.558, "ComputeSSIMGradient": 19.546, "ProjectionForward": 19.039, "ComputeTileRanges": 2.198}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.325193007787068, "ssim": 0.7173631338784743, "t": 77.5065767299966, "splats": 2019019}, {"step": 10000, "psnr": 25.598132133483887, "ssim": 0.7647943749817129, "t": 191.7038640489336, "splats": 2973475}, {"step": 15000, "psnr": 26.043202082316082, "ssim": 0.7788834364383342, "t": 317.799061556987, "splats": 3367005}, {"step": 20000, "psnr": 26.175832748413086, "ssim": 0.7829604119455795, "t": 426.8003673009807, "splats": 2564066}, {"step": 25000, "psnr": 26.254587809244793, "ssim": 0.7852383770394723, "t": 520.3519963869476, "splats": 2450422}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 32.76821579804292, "ssim": 0.9354596492406484, "lpips_vgg": 0.2948435657651708, "lpips_alex": 0.22179684806942698, "time": 210.9, "splats": 732371, "stages": {"RasterizeBackward": 122.41, "RasterizeForward": 38.813, "SortRTS": 12.168, "FusedProjectionBackwardOptimizerStep": 10.564, "DensifyPostBackward": 8.037, "ProjectionForward": 7.941, "ComputeSSIMGradient": 7.265, "ComputeTileRanges": 1.006}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.938698433540964, "ssim": 0.9093579756546977, "t": 35.727626249950845, "splats": 895650}, {"step": 10000, "psnr": 30.70110676739667, "ssim": 0.9241842696598831, "t": 73.57233153196285, "splats": 1010244}, {"step": 15000, "psnr": 31.62181792388091, "ssim": 0.9303785720515737, "t": 112.64864776894683, "splats": 1053896}, {"step": 20000, "psnr": 32.28532193158124, "ssim": 0.9331952208349256, "t": 147.87421027594246, "splats": 792213}, {"step": 25000, "psnr": 32.63769778689823, "ssim": 0.9346856417474915, "t": 179.61400965898065, "splats": 744288}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 31.824504118699295, "ssim": 0.916194967734508, "lpips_vgg": 0.30192587696048334, "lpips_alex": 0.2451499677055584, "time": 242.7, "splats": 739462, "stages": {"RasterizeBackward": 146.537, "RasterizeForward": 48.067, "SortRTS": 13.162, "ProjectionForward": 8.045, "FusedProjectionBackwardOptimizerStep": 7.999, "DensifyPostBackward": 7.747, "ComputeSSIMGradient": 7.243, "ComputeTileRanges": 1.06}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.32437026195037, "ssim": 0.8940665199165554, "t": 34.33802421204746, "splats": 795431}, {"step": 10000, "psnr": 30.50512890938001, "ssim": 0.9073116327926127, "t": 77.29875469999388, "splats": 1051623}, {"step": 15000, "psnr": 31.1198302537967, "ssim": 0.9126714436829965, "t": 125.04110466700513, "splats": 1203558}, {"step": 20000, "psnr": 31.500017508482323, "ssim": 0.9142481294046882, "t": 168.26299132197164, "splats": 843160}, {"step": 25000, "psnr": 31.70358873024965, "ssim": 0.9157459183377341, "t": 206.02199983596802, "splats": 757406}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 31.586357716151646, "ssim": 0.9178394317626953, "lpips_vgg": 0.20870543170917288, "lpips_alex": 0.16015098390961988, "time": 336.5, "splats": 1049208, "stages": {"RasterizeBackward": 196.843, "RasterizeForward": 61.333, "FusedProjectionBackwardOptimizerStep": 22.946, "SortRTS": 19.067, "DensifyPostBackward": 13.461, "ProjectionForward": 11.568, "ComputeSSIMGradient": 7.309, "ComputeTileRanges": 1.431}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.851520538330078, "ssim": 0.8776245898894608, "t": 50.04216171306325, "splats": 1229851}, {"step": 10000, "psnr": 29.933837291172573, "ssim": 0.9035979767497822, "t": 115.3448451081058, "splats": 1461569}, {"step": 15000, "psnr": 30.73399282182966, "ssim": 0.9131976866660009, "t": 183.33692813111702, "splats": 1627117}, {"step": 20000, "psnr": 31.125835091727122, "ssim": 0.9146926153726852, "t": 241.10570458805887, "splats": 1136566}, {"step": 25000, "psnr": 31.40603496006557, "ssim": 0.9169968404148443, "t": 289.2628024111036, "splats": 1063243}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 24.321054306030273, "ssim": 0.7233463764190674, "lpips_vgg": 0.36556237097466954, "lpips_alex": 0.35663685436114967, "time": 560.5, "splats": 2852579, "stages": {"RasterizeBackward": 329.141, "RasterizeForward": 106.294, "SortRTS": 28.527, "DensifyPostBackward": 27.095, "FusedProjectionBackwardOptimizerStep": 25.005, "ProjectionForward": 20.387, "ComputeSSIMGradient": 18.032, "ComputeTileRanges": 2.041}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.276422271728517, "ssim": 0.6446974425860924, "t": 60.23508085706271, "splats": 1811753}, {"step": 10000, "psnr": 23.722574462890623, "ssim": 0.698202260170662, "t": 157.8980877160211, "splats": 3386449}, {"step": 15000, "psnr": 24.18739440917969, "ssim": 0.7175629303078784, "t": 280.5615015750518, "splats": 4277478}, {"step": 20000, "psnr": 24.328252182006835, "ssim": 0.7228774161701061, "t": 387.19258206005907, "splats": 3107213}, {"step": 25000, "psnr": 24.34224479675293, "ssim": 0.7231118166830239, "t": 475.20895804901375, "splats": 2900893}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.10502338409424, "ssim": 0.7906731776893139, "lpips_vgg": 0.38435815383658356, "lpips_alex": 0.3694736378133915, "time": 419.6, "splats": 2346231, "stages": {"RasterizeBackward": 245.765, "RasterizeForward": 77.715, "SortRTS": 20.514, "DensifyPostBackward": 19.183, "ComputeSSIMGradient": 18.39, "FusedProjectionBackwardOptimizerStep": 18.3, "ProjectionForward": 15.269, "ComputeTileRanges": 1.546}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.67153549194336, "ssim": 0.7561806264289757, "t": 49.40242775902152, "splats": 1752678}, {"step": 10000, "psnr": 25.932783603668213, "ssim": 0.787463840086269, "t": 123.18234398606, "splats": 2795149}, {"step": 15000, "psnr": 26.13207471370697, "ssim": 0.7919565587834796, "t": 207.26914339204086, "splats": 3088782}, {"step": 20000, "psnr": 26.156001806259155, "ssim": 0.7917949959753676, "t": 282.92811856407207, "splats": 2496409}, {"step": 25000, "psnr": 26.135953068733215, "ssim": 0.7913936680576126, "t": 351.5056958030327, "splats": 2376842}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 29.6919220606486, "ssim": 0.9111515084902445, "lpips_vgg": 0.2831672672956455, "lpips_alex": 0.23049078864598188, "time": 274.6, "splats": 697710, "stages": {"RasterizeBackward": 164.06, "RasterizeForward": 53.469, "SortRTS": 16.416, "FusedProjectionBackwardOptimizerStep": 12.369, "ProjectionForward": 9.175, "DensifyPostBackward": 8.156, "ComputeSSIMGradient": 7.278, "ComputeTileRanges": 1.26}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.837294642130534, "ssim": 0.8773356928128698, "t": 40.99203479202697, "splats": 704482}, {"step": 10000, "psnr": 28.241719881693523, "ssim": 0.8979196834695813, "t": 92.54828640603228, "splats": 959467}, {"step": 15000, "psnr": 28.993778228759766, "ssim": 0.9070028371848706, "t": 146.859192584001, "splats": 1010908}, {"step": 20000, "psnr": 29.32546812693278, "ssim": 0.9088047810409801, "t": 194.2422256800346, "splats": 753954}, {"step": 25000, "psnr": 29.572916158040364, "ssim": 0.9105780473105599, "t": 234.917460912955, "splats": 707939}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.430099487304688, "ssim": 0.7889490003387133, "lpips_vgg": 0.2776317495515633, "lpips_alex": 0.2562051392959163, "time": 632.0, "splats": 2635745, "stages": {"RasterizeBackward": 376.534, "RasterizeForward": 117.293, "FusedProjectionBackwardOptimizerStep": 33.028, "SortRTS": 31.809, "DensifyPostBackward": 27.231, "ProjectionForward": 20.353, "ComputeSSIMGradient": 19.511, "ComputeTileRanges": 2.272}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.33761429786682, "ssim": 0.7208989800950208, "t": 75.90319234703202, "splats": 2019840}, {"step": 10000, "psnr": 25.456022024154663, "ssim": 0.7619460198877533, "t": 189.55146394402254, "splats": 3027582}, {"step": 15000, "psnr": 26.02407972017924, "ssim": 0.7796289823600518, "t": 321.6928951150039, "splats": 3681576}, {"step": 20000, "psnr": 26.27985191345215, "ssim": 0.7856864313771034, "t": 436.5111439439934, "splats": 2794003}, {"step": 25000, "psnr": 26.359805583953857, "ssim": 0.7876667452203052, "t": 535.1862728290143, "splats": 2661916}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.113524788304378, "ssim": 0.783660529475463, "lpips_vgg": 0.2984169152212286, "lpips_alex": 0.2855449666250925, "time": 393.3, "splats": 1703598, "stages": {"RasterizeBackward": 218.81, "RasterizeForward": 73.104, "SortRTS": 26.531, "FusedProjectionBackwardOptimizerStep": 25.613, "ProjectionForward": 17.244, "DensifyPostBackward": 17.085, "ComputeSSIMGradient": 9.62, "ComputeTileRanges": 1.893}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.77540201889841, "ssim": 0.698261185626075, "t": 49.88302229606779, "splats": 819563}, {"step": 10000, "psnr": 20.29156167883622, "ssim": 0.7405239352754175, "t": 115.98153596912744, "splats": 1906961}, {"step": 15000, "psnr": 20.979915116962633, "ssim": 0.7654840808375729, "t": 199.27652142511215, "splats": 2600605}, {"step": 20000, "psnr": 21.332386117232474, "ssim": 0.7751384491710201, "t": 272.88687368208775, "splats": 1972635}, {"step": 25000, "psnr": 21.963558397795026, "ssim": 0.7829490098623244, "t": 334.4463506040629, "splats": 1742389}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.705156201901644, "ssim": 0.8648231392321379, "lpips_vgg": 0.24638010771242888, "lpips_alex": 0.220930545659877, "time": 374.3, "splats": 1718228, "stages": {"RasterizeBackward": 218.263, "RasterizeForward": 68.902, "FusedProjectionBackwardOptimizerStep": 21.151, "SortRTS": 20.617, "DensifyPostBackward": 16.407, "ProjectionForward": 13.773, "ComputeSSIMGradient": 9.605, "ComputeTileRanges": 1.529}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.68263066333273, "ssim": 0.8248799931636527, "t": 53.85001780401217, "splats": 1723344}, {"step": 10000, "psnr": 25.013094197148863, "ssim": 0.8478221915540681, "t": 122.03638640901772, "splats": 2398433}, {"step": 15000, "psnr": 25.582073418990426, "ssim": 0.8568051376231031, "t": 196.57508446503198, "splats": 2740651}, {"step": 20000, "psnr": 26.266425423000168, "ssim": 0.8616151247048474, "t": 262.8512459869962, "splats": 1972468}, {"step": 25000, "psnr": 26.523239094278086, "ssim": 0.8633311036288633, "t": 319.3680976080359, "splats": 1759348}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 28.717625036472228, "ssim": 0.8828637745322251, "lpips_vgg": 0.215194181033607, "lpips_alex": 0.20621517687432497, "time": 325.2, "splats": 1092211, "stages": {"RasterizeBackward": 187.511, "RasterizeForward": 62.634, "SortRTS": 18.927, "FusedProjectionBackwardOptimizerStep": 16.969, "ProjectionForward": 12.36, "DensifyPostBackward": 12.259, "ComputeSSIMGradient": 9.626, "ComputeTileRanges": 1.427}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.740383217974408, "ssim": 0.8420232803245893, "t": 43.830154461960774, "splats": 778873}, {"step": 10000, "psnr": 25.750509355126358, "ssim": 0.8628709687659785, "t": 100.07346108794445, "splats": 1438142}, {"step": 15000, "psnr": 26.24576417411246, "ssim": 0.8703500786783601, "t": 166.9885725119384, "splats": 1681504}, {"step": 20000, "psnr": 27.618749525488877, "ssim": 0.8779359334291509, "t": 225.7457025309559, "splats": 1253885}, {"step": 25000, "psnr": 28.216854048938288, "ssim": 0.8809219030281674, "t": 276.25564299098914, "splats": 1115251}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 25.554366535610622, "ssim": 0.8720211452907987, "lpips_vgg": 0.22693982218446804, "lpips_alex": 0.19466810502642906, "time": 352.6, "splats": 1079127, "stages": {"RasterizeBackward": 211.894, "RasterizeForward": 68.208, "SortRTS": 18.48, "FusedProjectionBackwardOptimizerStep": 18.27, "DensifyPostBackward": 11.996, "ProjectionForward": 11.254, "ComputeSSIMGradient": 9.643, "ComputeTileRanges": 1.401}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.561100218031143, "ssim": 0.8535263798923558, "t": 42.7265310199582, "splats": 890086}, {"step": 10000, "psnr": 24.54938507080078, "ssim": 0.8653409000361477, "t": 107.07011597993551, "splats": 1389892}, {"step": 15000, "psnr": 24.785400496588814, "ssim": 0.8673303875978919, "t": 178.81425567896804, "splats": 1615137}, {"step": 20000, "psnr": 25.39539008670383, "ssim": 0.8706407757420042, "t": 242.03020450292388, "splats": 1227218}, {"step": 25000, "psnr": 25.53189425998264, "ssim": 0.8719381957906754, "t": 298.0078722439357, "splats": 1101710}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.570688394399788, "ssim": 0.8277678764783419, "lpips_vgg": 0.25640630626316163, "lpips_alex": 0.24007974360408227, "time": 426.5, "splats": 1457231, "stages": {"RasterizeBackward": 245.001, "RasterizeForward": 82.457, "SortRTS": 26.32, "FusedProjectionBackwardOptimizerStep": 22.38, "ProjectionForward": 17.198, "DensifyPostBackward": 16.858, "ComputeSSIMGradient": 10.585, "ComputeTileRanges": 1.885}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.83773960211338, "ssim": 0.7873776696498134, "t": 55.30357350897975, "splats": 890595}, {"step": 10000, "psnr": 21.630415989802433, "ssim": 0.808866424184471, "t": 129.0578692550189, "splats": 1808733}, {"step": 15000, "psnr": 21.93257317176232, "ssim": 0.8204064984484233, "t": 219.67476057400927, "splats": 2393638}, {"step": 20000, "psnr": 22.23335461738782, "ssim": 0.8264291274477802, "t": 298.3242933890433, "splats": 1721890}, {"step": 25000, "psnr": 22.47208918057955, "ssim": 0.8267731661354276, "t": 363.7516815000563, "splats": 1493967}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.699281692504883, "ssim": 0.7291692435741425, "lpips_vgg": 0.3116775699351016, "lpips_alex": 0.3370718461909398, "time": 393.5, "splats": 1745272, "stages": {"RasterizeBackward": 222.688, "RasterizeForward": 73.194, "SortRTS": 24.841, "FusedProjectionBackwardOptimizerStep": 24.576, "DensifyPostBackward": 16.847, "ProjectionForward": 16.17, "ComputeSSIMGradient": 9.65, "ComputeTileRanges": 1.793}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.16326198577881, "ssim": 0.6477306258717827, "t": 49.26041221397463, "splats": 928680}, {"step": 10000, "psnr": 21.200715088844298, "ssim": 0.6880150519074728, "t": 113.98418346000835, "splats": 1770711}, {"step": 15000, "psnr": 21.802605700492858, "ssim": 0.7091214369158813, "t": 195.22919937694678, "splats": 2539529}, {"step": 20000, "psnr": 22.21230540275574, "ssim": 0.7201876559236868, "t": 269.1455291219754, "splats": 1969364}, {"step": 25000, "psnr": 22.521186923980714, "ssim": 0.7263344058579726, "t": 332.46002671599854, "splats": 1775238}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.041288515416586, "ssim": 0.7095221629956874, "lpips_vgg": 0.3240266003926016, "lpips_alex": 0.32351354361274365, "time": 420.1, "splats": 2573031, "stages": {"RasterizeBackward": 237.473, "RasterizeForward": 73.26, "FusedProjectionBackwardOptimizerStep": 29.967, "SortRTS": 23.972, "DensifyPostBackward": 22.772, "ProjectionForward": 17.664, "ComputeSSIMGradient": 9.612, "ComputeTileRanges": 1.743}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.97024354702089, "ssim": 0.63814963749846, "t": 52.5345106839668, "splats": 1868527}, {"step": 10000, "psnr": 20.660956126887623, "ssim": 0.6747567874770568, "t": 126.65466961101629, "splats": 3299547}, {"step": 15000, "psnr": 20.94475832218077, "ssim": 0.69067779746462, "t": 213.99528817198006, "splats": 3829384}, {"step": 20000, "psnr": 21.481818966749238, "ssim": 0.7015369648063992, "t": 290.3275118349702, "splats": 2868077}, {"step": 25000, "psnr": 21.801317936036646, "ssim": 0.7066670761289571, "t": 356.0950607509585, "splats": 2617325}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 24.675834798812865, "ssim": 0.8354404747486115, "lpips_vgg": 0.2995399643813662, "lpips_alex": 0.25813178308299645, "time": 433.5, "splats": 2180192, "stages": {"RasterizeBackward": 247.002, "RasterizeForward": 79.619, "FusedProjectionBackwardOptimizerStep": 28.443, "SortRTS": 25.971, "DensifyPostBackward": 19.58, "ProjectionForward": 17.814, "ComputeSSIMGradient": 9.621, "ComputeTileRanges": 1.867}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.341781044006346, "ssim": 0.7841646933955908, "t": 51.747533835005015, "splats": 1641211}, {"step": 10000, "psnr": 23.446248292922974, "ssim": 0.8136496858313272, "t": 126.18605604494223, "splats": 2893349}, {"step": 15000, "psnr": 23.961647987365723, "ssim": 0.8272137524902531, "t": 217.8442303899792, "splats": 3512771}, {"step": 20000, "psnr": 24.406879901885986, "ssim": 0.8326831663906626, "t": 299.116398817976, "splats": 2531893}, {"step": 25000, "psnr": 24.538689374923706, "ssim": 0.8341768489453363, "t": 367.63724712794647, "splats": 2237594}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 21.848453521728516, "ssim": 0.781840139313748, "lpips_vgg": 0.29843439918607306, "lpips_alex": 0.28617271708075337, "time": 394.5, "splats": 1741244, "stages": {"RasterizeBackward": 219.172, "RasterizeForward": 73.071, "SortRTS": 26.884, "FusedProjectionBackwardOptimizerStep": 26.104, "ProjectionForward": 17.366, "DensifyPostBackward": 16.89, "ComputeSSIMGradient": 9.629, "ComputeTileRanges": 1.916}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.868639544436807, "ssim": 0.6974251670550474, "t": 50.36014701600652, "splats": 811365}, {"step": 10000, "psnr": 20.097793277941253, "ssim": 0.7366604022488187, "t": 114.30908690794604, "splats": 1877546}, {"step": 15000, "psnr": 20.936073503996198, "ssim": 0.7652490150749479, "t": 197.06348955089925, "splats": 2732771}, {"step": 20000, "psnr": 21.514469648662367, "ssim": 0.7777159220815151, "t": 272.08721058495576, "splats": 2030896}, {"step": 25000, "psnr": 21.73348903656006, "ssim": 0.780690637527535, "t": 334.6596360169351, "splats": 1780548}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 26.333101853080418, "ssim": 0.8620804885159368, "lpips_vgg": 0.2473938686120416, "lpips_alex": 0.22272815719312772, "time": 379.3, "splats": 1760117, "stages": {"RasterizeBackward": 221.006, "RasterizeForward": 69.782, "FusedProjectionBackwardOptimizerStep": 21.743, "SortRTS": 20.861, "DensifyPostBackward": 16.823, "ProjectionForward": 14.028, "ComputeSSIMGradient": 9.614, "ComputeTileRanges": 1.547}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.659491497537363, "ssim": 0.8254053444260157, "t": 55.102902121027, "splats": 1716488}, {"step": 10000, "psnr": 24.992710984271504, "ssim": 0.848437266774129, "t": 123.92599408602109, "splats": 2441291}, {"step": 15000, "psnr": 25.47300906803297, "ssim": 0.8565397935756092, "t": 199.64977257401915, "splats": 2830731}, {"step": 20000, "psnr": 25.943752703459367, "ssim": 0.8595079998600011, "t": 266.64158907101955, "splats": 2036688}, {"step": 25000, "psnr": 26.200390691342562, "ssim": 0.8612883619429188, "t": 323.8077250930364, "splats": 1802685}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 28.901202969434785, "ssim": 0.8828725625828999, "lpips_vgg": 0.21474204099573715, "lpips_alex": 0.20537279320383062, "time": 335.4, "splats": 1160961, "stages": {"RasterizeBackward": 192.635, "RasterizeForward": 64.334, "SortRTS": 19.536, "FusedProjectionBackwardOptimizerStep": 18.704, "DensifyPostBackward": 12.891, "ProjectionForward": 12.472, "ComputeSSIMGradient": 9.625, "ComputeTileRanges": 1.464}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.722307786708924, "ssim": 0.8432013858918066, "t": 44.073215590033215, "splats": 894796}, {"step": 10000, "psnr": 25.93865310855028, "ssim": 0.8618540908622533, "t": 102.90924080897821, "splats": 1616089}, {"step": 15000, "psnr": 26.76668906793362, "ssim": 0.8718519602986767, "t": 172.6406194299343, "splats": 1843517}, {"step": 20000, "psnr": 27.682966790548186, "ssim": 0.8774704373136568, "t": 233.53096983389696, "splats": 1354906}, {"step": 25000, "psnr": 28.446993339352492, "ssim": 0.8806849845739371, "t": 285.39672564092325, "splats": 1186973}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 25.792911953396267, "ssim": 0.8734083440568712, "lpips_vgg": 0.2252918287228431, "lpips_alex": 0.19064507653819873, "time": 367.7, "splats": 1124451, "stages": {"RasterizeBackward": 220.901, "RasterizeForward": 71.345, "FusedProjectionBackwardOptimizerStep": 19.511, "SortRTS": 19.33, "DensifyPostBackward": 12.288, "ProjectionForward": 11.843, "ComputeSSIMGradient": 9.622, "ComputeTileRanges": 1.457}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.061418745252823, "ssim": 0.857410319598469, "t": 45.20382128295023, "splats": 984266}, {"step": 10000, "psnr": 24.79722574022081, "ssim": 0.86760874003178, "t": 113.66485746996477, "splats": 1421335}, {"step": 15000, "psnr": 25.03507423400879, "ssim": 0.8692752776714234, "t": 187.97683224698994, "splats": 1619829}, {"step": 20000, "psnr": 25.667855156792534, "ssim": 0.8729561035993455, "t": 252.75410345895216, "splats": 1265127}, {"step": 25000, "psnr": 25.77300919426812, "ssim": 0.8733306949382064, "t": 310.82142727903556, "splats": 1145445}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.89122870029547, "ssim": 0.831523922773508, "lpips_vgg": 0.2538621744190912, "lpips_alex": 0.23660214829033832, "time": 446.3, "splats": 1601127, "stages": {"RasterizeBackward": 255.996, "RasterizeForward": 86.265, "SortRTS": 27.482, "FusedProjectionBackwardOptimizerStep": 24.136, "ProjectionForward": 18.211, "DensifyPostBackward": 17.728, "ComputeSSIMGradient": 10.579, "ComputeTileRanges": 1.945}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.843407704279972, "ssim": 0.7864715770833701, "t": 55.93144711694913, "splats": 875233}, {"step": 10000, "psnr": 21.554595360389122, "ssim": 0.8085356371311503, "t": 132.51213214895688, "splats": 1873639}, {"step": 15000, "psnr": 21.835559404813328, "ssim": 0.8197075335466069, "t": 226.84864931396442, "splats": 2701103}, {"step": 20000, "psnr": 22.388784408569336, "ssim": 0.827921756313915, "t": 310.4324577979278, "splats": 1917174}, {"step": 25000, "psnr": 22.731741293882713, "ssim": 0.829301271248622, "t": 379.9170994469314, "splats": 1642304}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 22.220641350746156, "ssim": 0.7151968982070684, "lpips_vgg": 0.3130186263118381, "lpips_alex": 0.3394083803082575, "time": 392.9, "splats": 1760619, "stages": {"RasterizeBackward": 222.45, "RasterizeForward": 73.097, "FusedProjectionBackwardOptimizerStep": 24.769, "SortRTS": 24.535, "DensifyPostBackward": 17.004, "ProjectionForward": 16.103, "ComputeSSIMGradient": 9.64, "ComputeTileRanges": 1.775}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.164937448501586, "ssim": 0.6494562650343119, "t": 49.788149528962094, "splats": 940318}, {"step": 10000, "psnr": 21.236104917526244, "ssim": 0.6883592822633894, "t": 114.26334404398222, "splats": 1739661}, {"step": 15000, "psnr": 21.826928043365477, "ssim": 0.710808368179868, "t": 195.65624899906106, "splats": 2517284}, {"step": 20000, "psnr": 21.910206270217895, "ssim": 0.7147379233349168, "t": 268.6859156580176, "splats": 1971652}, {"step": 25000, "psnr": 22.061993074417114, "ssim": 0.7137794057933796, "t": 331.8265919960104, "splats": 1789686}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 21.988999436541302, "ssim": 0.7085802773150002, "lpips_vgg": 0.3251917704326022, "lpips_alex": 0.3244730413886654, "time": 416.6, "splats": 2536315, "stages": {"RasterizeBackward": 235.606, "RasterizeForward": 72.741, "FusedProjectionBackwardOptimizerStep": 29.583, "SortRTS": 23.769, "DensifyPostBackward": 22.564, "ProjectionForward": 17.506, "ComputeSSIMGradient": 9.605, "ComputeTileRanges": 1.733}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.8005002184612, "ssim": 0.6385387605264744, "t": 51.9708404369303, "splats": 1901481}, {"step": 10000, "psnr": 20.45874695661591, "ssim": 0.6727781851596877, "t": 125.19401678396389, "splats": 3178649}, {"step": 15000, "psnr": 20.99224546479016, "ssim": 0.6905050543826335, "t": 212.56539814395364, "splats": 3731776}, {"step": 20000, "psnr": 21.488927910967572, "ssim": 0.7002843911809822, "t": 287.874537089956, "splats": 2817416}, {"step": 25000, "psnr": 21.739569338356578, "ssim": 0.7052198109038444, "t": 353.11979603098007, "splats": 2580166}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.99.02", "psnr": 24.65145902633667, "ssim": 0.8346226558089256, "lpips_vgg": 0.30036625674847584, "lpips_alex": 0.2589265996560218, "time": 430.0, "splats": 2126956, "stages": {"RasterizeBackward": 244.707, "RasterizeForward": 79.002, "FusedProjectionBackwardOptimizerStep": 28.398, "SortRTS": 26.001, "DensifyPostBackward": 19.428, "ProjectionForward": 17.613, "ComputeSSIMGradient": 9.612, "ComputeTileRanges": 1.863}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.34693717956543, "ssim": 0.78447060946009, "t": 50.63241352298064, "splats": 1591482}, {"step": 10000, "psnr": 23.436499309539794, "ssim": 0.8140372724795004, "t": 123.76389441499487, "splats": 2750370}, {"step": 15000, "psnr": 23.91264400482178, "ssim": 0.8264888179378772, "t": 215.26220627891598, "splats": 3622059}, {"step": 20000, "psnr": 24.326517486572264, "ssim": 0.8305645092721431, "t": 297.0842368839658, "splats": 2507960}, {"step": 25000, "psnr": 24.522272062301635, "ssim": 0.833586498585006, "t": 364.89354011788964, "splats": 2187477}]}


==> figsrc/data/ours_fleet/3060_60359511.jsonl <==
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.3729354095459, "ssim": 0.723891077041626, "lpips_vgg": NaN, "lpips_alex": 0.3561453151702881, "time": 570.7, "splats": 2933711, "stages": {"RasterizeBackward": 325.668, "RasterizeForward": 104.975, "SortRTS": 29.215, "DensifyPostBackward": 27.47, "FusedProjectionBackwardOptimizerStep": 25.326, "ProjectionForward": 20.435, "ComputeSSIMGradient": 17.622, "ComputeTileRanges": 2.016}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.366304168701173, "ssim": 0.6473077085001365, "t": 74.18892995896749, "splats": 1911712}, {"step": 10000, "psnr": 23.71446578979492, "ssim": 0.6996238433817605, "t": 170.33411317598075, "splats": 3358146}, {"step": 15000, "psnr": 24.25236259460449, "ssim": 0.7189054885572763, "t": 291.7389440780971, "splats": 4361389}, {"step": 20000, "psnr": 24.3006893157959, "ssim": 0.7226599585824529, "t": 397.9169598610606, "splats": 3195965}, {"step": 25000, "psnr": 24.396039962768555, "ssim": 0.7245484459455364, "t": 485.75086123729125, "splats": 2982014}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.087663412094116, "ssim": 0.7908521667122841, "lpips_vgg": NaN, "lpips_alex": 0.37270946614444256, "time": 409.6, "splats": 2257292, "stages": {"RasterizeBackward": 233.613, "RasterizeForward": 73.841, "SortRTS": 20.076, "DensifyPostBackward": 19.156, "ComputeSSIMGradient": 17.942, "FusedProjectionBackwardOptimizerStep": 17.213, "ProjectionForward": 14.944, "ComputeTileRanges": 1.43}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.608644485473633, "ssim": 0.7548387684351882, "t": 57.85613657720387, "splats": 1807573}, {"step": 10000, "psnr": 25.794803142547607, "ssim": 0.7846880052794201, "t": 129.2281815330498, "splats": 2709398}, {"step": 15000, "psnr": 26.101449489593506, "ssim": 0.790661785902549, "t": 209.3134921172168, "splats": 2990291}, {"step": 20000, "psnr": 26.124144196510315, "ssim": 0.7915100517543809, "t": 281.01600447809324, "splats": 2408943}, {"step": 25000, "psnr": 26.10241997241974, "ssim": 0.7910751597584417, "t": 345.58868406014517, "splats": 2287933}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.65656706492106, "ssim": 0.9106283962726593, "lpips_vgg": NaN, "lpips_alex": 0.23203895936409633, "time": 275.4, "splats": 689330, "stages": {"RasterizeBackward": 159.097, "RasterizeForward": 51.791, "SortRTS": 16.088, "FusedProjectionBackwardOptimizerStep": 12.122, "ProjectionForward": 9.078, "DensifyPostBackward": 8.46, "ComputeSSIMGradient": 7.164, "ComputeTileRanges": 1.182}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.72549196879069, "ssim": 0.8755364834833029, "t": 48.46229380508885, "splats": 734214}, {"step": 10000, "psnr": 28.203909492492677, "ssim": 0.897640638981171, "t": 98.6576427090913, "splats": 936512}, {"step": 15000, "psnr": 28.94693285624186, "ssim": 0.9062076870890968, "t": 151.3333135410212, "splats": 1006771}, {"step": 20000, "psnr": 29.294479115804037, "ssim": 0.9080781749577052, "t": 197.44203004799783, "splats": 745501}, {"step": 25000, "psnr": 29.546938514709474, "ssim": 0.9099579541220874, "t": 236.91702959290706, "splats": 699010}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.379232088724773, "ssim": 0.7872059916456541, "lpips_vgg": 0.2806974552822239, "lpips_alex": 0.26173048195258436, "time": 620.0, "splats": 2439124, "stages": {"RasterizeBackward": 359.685, "RasterizeForward": 111.985, "SortRTS": 31.237, "FusedProjectionBackwardOptimizerStep": 30.625, "DensifyPostBackward": 26.794, "ProjectionForward": 19.807, "ComputeSSIMGradient": 19.11, "ComputeTileRanges": 2.154}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.27706241607666, "ssim": 0.7170729841625123, "t": 90.99884395697154, "splats": 2026094}, {"step": 10000, "psnr": 25.577430089314777, "ssim": 0.7648802661419302, "t": 203.9309378627222, "splats": 2990494}, {"step": 15000, "psnr": 26.04677406946818, "ssim": 0.7790748316189914, "t": 328.754287695745, "splats": 3391047}, {"step": 20000, "psnr": 26.237595160802204, "ssim": 0.7833583794145946, "t": 436.6799944366794, "splats": 2578297}, {"step": 25000, "psnr": 26.317914644877117, "ssim": 0.7856002662294866, "t": 529.1491854637861, "splats": 2462866}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.90743884524784, "ssim": 0.935813344813682, "lpips_vgg": 0.29432333922994064, "lpips_alex": 0.2214209943927302, "time": 219.4, "splats": 768162, "stages": {"RasterizeBackward": 122.418, "RasterizeForward": 38.698, "SortRTS": 12.507, "FusedProjectionBackwardOptimizerStep": 11.135, "DensifyPostBackward": 8.446, "ProjectionForward": 8.286, "ComputeSSIMGradient": 7.129, "ComputeTileRanges": 0.951}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.80541739592681, "ssim": 0.908393011876283, "t": 42.80911689484492, "splats": 907082}, {"step": 10000, "psnr": 30.540751173689557, "ssim": 0.9240573599587794, "t": 80.64059012173675, "splats": 1044955}, {"step": 15000, "psnr": 31.518672788465345, "ssim": 0.9305644852579175, "t": 119.88197648874484, "splats": 1116327}, {"step": 20000, "psnr": 32.25153211645178, "ssim": 0.9332550806967551, "t": 155.61648214282468, "splats": 834152}, {"step": 25000, "psnr": 32.66832733154297, "ssim": 0.9350229090082254, "t": 187.7761454717256, "splats": 780780}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.949656364245293, "ssim": 0.9156465958326291, "lpips_vgg": 0.30310407176534904, "lpips_alex": 0.24636511728992133, "time": 248.8, "splats": 715532, "stages": {"RasterizeBackward": 143.718, "RasterizeForward": 47.135, "SortRTS": 13.132, "DensifyPostBackward": 7.911, "FusedProjectionBackwardOptimizerStep": 7.893, "ProjectionForward": 7.879, "ComputeSSIMGradient": 7.091, "ComputeTileRanges": 0.994}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.997283642108624, "ssim": 0.8925749701519964, "t": 44.183877798728645, "splats": 766827}, {"step": 10000, "psnr": 30.523153891930214, "ssim": 0.906769529371021, "t": 87.05349468695931, "splats": 1035542}, {"step": 15000, "psnr": 31.134822307488857, "ssim": 0.9124929395079503, "t": 134.36300606303848, "splats": 1145811}, {"step": 20000, "psnr": 31.572086040790264, "ssim": 0.9142135848066261, "t": 176.3648024899885, "splats": 809160}, {"step": 25000, "psnr": 31.787759047288162, "ssim": 0.9152134359664282, "t": 213.1220959809143, "splats": 732187}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.5815733228411, "ssim": 0.9181951369558062, "lpips_vgg": 0.20780317016858038, "lpips_alex": 0.15973731861278503, "time": 345.0, "splats": 1089406, "stages": {"RasterizeBackward": 197.103, "RasterizeForward": 61.387, "FusedProjectionBackwardOptimizerStep": 24.11, "SortRTS": 19.434, "DensifyPostBackward": 13.864, "ProjectionForward": 12.03, "ComputeSSIMGradient": 7.161, "ComputeTileRanges": 1.334}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.954981286185127, "ssim": 0.8803986616066477, "t": 56.10400191415101, "splats": 1280407}, {"step": 10000, "psnr": 29.936935588291714, "ssim": 0.90443008199351, "t": 121.93407404003665, "splats": 1533551}, {"step": 15000, "psnr": 30.742366300310408, "ssim": 0.9134833325853101, "t": 190.85337412008084, "splats": 1691098}, {"step": 20000, "psnr": 31.133184923444475, "ssim": 0.9148212965262553, "t": 248.98903373698704, "splats": 1180474}, {"step": 25000, "psnr": 31.373113686697824, "ssim": 0.9165651191676101, "t": 297.43432488804683, "splats": 1103918}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.45981110466851, "ssim": 0.8714776900079515, "lpips_vgg": 0.2271845235302251, "lpips_alex": 0.19321655666077253, "time": 366.8, "splats": 1119128, "stages": {"RasterizeBackward": 217.575, "RasterizeForward": 70.091, "SortRTS": 19.5, "FusedProjectionBackwardOptimizerStep": 19.418, "DensifyPostBackward": 12.568, "ProjectionForward": 11.798, "ComputeSSIMGradient": 9.458, "ComputeTileRanges": 1.401}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.564889272054035, "ssim": 0.8542127275016385, "t": 48.0587770298589, "splats": 989297}, {"step": 10000, "psnr": 24.560699462890625, "ssim": 0.8648931496019396, "t": 115.77321180980653, "splats": 1441174}, {"step": 15000, "psnr": 24.76977433098687, "ssim": 0.8668977674539252, "t": 189.64407056267373, "splats": 1636589}, {"step": 20000, "psnr": 25.341526879204643, "ssim": 0.8710066369564534, "t": 253.68103414960206, "splats": 1267345}, {"step": 25000, "psnr": 25.447648790147568, "ssim": 0.8713649322811587, "t": 310.8904274615925, "splats": 1141599}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.97102928161621, "ssim": 0.8315471624716734, "lpips_vgg": 0.25413081954841726, "lpips_alex": 0.2374139314560469, "time": 452.0, "splats": 1617251, "stages": {"RasterizeBackward": 252.213, "RasterizeForward": 85.007, "SortRTS": 27.774, "FusedProjectionBackwardOptimizerStep": 24.277, "DensifyPostBackward": 18.093, "ProjectionForward": 17.915, "ComputeSSIMGradient": 10.361, "ComputeTileRanges": 1.86}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.7668543840066, "ssim": 0.7857978008719211, "t": 66.1790906288661, "splats": 902729}, {"step": 10000, "psnr": 21.56290592291416, "ssim": 0.8080675885696706, "t": 141.7666116829496, "splats": 1889017}, {"step": 15000, "psnr": 22.049065907796223, "ssim": 0.8198133087107741, "t": 235.28172756684944, "splats": 2723168}, {"step": 20000, "psnr": 22.38625076489571, "ssim": 0.8275319861215394, "t": 317.811006400967, "splats": 1935049}, {"step": 25000, "psnr": 22.827031991420647, "ssim": 0.8296179504669425, "t": 386.55314171593636, "splats": 1658199}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.778002214431762, "ssim": 0.730439767241478, "lpips_vgg": 0.31033087031248613, "lpips_alex": 0.3347296421407682, "time": 401.4, "splats": 1768222, "stages": {"RasterizeBackward": 220.229, "RasterizeForward": 72.333, "SortRTS": 25.023, "FusedProjectionBackwardOptimizerStep": 24.927, "DensifyPostBackward": 17.558, "ProjectionForward": 16.27, "ComputeSSIMGradient": 9.464, "ComputeTileRanges": 1.67}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.269843196868898, "ssim": 0.6499834504111517, "t": 60.07454202091321, "splats": 949733}, {"step": 10000, "psnr": 21.279694509506225, "ssim": 0.6876994019669838, "t": 124.44582914421335, "splats": 1761231}, {"step": 15000, "psnr": 21.88943729400635, "ssim": 0.7109461340897714, "t": 205.41215278301388, "splats": 2538063}, {"step": 20000, "psnr": 22.24231948852539, "ssim": 0.7218168497875426, "t": 277.985481755808, "splats": 1984224}, {"step": 25000, "psnr": 22.63336570262909, "ssim": 0.7275810777656381, "t": 340.7265797846485, "splats": 1797986}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.752439661723812, "ssim": 0.7055204568839655, "lpips_vgg": 0.32574674711930485, "lpips_alex": 0.3263138807649401, "time": 419.0, "splats": 2536706, "stages": {"RasterizeBackward": 230.846, "RasterizeForward": 71.134, "FusedProjectionBackwardOptimizerStep": 29.62, "SortRTS": 23.861, "DensifyPostBackward": 22.818, "ProjectionForward": 17.689, "ComputeSSIMGradient": 9.428, "ComputeTileRanges": 1.637}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.903516676367783, "ssim": 0.6389566243183745, "t": 60.29458402469754, "splats": 1897042}, {"step": 10000, "psnr": 20.69349542478236, "ssim": 0.6736781641949584, "t": 132.7916566906497, "splats": 3162021}, {"step": 15000, "psnr": 20.949378176433285, "ssim": 0.689778287555953, "t": 218.91414322564378, "splats": 3737071}, {"step": 20000, "psnr": 21.39702461987007, "ssim": 0.698884191784388, "t": 292.9370785099454, "splats": 2820392}, {"step": 25000, "psnr": 21.61619614391792, "ssim": 0.7032032688011974, "t": 356.813458006829, "splats": 2580410}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.64803080558777, "ssim": 0.8345487132668495, "lpips_vgg": 0.30047410485111914, "lpips_alex": 0.25877080176639566, "time": 435.6, "splats": 2140179, "stages": {"RasterizeBackward": 241.443, "RasterizeForward": 77.844, "FusedProjectionBackwardOptimizerStep": 28.41, "SortRTS": 26.225, "DensifyPostBackward": 19.759, "ProjectionForward": 17.803, "ComputeSSIMGradient": 9.437, "ComputeTileRanges": 1.764}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.314051151275635, "ssim": 0.7844329870224064, "t": 60.05210305028595, "splats": 1589519}, {"step": 10000, "psnr": 23.454680395126342, "ssim": 0.8142771017036005, "t": 132.28119907621294, "splats": 2757375}, {"step": 15000, "psnr": 23.901043748855592, "ssim": 0.8265283962834691, "t": 222.79463254730217, "splats": 3625463}, {"step": 20000, "psnr": 24.292788648605345, "ssim": 0.830453984964674, "t": 303.6928146923892, "splats": 2520937}, {"step": 25000, "psnr": 24.505956602096557, "ssim": 0.8335167243495984, "t": 371.0591881372966, "splats": 2201073}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.594470099398965, "ssim": 0.7807678956734506, "lpips_vgg": 0.29926367154944244, "lpips_alex": 0.28825289567965895, "time": 397.8, "splats": 1727594, "stages": {"RasterizeBackward": 214.837, "RasterizeForward": 71.556, "SortRTS": 26.897, "FusedProjectionBackwardOptimizerStep": 25.93, "ProjectionForward": 17.546, "DensifyPostBackward": 17.217, "ComputeSSIMGradient": 9.451, "ComputeTileRanges": 1.761}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.801117595873382, "ssim": 0.6967562782392004, "t": 59.52698370907456, "splats": 801721}, {"step": 10000, "psnr": 19.910317922893324, "ssim": 0.7337783195643853, "t": 122.5048758040648, "splats": 1850029}, {"step": 15000, "psnr": 20.756033621336286, "ssim": 0.7622599848655384, "t": 203.8969741340261, "splats": 2721736}, {"step": 20000, "psnr": 21.315539636110003, "ssim": 0.7739196031306663, "t": 277.61329314415343, "splats": 2016452}, {"step": 25000, "psnr": 21.69166848534032, "ssim": 0.7805562741875951, "t": 339.033317981055, "splats": 1766583}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.662870655889098, "ssim": 0.8639123556406602, "lpips_vgg": 0.247222655777057, "lpips_alex": 0.22168381795200223, "time": 383.7, "splats": 1751072, "stages": {"RasterizeBackward": 215.655, "RasterizeForward": 68.053, "FusedProjectionBackwardOptimizerStep": 21.693, "SortRTS": 20.997, "DensifyPostBackward": 17.071, "ProjectionForward": 14.122, "ComputeSSIMGradient": 9.434, "ComputeTileRanges": 1.488}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.635417730911918, "ssim": 0.8250706660478903, "t": 65.94398536207154, "splats": 1720216}, {"step": 10000, "psnr": 24.96421196149743, "ssim": 0.848001304198036, "t": 133.80528117297217, "splats": 2438078}, {"step": 15000, "psnr": 25.502066819564156, "ssim": 0.8563029822566545, "t": 208.11125742294826, "splats": 2810801}, {"step": 20000, "psnr": 26.270762028901473, "ssim": 0.8610458419265522, "t": 273.6741940078791, "splats": 2025778}, {"step": 25000, "psnr": 26.525028643400773, "ssim": 0.8630615518649883, "t": 329.54370271996595, "splats": 1794059}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.44499562426311, "ssim": 0.8816137924426939, "lpips_vgg": 0.21580388213201313, "lpips_alex": 0.20654193114412384, "time": 345.8, "splats": 1174544, "stages": {"RasterizeBackward": 192.831, "RasterizeForward": 64.405, "SortRTS": 20.183, "FusedProjectionBackwardOptimizerStep": 18.873, "DensifyPostBackward": 13.177, "ProjectionForward": 12.938, "ComputeSSIMGradient": 9.432, "ComputeTileRanges": 1.409}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.852794019187368, "ssim": 0.8434852327031389, "t": 53.20132726803422, "splats": 915729}, {"step": 10000, "psnr": 26.19574546813965, "ssim": 0.8627680856497716, "t": 112.75424638693221, "splats": 1623394}, {"step": 15000, "psnr": 26.738494268277798, "ssim": 0.8726333171505704, "t": 182.87400413723662, "splats": 1855340}, {"step": 20000, "psnr": 27.773189056210402, "ssim": 0.8779795891391525, "t": 243.76611771434546, "splats": 1368098}, {"step": 25000, "psnr": 28.08585632138136, "ssim": 0.8794423280261311, "t": 295.728917485103, "splats": 1200964}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.375230178833007, "ssim": 0.7242327046394348, "lpips_vgg": 0.3652261813910205, "lpips_alex": 0.35616471056583754, "time": 568.3, "splats": 2856547, "stages": {"RasterizeBackward": 323.172, "RasterizeForward": 104.309, "SortRTS": 29.118, "DensifyPostBackward": 27.328, "FusedProjectionBackwardOptimizerStep": 24.984, "ProjectionForward": 20.494, "ComputeSSIMGradient": 17.599, "ComputeTileRanges": 1.993}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.283391189575195, "ssim": 0.6450385604913665, "t": 74.89614565600641, "splats": 1806911}, {"step": 10000, "psnr": 23.737967529296874, "ssim": 0.6985627648715582, "t": 171.02393766492605, "splats": 3386268}, {"step": 15000, "psnr": 24.212644729614258, "ssim": 0.7179675286137477, "t": 292.15172379487194, "splats": 4274882}, {"step": 20000, "psnr": 24.344388580322267, "ssim": 0.723300526245242, "t": 397.24137061601505, "splats": 3109481}, {"step": 25000, "psnr": 24.388839569091797, "ssim": 0.723766778335183, "t": 484.1615628041327, "splats": 2903842}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.05936324596405, "ssim": 0.7901849001646042, "lpips_vgg": 0.38480440888110623, "lpips_alex": 0.37004368543753074, "time": 425.5, "splats": 2364561, "stages": {"RasterizeBackward": 242.091, "RasterizeForward": 76.463, "SortRTS": 20.733, "DensifyPostBackward": 19.785, "FusedProjectionBackwardOptimizerStep": 18.318, "ComputeSSIMGradient": 17.947, "ProjectionForward": 15.6, "ComputeTileRanges": 1.49}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.64522111415863, "ssim": 0.755472002943223, "t": 59.35745581914671, "splats": 1757454}, {"step": 10000, "psnr": 25.863177180290222, "ssim": 0.7867482404694501, "t": 132.37415056745522, "splats": 2809611}, {"step": 15000, "psnr": 26.10305631160736, "ssim": 0.7914776146376998, "t": 215.95903768832795, "splats": 3132322}, {"step": 20000, "psnr": 26.09549105167389, "ssim": 0.7913657483512316, "t": 290.77825308335014, "splats": 2524711}, {"step": 25000, "psnr": 26.088034510612488, "ssim": 0.7908939003591033, "t": 358.4904284903314, "splats": 2397337}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 29.725416374206542, "ssim": 0.9110182046890258, "lpips_vgg": 0.28327057384537324, "lpips_alex": 0.23063018253296136, "time": 277.4, "splats": 695244, "stages": {"RasterizeBackward": 160.633, "RasterizeForward": 52.285, "SortRTS": 16.302, "FusedProjectionBackwardOptimizerStep": 12.327, "ProjectionForward": 9.103, "DensifyPostBackward": 8.486, "ComputeSSIMGradient": 7.16, "ComputeTileRanges": 1.188}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.849975140889487, "ssim": 0.8774054853648722, "t": 48.17784537910484, "splats": 705450}, {"step": 10000, "psnr": 28.292997932434083, "ssim": 0.8979152027237743, "t": 98.80134177324362, "splats": 955662}, {"step": 15000, "psnr": 29.043862724304198, "ssim": 0.9068845108033609, "t": 152.1822382004466, "splats": 1003575}, {"step": 20000, "psnr": 29.35314801534017, "ssim": 0.9086034773847704, "t": 198.60970904421993, "splats": 749399}, {"step": 25000, "psnr": 29.571210924784342, "ssim": 0.9103834427496386, "t": 238.49530704226345, "splats": 705024}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.416876554489136, "ssim": 0.7888846546411514, "lpips_vgg": 0.2774328409962748, "lpips_alex": 0.25593177215098856, "time": 638.4, "splats": 2634249, "stages": {"RasterizeBackward": 369.205, "RasterizeForward": 114.979, "FusedProjectionBackwardOptimizerStep": 33.046, "SortRTS": 32.434, "DensifyPostBackward": 27.483, "ProjectionForward": 20.367, "ComputeSSIMGradient": 19.144, "ComputeTileRanges": 2.225}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.372395118077595, "ssim": 0.7212342100720157, "t": 91.25609861919656, "splats": 2026674}, {"step": 10000, "psnr": 25.45075488090515, "ssim": 0.7621130077261363, "t": 203.2121010972187, "splats": 3034232}, {"step": 15000, "psnr": 26.031140168507893, "ssim": 0.7797498311426704, "t": 333.39579896908253, "splats": 3673970}, {"step": 20000, "psnr": 26.27373472849528, "ssim": 0.785761469129031, "t": 446.28048394224606, "splats": 2791655}, {"step": 25000, "psnr": 26.351854244867962, "ssim": 0.7876968017944627, "t": 543.2285636723973, "splats": 2660121}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 32.769253653448985, "ssim": 0.9354758149868733, "lpips_vgg": 0.2949920252785107, "lpips_alex": 0.2222294458826961, "time": 214.0, "splats": 731040, "stages": {"RasterizeBackward": 120.557, "RasterizeForward": 38.131, "SortRTS": 12.313, "FusedProjectionBackwardOptimizerStep": 10.563, "DensifyPostBackward": 8.31, "ProjectionForward": 7.958, "ComputeSSIMGradient": 7.112, "ComputeTileRanges": 0.943}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.877508782051706, "ssim": 0.9095276438771415, "t": 41.02709216508083, "splats": 892276}, {"step": 10000, "psnr": 30.584333419799805, "ssim": 0.9245516988966836, "t": 78.314698030008, "splats": 1007995}, {"step": 15000, "psnr": 31.50313547495249, "ssim": 0.9306785702440198, "t": 116.93846128997393, "splats": 1051381}, {"step": 20000, "psnr": 32.19843091191472, "ssim": 0.9330584113411489, "t": 151.76016232720576, "splats": 790359}, {"step": 25000, "psnr": 32.58148131499419, "ssim": 0.9346173567548713, "t": 183.12115508597344, "splats": 742468}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.699954350789387, "ssim": 0.9159286113885733, "lpips_vgg": 0.3024598621490011, "lpips_alex": 0.24535804472267778, "time": 248.3, "splats": 741103, "stages": {"RasterizeBackward": 143.473, "RasterizeForward": 46.966, "SortRTS": 13.105, "ProjectionForward": 8.137, "DensifyPostBackward": 8.009, "FusedProjectionBackwardOptimizerStep": 7.983, "ComputeSSIMGradient": 7.098, "ComputeTileRanges": 0.983}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.9553165435791, "ssim": 0.8924861664033154, "t": 43.75734464311972, "splats": 789308}, {"step": 10000, "psnr": 30.299280460064228, "ssim": 0.9065227614036101, "t": 85.78212762926705, "splats": 1046766}, {"step": 15000, "psnr": 30.981139403123123, "ssim": 0.912195920066718, "t": 132.63153767050244, "splats": 1199478}, {"step": 20000, "psnr": 31.358222912519405, "ssim": 0.9139323772245368, "t": 175.0731391182635, "splats": 843938}, {"step": 25000, "psnr": 31.568510495699368, "ssim": 0.9154550282487435, "t": 212.21102801035158, "splats": 758735}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 31.59524487086705, "ssim": 0.9179002267973764, "lpips_vgg": 0.20860672971990618, "lpips_alex": 0.1598918949945942, "time": 340.0, "splats": 1054056, "stages": {"RasterizeBackward": 194.067, "RasterizeForward": 60.436, "FusedProjectionBackwardOptimizerStep": 22.945, "SortRTS": 19.217, "DensifyPostBackward": 13.642, "ProjectionForward": 11.754, "ComputeSSIMGradient": 7.173, "ComputeTileRanges": 1.347}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.993473597935267, "ssim": 0.8804957627044956, "t": 56.60789257707074, "splats": 1230432}, {"step": 10000, "psnr": 29.885433415004186, "ssim": 0.9037185317415375, "t": 121.01610892917961, "splats": 1451565}, {"step": 15000, "psnr": 30.722257123674666, "ssim": 0.9131415363254984, "t": 188.31624511722475, "splats": 1647369}, {"step": 20000, "psnr": 31.125317927769252, "ssim": 0.9146255614204427, "t": 245.70650530816056, "splats": 1144655}, {"step": 25000, "psnr": 31.408466829572404, "ssim": 0.9169944375955369, "t": 293.3767948313616, "splats": 1068504}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 25.325739012824165, "ssim": 0.8701263467470804, "lpips_vgg": 0.2321113507726863, "lpips_alex": 0.20391315039291963, "time": 348.9, "splats": 1059843, "stages": {"RasterizeBackward": 206.628, "RasterizeForward": 66.51, "SortRTS": 18.568, "FusedProjectionBackwardOptimizerStep": 18.264, "DensifyPostBackward": 12.028, "ProjectionForward": 11.285, "ComputeSSIMGradient": 9.449, "ComputeTileRanges": 1.353}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.412639723883736, "ssim": 0.852140533644327, "t": 45.46093630627729, "splats": 903162}, {"step": 10000, "psnr": 24.491929160224068, "ssim": 0.8643387506111809, "t": 108.44281655107625, "splats": 1369567}, {"step": 15000, "psnr": 24.679484791225857, "ssim": 0.8663154730667408, "t": 178.51742265745997, "splats": 1573819}, {"step": 20000, "psnr": 25.166388087802464, "ssim": 0.8690826217937869, "t": 240.39478719932958, "splats": 1198794}, {"step": 25000, "psnr": 25.309219466315376, "ssim": 0.8699684534509451, "t": 295.25899678631686, "splats": 1080628}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.6154059385642, "ssim": 0.8279630175003638, "lpips_vgg": 0.25534847714895054, "lpips_alex": 0.238854583913891, "time": 431.2, "splats": 1480940, "stages": {"RasterizeBackward": 241.651, "RasterizeForward": 81.241, "SortRTS": 26.723, "FusedProjectionBackwardOptimizerStep": 22.573, "ProjectionForward": 17.341, "DensifyPostBackward": 17.215, "ComputeSSIMGradient": 10.374, "ComputeTileRanges": 1.775}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.761745990850986, "ssim": 0.7872658143633853, "t": 63.057774373097345, "splats": 904350}, {"step": 10000, "psnr": 21.50190157768054, "ssim": 0.8081857963947272, "t": 136.3706558032427, "splats": 1823831}, {"step": 15000, "psnr": 21.741306745089016, "ssim": 0.8195958651108541, "t": 226.12150061200373, "splats": 2419221}, {"step": 20000, "psnr": 22.100469638139774, "ssim": 0.8249939474480424, "t": 304.13007996603847, "splats": 1746797}, {"step": 25000, "psnr": 22.437332300039436, "ssim": 0.826943850008247, "t": 369.1814370879438, "splats": 1518246}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.84105739593506, "ssim": 0.7299023672938347, "lpips_vgg": 0.31100690906825845, "lpips_alex": 0.3362924404155069, "time": 395.6, "splats": 1742339, "stages": {"RasterizeBackward": 218.425, "RasterizeForward": 71.755, "SortRTS": 24.993, "FusedProjectionBackwardOptimizerStep": 24.452, "DensifyPostBackward": 17.19, "ProjectionForward": 16.48, "ComputeSSIMGradient": 9.47, "ComputeTileRanges": 1.725}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.17626483440399, "ssim": 0.6472430100407354, "t": 56.65632064221427, "splats": 930571}, {"step": 10000, "psnr": 21.040019273757935, "ssim": 0.6845381204884842, "t": 120.32020917604677, "splats": 1754945}, {"step": 15000, "psnr": 21.830181932449342, "ssim": 0.710216342827127, "t": 200.3162880120799, "splats": 2536332}, {"step": 20000, "psnr": 22.242681980133057, "ssim": 0.7200294799593423, "t": 272.9958914963063, "splats": 1963629}, {"step": 25000, "psnr": 22.635514640808104, "ssim": 0.726700652194338, "t": 335.3833047882654, "splats": 1772350}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 22.05203365698093, "ssim": 0.7090143823042149, "lpips_vgg": 0.32499978543000607, "lpips_alex": 0.32497035599818, "time": 424.9, "splats": 2565434, "stages": {"RasterizeBackward": 234.102, "RasterizeForward": 72.222, "FusedProjectionBackwardOptimizerStep": 29.995, "SortRTS": 24.379, "DensifyPostBackward": 22.932, "ProjectionForward": 18.055, "ComputeSSIMGradient": 9.423, "ComputeTileRanges": 1.633}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.933570885076755, "ssim": 0.6377960656665583, "t": 61.007067986764014, "splats": 1873340}, {"step": 10000, "psnr": 20.553179554822968, "ssim": 0.6750150575663353, "t": 134.65979010984302, "splats": 3323467}, {"step": 15000, "psnr": 21.01885221062637, "ssim": 0.6911087933002563, "t": 221.18198346090503, "splats": 3817875}, {"step": 20000, "psnr": 21.497964300760408, "ssim": 0.7010562888331813, "t": 296.6442680549808, "splats": 2857403}, {"step": 25000, "psnr": 21.847472702584614, "ssim": 0.7060409094041685, "t": 361.6713190320879, "splats": 2609589}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 24.712215423583984, "ssim": 0.8353682026267052, "lpips_vgg": 0.29942499105420634, "lpips_alex": 0.25768270374833036, "time": 435.5, "splats": 2175480, "stages": {"RasterizeBackward": 242.164, "RasterizeForward": 78.018, "FusedProjectionBackwardOptimizerStep": 28.516, "SortRTS": 26.402, "DensifyPostBackward": 19.865, "ProjectionForward": 17.906, "ComputeSSIMGradient": 9.446, "ComputeTileRanges": 1.755}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.399459218978883, "ssim": 0.7843360390586671, "t": 58.84997546393424, "splats": 1634529}, {"step": 10000, "psnr": 23.4827609539032, "ssim": 0.8135475158554449, "t": 132.48173031699844, "splats": 2893946}, {"step": 15000, "psnr": 24.031737422943117, "ssim": 0.8271164988367307, "t": 223.1352193967905, "splats": 3520979}, {"step": 20000, "psnr": 24.44953489303589, "ssim": 0.8325992908725055, "t": 303.2768112339545, "splats": 2528708}, {"step": 25000, "psnr": 24.58148846626282, "ssim": 0.8340722211818576, "t": 370.7275739389006, "splats": 2232985}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 21.95054561213443, "ssim": 0.7812771310931758, "lpips_vgg": 0.3000894670956068, "lpips_alex": 0.2876222952709564, "time": 398.2, "splats": 1691684, "stages": {"RasterizeBackward": 214.849, "RasterizeForward": 71.687, "SortRTS": 26.75, "FusedProjectionBackwardOptimizerStep": 25.578, "DensifyPostBackward": 17.442, "ProjectionForward": 17.375, "ComputeSSIMGradient": 9.451, "ComputeTileRanges": 1.81}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.82485442412527, "ssim": 0.6979339018487823, "t": 59.96366777596995, "splats": 816556}, {"step": 10000, "psnr": 20.24043853659379, "ssim": 0.7402965876163591, "t": 125.00979384710081, "splats": 1887346}, {"step": 15000, "psnr": 20.960513892926667, "ssim": 0.7655605554219465, "t": 207.13655913434923, "splats": 2595484}, {"step": 20000, "psnr": 21.205213973396702, "ssim": 0.773133914419065, "t": 279.7068308792077, "splats": 1965361}, {"step": 25000, "psnr": 21.76353524860583, "ssim": 0.7791064121138285, "t": 340.3046124712564, "splats": 1731211}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 26.558314447817594, "ssim": 0.8639373831127001, "lpips_vgg": 0.2471206012290461, "lpips_alex": 0.22186619956225673, "time": 378.7, "splats": 1722514, "stages": {"RasterizeBackward": 213.624, "RasterizeForward": 67.388, "FusedProjectionBackwardOptimizerStep": 21.145, "SortRTS": 20.604, "DensifyPostBackward": 16.696, "ProjectionForward": 13.761, "ComputeSSIMGradient": 9.421, "ComputeTileRanges": 1.459}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.611669747725777, "ssim": 0.8243041891752558, "t": 64.24446992203593, "splats": 1727763}, {"step": 10000, "psnr": 24.887098519698434, "ssim": 0.8473476911486154, "t": 131.3835389672313, "splats": 2399335}, {"step": 15000, "psnr": 25.38856099999469, "ssim": 0.8557938419352725, "t": 204.65351311606355, "splats": 2750167}, {"step": 20000, "psnr": 26.109624095585037, "ssim": 0.8601733676319966, "t": 269.6481059661601, "splats": 1977708}, {"step": 25000, "psnr": 26.393088340759277, "ssim": 0.8621761043791095, "t": 324.94070842606016, "splats": 1763485}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3060, 12288 MiB, 595.91.07", "psnr": 28.824686934308307, "ssim": 0.8828777191115589, "lpips_vgg": 0.21515561739827163, "lpips_alex": 0.2050955207530717, "time": 329.1, "splats": 1093886, "stages": {"RasterizeBackward": 181.465, "RasterizeForward": 60.543, "SortRTS": 18.938, "FusedProjectionBackwardOptimizerStep": 16.947, "DensifyPostBackward": 12.472, "ProjectionForward": 12.381, "ComputeSSIMGradient": 9.432, "ComputeTileRanges": 1.354}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.636933745407475, "ssim": 0.8415270917040173, "t": 55.21249001589604, "splats": 765937}, {"step": 10000, "psnr": 26.000168591010862, "ssim": 0.863777099323496, "t": 109.53683749493212, "splats": 1417360}, {"step": 15000, "psnr": 26.80330190425966, "ssim": 0.8727426905673111, "t": 174.65932762622833, "splats": 1692665}, {"step": 20000, "psnr": 28.004656489302473, "ssim": 0.8787279383957739, "t": 232.15083627100103, "splats": 1259712}, {"step": 25000, "psnr": 28.532343422494282, "ssim": 0.8813317579056237, "t": 281.3836124558002, "splats": 1117255}]}


==> figsrc/data/ours_fleet/3070_60351021.jsonl <==
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 29.61276995340983, "ssim": 0.9106277068456013, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 176.0, "splats": 689655, "stages": {"RasterizeBackward": 98.488, "RasterizeForward": 31.6, "SortRTS": 13.08, "FusedProjectionBackwardOptimizerStep": 9.751, "ProjectionForward": 7.08, "DensifyPostBackward": 6.272, "ComputeSSIMGradient": 4.429, "ComputeTileRanges": 1.009}, "curve": [{"step": 5000, "psnr": 26.763583819071453, "ssim": 0.8757170134023371, "t": 28.827972986968234, "splats": 731108}, {"step": 10000, "psnr": 28.2219877243042, "ssim": 0.8979544860103901, "t": 61.521504977019504, "splats": 933517}, {"step": 15000, "psnr": 28.951021512349445, "ssim": 0.9062590727954463, "t": 95.86194006283768, "splats": 1006784}, {"step": 20000, "psnr": 29.289920171101887, "ssim": 0.9081318487008154, "t": 125.69308982579969, "splats": 745983}, {"step": 25000, "psnr": 29.53643035888672, "ssim": 0.9100337314160585, "t": 151.18099948880263, "splats": 699370}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 24.62924165725708, "ssim": 0.8348275706171989, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 284.2, "splats": 2125680, "stages": {"RasterizeBackward": 149.97, "RasterizeForward": 47.311, "FusedProjectionBackwardOptimizerStep": 22.609, "SortRTS": 21.354, "DensifyPostBackward": 14.687, "ProjectionForward": 14.034, "ComputeSSIMGradient": 5.831, "ComputeTileRanges": 1.44}, "curve": [{"step": 5000, "psnr": 22.301022481918334, "ssim": 0.7842321021772642, "t": 37.31271259416826, "splats": 1584612}, {"step": 10000, "psnr": 23.438466548919678, "ssim": 0.8142102768593521, "t": 85.15842087008059, "splats": 2751844}, {"step": 15000, "psnr": 23.926554250717164, "ssim": 0.8267009567048655, "t": 145.21310637588613, "splats": 3630730}, {"step": 20000, "psnr": 24.31024694442749, "ssim": 0.8308032864463424, "t": 198.32791249873117, "splats": 2507077}, {"step": 25000, "psnr": 24.506066846847535, "ssim": 0.8338307897073534, "t": 242.22262882185169, "splats": 2186186}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.33616352081299, "ssim": 0.7870709473888079, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 391.9, "splats": 2441500, "stages": {"RasterizeBackward": 218.403, "RasterizeForward": 67.169, "SortRTS": 25.334, "FusedProjectionBackwardOptimizerStep": 24.573, "DensifyPostBackward": 19.174, "ProjectionForward": 15.375, "ComputeSSIMGradient": 11.773, "ComputeTileRanges": 1.74}, "curve": [{"step": 5000, "psnr": 24.334338267644245, "ssim": 0.7172335223861745, "t": 54.437833840958774, "splats": 2015062}, {"step": 10000, "psnr": 25.5933518409729, "ssim": 0.764862408531299, "t": 126.76727631897666, "splats": 2983693}, {"step": 15000, "psnr": 26.0503884156545, "ssim": 0.7791578830038263, "t": 206.76972807804123, "splats": 3383207}, {"step": 20000, "psnr": 26.198666254679363, "ssim": 0.7833157269966415, "t": 275.44679163303226, "splats": 2578161}, {"step": 25000, "psnr": 26.279678265253704, "ssim": 0.7855225139400286, "t": 334.2251034947112, "splats": 2465291}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 21.984251524272718, "ssim": 0.7828906680408277, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 262.3, "splats": 1752900, "stages": {"RasterizeBackward": 135.26, "RasterizeForward": 44.061, "SortRTS": 22.033, "FusedProjectionBackwardOptimizerStep": 20.862, "ProjectionForward": 13.494, "DensifyPostBackward": 12.676, "ComputeSSIMGradient": 5.837, "ComputeTileRanges": 1.475}, "curve": [{"step": 5000, "psnr": 18.889643819708574, "ssim": 0.6996164588036917, "t": 36.465646356809884, "splats": 812620}, {"step": 10000, "psnr": 19.95810438457288, "ssim": 0.7349341289371021, "t": 78.2234099758789, "splats": 1890446}, {"step": 15000, "psnr": 20.839380716022692, "ssim": 0.7631714117274114, "t": 133.12493984098546, "splats": 2751743}, {"step": 20000, "psnr": 21.283177877727308, "ssim": 0.7758081455584506, "t": 182.50208477606066, "splats": 2049455}, {"step": 25000, "psnr": 21.804764597039473, "ssim": 0.7808976313680249, "t": 223.3604414758738, "splats": 1793232}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 32.89442969657279, "ssim": 0.9358032571302878, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 144.0, "splats": 773219, "stages": {"RasterizeBackward": 77.46, "RasterizeForward": 23.895, "SortRTS": 10.096, "FusedProjectionBackwardOptimizerStep": 9.018, "ProjectionForward": 6.645, "DensifyPostBackward": 6.372, "ComputeSSIMGradient": 4.431, "ComputeTileRanges": 0.822}, "curve": [{"step": 5000, "psnr": 28.885509181667018, "ssim": 0.9086570512585815, "t": 26.728148462017998, "splats": 900611}, {"step": 10000, "psnr": 30.52390567676441, "ssim": 0.9238855461824763, "t": 51.902666138950735, "splats": 1042728}, {"step": 15000, "psnr": 31.488248206473685, "ssim": 0.9307357243674336, "t": 78.11675927997567, "splats": 1114870}, {"step": 20000, "psnr": 32.211387840477194, "ssim": 0.9332337369978116, "t": 101.76458834600635, "splats": 837850}, {"step": 25000, "psnr": 32.64421782622466, "ssim": 0.9349955601569325, "t": 123.05968434317037, "splats": 785978}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.716785057731297, "ssim": 0.8641409524109053, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 249.6, "splats": 1744471, "stages": {"RasterizeBackward": 134.606, "RasterizeForward": 41.627, "FusedProjectionBackwardOptimizerStep": 17.305, "SortRTS": 16.983, "DensifyPostBackward": 12.539, "ProjectionForward": 11.375, "ComputeSSIMGradient": 5.823, "ComputeTileRanges": 1.245}, "curve": [{"step": 5000, "psnr": 23.618414256883703, "ssim": 0.8249001911567779, "t": 40.66423256509006, "splats": 1724216}, {"step": 10000, "psnr": 24.93528992196788, "ssim": 0.8481304752010586, "t": 85.30256386310793, "splats": 2429828}, {"step": 15000, "psnr": 25.380169039187223, "ssim": 0.8560500673438635, "t": 134.54071188508533, "splats": 2807383}, {"step": 20000, "psnr": 26.247038509534754, "ssim": 0.8610869179157317, "t": 177.66730358591303, "splats": 2019482}, {"step": 25000, "psnr": 26.554165135259215, "ssim": 0.8632380507030442, "t": 214.19694592501037, "splats": 1787032}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 31.7795100578895, "ssim": 0.9159455880140647, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 160.4, "splats": 722419, "stages": {"RasterizeBackward": 91.206, "RasterizeForward": 29.447, "SortRTS": 10.724, "FusedProjectionBackwardOptimizerStep": 6.296, "ProjectionForward": 6.014, "DensifyPostBackward": 5.917, "ComputeSSIMGradient": 4.452, "ComputeTileRanges": 0.853}, "curve": [{"step": 5000, "psnr": 29.251262909326798, "ssim": 0.8939324434510942, "t": 25.644434046931565, "splats": 771696}, {"step": 10000, "psnr": 30.458929502047024, "ssim": 0.9069655072401298, "t": 53.92054139194079, "splats": 1038150}, {"step": 15000, "psnr": 31.07068981268467, "ssim": 0.9125913970305678, "t": 85.19315492385067, "splats": 1149212}, {"step": 20000, "psnr": 31.419900845258663, "ssim": 0.9140328699796564, "t": 112.830228241859, "splats": 816750}, {"step": 25000, "psnr": 31.61371989127917, "ssim": 0.9151031218337997, "t": 137.00384516478516, "splats": 739298}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 28.67287519501477, "ssim": 0.8814912409317203, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 226.1, "splats": 1167810, "stages": {"RasterizeBackward": 121.396, "RasterizeForward": 39.407, "SortRTS": 16.154, "FusedProjectionBackwardOptimizerStep": 14.939, "ProjectionForward": 10.325, "DensifyPostBackward": 9.632, "ComputeSSIMGradient": 5.835, "ComputeTileRanges": 1.19}, "curve": [{"step": 5000, "psnr": 24.856354992564132, "ssim": 0.8434869040516058, "t": 33.14175364305265, "splats": 931513}, {"step": 10000, "psnr": 25.917453230881108, "ssim": 0.861937100455148, "t": 72.27460553124547, "splats": 1616346}, {"step": 15000, "psnr": 26.451478004455566, "ssim": 0.8714224936507029, "t": 118.77779834438115, "splats": 1827610}, {"step": 20000, "psnr": 27.58759284600979, "ssim": 0.8778839089397826, "t": 159.01371583133005, "splats": 1357040}, {"step": 25000, "psnr": 28.397354358580053, "ssim": 0.8799559892504164, "t": 193.19068393134512, "splats": 1193598}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 31.595383017403737, "ssim": 0.9182283282279968, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 224.8, "splats": 1093560, "stages": {"RasterizeBackward": 121.288, "RasterizeForward": 37.333, "FusedProjectionBackwardOptimizerStep": 19.633, "SortRTS": 15.925, "ProjectionForward": 10.103, "DensifyPostBackward": 10.032, "ComputeSSIMGradient": 4.428, "ComputeTileRanges": 1.143}, "curve": [{"step": 5000, "psnr": 27.966613606044223, "ssim": 0.8804935302058966, "t": 35.72964226314798, "splats": 1299059}, {"step": 10000, "psnr": 29.996645355224608, "ssim": 0.9047260115958039, "t": 79.1168663231656, "splats": 1557017}, {"step": 15000, "psnr": 30.785851505824496, "ssim": 0.9136396653273436, "t": 124.265715040965, "splats": 1677815}, {"step": 20000, "psnr": 31.17080192565918, "ssim": 0.9148884321225984, "t": 162.13821023819037, "splats": 1183970}, {"step": 25000, "psnr": 31.390935734340122, "ssim": 0.9166236225817972, "t": 193.76447090110742, "splats": 1107976}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 25.46473291185167, "ssim": 0.8739139238993326, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 236.0, "splats": 1103403, "stages": {"RasterizeBackward": 134.387, "RasterizeForward": 42.651, "SortRTS": 15.646, "FusedProjectionBackwardOptimizerStep": 15.485, "ProjectionForward": 9.493, "DensifyPostBackward": 9.076, "ComputeSSIMGradient": 5.852, "ComputeTileRanges": 1.165}, "curve": [{"step": 5000, "psnr": 23.80170143975152, "ssim": 0.8567423069576584, "t": 29.72332177311182, "splats": 965916}, {"step": 10000, "psnr": 24.826885223388672, "ssim": 0.8673247036881166, "t": 73.81715257326141, "splats": 1407999}, {"step": 15000, "psnr": 24.881821738349068, "ssim": 0.8695000946129732, "t": 122.1743100520689, "splats": 1595187}, {"step": 20000, "psnr": 25.41596327887641, "ssim": 0.8734798341367991, "t": 163.52036704402417, "splats": 1243362}, {"step": 25000, "psnr": 25.497188568115234, "ssim": 0.8740539391600548, "t": 200.21931820525788, "splats": 1124561}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 24.35601219177246, "ssim": 0.72409264087677, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 365.5, "splats": 2917505, "stages": {"RasterizeBackward": 201.543, "RasterizeForward": 63.959, "SortRTS": 23.558, "DensifyPostBackward": 20.134, "FusedProjectionBackwardOptimizerStep": 19.97, "ProjectionForward": 15.682, "ComputeSSIMGradient": 10.994, "ComputeTileRanges": 1.631}, "curve": [{"step": 5000, "psnr": 22.359085311889647, "ssim": 0.6473801295927537, "t": 43.64801520202309, "splats": 1896612}, {"step": 10000, "psnr": 23.6944197845459, "ssim": 0.6996909240135188, "t": 106.1443316207733, "splats": 3352982}, {"step": 15000, "psnr": 24.232759399414064, "ssim": 0.7192321848866087, "t": 185.59832941088825, "splats": 4339076}, {"step": 20000, "psnr": 24.295711517333984, "ssim": 0.7227689056822758, "t": 254.22953073098324, "splats": 3180298}, {"step": 25000, "psnr": 24.38355224609375, "ssim": 0.7247798289929633, "t": 310.8331536571495, "splats": 2966282}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.672115325927734, "ssim": 0.829770300632868, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 293.6, "splats": 1584295, "stages": {"RasterizeBackward": 158.097, "RasterizeForward": 51.826, "SortRTS": 22.431, "FusedProjectionBackwardOptimizerStep": 18.911, "ProjectionForward": 13.97, "DensifyPostBackward": 12.877, "ComputeSSIMGradient": 6.401, "ComputeTileRanges": 1.504}, "curve": [{"step": 5000, "psnr": 20.722115638928535, "ssim": 0.7858777194257884, "t": 40.43257297272794, "splats": 885868}, {"step": 10000, "psnr": 21.579425762861202, "ssim": 0.809017531333563, "t": 89.64443110488355, "splats": 1870708}, {"step": 15000, "psnr": 21.92983412131285, "ssim": 0.8195636138332616, "t": 151.10597253078595, "splats": 2653338}, {"step": 20000, "psnr": 22.21545124053955, "ssim": 0.8258982784731129, "t": 205.4131004367955, "splats": 1893735}, {"step": 25000, "psnr": 22.488043173765526, "ssim": 0.8273382696855279, "t": 250.66647794796154, "splats": 1625118}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.119845390319824, "ssim": 0.7912491895258427, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 262.9, "splats": 2263673, "stages": {"RasterizeBackward": 143.838, "RasterizeForward": 44.621, "SortRTS": 16.285, "DensifyPostBackward": 14.559, "FusedProjectionBackwardOptimizerStep": 13.761, "ProjectionForward": 11.577, "ComputeSSIMGradient": 11.438, "ComputeTileRanges": 1.2}, "curve": [{"step": 5000, "psnr": 24.67821478843689, "ssim": 0.755607704441591, "t": 34.96194003918208, "splats": 1813715}, {"step": 10000, "psnr": 25.87948787212372, "ssim": 0.7862097447638772, "t": 81.56795299821533, "splats": 2721607}, {"step": 15000, "psnr": 26.146465301513672, "ssim": 0.7917448460861702, "t": 134.07216231734492, "splats": 3010116}, {"step": 20000, "psnr": 26.19380486011505, "ssim": 0.7923083145019185, "t": 180.3811102292966, "splats": 2415503}, {"step": 25000, "psnr": 26.145582795143127, "ssim": 0.7916102482075309, "t": 221.85812398022972, "splats": 2293866}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.648329854011536, "ssim": 0.7296666398644447, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 258.9, "splats": 1762446, "stages": {"RasterizeBackward": 135.745, "RasterizeForward": 43.697, "SortRTS": 20.324, "FusedProjectionBackwardOptimizerStep": 19.648, "ProjectionForward": 12.754, "DensifyPostBackward": 12.515, "ComputeSSIMGradient": 5.833, "ComputeTileRanges": 1.406}, "curve": [{"step": 5000, "psnr": 20.08794493675232, "ssim": 0.6503124386581074, "t": 36.362168960040435, "splats": 947441}, {"step": 10000, "psnr": 21.173113298416137, "ssim": 0.6873548266553066, "t": 78.28160050488077, "splats": 1748362}, {"step": 15000, "psnr": 21.750449872016908, "ssim": 0.7099557208344629, "t": 131.37786540598609, "splats": 2519105}, {"step": 20000, "psnr": 22.134243726730347, "ssim": 0.7210295033725714, "t": 178.74436655291356, "splats": 1973019}, {"step": 25000, "psnr": 22.487609696388244, "ssim": 0.726392440094686, "t": 219.5557335857302, "splats": 1791538}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.10142170510641, "ssim": 0.708916789147912, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 275.6, "splats": 2526616, "stages": {"RasterizeBackward": 143.716, "RasterizeForward": 43.477, "FusedProjectionBackwardOptimizerStep": 23.56, "SortRTS": 19.534, "DensifyPostBackward": 16.624, "ProjectionForward": 14.275, "ComputeSSIMGradient": 5.819, "ComputeTileRanges": 1.352}, "curve": [{"step": 5000, "psnr": 19.974004187235018, "ssim": 0.6398827690890764, "t": 38.25104293297045, "splats": 1906335}, {"step": 10000, "psnr": 20.721404191924304, "ssim": 0.6748670288491116, "t": 86.1843389570713, "splats": 3170102}, {"step": 15000, "psnr": 20.94339084625244, "ssim": 0.6909882482652384, "t": 143.51910529495217, "splats": 3718085}, {"step": 20000, "psnr": 21.476640422169755, "ssim": 0.7002220902508328, "t": 192.45239495113492, "splats": 2805269}, {"step": 25000, "psnr": 21.830331151078386, "ssim": 0.7056495775286344, "t": 234.63490294408984, "splats": 2570010}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 29.845403544108073, "ssim": 0.9111948331197103, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 178.1, "splats": 694614, "stages": {"RasterizeBackward": 99.659, "RasterizeForward": 31.974, "SortRTS": 13.236, "FusedProjectionBackwardOptimizerStep": 9.915, "ProjectionForward": 7.121, "DensifyPostBackward": 6.272, "ComputeSSIMGradient": 4.43, "ComputeTileRanges": 1.017}, "curve": [{"step": 5000, "psnr": 26.826020622253417, "ssim": 0.8771606671150212, "t": 28.949243165086955, "splats": 708593}, {"step": 10000, "psnr": 28.25307445526123, "ssim": 0.8978646206795218, "t": 62.040035316953436, "splats": 956421}, {"step": 15000, "psnr": 29.085786692301433, "ssim": 0.9070139012089637, "t": 96.89885137300007, "splats": 1006099}, {"step": 20000, "psnr": 29.456937662760417, "ssim": 0.9087624035660458, "t": 127.07665056921542, "splats": 750188}, {"step": 25000, "psnr": 29.705199495951334, "ssim": 0.9105581892623155, "t": 152.9090270991437, "splats": 704530}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 24.726704168319703, "ssim": 0.8355437248945237, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 287.3, "splats": 2176852, "stages": {"RasterizeBackward": 152.207, "RasterizeForward": 47.946, "FusedProjectionBackwardOptimizerStep": 22.562, "SortRTS": 21.336, "DensifyPostBackward": 14.808, "ProjectionForward": 14.046, "ComputeSSIMGradient": 5.834, "ComputeTileRanges": 1.439}, "curve": [{"step": 5000, "psnr": 22.401817989349365, "ssim": 0.7841591346552284, "t": 37.8515312129166, "splats": 1639349}, {"step": 10000, "psnr": 23.457435512542723, "ssim": 0.8137032154328445, "t": 86.61610034597106, "splats": 2895722}, {"step": 15000, "psnr": 24.020455598831177, "ssim": 0.8273047162154612, "t": 147.04834108799696, "splats": 3515196}, {"step": 20000, "psnr": 24.444635486602785, "ssim": 0.8327123013738899, "t": 200.08269923180342, "splats": 2529055}, {"step": 25000, "psnr": 24.590598917007448, "ssim": 0.8342705537920313, "t": 244.60439102794044, "splats": 2235011}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.3954979578654, "ssim": 0.7889029507835706, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 404.9, "splats": 2640827, "stages": {"RasterizeBackward": 225.035, "RasterizeForward": 69.207, "FusedProjectionBackwardOptimizerStep": 26.571, "SortRTS": 26.284, "DensifyPostBackward": 19.616, "ProjectionForward": 16.22, "ComputeSSIMGradient": 11.821, "ComputeTileRanges": 1.797}, "curve": [{"step": 5000, "psnr": 24.37545871734619, "ssim": 0.7212255609538563, "t": 53.17064094799571, "splats": 2033252}, {"step": 10000, "psnr": 25.451918204625446, "ssim": 0.7620526749823965, "t": 125.25800910615362, "splats": 3039977}, {"step": 15000, "psnr": 26.02786986033122, "ssim": 0.7799023641597566, "t": 209.69817118509673, "splats": 3678675}, {"step": 20000, "psnr": 26.246857325236004, "ssim": 0.7857484733199996, "t": 281.96607979922555, "splats": 2798858}, {"step": 25000, "psnr": 26.32606275876363, "ssim": 0.7877225051119351, "t": 343.9715932710096, "splats": 2666581}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 21.84893482609799, "ssim": 0.7791297812210886, "lpips_vgg": 0.29886051372271605, "lpips_alex": 0.2867997387174127, "time": 263.2, "splats": 1707947, "stages": {"RasterizeBackward": 136.681, "RasterizeForward": 44.061, "SortRTS": 21.784, "FusedProjectionBackwardOptimizerStep": 20.432, "ProjectionForward": 13.36, "DensifyPostBackward": 12.784, "ComputeSSIMGradient": 5.836, "ComputeTileRanges": 1.464}, "curve": [{"step": 5000, "psnr": 18.833811609368574, "ssim": 0.6989540437801451, "t": 36.44159859814681, "splats": 820560}, {"step": 10000, "psnr": 20.171400898381282, "ssim": 0.7387779995152427, "t": 79.62294666911475, "splats": 1910813}, {"step": 15000, "psnr": 20.876544048911647, "ssim": 0.7625882931698049, "t": 134.69687013118528, "splats": 2615681}, {"step": 20000, "psnr": 21.10560349414223, "ssim": 0.7731675528320663, "t": 183.46254822215997, "splats": 1980139}, {"step": 25000, "psnr": 21.594460813622725, "ssim": 0.7757590936970139, "t": 224.26294510508887, "splats": 1746570}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 32.75645658132192, "ssim": 0.9356164352313893, "lpips_vgg": 0.29478653506626834, "lpips_alex": 0.22167228712292258, "time": 141.1, "splats": 728375, "stages": {"RasterizeBackward": 75.91, "RasterizeForward": 23.491, "SortRTS": 9.902, "FusedProjectionBackwardOptimizerStep": 8.487, "ProjectionForward": 6.4, "DensifyPostBackward": 6.228, "ComputeSSIMGradient": 4.434, "ComputeTileRanges": 0.809}, "curve": [{"step": 5000, "psnr": 28.91402713672535, "ssim": 0.9086666888394158, "t": 26.90833294414915, "splats": 894411}, {"step": 10000, "psnr": 30.64706410588445, "ssim": 0.9237276327378022, "t": 51.7277019971516, "splats": 1006854}, {"step": 15000, "psnr": 31.53805397652291, "ssim": 0.9297474842561023, "t": 77.30684594530612, "splats": 1045325}, {"step": 20000, "psnr": 32.2708821167817, "ssim": 0.93318598221157, "t": 100.20979588641785, "splats": 787925}, {"step": 25000, "psnr": 32.601176545426654, "ssim": 0.9347626539413473, "t": 120.80434094043449, "splats": 739973}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.43056815603505, "ssim": 0.8633957855079485, "lpips_vgg": 0.24800072160717693, "lpips_alex": 0.22286460534677757, "time": 248.4, "splats": 1731920, "stages": {"RasterizeBackward": 134.22, "RasterizeForward": 41.499, "FusedProjectionBackwardOptimizerStep": 16.973, "SortRTS": 16.852, "DensifyPostBackward": 12.363, "ProjectionForward": 11.191, "ComputeSSIMGradient": 5.827, "ComputeTileRanges": 1.238}, "curve": [{"step": 5000, "psnr": 23.614986875782844, "ssim": 0.8242123089656664, "t": 40.125572740100324, "splats": 1738142}, {"step": 10000, "psnr": 24.863465267678965, "ssim": 0.8471754443882746, "t": 84.72763891611248, "splats": 2414676}, {"step": 15000, "psnr": 25.383596917857293, "ssim": 0.8558952232820459, "t": 133.61423801421188, "splats": 2764448}, {"step": 20000, "psnr": 26.0075511103091, "ssim": 0.8601243776979242, "t": 176.6578646991402, "splats": 1989183}, {"step": 25000, "psnr": 26.236007939214293, "ssim": 0.8618275781697405, "t": 213.0961953420192, "splats": 1773341}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 31.636023448063778, "ssim": 0.9159404681279109, "lpips_vgg": 0.30255537570551994, "lpips_alex": 0.24581074303668388, "time": 161.6, "splats": 736744, "stages": {"RasterizeBackward": 91.945, "RasterizeForward": 29.669, "SortRTS": 10.711, "FusedProjectionBackwardOptimizerStep": 6.325, "DensifyPostBackward": 6.027, "ProjectionForward": 5.989, "ComputeSSIMGradient": 4.453, "ComputeTileRanges": 0.854}, "curve": [{"step": 5000, "psnr": 29.215625322782078, "ssim": 0.8937332423567508, "t": 25.83364430628717, "splats": 788739}, {"step": 10000, "psnr": 30.414196943625427, "ssim": 0.9072967701155005, "t": 53.880392600083724, "splats": 1038341}, {"step": 15000, "psnr": 30.986952365973057, "ssim": 0.9126154522267947, "t": 85.22879296308383, "splats": 1194763}, {"step": 20000, "psnr": 31.335864091530823, "ssim": 0.9140272492514825, "t": 113.35811426700093, "splats": 838826}, {"step": 25000, "psnr": 31.51016944494003, "ssim": 0.9155085750789375, "t": 137.87718028295785, "splats": 754290}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 28.523676197703292, "ssim": 0.8823484066056042, "lpips_vgg": 0.2151887828281642, "lpips_alex": 0.2061176500719041, "time": 217.5, "splats": 1090442, "stages": {"RasterizeBackward": 117.128, "RasterizeForward": 38.023, "SortRTS": 15.413, "FusedProjectionBackwardOptimizerStep": 13.556, "ProjectionForward": 9.758, "DensifyPostBackward": 9.154, "ComputeSSIMGradient": 5.835, "ComputeTileRanges": 1.151}, "curve": [{"step": 5000, "psnr": 24.710687916453292, "ssim": 0.841412041021197, "t": 33.20791425090283, "splats": 780565}, {"step": 10000, "psnr": 26.064496482290874, "ssim": 0.8638428669145282, "t": 70.11352580785751, "splats": 1427583}, {"step": 15000, "psnr": 26.548894742640055, "ssim": 0.8722981699701489, "t": 114.34172249305993, "splats": 1683593}, {"step": 20000, "psnr": 27.57300632755931, "ssim": 0.8782430581477553, "t": 152.9397597250063, "splats": 1254342}, {"step": 25000, "psnr": 28.112264214492427, "ssim": 0.8805941640778631, "t": 185.77396154683083, "splats": 1113604}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 31.580251475742884, "ssim": 0.9178227918488638, "lpips_vgg": 0.20902569156939496, "lpips_alex": 0.1603061121504423, "time": 220.5, "splats": 1054664, "stages": {"RasterizeBackward": 119.261, "RasterizeForward": 36.738, "FusedProjectionBackwardOptimizerStep": 18.642, "SortRTS": 15.662, "ProjectionForward": 9.85, "DensifyPostBackward": 9.728, "ComputeSSIMGradient": 4.432, "ComputeTileRanges": 1.135}, "curve": [{"step": 5000, "psnr": 27.9747560773577, "ssim": 0.8804858245031265, "t": 35.39691269211471, "splats": 1222324}, {"step": 10000, "psnr": 29.97289243425642, "ssim": 0.9039522298143302, "t": 77.44910669093952, "splats": 1437332}, {"step": 15000, "psnr": 30.7405946459089, "ssim": 0.91313803965389, "t": 121.49083821894601, "splats": 1656667}, {"step": 20000, "psnr": 31.146425574166432, "ssim": 0.9145751996655486, "t": 158.94195242016576, "splats": 1147428}, {"step": 25000, "psnr": 31.411920928955077, "ssim": 0.9169424284907007, "t": 190.00540165533312, "splats": 1069249}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 25.578627586364746, "ssim": 0.872536857922872, "lpips_vgg": 0.22737638458736983, "lpips_alex": 0.1950644552631486, "time": 230.2, "splats": 1060701, "stages": {"RasterizeBackward": 131.434, "RasterizeForward": 41.384, "SortRTS": 15.065, "FusedProjectionBackwardOptimizerStep": 14.757, "ProjectionForward": 9.43, "DensifyPostBackward": 8.858, "ComputeSSIMGradient": 5.862, "ComputeTileRanges": 1.131}, "curve": [{"step": 5000, "psnr": 23.433943430582683, "ssim": 0.8533429025282183, "t": 28.334356132894754, "splats": 882855}, {"step": 10000, "psnr": 24.483299997117783, "ssim": 0.8648976561623161, "t": 70.3597855467815, "splats": 1370173}, {"step": 15000, "psnr": 24.69584306081136, "ssim": 0.8669976207971832, "t": 117.43946575094014, "splats": 1587857}, {"step": 20000, "psnr": 25.363090833028156, "ssim": 0.8708254910441016, "t": 158.58818144793622, "splats": 1206699}, {"step": 25000, "psnr": 25.48587989807129, "ssim": 0.8720752935142151, "t": 194.84448525682092, "splats": 1082757}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 24.301803588867188, "ssim": 0.7236125373840332, "lpips_vgg": 0.3657144181846463, "lpips_alex": 0.3567124252562797, "time": 365.0, "splats": 2872848, "stages": {"RasterizeBackward": 201.168, "RasterizeForward": 63.919, "SortRTS": 23.492, "DensifyPostBackward": 20.107, "FusedProjectionBackwardOptimizerStep": 19.723, "ProjectionForward": 15.754, "ComputeSSIMGradient": 10.999, "ComputeTileRanges": 1.626}, "curve": [{"step": 5000, "psnr": 22.27127769470215, "ssim": 0.6446207043606349, "t": 43.59495490905829, "splats": 1800905}, {"step": 10000, "psnr": 23.71653091430664, "ssim": 0.6981921790516279, "t": 106.23388970107771, "splats": 3384475}, {"step": 15000, "psnr": 24.19031181335449, "ssim": 0.7175787503614126, "t": 185.62177302595228, "splats": 4288289}, {"step": 20000, "psnr": 24.31568260192871, "ssim": 0.7227816402336974, "t": 253.95489374408498, "splats": 3127093}, {"step": 25000, "psnr": 24.33388717651367, "ssim": 0.7232926800284227, "t": 310.4096119380556, "splats": 2920734}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.816541231595554, "ssim": 0.8299461052967951, "lpips_vgg": 0.2553059889205488, "lpips_alex": 0.23840211029794134, "time": 283.0, "splats": 1453093, "stages": {"RasterizeBackward": 152.376, "RasterizeForward": 49.952, "SortRTS": 21.65, "FusedProjectionBackwardOptimizerStep": 17.638, "ProjectionForward": 13.626, "DensifyPostBackward": 12.239, "ComputeSSIMGradient": 6.402, "ComputeTileRanges": 1.467}, "curve": [{"step": 5000, "psnr": 20.790719692523663, "ssim": 0.7860728898353386, "t": 40.26957965618931, "splats": 903558}, {"step": 10000, "psnr": 21.557869348770534, "ssim": 0.8084610253507519, "t": 88.14393017231487, "splats": 1820340}, {"step": 15000, "psnr": 21.946897017650116, "ssim": 0.8212896047534372, "t": 147.6352649310138, "splats": 2377131}, {"step": 20000, "psnr": 22.31414682437212, "ssim": 0.8269668432371413, "t": 199.21106683299877, "splats": 1716127}, {"step": 25000, "psnr": 22.68567222203964, "ssim": 0.8286328184271421, "t": 242.11817711405456, "splats": 1489666}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 26.113636016845703, "ssim": 0.7912103421986103, "lpips_vgg": 0.38451297094425174, "lpips_alex": 0.3698179669703394, "time": 271.5, "splats": 2323000, "stages": {"RasterizeBackward": 149.165, "RasterizeForward": 46.37, "SortRTS": 16.781, "DensifyPostBackward": 14.508, "FusedProjectionBackwardOptimizerStep": 14.464, "ProjectionForward": 11.859, "ComputeSSIMGradient": 11.406, "ComputeTileRanges": 1.228}, "curve": [{"step": 5000, "psnr": 24.656263828277588, "ssim": 0.7561421869896618, "t": 34.976776184746996, "splats": 1760657}, {"step": 10000, "psnr": 25.902839064598083, "ssim": 0.7872125168225471, "t": 82.57860381482169, "splats": 2760576}, {"step": 15000, "psnr": 26.150250554084778, "ssim": 0.7922032121594371, "t": 136.8224927049596, "splats": 3053013}, {"step": 20000, "psnr": 26.170217871665955, "ssim": 0.792215285387593, "t": 184.94379084999673, "splats": 2473426}, {"step": 25000, "psnr": 26.155147075653076, "ssim": 0.7918745660850788, "t": 228.44089144282043, "splats": 2353599}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.576101875305177, "ssim": 0.7266912773251534, "lpips_vgg": 0.31207662060031044, "lpips_alex": 0.33795882988138354, "time": 258.5, "splats": 1747031, "stages": {"RasterizeBackward": 135.326, "RasterizeForward": 43.616, "SortRTS": 20.478, "FusedProjectionBackwardOptimizerStep": 19.538, "ProjectionForward": 12.784, "DensifyPostBackward": 12.311, "ComputeSSIMGradient": 5.832, "ComputeTileRanges": 1.411}, "curve": [{"step": 5000, "psnr": 20.2415634393692, "ssim": 0.6491495977611217, "t": 35.97588019701652, "splats": 940271}, {"step": 10000, "psnr": 21.204579997062684, "ssim": 0.6885437125377011, "t": 78.11441614222713, "splats": 1785190}, {"step": 15000, "psnr": 21.677993535995483, "ssim": 0.7087498710814459, "t": 130.9493634630926, "splats": 2535909}, {"step": 20000, "psnr": 22.084665060043335, "ssim": 0.7192422839422397, "t": 178.4651687752921, "splats": 1968745}, {"step": 25000, "psnr": 22.404527831077576, "ssim": 0.7250486639869705, "t": 219.17909070430323, "splats": 1776935}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.91.07", "psnr": 22.030400415746175, "ssim": 0.7083494648700808, "lpips_vgg": 0.32510973352741723, "lpips_alex": 0.3251417734044153, "time": 279.4, "splats": 2575707, "stages": {"RasterizeBackward": 145.862, "RasterizeForward": 44.089, "FusedProjectionBackwardOptimizerStep": 23.951, "SortRTS": 19.687, "DensifyPostBackward": 16.78, "ProjectionForward": 14.544, "ComputeSSIMGradient": 5.823, "ComputeTileRanges": 1.359}, "curve": [{"step": 5000, "psnr": 19.860506802070432, "ssim": 0.6367443679066083, "t": 38.71931963018142, "splats": 1874398}, {"step": 10000, "psnr": 20.502145674170517, "ssim": 0.6738122523580046, "t": 87.41728881932795, "splats": 3308405}, {"step": 15000, "psnr": 20.941768553198838, "ssim": 0.6894914636152856, "t": 144.98169140634127, "splats": 3837888}, {"step": 20000, "psnr": 21.448720908746488, "ssim": 0.700188113170627, "t": 194.86152197932824, "splats": 2868526}, {"step": 25000, "psnr": 21.814808682697574, "ssim": 0.705501398922393, "t": 237.73053698940203, "splats": 2620221}]}


==> figsrc/data/ours_fleet/3070_60359517.jsonl <==
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 26.119765520095825, "ssim": 0.7911523878574371, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 285.3, "splats": 2299302, "stages": {"RasterizeBackward": 160.293, "RasterizeForward": 49.828, "SortRTS": 16.45, "DensifyPostBackward": 15.17, "FusedProjectionBackwardOptimizerStep": 13.9, "ProjectionForward": 12.274, "ComputeSSIMGradient": 12.221, "ComputeTileRanges": 1.269}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.64285898208618, "ssim": 0.7554779829249698, "t": 35.91770040700794, "splats": 1832671}, {"step": 10000, "psnr": 25.83026349544525, "ssim": 0.7854092039515842, "t": 86.3800094600083, "splats": 2743058}, {"step": 15000, "psnr": 26.12178683280945, "ssim": 0.7914124603738776, "t": 143.34824909301096, "splats": 3056648}, {"step": 20000, "psnr": 26.14626431465149, "ssim": 0.7918967675643283, "t": 194.0601204610066, "splats": 2457391}, {"step": 25000, "psnr": 26.13205051422119, "ssim": 0.7913820663892037, "t": 239.82654703300796, "splats": 2331168}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 29.669950421651205, "ssim": 0.9107165257136027, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 190.3, "splats": 692992, "stages": {"RasterizeBackward": 109.398, "RasterizeForward": 35.191, "SortRTS": 13.22, "FusedProjectionBackwardOptimizerStep": 9.802, "ProjectionForward": 7.354, "DensifyPostBackward": 6.414, "ComputeSSIMGradient": 4.958, "ComputeTileRanges": 1.079}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.7254238764445, "ssim": 0.8753893360116736, "t": 28.96461720100342, "splats": 737582}, {"step": 10000, "psnr": 28.205344200134277, "ssim": 0.8978558120289101, "t": 64.54788484200253, "splats": 940585}, {"step": 15000, "psnr": 28.939952087402343, "ssim": 0.9061873901527912, "t": 101.93906249100837, "splats": 1011902}, {"step": 20000, "psnr": 29.322979100545247, "ssim": 0.9081980961512142, "t": 134.69588271901011, "splats": 749583}, {"step": 25000, "psnr": 29.565085792541502, "ssim": 0.9100806871502016, "t": 162.82669426601205, "splats": 702850}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 26.34654386838277, "ssim": 0.7872189854582151, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 423.2, "splats": 2449019, "stages": {"RasterizeBackward": 243.559, "RasterizeForward": 74.958, "SortRTS": 25.137, "FusedProjectionBackwardOptimizerStep": 24.657, "DensifyPostBackward": 20.055, "ProjectionForward": 15.412, "ComputeSSIMGradient": 13.037, "ComputeTileRanges": 1.784}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.333797295888264, "ssim": 0.7174932248040277, "t": 54.45363873199676, "splats": 2022998}, {"step": 10000, "psnr": 25.57396666208903, "ssim": 0.7650277126147734, "t": 133.06478144699213, "splats": 2982942}, {"step": 15000, "psnr": 26.04386854171753, "ssim": 0.7792434200150397, "t": 220.3647445769966, "splats": 3398841}, {"step": 20000, "psnr": 26.21836256980896, "ssim": 0.7834329469464038, "t": 295.46742127099424, "splats": 2588008}, {"step": 25000, "psnr": 26.29503599802653, "ssim": 0.7856352199937566, "t": 359.9213538440017, "splats": 2473063}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 32.88188078596785, "ssim": 0.9361201991906037, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 153.4, "splats": 778815, "stages": {"RasterizeBackward": 85.379, "RasterizeForward": 26.434, "SortRTS": 10.355, "FusedProjectionBackwardOptimizerStep": 8.972, "ProjectionForward": 6.706, "DensifyPostBackward": 6.513, "ComputeSSIMGradient": 5.02, "ComputeTileRanges": 0.895}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.80208427841599, "ssim": 0.9083702794724596, "t": 25.711452331001055, "splats": 907861}, {"step": 10000, "psnr": 30.584099228317672, "ssim": 0.9241857875841506, "t": 52.99286193599255, "splats": 1045760}, {"step": 15000, "psnr": 31.48296392286146, "ssim": 0.9309053969057154, "t": 81.40050646800228, "splats": 1122544}, {"step": 20000, "psnr": 32.26978116422086, "ssim": 0.9336783661564485, "t": 107.2542594070037, "splats": 845020}, {"step": 25000, "psnr": 32.66636399965029, "ssim": 0.9353988777983999, "t": 130.52838209900074, "splats": 791806}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 31.85326302357209, "ssim": 0.9159922660925449, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 172.2, "splats": 719203, "stages": {"RasterizeBackward": 100.778, "RasterizeForward": 32.655, "SortRTS": 10.998, "ProjectionForward": 6.332, "FusedProjectionBackwardOptimizerStep": 6.281, "DensifyPostBackward": 6.038, "ComputeSSIMGradient": 4.948, "ComputeTileRanges": 0.926}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.999550354786408, "ssim": 0.8909935131009666, "t": 24.601034940998943, "splats": 760839}, {"step": 10000, "psnr": 30.355067864442482, "ssim": 0.9060302288259943, "t": 55.37034250400029, "splats": 1034521}, {"step": 15000, "psnr": 31.041415581336388, "ssim": 0.9123341809911987, "t": 89.51976217300398, "splats": 1147820}, {"step": 20000, "psnr": 31.47015757438464, "ssim": 0.9141366205903012, "t": 119.83360109400382, "splats": 813282}, {"step": 25000, "psnr": 31.66985228122809, "ssim": 0.9151443323759485, "t": 146.42749437000748, "splats": 736144}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 31.746725572858537, "ssim": 0.9184716888836452, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 239.0, "splats": 1079619, "stages": {"RasterizeBackward": 133.389, "RasterizeForward": 41.164, "FusedProjectionBackwardOptimizerStep": 19.414, "SortRTS": 15.813, "DensifyPostBackward": 10.366, "ProjectionForward": 9.875, "ComputeSSIMGradient": 4.893, "ComputeTileRanges": 1.238}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.884605244227817, "ssim": 0.8805725565296784, "t": 35.49545483499969, "splats": 1288214}, {"step": 10000, "psnr": 29.960379464285715, "ssim": 0.904766571948305, "t": 82.03481396599818, "splats": 1527777}, {"step": 15000, "psnr": 30.877551977975028, "ssim": 0.9138887643933434, "t": 130.77749860499898, "splats": 1663396}, {"step": 20000, "psnr": 31.296208844866072, "ssim": 0.9151554897738888, "t": 171.51725785800227, "splats": 1167888}, {"step": 25000, "psnr": 31.502711759294783, "ssim": 0.9168557232782006, "t": 205.56899838600657, "splats": 1093949}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 24.364054794311524, "ssim": 0.7238508892059327, "lpips_vgg": NaN, "lpips_alex": NaN, "time": 391.5, "splats": 2908297, "stages": {"RasterizeBackward": 222.039, "RasterizeForward": 70.675, "SortRTS": 23.39, "DensifyPostBackward": 20.801, "FusedProjectionBackwardOptimizerStep": 20.064, "ProjectionForward": 16.01, "ComputeSSIMGradient": 11.979, "ComputeTileRanges": 1.676}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.34675827026367, "ssim": 0.6471825399963764, "t": 43.0155096219969, "splats": 1885743}, {"step": 10000, "psnr": 23.713967056274413, "ssim": 0.6996299793707021, "t": 110.4438464479972, "splats": 3341591}, {"step": 15000, "psnr": 24.255097274780272, "ssim": 0.7191505939112439, "t": 195.97734435599705, "splats": 4329059}, {"step": 20000, "psnr": 24.293417587280274, "ssim": 0.7224712718899049, "t": 270.45260631400015, "splats": 3169484}, {"step": 25000, "psnr": 24.38263832092285, "ssim": 0.7244124879718106, "t": 332.0944589820065, "splats": 2956655}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 22.651699709892274, "ssim": 0.7295329138636589, "lpips_vgg": 0.3109644104615169, "lpips_alex": 0.33513876025732114, "time": 277.0, "splats": 1778164, "stages": {"RasterizeBackward": 149.309, "RasterizeForward": 48.26, "SortRTS": 20.46, "FusedProjectionBackwardOptimizerStep": 19.813, "ProjectionForward": 13.011, "DensifyPostBackward": 12.963, "ComputeSSIMGradient": 6.377, "ComputeTileRanges": 1.506}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.118518567085268, "ssim": 0.649932728059169, "t": 36.358770325998194, "splats": 949705}, {"step": 10000, "psnr": 21.154632019996644, "ssim": 0.6868263313651718, "t": 81.61361704600131, "splats": 1767883}, {"step": 15000, "psnr": 21.70953516960144, "ssim": 0.7097183254602546, "t": 138.8873246830044, "splats": 2537082}, {"step": 20000, "psnr": 22.20280816555023, "ssim": 0.7220686353883888, "t": 190.0480587290076, "splats": 1988989}, {"step": 25000, "psnr": 22.517584371566773, "ssim": 0.7270421934287659, "t": 234.27029865200893, "splats": 1807343}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 21.64561508923042, "ssim": 0.7058317981115202, "lpips_vgg": 0.3263920881321257, "lpips_alex": 0.3271851418399057, "time": 291.9, "splats": 2526723, "stages": {"RasterizeBackward": 157.599, "RasterizeForward": 47.826, "FusedProjectionBackwardOptimizerStep": 23.628, "SortRTS": 19.46, "DensifyPostBackward": 17.144, "ProjectionForward": 14.222, "ComputeSSIMGradient": 6.382, "ComputeTileRanges": 1.447}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.874125480651855, "ssim": 0.6395911417456933, "t": 37.43065597600071, "splats": 1896394}, {"step": 10000, "psnr": 20.644058460142553, "ssim": 0.6747164003445661, "t": 88.78367012699891, "splats": 3153889}, {"step": 15000, "psnr": 20.897117289101207, "ssim": 0.6897719712338031, "t": 149.97358224200434, "splats": 3711529}, {"step": 20000, "psnr": 21.077249922403475, "ssim": 0.6978495184667836, "t": 202.42137506900326, "splats": 2805232}, {"step": 25000, "psnr": 21.456925741056118, "ssim": 0.702909132188355, "t": 247.76906703599525, "splats": 2570491}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 24.69686441421509, "ssim": 0.8347558200359344, "lpips_vgg": 0.300845406046686, "lpips_alex": 0.2593342894703321, "time": 300.7, "splats": 2129534, "stages": {"RasterizeBackward": 164.25, "RasterizeForward": 52.013, "FusedProjectionBackwardOptimizerStep": 22.613, "SortRTS": 21.271, "DensifyPostBackward": 15.086, "ProjectionForward": 13.91, "ComputeSSIMGradient": 6.374, "ComputeTileRanges": 1.549}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.35022735595703, "ssim": 0.7842352846695783, "t": 36.019183172997145, "splats": 1590548}, {"step": 10000, "psnr": 23.5009708404541, "ssim": 0.8143354372297213, "t": 87.22212004099856, "splats": 2756622}, {"step": 15000, "psnr": 23.937967538833618, "ssim": 0.8266288088396692, "t": 151.41671757699078, "splats": 3622598}, {"step": 20000, "psnr": 24.356824111938476, "ssim": 0.8306866106493693, "t": 208.3769666639928, "splats": 2512636}, {"step": 25000, "psnr": 24.570534038543702, "ssim": 0.8337602992448279, "t": 255.53944188798778, "splats": 2189995}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 22.137547317304108, "ssim": 0.7840169574085035, "lpips_vgg": 0.2981483304664431, "lpips_alex": 0.2851213877358465, "time": 277.4, "splats": 1749521, "stages": {"RasterizeBackward": 147.906, "RasterizeForward": 48.334, "SortRTS": 21.988, "FusedProjectionBackwardOptimizerStep": 20.905, "ProjectionForward": 13.736, "DensifyPostBackward": 13.0, "ComputeSSIMGradient": 6.389, "ComputeTileRanges": 1.591}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.727867728785466, "ssim": 0.6971534203601809, "t": 35.59063558300113, "splats": 813253}, {"step": 10000, "psnr": 19.89654669008757, "ssim": 0.7364719038884421, "t": 80.2127181629985, "splats": 1875837}, {"step": 15000, "psnr": 20.779802121614154, "ssim": 0.7639226007692314, "t": 138.7628253649964, "splats": 2751228}, {"step": 20000, "psnr": 21.53462317115382, "ssim": 0.7770265845067927, "t": 191.6548830049942, "splats": 2042157}, {"step": 25000, "psnr": 21.968816330558376, "ssim": 0.7819037873398661, "t": 235.4991786249957, "splats": 1789215}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 26.468279921490215, "ssim": 0.863128107527028, "lpips_vgg": 0.2470874874964016, "lpips_alex": 0.22154424998919356, "time": 265.7, "splats": 1756192, "stages": {"RasterizeBackward": 148.904, "RasterizeForward": 46.194, "FusedProjectionBackwardOptimizerStep": 17.397, "SortRTS": 17.074, "DensifyPostBackward": 12.93, "ProjectionForward": 11.26, "ComputeSSIMGradient": 6.433, "ComputeTileRanges": 1.31}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.582195862479832, "ssim": 0.8252570188855334, "t": 39.43483329599985, "splats": 1723985}, {"step": 10000, "psnr": 24.949857919112496, "ssim": 0.8481355250173553, "t": 87.72456289499678, "splats": 2439911}, {"step": 15000, "psnr": 25.417566423830777, "ssim": 0.8560710321424696, "t": 140.7474024339972, "splats": 2827875}, {"step": 20000, "psnr": 26.035735918127973, "ssim": 0.860056528035188, "t": 187.46600387499348, "splats": 2033441}, {"step": 25000, "psnr": 26.323359365048617, "ssim": 0.8623368461405218, "t": 227.17541865399835, "splats": 1798604}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 28.6316570654148, "ssim": 0.8820748881595891, "lpips_vgg": 0.2151205474070556, "lpips_alex": 0.20596172073628818, "time": 237.4, "splats": 1148381, "stages": {"RasterizeBackward": 131.87, "RasterizeForward": 42.97, "SortRTS": 16.008, "FusedProjectionBackwardOptimizerStep": 14.782, "ProjectionForward": 10.365, "DensifyPostBackward": 9.829, "ComputeSSIMGradient": 6.444, "ComputeTileRanges": 1.244}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.794017442842808, "ssim": 0.8442642374492989, "t": 31.608912258998316, "splats": 904613}, {"step": 10000, "psnr": 25.877679522444563, "ssim": 0.861767691955564, "t": 73.41083409700514, "splats": 1586178}, {"step": 15000, "psnr": 26.46279439693544, "ssim": 0.8724065836075018, "t": 122.76155023700267, "splats": 1802771}, {"step": 20000, "psnr": 27.45217597775343, "ssim": 0.8782748866446952, "t": 165.5434232569969, "splats": 1333899}, {"step": 25000, "psnr": 28.16043649068693, "ssim": 0.8809066444789578, "t": 202.12277690900373, "splats": 1173896}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 25.51035605536567, "ssim": 0.8702146477169461, "lpips_vgg": 0.23170489547887754, "lpips_alex": 0.2024755670407693, "time": 257.6, "splats": 1112704, "stages": {"RasterizeBackward": 149.788, "RasterizeForward": 47.45, "SortRTS": 15.86, "FusedProjectionBackwardOptimizerStep": 15.694, "ProjectionForward": 9.753, "DensifyPostBackward": 9.492, "ComputeSSIMGradient": 6.448, "ComputeTileRanges": 1.236}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.667078971862793, "ssim": 0.8556404056597366, "t": 31.692215185998066, "splats": 992022}, {"step": 10000, "psnr": 24.569652557373047, "ssim": 0.864218304430942, "t": 79.7597346229959, "splats": 1425530}, {"step": 15000, "psnr": 24.78127892812093, "ssim": 0.8659101812885646, "t": 132.36552755399316, "splats": 1613619}, {"step": 20000, "psnr": 25.377123090955948, "ssim": 0.8695642174497924, "t": 177.71178448499995, "splats": 1254549}, {"step": 25000, "psnr": 25.50326050652398, "ssim": 0.8702622918461769, "t": 218.1492363379948, "splats": 1134064}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 22.69844852349697, "ssim": 0.8306686862921103, "lpips_vgg": 0.2534560179216443, "lpips_alex": 0.23742411980938632, "time": 313.9, "splats": 1585769, "stages": {"RasterizeBackward": 174.85, "RasterizeForward": 57.339, "SortRTS": 22.364, "FusedProjectionBackwardOptimizerStep": 18.984, "ProjectionForward": 14.511, "DensifyPostBackward": 13.322, "ComputeSSIMGradient": 7.008, "ComputeTileRanges": 1.614}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.478598130054962, "ssim": 0.7825429211796967, "t": 39.4468749269945, "splats": 876351}, {"step": 10000, "psnr": 21.602420513446514, "ssim": 0.807801102209456, "t": 92.69012209799985, "splats": 1852672}, {"step": 15000, "psnr": 22.000503686758186, "ssim": 0.8196480939344334, "t": 159.09395039200172, "splats": 2650568}, {"step": 20000, "psnr": 22.243669314262196, "ssim": 0.8267628173092398, "t": 217.8969539710015, "splats": 1891947}, {"step": 25000, "psnr": 22.499240435086765, "ssim": 0.8284725609338874, "t": 267.08031075000326, "splats": 1625923}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 25.968817710876465, "ssim": 0.7894135564565659, "lpips_vgg": 0.3857772616821554, "lpips_alex": 0.37128270456108853, "time": 286.5, "splats": 2298766, "stages": {"RasterizeBackward": 161.273, "RasterizeForward": 50.198, "SortRTS": 16.634, "DensifyPostBackward": 14.867, "FusedProjectionBackwardOptimizerStep": 14.354, "ComputeSSIMGradient": 12.113, "ProjectionForward": 12.041, "ComputeTileRanges": 1.28}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.576438188552856, "ssim": 0.7547612513095882, "t": 35.00475488600205, "splats": 1750841}, {"step": 10000, "psnr": 25.83993363380432, "ssim": 0.7861364505381356, "t": 85.94913009001175, "splats": 2762172}, {"step": 15000, "psnr": 26.080706477165222, "ssim": 0.7906949650667394, "t": 143.6258156410113, "splats": 3022405}, {"step": 20000, "psnr": 25.996025323867798, "ssim": 0.7901768061257399, "t": 194.63373890100775, "splats": 2446335}, {"step": 25000, "psnr": 26.01806378364563, "ssim": 0.7900890678183246, "t": 240.77074374099902, "splats": 2328877}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 29.7349640528361, "ssim": 0.9110167821248373, "lpips_vgg": 0.2834744809827451, "lpips_alex": 0.23101877687912717, "time": 190.7, "splats": 692584, "stages": {"RasterizeBackward": 109.766, "RasterizeForward": 35.313, "SortRTS": 13.347, "FusedProjectionBackwardOptimizerStep": 9.932, "ProjectionForward": 7.269, "DensifyPostBackward": 6.385, "ComputeSSIMGradient": 4.924, "ComputeTileRanges": 1.086}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.842261441548665, "ssim": 0.8774565776350259, "t": 28.966919346996292, "splats": 703036}, {"step": 10000, "psnr": 28.26652126312256, "ssim": 0.8979176147598287, "t": 64.66686148600274, "splats": 955147}, {"step": 15000, "psnr": 28.98166535695394, "ssim": 0.9067270559542071, "t": 102.36222679600178, "splats": 1003088}, {"step": 20000, "psnr": 29.33522783915202, "ssim": 0.9085709762225938, "t": 135.10507849800342, "splats": 747716}, {"step": 25000, "psnr": 29.58469378153483, "ssim": 0.9103577073786782, "t": 163.25895702801063, "splats": 702497}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 26.393503030141193, "ssim": 0.7889677633841833, "lpips_vgg": 0.27732458174169416, "lpips_alex": 0.2558654733988583, "time": 430.1, "splats": 2635888, "stages": {"RasterizeBackward": 245.941, "RasterizeForward": 75.731, "FusedProjectionBackwardOptimizerStep": 26.539, "SortRTS": 25.966, "DensifyPostBackward": 20.352, "ProjectionForward": 16.02, "ComputeSSIMGradient": 12.869, "ComputeTileRanges": 1.83}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.34733049074809, "ssim": 0.7209219737902156, "t": 53.28023986599874, "splats": 2022785}, {"step": 10000, "psnr": 25.43268879254659, "ssim": 0.7620804212517104, "t": 130.21442425400164, "splats": 3037145}, {"step": 15000, "psnr": 25.987797737121582, "ssim": 0.7798588569898525, "t": 220.21185310599685, "splats": 3680582}, {"step": 20000, "psnr": 26.23465593655904, "ssim": 0.7858164853841357, "t": 297.805904973, "splats": 2793590}, {"step": 25000, "psnr": 26.321840683619182, "ssim": 0.7877640557261895, "t": 364.53717360599694, "splats": 2661919}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 32.80316682764002, "ssim": 0.9355361268327043, "lpips_vgg": 0.2947884105250718, "lpips_alex": 0.2215535968432037, "time": 149.1, "splats": 726566, "stages": {"RasterizeBackward": 82.957, "RasterizeForward": 25.728, "SortRTS": 10.136, "FusedProjectionBackwardOptimizerStep": 8.481, "ProjectionForward": 6.526, "DensifyPostBackward": 6.265, "ComputeSSIMGradient": 4.984, "ComputeTileRanges": 0.879}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.970079525096995, "ssim": 0.9100865035972432, "t": 25.65605423100351, "splats": 891056}, {"step": 10000, "psnr": 30.714267318313187, "ssim": 0.9248768100620529, "t": 52.30203137899662, "splats": 1001742}, {"step": 15000, "psnr": 31.534988351770348, "ssim": 0.9307507201205615, "t": 79.86995691999618, "splats": 1039252}, {"step": 20000, "psnr": 32.25659354957374, "ssim": 0.9332292279240053, "t": 104.63487291799538, "splats": 784720}, {"step": 25000, "psnr": 32.62634808308369, "ssim": 0.9347202808714873, "t": 127.02565339699504, "splats": 738027}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 31.74716323461288, "ssim": 0.9162125587463379, "lpips_vgg": 0.3020928218337075, "lpips_alex": 0.24503106185268364, "time": 171.3, "splats": 747802, "stages": {"RasterizeBackward": 100.149, "RasterizeForward": 32.369, "SortRTS": 10.903, "FusedProjectionBackwardOptimizerStep": 6.401, "ProjectionForward": 6.315, "DensifyPostBackward": 6.142, "ComputeSSIMGradient": 4.923, "ComputeTileRanges": 0.921}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.053092247400528, "ssim": 0.8899774683093478, "t": 24.613173651996476, "splats": 787499}, {"step": 10000, "psnr": 30.369005790123573, "ssim": 0.9066317212818061, "t": 54.78041438999935, "splats": 1045767}, {"step": 15000, "psnr": 31.054913838704426, "ssim": 0.9126474147281357, "t": 88.53242037099699, "splats": 1210123}, {"step": 20000, "psnr": 31.438019532423752, "ssim": 0.9141617040332477, "t": 119.00014893600019, "splats": 851535}, {"step": 25000, "psnr": 31.61993134327424, "ssim": 0.9157828897891739, "t": 145.5719266919914, "splats": 765615}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 31.487026868547712, "ssim": 0.9176999006952559, "lpips_vgg": 0.20903070267501328, "lpips_alex": 0.16043213468355613, "time": 236.0, "splats": 1068805, "stages": {"RasterizeBackward": 131.626, "RasterizeForward": 40.624, "FusedProjectionBackwardOptimizerStep": 19.096, "SortRTS": 15.69, "DensifyPostBackward": 10.131, "ProjectionForward": 9.949, "ComputeSSIMGradient": 4.858, "ComputeTileRanges": 1.231}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.995264761788505, "ssim": 0.8797774458156505, "t": 35.30331295599899, "splats": 1241633}, {"step": 10000, "psnr": 29.83358028956822, "ssim": 0.9032605570281128, "t": 81.02096555699973, "splats": 1480067}, {"step": 15000, "psnr": 30.64131714957101, "ssim": 0.913052243431184, "t": 128.99366702700354, "splats": 1670526}, {"step": 20000, "psnr": 31.02524528503418, "ssim": 0.9145040168701712, "t": 169.4792944330111, "splats": 1162682}, {"step": 25000, "psnr": 31.322501373291015, "ssim": 0.9168739934531932, "t": 203.086031567007, "splats": 1083484}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 24.312024536132814, "ssim": 0.7234889554977417, "lpips_vgg": 0.3653964900186281, "lpips_alex": 0.3557193079648118, "time": 386.9, "splats": 2846206, "stages": {"RasterizeBackward": 219.494, "RasterizeForward": 69.9, "SortRTS": 23.313, "DensifyPostBackward": 20.721, "FusedProjectionBackwardOptimizerStep": 19.8, "ProjectionForward": 15.779, "ComputeSSIMGradient": 11.899, "ComputeTileRanges": 1.671}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.29328285217285, "ssim": 0.6452683843257383, "t": 42.320695725000405, "splats": 1803847}, {"step": 10000, "psnr": 23.716664810180664, "ssim": 0.6981724939709884, "t": 109.57275880599627, "splats": 3376177}, {"step": 15000, "psnr": 24.200405807495116, "ssim": 0.7175609130934412, "t": 194.52391719799925, "splats": 4266910}, {"step": 20000, "psnr": 24.353594512939452, "ssim": 0.7232237752265536, "t": 267.78563025999756, "splats": 3099002}, {"step": 25000, "psnr": 24.364087982177736, "ssim": 0.7234467077183809, "t": 328.3132764430047, "splats": 2893776}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 22.682684326171874, "ssim": 0.7280285596847534, "lpips_vgg": 0.31190477472672984, "lpips_alex": 0.3376469410375552, "time": 272.5, "splats": 1742646, "stages": {"RasterizeBackward": 147.724, "RasterizeForward": 47.752, "SortRTS": 20.303, "FusedProjectionBackwardOptimizerStep": 19.523, "ProjectionForward": 12.84, "DensifyPostBackward": 12.731, "ComputeSSIMGradient": 6.38, "ComputeTileRanges": 1.496}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.13780951499939, "ssim": 0.6467792252468214, "t": 34.44165366800735, "splats": 934213}, {"step": 10000, "psnr": 21.166326117515563, "ssim": 0.6877387704754219, "t": 79.18354890100454, "splats": 1761164}, {"step": 15000, "psnr": 21.733465242385865, "ssim": 0.7096504433672316, "t": 135.48923694300902, "splats": 2544643}, {"step": 20000, "psnr": 22.205445051193237, "ssim": 0.7200677718803136, "t": 186.4885732610128, "splats": 1967885}, {"step": 25000, "psnr": 22.532718682289122, "ssim": 0.7256385975079656, "t": 230.25646795501234, "splats": 1773117}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 21.949506992247045, "ssim": 0.7080029089276384, "lpips_vgg": 0.3246756755337288, "lpips_alex": 0.32419216202847284, "time": 293.5, "splats": 2575498, "stages": {"RasterizeBackward": 158.611, "RasterizeForward": 48.097, "FusedProjectionBackwardOptimizerStep": 24.012, "SortRTS": 19.587, "DensifyPostBackward": 17.216, "ProjectionForward": 14.402, "ComputeSSIMGradient": 6.358, "ComputeTileRanges": 1.453}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.776444760764516, "ssim": 0.6365419513312462, "t": 37.18613569700392, "splats": 1868744}, {"step": 10000, "psnr": 20.44769936073117, "ssim": 0.673791027268977, "t": 88.83032236900908, "splats": 3308628}, {"step": 15000, "psnr": 20.753319879857504, "ssim": 0.6887903533974524, "t": 150.01529036100692, "splats": 3818722}, {"step": 20000, "psnr": 21.455603343684498, "ssim": 0.6998919457085886, "t": 203.21959179401165, "splats": 2866711}, {"step": 25000, "psnr": 21.7838489020743, "ssim": 0.7053242753417871, "t": 248.95774915601214, "splats": 2619537}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 24.694991397857667, "ssim": 0.8354298263788223, "lpips_vgg": 0.29960309474942093, "lpips_alex": 0.25818407834380214, "time": 302.5, "splats": 2183805, "stages": {"RasterizeBackward": 165.578, "RasterizeForward": 52.329, "FusedProjectionBackwardOptimizerStep": 22.624, "SortRTS": 21.265, "DensifyPostBackward": 15.163, "ProjectionForward": 14.027, "ComputeSSIMGradient": 6.349, "ComputeTileRanges": 1.549}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.39113631248474, "ssim": 0.7840511915169466, "t": 36.45059612899786, "splats": 1630089}, {"step": 10000, "psnr": 23.480071020126342, "ssim": 0.8136012785364812, "t": 88.43455929299671, "splats": 2885526}, {"step": 15000, "psnr": 23.969716119766236, "ssim": 0.8269424455971676, "t": 152.66789364199212, "splats": 3510398}, {"step": 20000, "psnr": 24.425386667251587, "ssim": 0.8325653296358148, "t": 209.24928610098868, "splats": 2536865}, {"step": 25000, "psnr": 24.56446008682251, "ssim": 0.8340572181756446, "t": 256.8582525569873, "splats": 2242047}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 21.90763282775879, "ssim": 0.7823777826208818, "lpips_vgg": 0.2986969899528089, "lpips_alex": 0.28637473174610856, "time": 279.0, "splats": 1715192, "stages": {"RasterizeBackward": 149.388, "RasterizeForward": 48.51, "SortRTS": 21.971, "FusedProjectionBackwardOptimizerStep": 20.555, "ProjectionForward": 13.835, "DensifyPostBackward": 13.16, "ComputeSSIMGradient": 6.369, "ComputeTileRanges": 1.59}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.868127120168584, "ssim": 0.6996448955147717, "t": 35.51486971399572, "splats": 822939}, {"step": 10000, "psnr": 20.49118543926038, "ssim": 0.7414565420152616, "t": 82.02076469599706, "splats": 1912190}, {"step": 15000, "psnr": 21.050629967137386, "ssim": 0.7662732977468443, "t": 141.0220308429998, "splats": 2620347}, {"step": 20000, "psnr": 21.445638932679827, "ssim": 0.7763456296027249, "t": 193.33586320800532, "splats": 1983279}, {"step": 25000, "psnr": 21.786858533558092, "ssim": 0.7823320039931222, "t": 237.15040765200683, "splats": 1753846}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 26.68491106447966, "ssim": 0.8648177216882291, "lpips_vgg": 0.24652456750684718, "lpips_alex": 0.22092452089813414, "time": 260.7, "splats": 1730531, "stages": {"RasterizeBackward": 145.87, "RasterizeForward": 45.217, "FusedProjectionBackwardOptimizerStep": 17.05, "SortRTS": 16.853, "DensifyPostBackward": 12.692, "ProjectionForward": 11.1, "ComputeSSIMGradient": 6.387, "ComputeTileRanges": 1.296}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.59444112363069, "ssim": 0.8243613875997389, "t": 38.051456995999615, "splats": 1729963}, {"step": 10000, "psnr": 24.94726686892302, "ssim": 0.8477431478222995, "t": 85.31188882200513, "splats": 2419877}, {"step": 15000, "psnr": 25.402683009272035, "ssim": 0.8564327064997798, "t": 137.3254799569986, "splats": 2756897}, {"step": 20000, "psnr": 26.19315300817075, "ssim": 0.8613463506139564, "t": 183.34328137400007, "splats": 1985080}, {"step": 25000, "psnr": 26.487637478372324, "ssim": 0.8632321829167451, "t": 222.56373636699573, "splats": 1771484}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 28.936436699657904, "ssim": 0.8825044966325527, "lpips_vgg": 0.21547838943557732, "lpips_alex": 0.2060292989728873, "time": 228.6, "splats": 1096707, "stages": {"RasterizeBackward": 127.181, "RasterizeForward": 41.318, "SortRTS": 15.501, "FusedProjectionBackwardOptimizerStep": 13.607, "ProjectionForward": 10.034, "DensifyPostBackward": 9.421, "ComputeSSIMGradient": 6.428, "ComputeTileRanges": 1.214}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.50214071971614, "ssim": 0.8400711516332168, "t": 31.262469184999645, "splats": 790327}, {"step": 10000, "psnr": 25.921517116267506, "ssim": 0.863210282210066, "t": 70.63882081799966, "splats": 1436990}, {"step": 15000, "psnr": 26.56825633165313, "ssim": 0.8723641337357354, "t": 117.66927037300775, "splats": 1687619}, {"step": 20000, "psnr": 27.87476320964534, "ssim": 0.8793584950569642, "t": 158.94282658401062, "splats": 1257971}, {"step": 25000, "psnr": 28.624685101392792, "ssim": 0.881898583947896, "t": 194.35977194501174, "splats": 1119492}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 25.876404656304253, "ssim": 0.8756685919231839, "lpips_vgg": 0.22340242371774094, "lpips_alex": 0.1888260668317424, "time": 250.5, "splats": 1082823, "stages": {"RasterizeBackward": 145.747, "RasterizeForward": 46.111, "SortRTS": 15.322, "FusedProjectionBackwardOptimizerStep": 14.875, "ProjectionForward": 9.601, "DensifyPostBackward": 9.282, "ComputeSSIMGradient": 6.451, "ComputeTileRanges": 1.203}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.674418131510418, "ssim": 0.854803007192736, "t": 30.571154026998556, "splats": 890869}, {"step": 10000, "psnr": 24.967519124348957, "ssim": 0.8682425897140305, "t": 76.33722416099772, "splats": 1375094}, {"step": 15000, "psnr": 25.22027079264323, "ssim": 0.871145465217824, "t": 127.79022056400572, "splats": 1589824}, {"step": 20000, "psnr": 25.68756612141927, "ssim": 0.8741503247772608, "t": 172.61495986400405, "splats": 1218685}, {"step": 25000, "psnr": 25.791035970052082, "ssim": 0.875250360449746, "t": 212.0371305570079, "splats": 1103149}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 615.71.09", "psnr": 22.466934008476063, "ssim": 0.8263360689847897, "lpips_vgg": 0.2563977704794008, "lpips_alex": 0.2421758483904736, "time": 299.8, "splats": 1454815, "stages": {"RasterizeBackward": 166.094, "RasterizeForward": 54.618, "SortRTS": 21.777, "FusedProjectionBackwardOptimizerStep": 17.77, "ProjectionForward": 14.343, "DensifyPostBackward": 12.673, "ComputeSSIMGradient": 6.986, "ComputeTileRanges": 1.58}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.50222978836451, "ssim": 0.784931592502008, "t": 39.0140735390014, "splats": 916016}, {"step": 10000, "psnr": 21.25548421419584, "ssim": 0.8043323659985232, "t": 90.66997583699413, "splats": 1813325}, {"step": 15000, "psnr": 21.7061489545382, "ssim": 0.8171590132914908, "t": 154.67909347898967, "splats": 2381020}, {"step": 20000, "psnr": 22.07560849801088, "ssim": 0.8234819367786099, "t": 210.1262577269954, "splats": 1720023}, {"step": 25000, "psnr": 22.34729759509747, "ssim": 0.8252140712010566, "t": 256.2362236889967, "splats": 1491590}]}


==> figsrc/data/ours_fleet/3070_60368581.jsonl <==
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.10370147228241, "ssim": 0.7910040654242039, "lpips_vgg": 0.3863180361578591, "lpips_alex": 0.37237168469577936, "time": 279.7, "splats": 2292287, "stages": {"RasterizeBackward": 154.45, "RasterizeForward": 47.928, "SortRTS": 16.32, "DensifyPostBackward": 15.049, "FusedProjectionBackwardOptimizerStep": 13.794, "ProjectionForward": 11.935, "ComputeSSIMGradient": 11.78, "ComputeTileRanges": 1.178}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.601161122322083, "ssim": 0.7551394504888065, "t": 37.709386399015784, "splats": 1829210}, {"step": 10000, "psnr": 25.793017864227295, "ssim": 0.7851865539311258, "t": 86.09973661322147, "splats": 2745999}, {"step": 15000, "psnr": 26.0759437084198, "ssim": 0.7911636134136457, "t": 141.2060860474594, "splats": 3033544}, {"step": 20000, "psnr": 26.12328290939331, "ssim": 0.7916145432269928, "t": 190.91311624925584, "splats": 2446011}, {"step": 25000, "psnr": 26.105221271514893, "ssim": 0.7911987293372241, "t": 235.5038529704325, "splats": 2323139}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 29.656058756510415, "ssim": 0.9106496771176656, "lpips_vgg": 0.2839811919205871, "lpips_alex": 0.23206122657866737, "time": 190.0, "splats": 695110, "stages": {"RasterizeBackward": 107.224, "RasterizeForward": 34.417, "SortRTS": 13.118, "FusedProjectionBackwardOptimizerStep": 9.796, "ProjectionForward": 7.319, "DensifyPostBackward": 6.611, "ComputeSSIMGradient": 4.765, "ComputeTileRanges": 0.995}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.708318010965982, "ssim": 0.8749847923060367, "t": 31.54352734517306, "splats": 730924}, {"step": 10000, "psnr": 28.249622344970703, "ssim": 0.8974467862498009, "t": 66.44433019962162, "splats": 934893}, {"step": 15000, "psnr": 28.98527100880941, "ssim": 0.9059163095390891, "t": 103.51111360220239, "splats": 1011411}, {"step": 20000, "psnr": 29.328197352091472, "ssim": 0.9081251588036524, "t": 135.74276710906997, "splats": 750857}, {"step": 25000, "psnr": 29.56730581919352, "ssim": 0.9100470779188827, "t": 163.43013872532174, "splats": 704797}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.348284244537354, "ssim": 0.7873604322473208, "lpips_vgg": 0.2802873012259814, "lpips_alex": 0.2608336295836518, "time": 425.9, "splats": 2460434, "stages": {"RasterizeBackward": 240.051, "RasterizeForward": 73.82, "SortRTS": 25.433, "FusedProjectionBackwardOptimizerStep": 24.82, "DensifyPostBackward": 20.347, "ProjectionForward": 15.525, "ComputeSSIMGradient": 12.671, "ComputeTileRanges": 1.712}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.28975256284078, "ssim": 0.7174187940099018, "t": 60.72731883917004, "splats": 2027380}, {"step": 10000, "psnr": 25.56206512451172, "ssim": 0.7651017820359858, "t": 138.88626648671925, "splats": 3017148}, {"step": 15000, "psnr": 26.035967747370403, "ssim": 0.7793753755193468, "t": 225.29085149196908, "splats": 3410197}, {"step": 20000, "psnr": 26.207178433736164, "ssim": 0.7835855034520245, "t": 299.63492533611134, "splats": 2599337}, {"step": 25000, "psnr": 26.289042313893635, "ssim": 0.7857894386326981, "t": 363.31737379031256, "splats": 2484654}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 32.90059007180704, "ssim": 0.9361798070572518, "lpips_vgg": 0.2938633123642307, "lpips_alex": 0.22090188818029985, "time": 153.8, "splats": 776708, "stages": {"RasterizeBackward": 83.924, "RasterizeForward": 25.904, "SortRTS": 10.062, "FusedProjectionBackwardOptimizerStep": 9.104, "ProjectionForward": 6.726, "DensifyPostBackward": 6.598, "ComputeSSIMGradient": 4.736, "ComputeTileRanges": 0.788}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.87704039908744, "ssim": 0.908527071716742, "t": 28.79733246890828, "splats": 910384}, {"step": 10000, "psnr": 30.61508611730627, "ssim": 0.9243897931519746, "t": 55.782405694015324, "splats": 1047321}, {"step": 15000, "psnr": 31.58974467097102, "ssim": 0.9310745274695625, "t": 83.83167009800673, "splats": 1121303}, {"step": 20000, "psnr": 32.28835595620645, "ssim": 0.9336840031422848, "t": 108.95193530386314, "splats": 842522}, {"step": 25000, "psnr": 32.65968585658718, "ssim": 0.9353596941906893, "t": 131.49968499084935, "splats": 789365}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 31.972175060174404, "ssim": 0.9160569065656418, "lpips_vgg": 0.3029270668354426, "lpips_alex": 0.24613951180314286, "time": 171.9, "splats": 709976, "stages": {"RasterizeBackward": 98.851, "RasterizeForward": 31.927, "SortRTS": 10.772, "ProjectionForward": 6.287, "FusedProjectionBackwardOptimizerStep": 6.254, "DensifyPostBackward": 6.189, "ComputeSSIMGradient": 4.748, "ComputeTileRanges": 0.845}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.004956856752052, "ssim": 0.8912426774545086, "t": 27.564079891890287, "splats": 764527}, {"step": 10000, "psnr": 30.432667854504707, "ssim": 0.9066255995053049, "t": 58.09868103265762, "splats": 1030617}, {"step": 15000, "psnr": 31.160066849146133, "ssim": 0.9127439800563056, "t": 91.37667797226459, "splats": 1137071}, {"step": 20000, "psnr": 31.597436611468975, "ssim": 0.9143828231421355, "t": 120.93308514822274, "splats": 801868}, {"step": 25000, "psnr": 31.785075261042667, "ssim": 0.9152360215562027, "t": 146.79402984352782, "splats": 726404}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 31.563252803257534, "ssim": 0.917882832459041, "lpips_vgg": 0.2083790595362155, "lpips_alex": 0.16034708836905182, "time": 239.7, "splats": 1068164, "stages": {"RasterizeBackward": 131.113, "RasterizeForward": 40.357, "FusedProjectionBackwardOptimizerStep": 19.197, "SortRTS": 15.74, "DensifyPostBackward": 10.431, "ProjectionForward": 10.103, "ComputeSSIMGradient": 4.778, "ComputeTileRanges": 1.122}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.896165084838866, "ssim": 0.8804452102712651, "t": 39.43827615911141, "splats": 1284350}, {"step": 10000, "psnr": 29.94680927821568, "ssim": 0.9044259381217583, "t": 85.28578823059797, "splats": 1516339}, {"step": 15000, "psnr": 30.789748001098634, "ssim": 0.9134196903413944, "t": 132.9313581958413, "splats": 1641762}, {"step": 20000, "psnr": 31.165077209472656, "ssim": 0.914476453678948, "t": 173.00741526158527, "splats": 1154230}, {"step": 25000, "psnr": 31.362171173095703, "ssim": 0.9162240484833183, "t": 206.71924113063142, "splats": 1082233}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 24.36654769897461, "ssim": 0.7240690660476684, "lpips_vgg": 0.36526355971250246, "lpips_alex": 0.3561993808217367, "time": 393.3, "splats": 2911551, "stages": {"RasterizeBackward": 219.011, "RasterizeForward": 69.65, "SortRTS": 23.872, "DensifyPostBackward": 21.243, "FusedProjectionBackwardOptimizerStep": 20.097, "ProjectionForward": 16.315, "ComputeSSIMGradient": 11.796, "ComputeTileRanges": 1.691}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.356075439453125, "ssim": 0.6473563462091892, "t": 47.19848707690835, "splats": 1885419}, {"step": 10000, "psnr": 23.688426895141603, "ssim": 0.6994962429544178, "t": 114.25519768102095, "splats": 3333760}, {"step": 15000, "psnr": 24.224067993164063, "ssim": 0.7188882212552353, "t": 199.26953531522304, "splats": 4340638}, {"step": 20000, "psnr": 24.29384696960449, "ssim": 0.7227566488220677, "t": 272.9853194509633, "splats": 3175901}, {"step": 25000, "psnr": 24.39924835205078, "ssim": 0.7246692932214894, "t": 334.56613331474364, "splats": 2960172}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 22.559128832817077, "ssim": 0.7270715236663818, "lpips_vgg": 0.3107564627280478, "lpips_alex": 0.3357761456514298, "time": 278.6, "splats": 1766594, "stages": {"RasterizeBackward": 147.392, "RasterizeForward": 47.514, "SortRTS": 20.515, "FusedProjectionBackwardOptimizerStep": 19.691, "DensifyPostBackward": 13.144, "ProjectionForward": 12.997, "ComputeSSIMGradient": 6.219, "ComputeTileRanges": 1.426}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.299993753433228, "ssim": 0.651442617251276, "t": 40.34715450927615, "splats": 954774}, {"step": 10000, "psnr": 21.23331160545349, "ssim": 0.6871949624005493, "t": 84.96945454133675, "splats": 1761991}, {"step": 15000, "psnr": 21.756887316703796, "ssim": 0.7099821160953168, "t": 141.77782989945263, "splats": 2521198}, {"step": 20000, "psnr": 22.17987914085388, "ssim": 0.7201940524478333, "t": 192.46169509924948, "splats": 1976342}, {"step": 25000, "psnr": 22.466949224472046, "ssim": 0.724578921230034, "t": 236.26194441039115, "splats": 1795563}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 21.850603103637695, "ssim": 0.7005789745144728, "lpips_vgg": 0.327402123742276, "lpips_alex": 0.3281055295066092, "time": 295.2, "splats": 2562621, "stages": {"RasterizeBackward": 156.33, "RasterizeForward": 47.243, "FusedProjectionBackwardOptimizerStep": 23.823, "SortRTS": 19.426, "DensifyPostBackward": 17.419, "ProjectionForward": 14.445, "ComputeSSIMGradient": 6.226, "ComputeTileRanges": 1.335}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.939958525867, "ssim": 0.6393982646114806, "t": 41.67464536847547, "splats": 1906296}, {"step": 10000, "psnr": 20.766301945942203, "ssim": 0.675084167794204, "t": 92.39900948945433, "splats": 3197681}, {"step": 15000, "psnr": 21.108322003992594, "ssim": 0.6915770307546969, "t": 153.67639477271587, "splats": 3763797}, {"step": 20000, "psnr": 21.593414864889006, "ssim": 0.7012280115725432, "t": 206.10932507459074, "splats": 2847158}, {"step": 25000, "psnr": 21.646930857402523, "ssim": 0.6977036815827274, "t": 251.3041274175048, "splats": 2606868}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 24.659112215042114, "ssim": 0.8345259234309197, "lpips_vgg": 0.30067197175237725, "lpips_alex": 0.25933191796183663, "time": 307.7, "splats": 2130733, "stages": {"RasterizeBackward": 164.761, "RasterizeForward": 51.932, "FusedProjectionBackwardOptimizerStep": 22.723, "SortRTS": 21.335, "DensifyPostBackward": 15.307, "ProjectionForward": 14.275, "ComputeSSIMGradient": 6.248, "ComputeTileRanges": 1.421}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.33619360923767, "ssim": 0.7844115054624122, "t": 41.592088885139674, "splats": 1583772}, {"step": 10000, "psnr": 23.474452829360963, "ssim": 0.814078594860489, "t": 92.32843854511157, "splats": 2744613}, {"step": 15000, "psnr": 23.917867040634157, "ssim": 0.8265173621940786, "t": 156.80853064311668, "splats": 3626082}, {"step": 20000, "psnr": 24.32695655822754, "ssim": 0.8304454126869694, "t": 214.37939085857943, "splats": 2514903}, {"step": 25000, "psnr": 24.533960390090943, "ssim": 0.8334726420294414, "t": 262.0473052286543, "splats": 2191782}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 21.941593973260176, "ssim": 0.7817138370714689, "lpips_vgg": 0.2982139707152751, "lpips_alex": 0.2864424400354873, "time": 279.4, "splats": 1745176, "stages": {"RasterizeBackward": 146.887, "RasterizeForward": 47.858, "SortRTS": 21.824, "FusedProjectionBackwardOptimizerStep": 20.842, "ProjectionForward": 13.912, "DensifyPostBackward": 13.149, "ComputeSSIMGradient": 6.289, "ComputeTileRanges": 1.449}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.872698131360504, "ssim": 0.699485244541682, "t": 39.21147088939324, "splats": 815754}, {"step": 10000, "psnr": 20.15566268720125, "ssim": 0.7366057909005653, "t": 83.96519355522469, "splats": 1883063}, {"step": 15000, "psnr": 21.011164815802324, "ssim": 0.765166159240847, "t": 142.23278814507648, "splats": 2742422}, {"step": 20000, "psnr": 21.41301024587531, "ssim": 0.7770262579363676, "t": 194.781318444293, "splats": 2040959}, {"step": 25000, "psnr": 21.80543693743254, "ssim": 0.7803559335921229, "t": 238.0422209505923, "splats": 1785167}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.763363921124004, "ssim": 0.8645445367564326, "lpips_vgg": 0.24648304729079837, "lpips_alex": 0.22048405829878015, "time": 266.2, "splats": 1742242, "stages": {"RasterizeBackward": 145.718, "RasterizeForward": 45.097, "FusedProjectionBackwardOptimizerStep": 17.262, "SortRTS": 16.938, "DensifyPostBackward": 13.015, "ProjectionForward": 11.284, "ComputeSSIMGradient": 6.215, "ComputeTileRanges": 1.223}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.62846503050431, "ssim": 0.8253621895381416, "t": 43.9894772474654, "splats": 1705172}, {"step": 10000, "psnr": 25.012512994849164, "ssim": 0.8485805114112616, "t": 91.3362224008888, "splats": 2419846}, {"step": 15000, "psnr": 25.543367883433465, "ssim": 0.8569252365982034, "t": 143.56081551732495, "splats": 2806950}, {"step": 20000, "psnr": 26.312678876130477, "ssim": 0.8616760238422386, "t": 189.56872741086408, "splats": 2018009}, {"step": 25000, "psnr": 26.624200613602348, "ssim": 0.8637350035838662, "t": 228.5244569447823, "splats": 1784878}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 28.881758247933735, "ssim": 0.882537610647155, "lpips_vgg": 0.21467021309994233, "lpips_alex": 0.20516150611395836, "time": 244.6, "splats": 1167649, "stages": {"RasterizeBackward": 130.871, "RasterizeForward": 42.549, "SortRTS": 16.396, "FusedProjectionBackwardOptimizerStep": 14.993, "ProjectionForward": 10.682, "DensifyPostBackward": 10.153, "ComputeSSIMGradient": 6.259, "ComputeTileRanges": 1.222}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.780172603886303, "ssim": 0.8425178457809666, "t": 38.82908977707848, "splats": 907629}, {"step": 10000, "psnr": 26.19868732080227, "ssim": 0.8628526241162866, "t": 80.38559136586264, "splats": 1627444}, {"step": 15000, "psnr": 26.936058905066513, "ssim": 0.8724135069375633, "t": 129.46374982083216, "splats": 1833084}, {"step": 20000, "psnr": 27.94166197427889, "ssim": 0.8787641973359134, "t": 172.54165440239012, "splats": 1357458}, {"step": 25000, "psnr": 28.52357829489359, "ssim": 0.8806443114442533, "t": 209.22156193479896, "splats": 1193237}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 25.539994981553818, "ssim": 0.8738986055056254, "lpips_vgg": 0.22416667346759656, "lpips_alex": 0.1896256547159538, "time": 257.9, "splats": 1122303, "stages": {"RasterizeBackward": 149.927, "RasterizeForward": 47.471, "SortRTS": 15.704, "FusedProjectionBackwardOptimizerStep": 15.69, "ProjectionForward": 9.732, "DensifyPostBackward": 9.616, "ComputeSSIMGradient": 6.352, "ComputeTileRanges": 1.135}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.69120364718967, "ssim": 0.8561570492465478, "t": 32.7289603529498, "splats": 990277}, {"step": 10000, "psnr": 24.814675860934788, "ssim": 0.8685198147771309, "t": 80.91545091802254, "splats": 1428434}, {"step": 15000, "psnr": 24.95694245232476, "ssim": 0.8707352034168857, "t": 133.4717948930338, "splats": 1615548}, {"step": 20000, "psnr": 25.508082495795357, "ssim": 0.8741319629366845, "t": 178.66055519040674, "splats": 1261037}, {"step": 25000, "psnr": 25.568738725450302, "ssim": 0.8740632929958395, "t": 218.81199572142214, "splats": 1143041}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 22.71543424557417, "ssim": 0.8294382676100119, "lpips_vgg": 0.25509486578000234, "lpips_alex": 0.2392843909985662, "time": 311.3, "splats": 1577371, "stages": {"RasterizeBackward": 170.046, "RasterizeForward": 55.777, "SortRTS": 22.326, "FusedProjectionBackwardOptimizerStep": 18.855, "ProjectionForward": 14.304, "DensifyPostBackward": 13.372, "ComputeSSIMGradient": 6.857, "ComputeTileRanges": 1.512}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.883824372902893, "ssim": 0.7871791340660261, "t": 43.20869474299252, "splats": 883410}, {"step": 10000, "psnr": 21.805822078998272, "ssim": 0.8101441227068815, "t": 95.95170922297984, "splats": 1833877}, {"step": 15000, "psnr": 22.05688770000751, "ssim": 0.8206945001597106, "t": 160.63323765806854, "splats": 2637491}, {"step": 20000, "psnr": 22.209966072669395, "ssim": 0.8256055807711332, "t": 217.9857702688314, "splats": 1883652}, {"step": 25000, "psnr": 22.572409214117588, "ssim": 0.8277115373738246, "t": 265.7324588489719, "splats": 1617605}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.11241626739502, "ssim": 0.790614265948534, "lpips_vgg": 0.38436926037199576, "lpips_alex": 0.36943387623441476, "time": 291.3, "splats": 2349773, "stages": {"RasterizeBackward": 162.384, "RasterizeForward": 50.446, "SortRTS": 16.683, "DensifyPostBackward": 15.142, "FusedProjectionBackwardOptimizerStep": 14.573, "ProjectionForward": 12.034, "ComputeSSIMGradient": 11.972, "ComputeTileRanges": 1.187}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.68161153793335, "ssim": 0.7560294275887515, "t": 37.8652831655927, "splats": 1747955}, {"step": 10000, "psnr": 25.920539021492004, "ssim": 0.787279403279898, "t": 88.64646100858226, "splats": 2777014}, {"step": 15000, "psnr": 26.158717393875122, "ssim": 0.7921099675477041, "t": 146.60791513090953, "splats": 3096820}, {"step": 20000, "psnr": 26.138224959373474, "ssim": 0.7917284380822611, "t": 198.27253640303388, "splats": 2501667}, {"step": 25000, "psnr": 26.130104184150696, "ssim": 0.7912870281672338, "t": 245.00346347223967, "splats": 2380792}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 29.77267697652181, "ssim": 0.9112638731797537, "lpips_vgg": 0.28295129518249, "lpips_alex": 0.23017330823321105, "time": 192.0, "splats": 695751, "stages": {"RasterizeBackward": 108.403, "RasterizeForward": 34.823, "SortRTS": 13.344, "FusedProjectionBackwardOptimizerStep": 9.939, "ProjectionForward": 7.356, "DensifyPostBackward": 6.593, "ComputeSSIMGradient": 4.791, "ComputeTileRanges": 1.035}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.79764397939046, "ssim": 0.8773991140435365, "t": 31.815537785179913, "splats": 704269}, {"step": 10000, "psnr": 28.314507230122885, "ssim": 0.8982110242225755, "t": 67.39713934529573, "splats": 956255}, {"step": 15000, "psnr": 29.055100949605308, "ssim": 0.9070261966509032, "t": 104.8767668060027, "splats": 1003425}, {"step": 20000, "psnr": 29.399166297912597, "ssim": 0.908806281116527, "t": 137.1420681802556, "splats": 749358}, {"step": 25000, "psnr": 29.649200121561687, "ssim": 0.9106368899652483, "t": 164.8621473275125, "splats": 705501}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.374542872111004, "ssim": 0.788730060060819, "lpips_vgg": 0.27737519889343015, "lpips_alex": 0.2557415583579598, "time": 438.4, "splats": 2648263, "stages": {"RasterizeBackward": 244.752, "RasterizeForward": 75.396, "FusedProjectionBackwardOptimizerStep": 26.652, "SortRTS": 26.645, "DensifyPostBackward": 20.685, "ProjectionForward": 16.639, "ComputeSSIMGradient": 12.734, "ComputeTileRanges": 1.848}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.371227264404297, "ssim": 0.7211271955507351, "t": 60.39591370616108, "splats": 2026687}, {"step": 10000, "psnr": 25.42319695154826, "ssim": 0.761737260392492, "t": 138.89802742982283, "splats": 3031976}, {"step": 15000, "psnr": 26.013649622599285, "ssim": 0.7796734619736639, "t": 228.70659135375172, "splats": 3689928}, {"step": 20000, "psnr": 26.24346621831258, "ssim": 0.7856127261147229, "t": 306.30421250127256, "splats": 2807032}, {"step": 25000, "psnr": 26.30772074063619, "ssim": 0.7875495091181876, "t": 372.915347896982, "splats": 2673996}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 32.72904643496952, "ssim": 0.935331143237449, "lpips_vgg": 0.2952693479497501, "lpips_alex": 0.22217899014196546, "time": 152.1, "splats": 729265, "stages": {"RasterizeBackward": 81.928, "RasterizeForward": 25.356, "SortRTS": 9.87, "FusedProjectionBackwardOptimizerStep": 8.511, "ProjectionForward": 6.576, "DensifyPostBackward": 6.452, "ComputeSSIMGradient": 4.722, "ComputeTileRanges": 0.777}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.925691243764515, "ssim": 0.9100719158374446, "t": 30.550284574273974, "splats": 897188}, {"step": 10000, "psnr": 30.610502088392103, "ssim": 0.9247244238695732, "t": 56.595216426067054, "splats": 1011442}, {"step": 15000, "psnr": 31.495224772272884, "ssim": 0.9305569906211356, "t": 83.76701185712591, "splats": 1048905}, {"step": 20000, "psnr": 32.176430779534414, "ssim": 0.932983001218747, "t": 108.29224557196721, "splats": 788619}, {"step": 25000, "psnr": 32.52536938641522, "ssim": 0.9344454851548263, "t": 130.39837391627952, "splats": 740737}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 31.77642607077574, "ssim": 0.9161500120774294, "lpips_vgg": 0.30229747901233334, "lpips_alex": 0.24537113384525858, "time": 172.5, "splats": 740738, "stages": {"RasterizeBackward": 97.933, "RasterizeForward": 31.584, "SortRTS": 10.667, "FusedProjectionBackwardOptimizerStep": 6.383, "DensifyPostBackward": 6.341, "ProjectionForward": 6.296, "ComputeSSIMGradient": 4.713, "ComputeTileRanges": 0.837}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.28356625483586, "ssim": 0.8939518279059703, "t": 28.865652901120484, "splats": 792240}, {"step": 10000, "psnr": 30.508027150080753, "ssim": 0.9075756253054729, "t": 58.233977074269205, "splats": 1045263}, {"step": 15000, "psnr": 31.09650078797952, "ssim": 0.9128658319018678, "t": 91.40799842495471, "splats": 1204004}, {"step": 20000, "psnr": 31.483758388421474, "ssim": 0.9143676837950603, "t": 121.33169774711132, "splats": 844281}, {"step": 25000, "psnr": 31.66704221872183, "ssim": 0.9158421647565745, "t": 147.34449541475624, "splats": 758322}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 31.185627583095005, "ssim": 0.916299707548959, "lpips_vgg": 0.2095683330606857, "lpips_alex": 0.16096028859113934, "time": 234.3, "splats": 1029548, "stages": {"RasterizeBackward": 128.411, "RasterizeForward": 39.536, "FusedProjectionBackwardOptimizerStep": 18.314, "SortRTS": 15.489, "DensifyPostBackward": 10.166, "ProjectionForward": 9.693, "ComputeSSIMGradient": 4.757, "ComputeTileRanges": 1.127}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.06876520429339, "ssim": 0.8807989061438994, "t": 38.885745044332, "splats": 1236249}, {"step": 10000, "psnr": 29.765663855416435, "ssim": 0.903577695814673, "t": 83.53870778949931, "splats": 1438111}, {"step": 15000, "psnr": 30.467770058768135, "ssim": 0.9125655158456766, "t": 129.9883033852093, "splats": 1602968}, {"step": 20000, "psnr": 30.70528120313372, "ssim": 0.9127804047793127, "t": 169.42253017937765, "splats": 1115434}, {"step": 25000, "psnr": 30.98769975389753, "ssim": 0.9152199423940888, "t": 202.16264761053026, "splats": 1043303}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 24.37490951538086, "ssim": 0.7240347123146057, "lpips_vgg": 0.36533100539026236, "lpips_alex": 0.3558815789606721, "time": 392.8, "splats": 2841683, "stages": {"RasterizeBackward": 217.303, "RasterizeForward": 69.149, "SortRTS": 23.541, "DensifyPostBackward": 21.035, "FusedProjectionBackwardOptimizerStep": 19.736, "ProjectionForward": 16.066, "ComputeSSIMGradient": 11.686, "ComputeTileRanges": 1.604}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.311104202270506, "ssim": 0.6453731939038038, "t": 50.053440153133124, "splats": 1804167}, {"step": 10000, "psnr": 23.731427001953126, "ssim": 0.6984853140803121, "t": 116.87941518519074, "splats": 3364460}, {"step": 15000, "psnr": 24.22556678771973, "ssim": 0.7180361786204343, "t": 201.55089481174946, "splats": 4258639}, {"step": 20000, "psnr": 24.353746948242186, "ssim": 0.7232826011033078, "t": 274.4473476703279, "splats": 3094328}, {"step": 25000, "psnr": 24.381861038208008, "ssim": 0.7236553339700804, "t": 334.59544858988374, "splats": 2889212}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 22.599125337600707, "ssim": 0.7278160035610199, "lpips_vgg": 0.31196962055739436, "lpips_alex": 0.3375170469700073, "time": 277.3, "splats": 1749414, "stages": {"RasterizeBackward": 146.284, "RasterizeForward": 47.154, "SortRTS": 20.463, "FusedProjectionBackwardOptimizerStep": 19.461, "ProjectionForward": 13.039, "DensifyPostBackward": 12.973, "ComputeSSIMGradient": 6.253, "ComputeTileRanges": 1.404}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.142283725738526, "ssim": 0.6477676180069848, "t": 40.568292300682515, "splats": 941178}, {"step": 10000, "psnr": 21.19607901573181, "ssim": 0.6873121397141557, "t": 84.85808264883235, "splats": 1778451}, {"step": 15000, "psnr": 21.68359293937683, "ssim": 0.7089582792147388, "t": 141.12581915035844, "splats": 2549249}, {"step": 20000, "psnr": 22.049200320243834, "ssim": 0.7193906179631806, "t": 191.86502552125603, "splats": 1976151}, {"step": 25000, "psnr": 22.370549845695496, "ssim": 0.7252663188067556, "t": 235.35631015570834, "splats": 1779924}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 21.921788866926985, "ssim": 0.7066297065920946, "lpips_vgg": 0.32586828810918167, "lpips_alex": 0.3257654118269422, "time": 298.0, "splats": 2562450, "stages": {"RasterizeBackward": 158.959, "RasterizeForward": 48.16, "FusedProjectionBackwardOptimizerStep": 23.889, "SortRTS": 19.654, "DensifyPostBackward": 17.422, "ProjectionForward": 14.52, "ComputeSSIMGradient": 6.291, "ComputeTileRanges": 1.336}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.979316757946478, "ssim": 0.6383412108925962, "t": 41.35881715780124, "splats": 1873325}, {"step": 10000, "psnr": 20.593971810689787, "ssim": 0.6741334442965381, "t": 93.65151712857187, "splats": 3311965}, {"step": 15000, "psnr": 20.914374677146352, "ssim": 0.6900326991049205, "t": 154.8194767641835, "splats": 3808520}, {"step": 20000, "psnr": 21.385823738284227, "ssim": 0.6997282429812142, "t": 207.9655318702571, "splats": 2856721}, {"step": 25000, "psnr": 21.751093910961615, "ssim": 0.7052497651443127, "t": 253.6377424709499, "splats": 2607042}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 24.694989061355592, "ssim": 0.8353045761585236, "lpips_vgg": 0.29976807967841074, "lpips_alex": 0.2581700798643628, "time": 305.6, "splats": 2180121, "stages": {"RasterizeBackward": 164.686, "RasterizeForward": 51.929, "FusedProjectionBackwardOptimizerStep": 22.609, "SortRTS": 21.434, "DensifyPostBackward": 15.361, "ProjectionForward": 14.164, "ComputeSSIMGradient": 6.259, "ComputeTileRanges": 1.475}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.365039539337157, "ssim": 0.7840984809814099, "t": 40.437960139941424, "splats": 1634936}, {"step": 10000, "psnr": 23.412906455993653, "ssim": 0.8135077633584322, "t": 92.56582348467782, "splats": 2883752}, {"step": 15000, "psnr": 23.942226123809814, "ssim": 0.8269405177959047, "t": 156.55919433850795, "splats": 3500532}, {"step": 20000, "psnr": 24.41281042098999, "ssim": 0.8324531145673699, "t": 212.7846144293435, "splats": 2527898}, {"step": 25000, "psnr": 24.552907609939574, "ssim": 0.8339911860464213, "t": 260.1465656342916, "splats": 2237468}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 21.823780988392077, "ssim": 0.7786387832541215, "lpips_vgg": 0.29918077265329457, "lpips_alex": 0.28697398083333375, "time": 282.5, "splats": 1709071, "stages": {"RasterizeBackward": 147.389, "RasterizeForward": 47.683, "SortRTS": 21.881, "FusedProjectionBackwardOptimizerStep": 20.581, "ProjectionForward": 13.793, "DensifyPostBackward": 13.389, "ComputeSSIMGradient": 6.238, "ComputeTileRanges": 1.468}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.89412111985056, "ssim": 0.700026563740895, "t": 41.58364006644115, "splats": 819176}, {"step": 10000, "psnr": 20.17687554108469, "ssim": 0.7400237702986395, "t": 87.30391652835533, "splats": 1923595}, {"step": 15000, "psnr": 20.890909571396676, "ssim": 0.7649050071211072, "t": 146.00899790646508, "splats": 2619295}, {"step": 20000, "psnr": 21.29066316705001, "ssim": 0.7745707268499423, "t": 197.80529505340382, "splats": 1983710}, {"step": 25000, "psnr": 21.754645272305137, "ssim": 0.7780593688999643, "t": 241.09339256118983, "splats": 1748699}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 26.809611361959707, "ssim": 0.8648953865403715, "lpips_vgg": 0.24666247941994185, "lpips_alex": 0.2211480071462844, "time": 265.5, "splats": 1721636, "stages": {"RasterizeBackward": 146.263, "RasterizeForward": 45.251, "FusedProjectionBackwardOptimizerStep": 16.968, "SortRTS": 16.743, "DensifyPostBackward": 12.826, "ProjectionForward": 11.253, "ComputeSSIMGradient": 6.295, "ComputeTileRanges": 1.197}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.572344282399055, "ssim": 0.8244387340764018, "t": 43.02828153362498, "splats": 1735821}, {"step": 10000, "psnr": 24.952383746271547, "ssim": 0.8478071031090559, "t": 90.68555004009977, "splats": 2409022}, {"step": 15000, "psnr": 25.530716232631516, "ssim": 0.8566933674229206, "t": 142.66696986183524, "splats": 2746985}, {"step": 20000, "psnr": 26.323698251143746, "ssim": 0.8614918930821439, "t": 188.57720216317102, "splats": 1973780}, {"step": 25000, "psnr": 26.62066662829855, "ssim": 0.8632805230866157, "t": 227.6087684230879, "splats": 1762052}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 28.36644972824469, "ssim": 0.8820725388643218, "lpips_vgg": 0.2157299654301576, "lpips_alex": 0.20653568318507695, "time": 233.4, "splats": 1084583, "stages": {"RasterizeBackward": 127.925, "RasterizeForward": 41.562, "SortRTS": 15.493, "FusedProjectionBackwardOptimizerStep": 13.55, "ProjectionForward": 9.933, "DensifyPostBackward": 9.516, "ComputeSSIMGradient": 6.288, "ComputeTileRanges": 1.122}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.482047546200636, "ssim": 0.8409379253901956, "t": 35.48773829545826, "splats": 780696}, {"step": 10000, "psnr": 25.9051357594932, "ssim": 0.8622694092217321, "t": 75.37905914988369, "splats": 1425790}, {"step": 15000, "psnr": 26.21165794279517, "ssim": 0.870304804649907, "t": 122.58997758617625, "splats": 1669187}, {"step": 20000, "psnr": 27.5377793195771, "ssim": 0.8777171476874303, "t": 164.08192707411945, "splats": 1246096}, {"step": 25000, "psnr": 28.17704768297149, "ssim": 0.881204957208473, "t": 199.35896431887522, "splats": 1107526}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 25.718615425957573, "ssim": 0.8732651207182143, "lpips_vgg": 0.22556698276993714, "lpips_alex": 0.19030597742786826, "time": 249.9, "splats": 1073195, "stages": {"RasterizeBackward": 145.238, "RasterizeForward": 45.852, "SortRTS": 15.148, "FusedProjectionBackwardOptimizerStep": 14.842, "ProjectionForward": 9.685, "DensifyPostBackward": 9.331, "ComputeSSIMGradient": 6.355, "ComputeTileRanges": 1.103}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.788006252712673, "ssim": 0.8544737266657932, "t": 31.06492350436747, "splats": 886840}, {"step": 10000, "psnr": 24.74977789984809, "ssim": 0.866043575474294, "t": 76.78454382577911, "splats": 1379525}, {"step": 15000, "psnr": 25.00172487894694, "ssim": 0.8687524686202047, "t": 128.0894141467288, "splats": 1592581}, {"step": 20000, "psnr": 25.484368642171223, "ssim": 0.8718967944876279, "t": 172.69108514348045, "splats": 1213598}, {"step": 25000, "psnr": 25.675437715318466, "ssim": 0.8729491301490087, "t": 211.77757316082716, "splats": 1094465}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 595.71.05", "psnr": 22.7189763876108, "ssim": 0.8301745744851919, "lpips_vgg": 0.2559083282265105, "lpips_alex": 0.23854628698232014, "time": 307.2, "splats": 1482581, "stages": {"RasterizeBackward": 164.444, "RasterizeForward": 53.91, "SortRTS": 22.493, "FusedProjectionBackwardOptimizerStep": 17.952, "ProjectionForward": 14.279, "DensifyPostBackward": 13.052, "ComputeSSIMGradient": 6.897, "ComputeTileRanges": 1.577}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.587775157048153, "ssim": 0.7857016817145764, "t": 46.960299933794886, "splats": 917633}, {"step": 10000, "psnr": 21.586883055858124, "ssim": 0.8088302985444694, "t": 98.65101004485041, "splats": 1841143}, {"step": 15000, "psnr": 21.90600962516589, "ssim": 0.820897352905844, "t": 162.48198282439262, "splats": 2428880}, {"step": 20000, "psnr": 22.210811712802986, "ssim": 0.8267256247723529, "t": 217.7942345617339, "splats": 1757086}, {"step": 25000, "psnr": 22.532894917023487, "ssim": 0.828634871284203, "t": 263.9596856255084, "splats": 1520650}]}


==> figsrc/data/ours_fleet/3070_60368589.jsonl <==
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 32.827855754542995, "ssim": 0.9361277174305271, "lpips_vgg": 0.29378995303831795, "lpips_alex": 0.22102002962404702, "time": 163.8, "splats": 778308, "stages": {"RasterizeBackward": 88.293, "RasterizeForward": 27.342, "SortRTS": 10.457, "FusedProjectionBackwardOptimizerStep": 9.047, "ProjectionForward": 6.878, "DensifyPostBackward": 6.867, "ComputeSSIMGradient": 5.158, "ComputeTileRanges": 0.887}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.909189224243164, "ssim": 0.9086380476006695, "t": 32.609459582017735, "splats": 908528}, {"step": 10000, "psnr": 30.598720447437184, "ssim": 0.9243624167740013, "t": 60.817538051865995, "splats": 1043347}, {"step": 15000, "psnr": 31.512271365603887, "ssim": 0.9309980896415889, "t": 90.0690880198963, "splats": 1120054}, {"step": 20000, "psnr": 32.236287297429264, "ssim": 0.9335362503371306, "t": 116.51581274415366, "splats": 843431}, {"step": 25000, "psnr": 32.60248086259172, "ssim": 0.9352981879234337, "t": 140.3728401120752, "splats": 791001}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 31.756981776310848, "ssim": 0.915685814160567, "lpips_vgg": 0.30309276657689505, "lpips_alex": 0.2464009694888347, "time": 183.8, "splats": 712478, "stages": {"RasterizeBackward": 104.224, "RasterizeForward": 33.779, "SortRTS": 11.049, "ProjectionForward": 6.512, "DensifyPostBackward": 6.351, "FusedProjectionBackwardOptimizerStep": 6.305, "ComputeSSIMGradient": 5.078, "ComputeTileRanges": 0.918}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.9333283106486, "ssim": 0.8894387254268378, "t": 32.37537556909956, "splats": 758624}, {"step": 10000, "psnr": 30.17498627687112, "ssim": 0.9050083319347086, "t": 64.12036792421713, "splats": 1026844}, {"step": 15000, "psnr": 30.864350294455505, "ssim": 0.9116294475611105, "t": 99.2095234952867, "splats": 1139212}, {"step": 20000, "psnr": 31.352550359872673, "ssim": 0.9137472490931754, "t": 130.26485944143496, "splats": 806261}, {"step": 25000, "psnr": 31.545823806371445, "ssim": 0.9149684203952143, "t": 157.4569151843898, "splats": 729164}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 31.53395723615374, "ssim": 0.9181083611079625, "lpips_vgg": 0.20790072784216376, "lpips_alex": 0.15989665883668802, "time": 250.2, "splats": 1089097, "stages": {"RasterizeBackward": 136.986, "RasterizeForward": 42.298, "FusedProjectionBackwardOptimizerStep": 19.618, "SortRTS": 15.919, "DensifyPostBackward": 10.73, "ProjectionForward": 10.127, "ComputeSSIMGradient": 4.996, "ComputeTileRanges": 1.232}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.95419098990304, "ssim": 0.8804957558107558, "t": 42.24558280990459, "splats": 1282723}, {"step": 10000, "psnr": 29.913234220232283, "ssim": 0.9045807794437957, "t": 89.71206842805259, "splats": 1544953}, {"step": 15000, "psnr": 30.70518673488072, "ssim": 0.9134796536250838, "t": 139.4774825030472, "splats": 1673125}, {"step": 20000, "psnr": 31.10925625392369, "ssim": 0.914807157085736, "t": 181.14148714998737, "splats": 1177190}, {"step": 25000, "psnr": 31.312044470650807, "ssim": 0.916451098943502, "t": 216.00868885219097, "splats": 1103281}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 24.35412612915039, "ssim": 0.7238352489471436, "lpips_vgg": 0.3657248922587687, "lpips_alex": 0.35673335970007564, "time": 409.2, "splats": 2908492, "stages": {"RasterizeBackward": 228.0, "RasterizeForward": 72.588, "SortRTS": 23.447, "DensifyPostBackward": 21.551, "FusedProjectionBackwardOptimizerStep": 19.988, "ProjectionForward": 16.222, "ComputeSSIMGradient": 12.269, "ComputeTileRanges": 1.671}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.37195755004883, "ssim": 0.6473386884027701, "t": 53.15961808618158, "splats": 1896099}, {"step": 10000, "psnr": 23.685525360107423, "ssim": 0.6989649865563589, "t": 122.61843610019423, "splats": 3341941}, {"step": 15000, "psnr": 24.221628036499023, "ssim": 0.7185987124296421, "t": 210.32278863806278, "splats": 4336472}, {"step": 20000, "psnr": 24.27902877807617, "ssim": 0.7223256517449572, "t": 286.0675007512327, "splats": 3171081}, {"step": 25000, "psnr": 24.380544967651367, "ssim": 0.7243893053327138, "t": 348.6643617292866, "splats": 2957088}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.161680340766907, "ssim": 0.791497252881527, "lpips_vgg": 0.3854105925592627, "lpips_alex": 0.3710440841398252, "time": 296.2, "splats": 2303935, "stages": {"RasterizeBackward": 163.998, "RasterizeForward": 50.977, "SortRTS": 16.485, "DensifyPostBackward": 15.711, "FusedProjectionBackwardOptimizerStep": 13.991, "ComputeSSIMGradient": 12.47, "ProjectionForward": 12.308, "ComputeTileRanges": 1.261}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.61123239994049, "ssim": 0.7552277708658992, "t": 41.668218951905146, "splats": 1831106}, {"step": 10000, "psnr": 25.85849165916443, "ssim": 0.7854846219373527, "t": 93.72730857878923, "splats": 2769963}, {"step": 15000, "psnr": 26.131369590759277, "ssim": 0.7914292836810173, "t": 152.14824174065143, "splats": 3066667}, {"step": 20000, "psnr": 26.18926179409027, "ssim": 0.7921677297749679, "t": 203.74391283164732, "splats": 2463339}, {"step": 25000, "psnr": 26.16678476333618, "ssim": 0.7916592567202526, "t": 250.15496732667089, "splats": 2336061}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 29.648753102620443, "ssim": 0.9108428756395975, "lpips_vgg": 0.2835108735704932, "lpips_alex": 0.23135074123264068, "time": 199.0, "splats": 697554, "stages": {"RasterizeBackward": 112.253, "RasterizeForward": 36.122, "SortRTS": 13.322, "FusedProjectionBackwardOptimizerStep": 9.834, "ProjectionForward": 7.472, "DensifyPostBackward": 6.765, "ComputeSSIMGradient": 5.052, "ComputeTileRanges": 1.069}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.75117645263672, "ssim": 0.8754323470031223, "t": 34.395536485128105, "splats": 734608}, {"step": 10000, "psnr": 28.23841781616211, "ssim": 0.897890393775883, "t": 70.82679945719428, "splats": 941132}, {"step": 15000, "psnr": 28.956582895914714, "ssim": 0.9062564855060452, "t": 109.09940759302117, "splats": 1018155}, {"step": 20000, "psnr": 29.311515871683756, "ssim": 0.908326307578268, "t": 142.4887915640138, "splats": 755553}, {"step": 25000, "psnr": 29.552351570129396, "ssim": 0.910238430701845, "t": 171.12895873910747, "splats": 707747}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.332582632700603, "ssim": 0.7869895646969477, "lpips_vgg": 0.28107057984037237, "lpips_alex": 0.26211030841498173, "time": 438.6, "splats": 2431933, "stages": {"RasterizeBackward": 247.171, "RasterizeForward": 76.163, "SortRTS": 25.143, "FusedProjectionBackwardOptimizerStep": 24.601, "DensifyPostBackward": 20.472, "ProjectionForward": 15.608, "ComputeSSIMGradient": 13.24, "ComputeTileRanges": 1.777}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.342928171157837, "ssim": 0.717696024933888, "t": 65.39898901269771, "splats": 2024003}, {"step": 10000, "psnr": 25.59321967760722, "ssim": 0.7650756951741405, "t": 145.6524270477239, "splats": 2979544}, {"step": 15000, "psnr": 26.03541374206543, "ssim": 0.7791546665191197, "t": 234.00258601084352, "splats": 3379103}, {"step": 20000, "psnr": 26.195393562316895, "ssim": 0.783235829406086, "t": 309.81097672483884, "splats": 2569103}, {"step": 25000, "psnr": 26.2787663936615, "ssim": 0.7854592672091764, "t": 374.7969687965233, "splats": 2455803}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.031160705967952, "ssim": 0.7835220647485632, "lpips_vgg": 0.29843740919906775, "lpips_alex": 0.28569919525618154, "time": 290.4, "splats": 1742420, "stages": {"RasterizeBackward": 151.447, "RasterizeForward": 49.523, "SortRTS": 21.892, "FusedProjectionBackwardOptimizerStep": 20.77, "ProjectionForward": 13.96, "DensifyPostBackward": 13.465, "ComputeSSIMGradient": 6.583, "ComputeTileRanges": 1.576}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.82064962387085, "ssim": 0.6989711093081081, "t": 44.36152391717769, "splats": 812573}, {"step": 10000, "psnr": 20.10732530292712, "ssim": 0.7376060580354785, "t": 90.33604657533579, "splats": 1877919}, {"step": 15000, "psnr": 21.022321299502725, "ssim": 0.7647559743258233, "t": 149.80650648637675, "splats": 2734024}, {"step": 20000, "psnr": 21.46998227270026, "ssim": 0.7765618219299684, "t": 203.35642970143817, "splats": 2033803}, {"step": 25000, "psnr": 21.828733946147718, "ssim": 0.7811161616663499, "t": 247.85576983820647, "splats": 1782440}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.64577994139298, "ssim": 0.8643082069314044, "lpips_vgg": 0.24615776230645284, "lpips_alex": 0.2207551892226637, "time": 281.5, "splats": 1753381, "stages": {"RasterizeBackward": 153.509, "RasterizeForward": 47.64, "FusedProjectionBackwardOptimizerStep": 17.424, "SortRTS": 17.12, "DensifyPostBackward": 13.425, "ProjectionForward": 11.341, "ComputeSSIMGradient": 6.609, "ComputeTileRanges": 1.301}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.65284654368525, "ssim": 0.8256901962795994, "t": 49.40540677891113, "splats": 1726452}, {"step": 10000, "psnr": 25.028576311857805, "ssim": 0.8488247367527267, "t": 98.96834509284236, "splats": 2437305}, {"step": 15000, "psnr": 25.522868861322817, "ssim": 0.8569969397737622, "t": 153.42123254598118, "splats": 2815691}, {"step": 20000, "psnr": 26.219016448311184, "ssim": 0.8615128310386888, "t": 201.2064567396883, "splats": 2024993}, {"step": 25000, "psnr": 26.520040304764457, "ssim": 0.8635332809825599, "t": 241.9416865168605, "splats": 1795483}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 28.947089451115307, "ssim": 0.8828996507132926, "lpips_vgg": 0.21450473154765898, "lpips_alex": 0.20515424309479435, "time": 254.9, "splats": 1159273, "stages": {"RasterizeBackward": 137.669, "RasterizeForward": 44.95, "SortRTS": 16.341, "FusedProjectionBackwardOptimizerStep": 14.951, "ProjectionForward": 10.776, "DensifyPostBackward": 10.314, "ComputeSSIMGradient": 6.629, "ComputeTileRanges": 1.254}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.888239720972575, "ssim": 0.8435791432274156, "t": 41.01388298603706, "splats": 913772}, {"step": 10000, "psnr": 26.110532621058024, "ssim": 0.862291685650971, "t": 84.37648053583689, "splats": 1617632}, {"step": 15000, "psnr": 26.689937103085402, "ssim": 0.8718854774633685, "t": 135.6296680639498, "splats": 1828283}, {"step": 20000, "psnr": 27.70186228868438, "ssim": 0.8780341431751486, "t": 180.1807620737236, "splats": 1349481}, {"step": 25000, "psnr": 28.49347942631419, "ssim": 0.881241658376032, "t": 218.23362185573205, "splats": 1185560}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 25.329538133409287, "ssim": 0.8727018634478251, "lpips_vgg": 0.22541001287427578, "lpips_alex": 0.1911275443927302, "time": 264.9, "splats": 1107349, "stages": {"RasterizeBackward": 153.651, "RasterizeForward": 48.689, "SortRTS": 15.809, "FusedProjectionBackwardOptimizerStep": 15.728, "DensifyPostBackward": 9.845, "ProjectionForward": 9.824, "ComputeSSIMGradient": 6.612, "ComputeTileRanges": 1.221}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.82569694519043, "ssim": 0.8562744398257992, "t": 34.19720945786685, "splats": 1006772}, {"step": 10000, "psnr": 24.620237562391495, "ssim": 0.8663302308480026, "t": 83.62355750100687, "splats": 1439226}, {"step": 15000, "psnr": 24.619887669881184, "ssim": 0.8677977257942042, "t": 137.46954690665007, "splats": 1622975}, {"step": 20000, "psnr": 24.990583843655056, "ssim": 0.8718707890025829, "t": 183.61825947579928, "splats": 1253120}, {"step": 25000, "psnr": 25.197438769870335, "ssim": 0.8725287798439848, "t": 224.7512660967186, "splats": 1129210}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.663916856814655, "ssim": 0.8306079674989749, "lpips_vgg": 0.25539896896611214, "lpips_alex": 0.23882945900953542, "time": 331.9, "splats": 1581192, "stages": {"RasterizeBackward": 180.262, "RasterizeForward": 59.167, "SortRTS": 22.35, "FusedProjectionBackwardOptimizerStep": 18.991, "ProjectionForward": 14.757, "DensifyPostBackward": 13.882, "ComputeSSIMGradient": 7.226, "ComputeTileRanges": 1.606}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.81110739096617, "ssim": 0.785623433297232, "t": 50.38731609098613, "splats": 884288}, {"step": 10000, "psnr": 21.715524820181038, "ssim": 0.8095110390299265, "t": 105.11717251781374, "splats": 1834467}, {"step": 15000, "psnr": 22.04552283653846, "ssim": 0.8205300379955026, "t": 173.23344185296446, "splats": 2646481}, {"step": 20000, "psnr": 22.378081590701374, "ssim": 0.8274593562188545, "t": 233.51145185600035, "splats": 1890386}, {"step": 25000, "psnr": 22.629099087837414, "ssim": 0.8288993830456801, "t": 283.90279819699936, "splats": 1621647}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.54156415462494, "ssim": 0.7286028861999512, "lpips_vgg": 0.3109630953883905, "lpips_alex": 0.33629313874402744, "time": 292.5, "splats": 1783517, "stages": {"RasterizeBackward": 154.694, "RasterizeForward": 50.015, "SortRTS": 20.643, "FusedProjectionBackwardOptimizerStep": 19.919, "DensifyPostBackward": 13.568, "ProjectionForward": 13.317, "ComputeSSIMGradient": 6.574, "ComputeTileRanges": 1.505}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.28210699558258, "ssim": 0.6504199067608787, "t": 44.87780469702557, "splats": 954410}, {"step": 10000, "psnr": 21.211371898651123, "ssim": 0.6867601535250252, "t": 91.46590818581171, "splats": 1762919}, {"step": 15000, "psnr": 21.784319853782655, "ssim": 0.7094056128021797, "t": 150.41603481466882, "splats": 2546813}, {"step": 20000, "psnr": 22.262573981285094, "ssim": 0.721689023373534, "t": 203.07421229453757, "splats": 1995669}, {"step": 25000, "psnr": 22.479176378250123, "ssim": 0.7262005813711536, "t": 248.58085741125979, "splats": 1812869}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 21.80968298563143, "ssim": 0.6965959868053111, "lpips_vgg": 0.3310624540714331, "lpips_alex": 0.3331393437981995, "time": 306.3, "splats": 2514375, "stages": {"RasterizeBackward": 162.131, "RasterizeForward": 49.312, "FusedProjectionBackwardOptimizerStep": 23.547, "SortRTS": 19.58, "DensifyPostBackward": 17.677, "ProjectionForward": 14.218, "ComputeSSIMGradient": 6.575, "ComputeTileRanges": 1.444}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.050316484963023, "ssim": 0.6403955365337411, "t": 46.22817674023099, "splats": 1910992}, {"step": 10000, "psnr": 20.645648281748702, "ssim": 0.6740903073233823, "t": 99.10763525101356, "splats": 3151306}, {"step": 15000, "psnr": 20.948110045456303, "ssim": 0.6899609167445707, "t": 161.83217087294906, "splats": 3702658}, {"step": 20000, "psnr": 21.54862338740651, "ssim": 0.7003820304422064, "t": 215.3687918470241, "splats": 2796548}, {"step": 25000, "psnr": 21.864016160732362, "ssim": 0.705466297758515, "t": 261.5038285960909, "splats": 2558275}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 24.631354331970215, "ssim": 0.8345579877495766, "lpips_vgg": 0.3006514511454616, "lpips_alex": 0.25942645979946327, "time": 323.7, "splats": 2121345, "stages": {"RasterizeBackward": 170.22, "RasterizeForward": 53.996, "FusedProjectionBackwardOptimizerStep": 22.737, "SortRTS": 22.541, "DensifyPostBackward": 15.871, "ProjectionForward": 14.635, "ComputeSSIMGradient": 6.578, "ComputeTileRanges": 1.564}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.37289252281189, "ssim": 0.7847358691023343, "t": 49.47840289003216, "splats": 1594243}, {"step": 10000, "psnr": 23.465417337417602, "ssim": 0.814323554413092, "t": 102.96207761322148, "splats": 2746022}, {"step": 15000, "psnr": 23.920816230773926, "ssim": 0.8266678468790843, "t": 169.45526454527862, "splats": 3620764}, {"step": 20000, "psnr": 24.301168155670165, "ssim": 0.8305832917092439, "t": 228.3163893171586, "splats": 2503289}, {"step": 25000, "psnr": 24.498195838928222, "ssim": 0.8335599178135553, "t": 277.03856289340183, "splats": 2181589}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 32.7211335156415, "ssim": 0.9353801720851177, "lpips_vgg": 0.2949599872023697, "lpips_alex": 0.2220017794605646, "time": 165.7, "splats": 732099, "stages": {"RasterizeBackward": 86.606, "RasterizeForward": 26.887, "SortRTS": 11.26, "FusedProjectionBackwardOptimizerStep": 8.526, "ProjectionForward": 7.144, "DensifyPostBackward": 6.872, "ComputeSSIMGradient": 5.176, "ComputeTileRanges": 0.885}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.85315585780788, "ssim": 0.9095522747306569, "t": 36.29922635201365, "splats": 897262}, {"step": 10000, "psnr": 30.611852130374395, "ssim": 0.9246009688244338, "t": 64.39005098398775, "splats": 1011499}, {"step": 15000, "psnr": 31.521922704335804, "ssim": 0.9305359030524806, "t": 93.18372725113295, "splats": 1049820}, {"step": 20000, "psnr": 32.22533050743309, "ssim": 0.9330492279337713, "t": 119.26537126116455, "splats": 791826}, {"step": 25000, "psnr": 32.54879667952254, "ssim": 0.9345488870576018, "t": 142.5532981241122, "splats": 743686}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 31.902979190532978, "ssim": 0.9165069246903444, "lpips_vgg": 0.301809476833395, "lpips_alex": 0.24466953165407782, "time": 187.1, "splats": 743905, "stages": {"RasterizeBackward": 104.643, "RasterizeForward": 33.87, "SortRTS": 11.242, "ProjectionForward": 6.755, "DensifyPostBackward": 6.68, "FusedProjectionBackwardOptimizerStep": 6.407, "ComputeSSIMGradient": 5.098, "ComputeTileRanges": 0.923}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.275125552446415, "ssim": 0.8942679184721017, "t": 34.345643958076835, "splats": 793813}, {"step": 10000, "psnr": 30.65210562485915, "ssim": 0.9080936890464472, "t": 66.1189250019379, "splats": 1051518}, {"step": 15000, "psnr": 31.25905530880659, "ssim": 0.9132369649560969, "t": 101.31541540310718, "splats": 1204680}, {"step": 20000, "psnr": 31.561475900503304, "ssim": 0.914569790864492, "t": 132.8742799521424, "splats": 847096}, {"step": 25000, "psnr": 31.769049571110653, "ssim": 0.9160893842781249, "t": 160.41489650914446, "splats": 761688}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 31.665965597970146, "ssim": 0.9182420662471227, "lpips_vgg": 0.20839362513237455, "lpips_alex": 0.15979763016799162, "time": 247.6, "splats": 1094653, "stages": {"RasterizeBackward": 135.85, "RasterizeForward": 41.943, "FusedProjectionBackwardOptimizerStep": 19.276, "SortRTS": 15.884, "DensifyPostBackward": 10.486, "ProjectionForward": 10.035, "ComputeSSIMGradient": 5.001, "ComputeTileRanges": 1.224}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.908648954119002, "ssim": 0.8798663232610135, "t": 41.440679003018886, "splats": 1229560}, {"step": 10000, "psnr": 29.824278150285995, "ssim": 0.9033579002620495, "t": 87.91914282506332, "splats": 1459525}, {"step": 15000, "psnr": 30.7150511605399, "ssim": 0.9130922589762899, "t": 136.7696000901051, "splats": 1738802}, {"step": 20000, "psnr": 31.136966923304968, "ssim": 0.9147962544224714, "t": 178.7136284392327, "splats": 1195635}, {"step": 25000, "psnr": 31.468888800484795, "ssim": 0.9172845220352288, "t": 213.56884241802618, "splats": 1109840}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 24.350765838623047, "ssim": 0.7239539098739624, "lpips_vgg": 0.3654214343908943, "lpips_alex": 0.3557504274017771, "time": 407.5, "splats": 2866814, "stages": {"RasterizeBackward": 227.333, "RasterizeForward": 72.473, "SortRTS": 23.403, "DensifyPostBackward": 21.595, "FusedProjectionBackwardOptimizerStep": 19.906, "ProjectionForward": 16.037, "ComputeSSIMGradient": 12.266, "ComputeTileRanges": 1.669}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.300485458374023, "ssim": 0.6452523299134455, "t": 52.06213259906508, "splats": 1802803}, {"step": 10000, "psnr": 23.727561111450196, "ssim": 0.6981363306139993, "t": 121.72859843191691, "splats": 3388315}, {"step": 15000, "psnr": 24.20673027038574, "ssim": 0.7178137301062377, "t": 209.54180048801936, "splats": 4293317}, {"step": 20000, "psnr": 24.339698562622072, "ssim": 0.7233277727635516, "t": 284.9121731808409, "splats": 3121941}, {"step": 25000, "psnr": 24.37206115722656, "ssim": 0.7236551598721497, "t": 347.2088997848332, "splats": 2914966}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.116199374198914, "ssim": 0.7906455397605896, "lpips_vgg": 0.38460076809670257, "lpips_alex": 0.3696666583883163, "time": 300.0, "splats": 2311106, "stages": {"RasterizeBackward": 166.436, "RasterizeForward": 51.836, "SortRTS": 16.693, "DensifyPostBackward": 15.632, "FusedProjectionBackwardOptimizerStep": 14.355, "ComputeSSIMGradient": 12.47, "ProjectionForward": 12.375, "ComputeTileRanges": 1.274}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.675095081329346, "ssim": 0.756056336016254, "t": 41.25807727477513, "splats": 1747743}, {"step": 10000, "psnr": 25.93032991886139, "ssim": 0.7871850732548251, "t": 93.62889813468792, "splats": 2752912}, {"step": 15000, "psnr": 26.175275444984436, "ssim": 0.7918643210402141, "t": 153.05638907663524, "splats": 3048172}, {"step": 20000, "psnr": 26.158392190933228, "ssim": 0.7918512350909412, "t": 205.4968824214302, "splats": 2460295}, {"step": 25000, "psnr": 26.141995787620544, "ssim": 0.7913690848355373, "t": 252.97301636449993, "splats": 2342021}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 29.779961585998535, "ssim": 0.911175262928009, "lpips_vgg": 0.2833458567350201, "lpips_alex": 0.2307499465333048, "time": 200.8, "splats": 691963, "stages": {"RasterizeBackward": 113.384, "RasterizeForward": 36.481, "SortRTS": 13.456, "FusedProjectionBackwardOptimizerStep": 9.939, "ProjectionForward": 7.437, "DensifyPostBackward": 6.74, "ComputeSSIMGradient": 5.047, "ComputeTileRanges": 1.078}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.869406445821127, "ssim": 0.8775395140155885, "t": 34.51140902400948, "splats": 700800}, {"step": 10000, "psnr": 28.323990885416666, "ssim": 0.8980689400001471, "t": 71.3283282420598, "splats": 950255}, {"step": 15000, "psnr": 29.04937432607015, "ssim": 0.9069680953301263, "t": 110.08671581908129, "splats": 1003350}, {"step": 20000, "psnr": 29.401616223653157, "ssim": 0.9087727218937456, "t": 143.6925847758539, "splats": 747048}, {"step": 25000, "psnr": 29.655324045817057, "ssim": 0.9105263530162695, "t": 172.61002248176374, "splats": 701892}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.40303413073222, "ssim": 0.7887933999300003, "lpips_vgg": 0.27760631802446517, "lpips_alex": 0.2559198475941273, "time": 451.0, "splats": 2646573, "stages": {"RasterizeBackward": 254.394, "RasterizeForward": 78.436, "FusedProjectionBackwardOptimizerStep": 26.682, "SortRTS": 26.105, "DensifyPostBackward": 20.98, "ProjectionForward": 16.272, "ComputeSSIMGradient": 13.228, "ComputeTileRanges": 1.831}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.398958524068195, "ssim": 0.7213925718845489, "t": 62.81917764991522, "splats": 2021851}, {"step": 10000, "psnr": 25.456804672876995, "ssim": 0.7620572075298947, "t": 142.6194692919962, "splats": 3046276}, {"step": 15000, "psnr": 26.04167373975118, "ssim": 0.7798913980131145, "t": 235.1629864941351, "splats": 3688455}, {"step": 20000, "psnr": 26.2756241162618, "ssim": 0.7856837607403261, "t": 314.944473259151, "splats": 2805762}, {"step": 25000, "psnr": 26.341852982838947, "ssim": 0.7876132891051055, "t": 383.59386009396985, "splats": 2672466}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.09373368714985, "ssim": 0.7825178017741755, "lpips_vgg": 0.29877797464899364, "lpips_alex": 0.2856625304854179, "time": 292.6, "splats": 1705584, "stages": {"RasterizeBackward": 153.289, "RasterizeForward": 49.943, "SortRTS": 21.796, "FusedProjectionBackwardOptimizerStep": 20.55, "ProjectionForward": 14.105, "DensifyPostBackward": 13.681, "ComputeSSIMGradient": 6.583, "ComputeTileRanges": 1.574}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.831095193561755, "ssim": 0.6997511793949142, "t": 44.127586007118225, "splats": 830623}, {"step": 10000, "psnr": 20.188227201762952, "ssim": 0.7386839405291428, "t": 91.9789650440216, "splats": 1912009}, {"step": 15000, "psnr": 20.94190888655813, "ssim": 0.7645887719572462, "t": 152.55039483401924, "splats": 2609861}, {"step": 20000, "psnr": 21.152481581035413, "ssim": 0.7717064365007564, "t": 205.8156288138125, "splats": 1976742}, {"step": 25000, "psnr": 21.854986090409128, "ssim": 0.7814780426613556, "t": 250.20548231876455, "splats": 1744497}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 26.37534748989603, "ssim": 0.8578029572963715, "lpips_vgg": 0.2504972257584504, "lpips_alex": 0.22683938583731808, "time": 278.9, "splats": 1727318, "stages": {"RasterizeBackward": 152.131, "RasterizeForward": 47.224, "FusedProjectionBackwardOptimizerStep": 17.036, "SortRTS": 16.929, "DensifyPostBackward": 13.203, "ProjectionForward": 11.229, "ComputeSSIMGradient": 6.613, "ComputeTileRanges": 1.29}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.599699642347254, "ssim": 0.8245184689967229, "t": 48.81893525621854, "splats": 1748905}, {"step": 10000, "psnr": 24.933480179828145, "ssim": 0.8477579796612886, "t": 98.13958098203875, "splats": 2417362}, {"step": 15000, "psnr": 25.358954844267473, "ssim": 0.8560305066515767, "t": 151.90711917215958, "splats": 2752569}, {"step": 20000, "psnr": 25.961055278778076, "ssim": 0.8581678294402044, "t": 199.2965245959349, "splats": 1981057}, {"step": 25000, "psnr": 26.208054708397906, "ssim": 0.8579969031579667, "t": 239.70109555707313, "splats": 1768350}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 28.24888857399545, "ssim": 0.8816479328202038, "lpips_vgg": 0.21565238226228947, "lpips_alex": 0.20668705238752252, "time": 241.6, "splats": 1082495, "stages": {"RasterizeBackward": 130.544, "RasterizeForward": 42.415, "SortRTS": 15.333, "FusedProjectionBackwardOptimizerStep": 13.549, "ProjectionForward": 10.1, "DensifyPostBackward": 9.788, "ComputeSSIMGradient": 6.646, "ComputeTileRanges": 1.197}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.677518239835415, "ssim": 0.8416317281535556, "t": 40.56668500602245, "splats": 784952}, {"step": 10000, "psnr": 25.994688080578314, "ssim": 0.8637801651237892, "t": 80.85271795513108, "splats": 1423552}, {"step": 15000, "psnr": 26.593806290045016, "ssim": 0.8723669178283607, "t": 128.86132116126828, "splats": 1669805}, {"step": 20000, "psnr": 27.636710283232897, "ssim": 0.878079298019288, "t": 170.83606767328456, "splats": 1244005}, {"step": 25000, "psnr": 27.984475996436142, "ssim": 0.8806098123099159, "t": 206.80114395311102, "splats": 1105606}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 25.62266943189833, "ssim": 0.8709161678949991, "lpips_vgg": 0.23002555483992668, "lpips_alex": 0.1973219792559673, "time": 259.6, "splats": 1080236, "stages": {"RasterizeBackward": 150.731, "RasterizeForward": 47.764, "SortRTS": 15.362, "FusedProjectionBackwardOptimizerStep": 14.943, "ProjectionForward": 9.823, "DensifyPostBackward": 9.651, "ComputeSSIMGradient": 6.619, "ComputeTileRanges": 1.197}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.725433773464626, "ssim": 0.8539571639996014, "t": 32.86203553993255, "splats": 880328}, {"step": 10000, "psnr": 24.655104531182182, "ssim": 0.8647177781326126, "t": 79.99756875797175, "splats": 1369966}, {"step": 15000, "psnr": 24.929794523451065, "ssim": 0.8670399550074065, "t": 132.9613253560383, "splats": 1599533}, {"step": 20000, "psnr": 25.399714999728733, "ssim": 0.8694846187075275, "t": 179.07671339297667, "splats": 1222495}, {"step": 25000, "psnr": 25.549591912163628, "ssim": 0.8706266085634614, "t": 219.850430106977, "splats": 1101903}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.790092028104343, "ssim": 0.8300183354279934, "lpips_vgg": 0.2553491422991007, "lpips_alex": 0.238398018412307, "time": 318.4, "splats": 1498068, "stages": {"RasterizeBackward": 173.274, "RasterizeForward": 56.736, "SortRTS": 21.685, "FusedProjectionBackwardOptimizerStep": 18.037, "ProjectionForward": 14.348, "DensifyPostBackward": 13.237, "ComputeSSIMGradient": 7.224, "ComputeTileRanges": 1.567}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.60649289840307, "ssim": 0.78511132011411, "t": 48.336571709718555, "splats": 912490}, {"step": 10000, "psnr": 21.635240603715946, "ssim": 0.8088090108906592, "t": 101.63472874066792, "splats": 1835003}, {"step": 15000, "psnr": 22.021723478268353, "ssim": 0.8208754907254954, "t": 167.63792341691442, "splats": 2437994}, {"step": 20000, "psnr": 22.30946242503631, "ssim": 0.8270595963314986, "t": 224.9382138508372, "splats": 1769617}, {"step": 25000, "psnr": 22.57214130499424, "ssim": 0.8280991040253378, "t": 272.8047299280297, "splats": 1535641}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 22.658917045593263, "ssim": 0.728573489189148, "lpips_vgg": 0.31209688682579767, "lpips_alex": 0.337973529574008, "time": 289.6, "splats": 1783557, "stages": {"RasterizeBackward": 153.425, "RasterizeForward": 49.608, "SortRTS": 20.578, "FusedProjectionBackwardOptimizerStep": 19.666, "DensifyPostBackward": 13.39, "ProjectionForward": 13.25, "ComputeSSIMGradient": 6.576, "ComputeTileRanges": 1.501}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.25890278816223, "ssim": 0.6493131838045827, "t": 43.346222285181284, "splats": 936643}, {"step": 10000, "psnr": 21.339993000030518, "ssim": 0.6883699950138185, "t": 89.72774936910719, "splats": 1790177}, {"step": 15000, "psnr": 21.758024954795836, "ssim": 0.7083108316027077, "t": 148.07261854596436, "splats": 2580543}, {"step": 20000, "psnr": 22.008538341522218, "ssim": 0.7184460270861383, "t": 200.6783552300185, "splats": 2007900}, {"step": 25000, "psnr": 22.367804861068727, "ssim": 0.7251135501402564, "t": 245.92388144717552, "splats": 1813824}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 21.65841491047929, "ssim": 0.706499423922562, "lpips_vgg": 0.32606294075222086, "lpips_alex": 0.3263524033476197, "time": 309.6, "splats": 2556703, "stages": {"RasterizeBackward": 164.065, "RasterizeForward": 49.827, "FusedProjectionBackwardOptimizerStep": 23.939, "SortRTS": 19.586, "DensifyPostBackward": 17.744, "ProjectionForward": 14.574, "ComputeSSIMGradient": 6.574, "ComputeTileRanges": 1.444}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.78369254600711, "ssim": 0.6362675699014425, "t": 46.573829549131915, "splats": 1866270}, {"step": 10000, "psnr": 20.47315106740812, "ssim": 0.6742980402667901, "t": 100.04234334127977, "splats": 3296772}, {"step": 15000, "psnr": 20.836680737937368, "ssim": 0.6893355733822831, "t": 162.8338824911043, "splats": 3789524}, {"step": 20000, "psnr": 21.237095553700517, "ssim": 0.6994535785919415, "t": 217.1899641940836, "splats": 2845115}, {"step": 25000, "psnr": 21.57252960670285, "ssim": 0.7045861889630788, "t": 263.9981333692558, "splats": 2600235}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3070, 8192 MiB, 610.57.04", "psnr": 24.71093249320984, "ssim": 0.8355522707104683, "lpips_vgg": 0.29928958385078186, "lpips_alex": 0.2574309664539412, "time": 320.3, "splats": 2194667, "stages": {"RasterizeBackward": 172.136, "RasterizeForward": 54.391, "FusedProjectionBackwardOptimizerStep": 22.796, "SortRTS": 21.367, "DensifyPostBackward": 15.826, "ProjectionForward": 14.259, "ComputeSSIMGradient": 6.568, "ComputeTileRanges": 1.548}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.377505254745483, "ssim": 0.7839712187058016, "t": 45.519005661830306, "splats": 1637951}, {"step": 10000, "psnr": 23.454236459732055, "ssim": 0.8137334728824879, "t": 99.34349838993512, "splats": 2908982}, {"step": 15000, "psnr": 23.982725048065184, "ssim": 0.8273500233878799, "t": 165.7251276478637, "splats": 3538489}, {"step": 20000, "psnr": 24.451110792160033, "ssim": 0.8328033767278825, "t": 224.04104867298156, "splats": 2548905}, {"step": 25000, "psnr": 24.591556072235107, "ssim": 0.8343311728147619, "t": 273.14952808991075, "splats": 2252492}]}


==> figsrc/data/ours_fleet/3090_60352749.jsonl <==
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 29.680529340108237, "ssim": 0.9107252160708109, "lpips_vgg": 0.28388719459374745, "lpips_alex": 0.23154503405094146, "time": 127.6, "splats": 693035, "stages": {"RasterizeBackward": 74.953, "RasterizeForward": 23.697, "SortRTS": 8.44, "ProjectionForward": 5.336, "FusedProjectionBackwardOptimizerStep": 4.906, "DensifyPostBackward": 4.573, "ComputeSSIMGradient": 3.202, "ComputeTileRanges": 0.662}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.717503102620444, "ssim": 0.8753934672444974, "t": 19.382346239988692, "splats": 736728}, {"step": 10000, "psnr": 28.263172912597657, "ssim": 0.8978560520709024, "t": 43.25286007497925, "splats": 940337}, {"step": 15000, "psnr": 29.00788466135661, "ssim": 0.9063323814640403, "t": 68.52946943501593, "splats": 1014432}, {"step": 20000, "psnr": 29.366303380330404, "ssim": 0.9082295422640537, "t": 90.48298458999489, "splats": 750650}, {"step": 25000, "psnr": 29.594350179036457, "ssim": 0.9101256742518269, "t": 109.26835692400346, "splats": 703220}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 32.80765657167177, "ssim": 0.9359532224165427, "lpips_vgg": 0.29397601211393204, "lpips_alex": 0.2213919372171969, "time": 103.6, "splats": 773591, "stages": {"RasterizeBackward": 59.33, "RasterizeForward": 17.913, "SortRTS": 6.942, "ProjectionForward": 4.56, "DensifyPostBackward": 4.552, "FusedProjectionBackwardOptimizerStep": 4.551, "ComputeSSIMGradient": 3.19, "ComputeTileRanges": 0.547}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.861848573426943, "ssim": 0.9087923995981732, "t": 17.52499198098667, "splats": 902347}, {"step": 10000, "psnr": 30.552210472725534, "ssim": 0.9243689611719678, "t": 35.916853719973005, "splats": 1038186}, {"step": 15000, "psnr": 31.501516806112754, "ssim": 0.9309579053612812, "t": 55.064228040952, "splats": 1114217}, {"step": 20000, "psnr": 32.19517790304648, "ssim": 0.9334193251503683, "t": 72.44462872095755, "splats": 838335}, {"step": 25000, "psnr": 32.59850182404389, "ssim": 0.9352374823967998, "t": 88.14114735796466, "splats": 786295}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 31.85951164441231, "ssim": 0.9153499694970938, "lpips_vgg": 0.30298236853037125, "lpips_alex": 0.2460368485786976, "time": 117.7, "splats": 713303, "stages": {"RasterizeBackward": 70.018, "RasterizeForward": 22.411, "SortRTS": 7.07, "ProjectionForward": 4.845, "DensifyPostBackward": 4.248, "FusedProjectionBackwardOptimizerStep": 3.212, "ComputeSSIMGradient": 3.165, "ComputeTileRanges": 0.571}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.873875446808643, "ssim": 0.8906347065026489, "t": 16.96056893002242, "splats": 762293}, {"step": 10000, "psnr": 30.275692768585987, "ssim": 0.9047351616660405, "t": 37.98118996602716, "splats": 1030041}, {"step": 15000, "psnr": 30.920811188526642, "ssim": 0.910841577858317, "t": 61.31063365700538, "splats": 1143992}, {"step": 20000, "psnr": 31.438630911020134, "ssim": 0.9129738620600457, "t": 82.04324618002283, "splats": 806514}, {"step": 25000, "psnr": 31.663070580898186, "ssim": 0.9142541234797127, "t": 100.18905575101962, "splats": 730119}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 31.36434064592634, "ssim": 0.9176910434450422, "lpips_vgg": 0.20835692201341902, "lpips_alex": 0.1600983072604452, "time": 158.8, "splats": 1072605, "stages": {"RasterizeBackward": 91.973, "RasterizeForward": 28.309, "SortRTS": 9.902, "FusedProjectionBackwardOptimizerStep": 9.449, "DensifyPostBackward": 6.749, "ProjectionForward": 6.275, "ComputeSSIMGradient": 3.345, "ComputeTileRanges": 0.763}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.92102721078055, "ssim": 0.8801032898546307, "t": 23.851827005011728, "splats": 1265190}, {"step": 10000, "psnr": 29.82150502886091, "ssim": 0.9042789812228809, "t": 54.3517112370173, "splats": 1512975}, {"step": 15000, "psnr": 30.621086883544923, "ssim": 0.9132654366078151, "t": 86.77843950799434, "splats": 1656642}, {"step": 20000, "psnr": 30.97707486833845, "ssim": 0.9143800812886345, "t": 113.88406777000637, "splats": 1161291}, {"step": 25000, "psnr": 31.150199508666994, "ssim": 0.9158901596985806, "t": 136.53446884203004, "splats": 1086694}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 24.355030517578125, "ssim": 0.7239385771751404, "lpips_vgg": NaN, "lpips_alex": 0.3567331922054291, "time": 261.0, "splats": 2900341, "stages": {"RasterizeBackward": 152.894, "RasterizeForward": 48.358, "DensifyPostBackward": 14.092, "SortRTS": 13.434, "ProjectionForward": 10.122, "FusedProjectionBackwardOptimizerStep": 10.087, "ComputeSSIMGradient": 8.022, "ComputeTileRanges": 1.011}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.343970794677734, "ssim": 0.6474165283147078, "t": 28.96639726802823, "splats": 1891132}, {"step": 10000, "psnr": 23.693739776611327, "ssim": 0.6996072981237255, "t": 73.9365709600097, "splats": 3331415}, {"step": 15000, "psnr": 24.2316251373291, "ssim": 0.7190004940366034, "t": 131.0351077420055, "splats": 4326702}, {"step": 20000, "psnr": 24.274253005981446, "ssim": 0.7226543998350345, "t": 180.53028742200695, "splats": 3162554}, {"step": 25000, "psnr": 24.370718994140624, "ssim": 0.7246173243264059, "t": 221.440114431025, "splats": 2948818}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.077915906906128, "ssim": 0.7896927073597908, "lpips_vgg": NaN, "lpips_alex": 0.3700167443603277, "time": 196.0, "splats": 2374060, "stages": {"RasterizeBackward": 113.349, "RasterizeForward": 35.142, "SortRTS": 10.323, "DensifyPostBackward": 10.231, "ComputeSSIMGradient": 8.236, "ProjectionForward": 8.124, "FusedProjectionBackwardOptimizerStep": 7.43, "ComputeTileRanges": 0.802}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.660236954689026, "ssim": 0.7560758163495607, "t": 24.102071825996973, "splats": 1783815}, {"step": 10000, "psnr": 25.877585530281067, "ssim": 0.7868025333839652, "t": 58.56759920300101, "splats": 2828527}, {"step": 15000, "psnr": 26.131757259368896, "ssim": 0.7914598662307607, "t": 97.72881058699568, "splats": 3144209}, {"step": 20000, "psnr": 26.127122282981873, "ssim": 0.7911277042234941, "t": 132.72784300497733, "splats": 2531809}, {"step": 25000, "psnr": 26.1127188205719, "ssim": 0.790494419846449, "t": 164.50966555799823, "splats": 2406423}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 29.787907854715982, "ssim": 0.9111793100833893, "lpips_vgg": 0.28316496014595033, "lpips_alex": 0.2304331789414088, "time": 129.5, "splats": 697823, "stages": {"RasterizeBackward": 76.336, "RasterizeForward": 24.143, "SortRTS": 8.558, "ProjectionForward": 5.224, "FusedProjectionBackwardOptimizerStep": 4.99, "DensifyPostBackward": 4.56, "ComputeSSIMGradient": 3.231, "ComputeTileRanges": 0.668}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.797029622395833, "ssim": 0.8773905682100254, "t": 19.626492184994277, "splats": 702532}, {"step": 10000, "psnr": 28.302921295166016, "ssim": 0.8980284000155639, "t": 43.82820781299961, "splats": 955718}, {"step": 15000, "psnr": 29.06798896789551, "ssim": 0.9069892700327518, "t": 69.57319069397636, "splats": 1008911}, {"step": 20000, "psnr": 29.393889808654784, "ssim": 0.9087607255638985, "t": 91.89036855296581, "splats": 753573}, {"step": 25000, "psnr": 29.64908529917399, "ssim": 0.910532961850428, "t": 110.9634990519844, "splats": 707869}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.433839241663616, "ssim": 0.7889785543084145, "lpips_vgg": NaN, "lpips_alex": 0.2554175977905591, "time": 288.4, "splats": 2656485, "stages": {"RasterizeBackward": 171.325, "RasterizeForward": 52.737, "SortRTS": 14.786, "DensifyPostBackward": 13.489, "FusedProjectionBackwardOptimizerStep": 13.227, "ProjectionForward": 9.805, "ComputeSSIMGradient": 8.901, "ComputeTileRanges": 1.114}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.373943010965984, "ssim": 0.7209276221933472, "t": 35.96383936703205, "splats": 2028154}, {"step": 10000, "psnr": 25.47748374938965, "ssim": 0.7619443425461144, "t": 87.63003583601676, "splats": 3047515}, {"step": 15000, "psnr": 26.047006289164226, "ssim": 0.7798010471474441, "t": 147.66688601399073, "splats": 3705908}, {"step": 20000, "psnr": 26.27988616625468, "ssim": 0.7857939549427103, "t": 199.67510313302046, "splats": 2815364}, {"step": 25000, "psnr": 26.358817497889202, "ssim": 0.7877705580081763, "t": 244.4076412540162, "splats": 2682524}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 32.789663984968854, "ssim": 0.9354486884297551, "lpips_vgg": 0.2951691456743189, "lpips_alex": 0.222217349184526, "time": 102.0, "splats": 733352, "stages": {"RasterizeBackward": 58.542, "RasterizeForward": 17.731, "SortRTS": 6.713, "DensifyPostBackward": 4.488, "ProjectionForward": 4.459, "FusedProjectionBackwardOptimizerStep": 4.298, "ComputeSSIMGradient": 3.223, "ComputeTileRanges": 0.542}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.89026296460951, "ssim": 0.9092409994782142, "t": 17.790410916990368, "splats": 899931}, {"step": 10000, "psnr": 30.63604767258103, "ssim": 0.9246270044670023, "t": 36.008565003983676, "splats": 1011700}, {"step": 15000, "psnr": 31.54881915530643, "ssim": 0.9306544786916967, "t": 54.76723743494949, "splats": 1051270}, {"step": 20000, "psnr": 32.23074433610246, "ssim": 0.9330860060454196, "t": 71.65713546195184, "splats": 792912}, {"step": 25000, "psnr": 32.60236420502534, "ssim": 0.934630084185594, "t": 86.9424707639555, "splats": 744724}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 31.741666549291367, "ssim": 0.9161935081848731, "lpips_vgg": 0.3021985162527133, "lpips_alex": 0.24528085841582373, "time": 118.2, "splats": 740599, "stages": {"RasterizeBackward": 70.283, "RasterizeForward": 22.478, "SortRTS": 7.041, "ProjectionForward": 4.838, "DensifyPostBackward": 4.345, "FusedProjectionBackwardOptimizerStep": 3.262, "ComputeSSIMGradient": 3.17, "ComputeTileRanges": 0.57}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.145030290652546, "ssim": 0.8930435572460202, "t": 17.11868362998939, "splats": 793352}, {"step": 10000, "psnr": 30.389337001702724, "ssim": 0.906893796014978, "t": 37.82860805699602, "splats": 1045237}, {"step": 15000, "psnr": 31.053439556024014, "ssim": 0.9126449206109356, "t": 61.04804993697326, "splats": 1198686}, {"step": 20000, "psnr": 31.447485605875652, "ssim": 0.9143098497186657, "t": 82.07120387401665, "splats": 843866}, {"step": 25000, "psnr": 31.611126728546925, "ssim": 0.9157568150368266, "t": 100.43127517201356, "splats": 758512}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 31.651149095807757, "ssim": 0.9180396659033639, "lpips_vgg": 0.20843735039234162, "lpips_alex": 0.15960682736975806, "time": 161.2, "splats": 1090119, "stages": {"RasterizeBackward": 93.638, "RasterizeForward": 28.807, "SortRTS": 9.916, "FusedProjectionBackwardOptimizerStep": 9.515, "DensifyPostBackward": 6.741, "ProjectionForward": 6.457, "ComputeSSIMGradient": 3.384, "ComputeTileRanges": 0.764}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.039163425990512, "ssim": 0.8805514331168264, "t": 23.801328236964764, "splats": 1263462}, {"step": 10000, "psnr": 29.95957886832101, "ssim": 0.9040753030406312, "t": 54.372759089950705, "splats": 1466583}, {"step": 15000, "psnr": 30.783200400216238, "ssim": 0.9133988672694962, "t": 88.58976528595667, "splats": 1708256}, {"step": 20000, "psnr": 31.182165690830775, "ssim": 0.9148054738363968, "t": 115.94120743195526, "splats": 1187930}, {"step": 25000, "psnr": 31.477273450578963, "ssim": 0.9172126840695227, "t": 138.77604212795268, "splats": 1104914}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 24.313697814941406, "ssim": 0.7234621262550354, "lpips_vgg": NaN, "lpips_alex": 0.3570475792884827, "time": 260.3, "splats": 2857156, "stages": {"RasterizeBackward": 152.462, "RasterizeForward": 48.322, "DensifyPostBackward": 14.131, "SortRTS": 13.416, "ProjectionForward": 10.062, "FusedProjectionBackwardOptimizerStep": 9.955, "ComputeSSIMGradient": 8.031, "ComputeTileRanges": 1.01}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.289162826538085, "ssim": 0.6449955150162685, "t": 28.845398872013902, "splats": 1790815}, {"step": 10000, "psnr": 23.697297134399413, "ssim": 0.6978683915690016, "t": 73.96441753298859, "splats": 3377540}, {"step": 15000, "psnr": 24.179581298828126, "ssim": 0.7172663788785597, "t": 131.11667985198437, "splats": 4269725}, {"step": 20000, "psnr": 24.310751876831056, "ssim": 0.7229369270160038, "t": 180.38428589198156, "splats": 3108752}, {"step": 25000, "psnr": 24.342354431152344, "ssim": 0.7232207808294002, "t": 221.01034847897245, "splats": 2904492}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.147181510925293, "ssim": 0.7914235927164555, "lpips_vgg": NaN, "lpips_alex": 0.3713554050773382, "time": 190.2, "splats": 2276694, "stages": {"RasterizeBackward": 109.206, "RasterizeForward": 33.861, "DensifyPostBackward": 10.317, "SortRTS": 9.997, "ProjectionForward": 8.368, "ComputeSSIMGradient": 8.241, "FusedProjectionBackwardOptimizerStep": 7.03, "ComputeTileRanges": 0.785}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.64754545688629, "ssim": 0.7554424637475566, "t": 24.315499004995218, "splats": 1820048}, {"step": 10000, "psnr": 25.84903585910797, "ssim": 0.785769860919872, "t": 58.202617818984436, "splats": 2724949}, {"step": 15000, "psnr": 26.120028376579285, "ssim": 0.7915363797396513, "t": 96.08545818598941, "splats": 3025215}, {"step": 20000, "psnr": 26.160608768463135, "ssim": 0.7920633390119107, "t": 129.67694307200145, "splats": 2429917}, {"step": 25000, "psnr": 26.153661251068115, "ssim": 0.791554250472432, "t": 160.05275642799097, "splats": 2307311}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.300207535425823, "ssim": 0.7868731444080671, "lpips_vgg": NaN, "lpips_alex": 0.26236917947729427, "time": 278.7, "splats": 2439273, "stages": {"RasterizeBackward": 165.622, "RasterizeForward": 50.961, "SortRTS": 14.314, "DensifyPostBackward": 13.23, "FusedProjectionBackwardOptimizerStep": 12.17, "ProjectionForward": 9.476, "ComputeSSIMGradient": 8.857, "ComputeTileRanges": 1.079}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.25906531016032, "ssim": 0.7170334492647171, "t": 36.1723106430145, "splats": 2016219}, {"step": 10000, "psnr": 25.517921288808186, "ssim": 0.7647277828066498, "t": 87.965327590995, "splats": 2978417}, {"step": 15000, "psnr": 25.965438922246296, "ssim": 0.7787656904982633, "t": 145.21257882300415, "splats": 3386335}, {"step": 20000, "psnr": 26.166337331136067, "ssim": 0.7830601508715361, "t": 194.6327842809842, "splats": 2578878}, {"step": 25000, "psnr": 26.2261860370636, "ssim": 0.7852522219115877, "t": 237.06444699698477, "splats": 2463247}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 22.75610966682434, "ssim": 0.7287031725049019, "lpips_vgg": 0.3104215497245204, "lpips_alex": 0.33498807741938996, "time": 182.8, "splats": 1755141, "stages": {"RasterizeBackward": 103.261, "RasterizeForward": 32.769, "SortRTS": 11.794, "FusedProjectionBackwardOptimizerStep": 9.927, "DensifyPostBackward": 8.529, "ProjectionForward": 8.497, "ComputeSSIMGradient": 4.253, "ComputeTileRanges": 0.898}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.157902455329896, "ssim": 0.6479219883585389, "t": 23.641758696961915, "splats": 933642}, {"step": 10000, "psnr": 21.257008028030395, "ssim": 0.687483706660138, "t": 53.405461763934, "splats": 1741962}, {"step": 15000, "psnr": 21.757360792160036, "ssim": 0.7094186647736791, "t": 91.29005251693889, "splats": 2523054}, {"step": 20000, "psnr": 22.185187101364136, "ssim": 0.7212001899260316, "t": 125.23975061593228, "splats": 1969201}, {"step": 25000, "psnr": 22.58386859893799, "ssim": 0.7257517648028254, "t": 154.49111426994205, "splats": 1784347}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 21.71563122912151, "ssim": 0.7050514235729124, "lpips_vgg": 0.3260097706242745, "lpips_alex": 0.32642861732944545, "time": 193.4, "splats": 2527482, "stages": {"RasterizeBackward": 109.607, "RasterizeForward": 32.798, "FusedProjectionBackwardOptimizerStep": 11.74, "SortRTS": 11.461, "DensifyPostBackward": 11.147, "ProjectionForward": 8.65, "ComputeSSIMGradient": 4.283, "ComputeTileRanges": 0.874}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.02493216351765, "ssim": 0.6411272445514613, "t": 25.079246337991208, "splats": 1892337}, {"step": 10000, "psnr": 20.60408534073248, "ssim": 0.6733555213314061, "t": 58.8117035330215, "splats": 3155086}, {"step": 15000, "psnr": 20.86847458816156, "ssim": 0.6893648240148101, "t": 99.3278206110117, "splats": 3711739}, {"step": 20000, "psnr": 21.276849118674672, "ssim": 0.6986122035334467, "t": 134.14960117603187, "splats": 2807582}, {"step": 25000, "psnr": 21.497229483069443, "ssim": 0.7022643017043347, "t": 164.15230365103344, "splats": 2570848}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 24.671559286117553, "ssim": 0.8346304655075073, "lpips_vgg": 0.3006982238952447, "lpips_alex": 0.2589904059363214, "time": 204.2, "splats": 2121667, "stages": {"RasterizeBackward": 117.878, "RasterizeForward": 35.964, "SortRTS": 12.365, "FusedProjectionBackwardOptimizerStep": 11.29, "DensifyPostBackward": 10.143, "ProjectionForward": 8.704, "ComputeSSIMGradient": 4.267, "ComputeTileRanges": 0.936}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.333258724212648, "ssim": 0.7843764327209654, "t": 24.615859439014457, "splats": 1590184}, {"step": 10000, "psnr": 23.468536806106567, "ssim": 0.8141782914335967, "t": 59.113818783022, "splats": 2741270}, {"step": 15000, "psnr": 23.91891474723816, "ssim": 0.8266052183617972, "t": 102.96355187502922, "splats": 3600973}, {"step": 20000, "psnr": 24.325977325439453, "ssim": 0.8305785926203832, "t": 141.55369433801388, "splats": 2500135}, {"step": 25000, "psnr": 24.534471416473387, "ssim": 0.8336731099590192, "t": 173.5713570130174, "splats": 2181782}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 21.74035526576795, "ssim": 0.7812511732703761, "lpips_vgg": 0.2981737896991833, "lpips_alex": 0.28621652827847965, "time": 188.4, "splats": 1745005, "stages": {"RasterizeBackward": 105.815, "RasterizeForward": 33.698, "SortRTS": 12.695, "FusedProjectionBackwardOptimizerStep": 10.431, "ProjectionForward": 9.331, "DensifyPostBackward": 8.739, "ComputeSSIMGradient": 4.257, "ComputeTileRanges": 0.955}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.760499853836862, "ssim": 0.6984931926948267, "t": 24.154469709988916, "splats": 816862}, {"step": 10000, "psnr": 20.032027344954642, "ssim": 0.7382208538486881, "t": 54.40157883500797, "splats": 1884934}, {"step": 15000, "psnr": 20.829251439947832, "ssim": 0.7640121338017241, "t": 94.18788024201058, "splats": 2736956}, {"step": 20000, "psnr": 21.380430096074154, "ssim": 0.7767788507876484, "t": 130.15867658000207, "splats": 2036404}, {"step": 25000, "psnr": 21.689601847999974, "ssim": 0.7797954507409289, "t": 159.92815143801272, "splats": 1784590}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.67524312890094, "ssim": 0.8642674412416376, "lpips_vgg": 0.24654797865030106, "lpips_alex": 0.22086860116415893, "time": 178.8, "splats": 1751071, "stages": {"RasterizeBackward": 104.315, "RasterizeForward": 31.953, "SortRTS": 10.426, "FusedProjectionBackwardOptimizerStep": 8.643, "DensifyPostBackward": 8.586, "ProjectionForward": 6.997, "ComputeSSIMGradient": 4.261, "ComputeTileRanges": 0.801}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.59824222067128, "ssim": 0.8250475567192886, "t": 26.574833037011558, "splats": 1707585}, {"step": 10000, "psnr": 25.020335985266644, "ssim": 0.8483340615761137, "t": 58.774155697989045, "splats": 2431822}, {"step": 15000, "psnr": 25.54562357197637, "ssim": 0.8567406306390954, "t": 94.38008085498586, "splats": 2811917}, {"step": 20000, "psnr": 26.25962327874225, "ssim": 0.8613638681602346, "t": 125.92374778498197, "splats": 2025134}, {"step": 25000, "psnr": 26.520969432333242, "ssim": 0.8633637605230639, "t": 152.81078211896238, "splats": 1793416}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 28.428513084969868, "ssim": 0.8828552307152167, "lpips_vgg": 0.21489667628511955, "lpips_alex": 0.205927222211883, "time": 167.0, "splats": 1158572, "stages": {"RasterizeBackward": 97.463, "RasterizeForward": 30.391, "SortRTS": 9.782, "ProjectionForward": 7.497, "FusedProjectionBackwardOptimizerStep": 7.492, "DensifyPostBackward": 6.757, "ComputeSSIMGradient": 4.207, "ComputeTileRanges": 0.767}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.7163454381431, "ssim": 0.8438272434555834, "t": 21.93353433298762, "splats": 899696}, {"step": 10000, "psnr": 26.186323072852158, "ssim": 0.8636153366993234, "t": 50.82477088397718, "splats": 1591869}, {"step": 15000, "psnr": 26.249736483504133, "ssim": 0.8711977114366452, "t": 85.6665854669991, "splats": 1839977}, {"step": 20000, "psnr": 27.08167466884706, "ssim": 0.8769811216331566, "t": 116.2141232409922, "splats": 1350812}, {"step": 25000, "psnr": 28.14125263400194, "ssim": 0.8806487560529642, "t": 142.14759332800168, "splats": 1184485}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 24.855966144137913, "ssim": 0.8707232740190294, "lpips_vgg": 0.23166013252246773, "lpips_alex": 0.20208407582610155, "time": 174.5, "splats": 1115415, "stages": {"RasterizeBackward": 105.033, "RasterizeForward": 32.681, "SortRTS": 9.543, "FusedProjectionBackwardOptimizerStep": 7.738, "ProjectionForward": 6.841, "DensifyPostBackward": 6.449, "ComputeSSIMGradient": 4.236, "ComputeTileRanges": 0.759}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.850242402818466, "ssim": 0.858166287261175, "t": 21.883306520001497, "splats": 976938}, {"step": 10000, "psnr": 24.48378562927246, "ssim": 0.8668726892270047, "t": 54.611839758988936, "splats": 1422126}, {"step": 15000, "psnr": 24.447673161824543, "ssim": 0.8682949752317638, "t": 90.09516735599027, "splats": 1601745}, {"step": 20000, "psnr": 24.909372435675728, "ssim": 0.8706848667137412, "t": 120.63423768497887, "splats": 1254034}, {"step": 25000, "psnr": 24.90021875169542, "ssim": 0.8709320047710352, "t": 147.8784803149756, "splats": 1136579}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 22.66671738257775, "ssim": 0.8298276280745481, "lpips_vgg": 0.25461515242958144, "lpips_alex": 0.2392583882753817, "time": 216.2, "splats": 1588323, "stages": {"RasterizeBackward": 126.152, "RasterizeForward": 39.763, "SortRTS": 12.785, "ProjectionForward": 10.522, "FusedProjectionBackwardOptimizerStep": 9.719, "DensifyPostBackward": 8.954, "ComputeSSIMGradient": 4.609, "ComputeTileRanges": 0.964}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.6827215047983, "ssim": 0.7838943529879803, "t": 26.964158362010494, "splats": 893684}, {"step": 10000, "psnr": 21.652279584835735, "ssim": 0.8085691264649538, "t": 63.13297618497745, "splats": 1865096}, {"step": 15000, "psnr": 21.989410400390625, "ssim": 0.8195448640544236, "t": 108.62853149199509, "splats": 2666935}, {"step": 20000, "psnr": 22.21212563147912, "ssim": 0.8258509996199629, "t": 149.485371355986, "splats": 1900917}, {"step": 25000, "psnr": 22.509606679280598, "ssim": 0.8276371549912759, "t": 183.6734354509972, "splats": 1629303}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 22.735634803771973, "ssim": 0.7274755239486694, "lpips_vgg": 0.31211941445035557, "lpips_alex": 0.3382079082511578, "time": 184.7, "splats": 1750113, "stages": {"RasterizeBackward": 104.79, "RasterizeForward": 33.116, "SortRTS": 11.936, "FusedProjectionBackwardOptimizerStep": 9.818, "ProjectionForward": 8.839, "DensifyPostBackward": 8.421, "ComputeSSIMGradient": 4.318, "ComputeTileRanges": 0.909}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.268983721733093, "ssim": 0.6484148674667728, "t": 23.463527026004158, "splats": 929434}, {"step": 10000, "psnr": 21.296621894836427, "ssim": 0.6881208776280441, "t": 53.76911674099392, "splats": 1765354}, {"step": 15000, "psnr": 21.86999626159668, "ssim": 0.7094056116053338, "t": 91.97685832600109, "splats": 2547406}, {"step": 20000, "psnr": 22.103165006637575, "ssim": 0.7185052118478776, "t": 126.5232658390014, "splats": 1974707}, {"step": 25000, "psnr": 22.499045300483704, "ssim": 0.7247623376592225, "t": 156.14533576800022, "splats": 1780193}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 22.001149363634063, "ssim": 0.7049718833551174, "lpips_vgg": 0.32534328125278467, "lpips_alex": 0.3251608451255482, "time": 196.4, "splats": 2561783, "stages": {"RasterizeBackward": 111.403, "RasterizeForward": 33.594, "FusedProjectionBackwardOptimizerStep": 11.899, "SortRTS": 11.677, "DensifyPostBackward": 11.227, "ProjectionForward": 8.706, "ComputeSSIMGradient": 4.335, "ComputeTileRanges": 0.888}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.811103192771352, "ssim": 0.6378803931715804, "t": 25.30321520398138, "splats": 1873766}, {"step": 10000, "psnr": 20.503644454769972, "ssim": 0.674226048327687, "t": 59.73229848098708, "splats": 3306899}, {"step": 15000, "psnr": 20.873187181426257, "ssim": 0.6895826723674535, "t": 101.07371873900411, "splats": 3812523}, {"step": 20000, "psnr": 21.530249735204183, "ssim": 0.7012148391620875, "t": 136.38454242798616, "splats": 2855263}, {"step": 25000, "psnr": 21.945012069329984, "ssim": 0.7070563504578173, "t": 166.78833879900048, "splats": 2605760}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 24.726803684234618, "ssim": 0.8353878542780876, "lpips_vgg": 0.29924301899782957, "lpips_alex": 0.2576817761164188, "time": 205.3, "splats": 2174463, "stages": {"RasterizeBackward": 118.675, "RasterizeForward": 36.286, "SortRTS": 12.404, "FusedProjectionBackwardOptimizerStep": 11.33, "DensifyPostBackward": 10.197, "ProjectionForward": 8.711, "ComputeSSIMGradient": 4.262, "ComputeTileRanges": 0.936}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.381867694854737, "ssim": 0.783970361130995, "t": 24.64852623202023, "splats": 1628460}, {"step": 10000, "psnr": 23.487192344665527, "ssim": 0.8135356102238044, "t": 59.707796636008425, "splats": 2881162}, {"step": 15000, "psnr": 23.997179174423216, "ssim": 0.827059992828862, "t": 103.2431122350099, "splats": 3503914}, {"step": 20000, "psnr": 24.44748282432556, "ssim": 0.8325462398099948, "t": 141.76738523502718, "splats": 2525786}, {"step": 25000, "psnr": 24.576547384262085, "ssim": 0.8340507220567375, "t": 174.23212258704007, "splats": 2232545}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 21.99510423760665, "ssim": 0.7817340022639224, "lpips_vgg": 0.2986721619439764, "lpips_alex": 0.28707835866122744, "time": 191.8, "splats": 1707625, "stages": {"RasterizeBackward": 108.948, "RasterizeForward": 34.124, "SortRTS": 12.583, "FusedProjectionBackwardOptimizerStep": 10.254, "ProjectionForward": 9.312, "DensifyPostBackward": 8.942, "ComputeSSIMGradient": 4.21, "ComputeTileRanges": 0.947}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.876130856965716, "ssim": 0.6984934297125374, "t": 24.283922598988283, "splats": 820606}, {"step": 10000, "psnr": 20.114149043434544, "ssim": 0.739230337709415, "t": 55.666533281997545, "splats": 1905559}, {"step": 15000, "psnr": 20.864663626018324, "ssim": 0.7651992161293907, "t": 96.21524760799366, "splats": 2609907}, {"step": 20000, "psnr": 21.254186078121787, "ssim": 0.7742911555481854, "t": 132.5172060240002, "splats": 1979340}, {"step": 25000, "psnr": 21.852606773376465, "ssim": 0.7811490156986706, "t": 162.8841046129819, "splats": 1746283}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 26.754936467046324, "ssim": 0.8648047939590786, "lpips_vgg": 0.24643133900721065, "lpips_alex": 0.22080705936596817, "time": 176.2, "splats": 1723643, "stages": {"RasterizeBackward": 102.67, "RasterizeForward": 31.387, "SortRTS": 10.286, "DensifyPostBackward": 8.445, "FusedProjectionBackwardOptimizerStep": 8.431, "ProjectionForward": 7.069, "ComputeSSIMGradient": 4.248, "ComputeTileRanges": 0.793}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.545361684716266, "ssim": 0.824075168386802, "t": 26.028432131017325, "splats": 1728458}, {"step": 10000, "psnr": 24.926667835401453, "ssim": 0.8476032930299979, "t": 57.9901897610107, "splats": 2392594}, {"step": 15000, "psnr": 25.524316497471023, "ssim": 0.8566009685311703, "t": 92.94433372598724, "splats": 2741454}, {"step": 20000, "psnr": 26.338905749113664, "ssim": 0.8616243802438248, "t": 124.01000926300185, "splats": 1973718}, {"step": 25000, "psnr": 26.60471609364385, "ssim": 0.863331680247065, "t": 150.49371768301353, "splats": 1764465}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 28.34275417793088, "ssim": 0.8815440404705885, "lpips_vgg": 0.2159621370454819, "lpips_alex": 0.20741473874783306, "time": 161.0, "splats": 1092674, "stages": {"RasterizeBackward": 94.214, "RasterizeForward": 29.117, "SortRTS": 9.338, "ProjectionForward": 7.386, "FusedProjectionBackwardOptimizerStep": 6.84, "DensifyPostBackward": 6.504, "ComputeSSIMGradient": 4.174, "ComputeTileRanges": 0.737}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.4858412161106, "ssim": 0.8414228464321133, "t": 21.748290883988375, "splats": 782126}, {"step": 10000, "psnr": 25.699241940568132, "ssim": 0.8628831484148412, "t": 48.902768938976806, "splats": 1423472}, {"step": 15000, "psnr": 26.540742060033285, "ssim": 0.8716509569574733, "t": 81.8720203289995, "splats": 1692045}, {"step": 20000, "psnr": 27.540195046401607, "ssim": 0.8784416826421866, "t": 111.33639479399426, "splats": 1258805}, {"step": 25000, "psnr": 28.076045199138363, "ssim": 0.8809126303811788, "t": 136.65582567898673, "splats": 1116064}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 25.915760040283203, "ssim": 0.8758784731229147, "lpips_vgg": 0.22369770863956587, "lpips_alex": 0.18965450061395356, "time": 170.0, "splats": 1056989, "stages": {"RasterizeBackward": 102.593, "RasterizeForward": 31.875, "SortRTS": 9.249, "FusedProjectionBackwardOptimizerStep": 7.275, "ProjectionForward": 6.652, "DensifyPostBackward": 6.26, "ComputeSSIMGradient": 4.212, "ComputeTileRanges": 0.736}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.796740849812824, "ssim": 0.8555627476485608, "t": 20.6250376579992, "splats": 880456}, {"step": 10000, "psnr": 24.939028210110134, "ssim": 0.8688843587186263, "t": 51.53038063002168, "splats": 1375208}, {"step": 15000, "psnr": 25.171816931830513, "ssim": 0.8712666264039939, "t": 86.60390830502729, "splats": 1574956}, {"step": 20000, "psnr": 25.69609832763672, "ssim": 0.8744723537506705, "t": 117.15271006102557, "splats": 1201334}, {"step": 25000, "psnr": 25.82850456237793, "ssim": 0.8755031833332674, "t": 143.92663064203225, "splats": 1079502}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.95.05", "psnr": 22.93532924163036, "ssim": 0.830737985097445, "lpips_vgg": 0.2553648681131625, "lpips_alex": 0.2385241572277706, "time": 208.4, "splats": 1491728, "stages": {"RasterizeBackward": 121.223, "RasterizeForward": 38.363, "SortRTS": 12.507, "ProjectionForward": 10.334, "FusedProjectionBackwardOptimizerStep": 9.107, "DensifyPostBackward": 8.616, "ComputeSSIMGradient": 4.624, "ComputeTileRanges": 0.947}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.463597517747147, "ssim": 0.7854020449429152, "t": 26.766029999998864, "splats": 917268}, {"step": 10000, "psnr": 21.47451400756836, "ssim": 0.8075961927517399, "t": 62.136437057022704, "splats": 1835781}, {"step": 15000, "psnr": 21.87700878045498, "ssim": 0.8202748547545021, "t": 106.22764831702807, "splats": 2431990}, {"step": 20000, "psnr": 22.362325228177586, "ssim": 0.8276867066942167, "t": 144.94363020700985, "splats": 1761246}, {"step": 25000, "psnr": 22.697517052674904, "ssim": 0.8293567014148372, "t": 177.47560853202594, "splats": 1528968}]}


==> figsrc/data/ours_fleet/3090_60359526.jsonl <==
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 31.76342744093675, "ssim": 0.9158066572287143, "lpips_vgg": 0.3028404762347539, "lpips_alex": 0.24634517156160796, "time": 99.8, "splats": 717965, "stages": {"RasterizeBackward": 55.649, "RasterizeForward": 17.664, "SortRTS": 6.276, "ProjectionForward": 4.068, "DensifyPostBackward": 3.749, "FusedProjectionBackwardOptimizerStep": 3.141, "ComputeSSIMGradient": 2.517, "ComputeTileRanges": 0.523}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.931634756234978, "ssim": 0.8918326868297667, "t": 18.271547275944613, "splats": 767218}, {"step": 10000, "psnr": 30.355022577139046, "ssim": 0.9064455513428137, "t": 35.326503186021, "splats": 1034714}, {"step": 15000, "psnr": 30.98307682917668, "ssim": 0.912234419251802, "t": 54.204151971964166, "splats": 1145331}, {"step": 20000, "psnr": 31.398102638049004, "ssim": 0.9139595691078674, "t": 70.94604169984814, "splats": 811350}, {"step": 25000, "psnr": 31.561599927070812, "ssim": 0.9150377373815871, "t": 85.65045026584994, "splats": 734626}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 31.62170213971819, "ssim": 0.9181452546800886, "lpips_vgg": 0.2082356299672808, "lpips_alex": 0.1599176762359483, "time": 129.4, "splats": 1072122, "stages": {"RasterizeBackward": 69.557, "RasterizeForward": 21.233, "FusedProjectionBackwardOptimizerStep": 9.421, "SortRTS": 8.808, "ProjectionForward": 5.808, "DensifyPostBackward": 5.744, "ComputeSSIMGradient": 2.521, "ComputeTileRanges": 0.696}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.7699038369315, "ssim": 0.8799571979063695, "t": 23.063794855959713, "splats": 1263082}, {"step": 10000, "psnr": 29.917919758387974, "ssim": 0.9044441053750885, "t": 47.42735619691666, "splats": 1524800}, {"step": 15000, "psnr": 30.810906164986747, "ssim": 0.9136045476682784, "t": 72.8096168708289, "splats": 1639301}, {"step": 20000, "psnr": 31.200045667375836, "ssim": 0.9148089360610586, "t": 94.06146120280027, "splats": 1158419}, {"step": 25000, "psnr": 31.392450278145926, "ssim": 0.9164801372115581, "t": 111.89203480782453, "splats": 1086433}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 24.341879959106446, "ssim": 0.723921673297882, "lpips_vgg": NaN, "lpips_alex": 0.35628636956214904, "time": 215.7, "splats": 2902916, "stages": {"RasterizeBackward": 118.346, "RasterizeForward": 37.185, "SortRTS": 12.539, "DensifyPostBackward": 12.253, "FusedProjectionBackwardOptimizerStep": 9.842, "ProjectionForward": 8.813, "ComputeSSIMGradient": 6.136, "ComputeTileRanges": 0.931}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.352961349487305, "ssim": 0.6473304081445121, "t": 30.23371942504309, "splats": 1916487}, {"step": 10000, "psnr": 23.685887451171876, "ssim": 0.6993184271403252, "t": 66.65747137588914, "splats": 3351502}, {"step": 15000, "psnr": 24.219287185668946, "ssim": 0.7187556772345113, "t": 112.5657755639404, "splats": 4326761}, {"step": 20000, "psnr": 24.267806854248047, "ssim": 0.722500435246302, "t": 151.76956719299778, "splats": 3164470}, {"step": 25000, "psnr": 24.362872009277343, "ssim": 0.7245148019317645, "t": 184.24990491208155, "splats": 2951512}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.142335891723633, "ssim": 0.7916473560035229, "lpips_vgg": NaN, "lpips_alex": 0.3719282038509846, "time": 156.2, "splats": 2312546, "stages": {"RasterizeBackward": 84.602, "RasterizeForward": 26.076, "SortRTS": 9.148, "DensifyPostBackward": 9.08, "ProjectionForward": 6.917, "FusedProjectionBackwardOptimizerStep": 6.863, "ComputeSSIMGradient": 6.268, "ComputeTileRanges": 0.719}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.62653422355652, "ssim": 0.7559655769480063, "t": 23.71972989605274, "splats": 1846772}, {"step": 10000, "psnr": 25.829191088676453, "ssim": 0.7860795920227737, "t": 51.16134166205302, "splats": 2775690}, {"step": 15000, "psnr": 26.096522450447083, "ssim": 0.7918526534768937, "t": 81.80634347198065, "splats": 3062743}, {"step": 20000, "psnr": 26.14687192440033, "ssim": 0.7922235976184839, "t": 108.44444456195924, "splats": 2470516}, {"step": 25000, "psnr": 26.14818847179413, "ssim": 0.7917712111624109, "t": 132.4438986700261, "splats": 2344147}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 29.61214739481608, "ssim": 0.910691750049591, "lpips_vgg": 0.28369176338116325, "lpips_alex": 0.23125783304373423, "time": 106.6, "splats": 691744, "stages": {"RasterizeBackward": 59.014, "RasterizeForward": 18.534, "SortRTS": 7.555, "FusedProjectionBackwardOptimizerStep": 4.839, "ProjectionForward": 4.516, "DensifyPostBackward": 4.048, "ComputeSSIMGradient": 2.523, "ComputeTileRanges": 0.608}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.71795736948649, "ssim": 0.8755346365229202, "t": 19.24244288506452, "splats": 733373}, {"step": 10000, "psnr": 28.192064158121745, "ssim": 0.8976699493663574, "t": 38.724520466057584, "splats": 936433}, {"step": 15000, "psnr": 28.94615084330241, "ssim": 0.9061932976333135, "t": 59.17779155797325, "splats": 1011979}, {"step": 20000, "psnr": 29.32311395009359, "ssim": 0.9081402642686013, "t": 76.85749444295652, "splats": 749403}, {"step": 25000, "psnr": 29.544309234619142, "ssim": 0.9100961079490238, "t": 91.95167493599001, "splats": 702102}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.26282874743144, "ssim": 0.7867699787020683, "lpips_vgg": NaN, "lpips_alex": 0.26248674529294175, "time": 226.2, "splats": 2426424, "stages": {"RasterizeBackward": 125.575, "RasterizeForward": 38.476, "SortRTS": 13.314, "FusedProjectionBackwardOptimizerStep": 11.939, "DensifyPostBackward": 11.259, "ProjectionForward": 8.198, "ComputeSSIMGradient": 6.676, "ComputeTileRanges": 0.984}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.27598786354065, "ssim": 0.7170661608000694, "t": 36.01650471496396, "splats": 2016006}, {"step": 10000, "psnr": 25.501238425572712, "ssim": 0.7645115579126944, "t": 77.2635925830109, "splats": 2976028}, {"step": 15000, "psnr": 25.94782789548238, "ssim": 0.7786796441868641, "t": 122.09134304895997, "splats": 3370687}, {"step": 20000, "psnr": 26.153608322143555, "ssim": 0.7829115978179427, "t": 160.63348278799094, "splats": 2563393}, {"step": 25000, "psnr": 26.18336049715678, "ssim": 0.7851430590695195, "t": 193.68707054201514, "splats": 2449929}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 32.79780418808396, "ssim": 0.9359011344007544, "lpips_vgg": 0.2942346382785488, "lpips_alex": 0.22136845379262357, "time": 89.4, "splats": 772651, "stages": {"RasterizeBackward": 47.162, "RasterizeForward": 14.136, "SortRTS": 5.993, "FusedProjectionBackwardOptimizerStep": 4.484, "DensifyPostBackward": 4.045, "ProjectionForward": 4.026, "ComputeSSIMGradient": 2.582, "ComputeTileRanges": 0.501}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.869090982385583, "ssim": 0.9083232899359482, "t": 19.102365083876066, "splats": 900275}, {"step": 10000, "psnr": 30.58264325116132, "ssim": 0.9235861989487694, "t": 34.22218687692657, "splats": 1037303}, {"step": 15000, "psnr": 31.507412781586517, "ssim": 0.9302677605753589, "t": 49.889019695925526, "splats": 1115391}, {"step": 20000, "psnr": 32.198376681353594, "ssim": 0.9332744236717105, "t": 64.03362119605299, "splats": 837117}, {"step": 25000, "psnr": 32.59156783851417, "ssim": 0.9351190939041043, "t": 76.80859058303759, "splats": 785293}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 31.770593447562977, "ssim": 0.9163378675778707, "lpips_vgg": 0.3021165155447446, "lpips_alex": 0.24511211537397826, "time": 100.2, "splats": 743540, "stages": {"RasterizeBackward": 55.812, "RasterizeForward": 17.72, "SortRTS": 6.306, "ProjectionForward": 4.014, "DensifyPostBackward": 3.847, "FusedProjectionBackwardOptimizerStep": 3.185, "ComputeSSIMGradient": 2.526, "ComputeTileRanges": 0.524}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.29393836779472, "ssim": 0.8941159652393984, "t": 18.410148781025782, "splats": 790811}, {"step": 10000, "psnr": 30.568198864276592, "ssim": 0.9077839143891874, "t": 35.379307297989726, "splats": 1052157}, {"step": 15000, "psnr": 31.134025280292217, "ssim": 0.9130650682178912, "t": 54.2891526450403, "splats": 1200547}, {"step": 20000, "psnr": 31.465080603575096, "ssim": 0.9143886981803138, "t": 71.18289285711944, "splats": 845602}, {"step": 25000, "psnr": 31.642917388524765, "ssim": 0.9158378580151513, "t": 85.94759187509771, "splats": 761053}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 31.479398018973214, "ssim": 0.9178175909178597, "lpips_vgg": 0.20839868996824537, "lpips_alex": 0.1598515998039927, "time": 130.1, "splats": 1086095, "stages": {"RasterizeBackward": 70.018, "RasterizeForward": 21.394, "FusedProjectionBackwardOptimizerStep": 9.414, "SortRTS": 8.867, "ProjectionForward": 5.803, "DensifyPostBackward": 5.76, "ComputeSSIMGradient": 2.523, "ComputeTileRanges": 0.7}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.987653023856026, "ssim": 0.8804812311624269, "t": 23.18185624491889, "splats": 1255924}, {"step": 10000, "psnr": 29.79847902570452, "ssim": 0.90368679499546, "t": 47.29017742606811, "splats": 1481089}, {"step": 15000, "psnr": 30.591347994123186, "ssim": 0.9131119455695709, "t": 72.83417933015153, "splats": 1690300}, {"step": 20000, "psnr": 30.99724006652832, "ssim": 0.9146081493556819, "t": 94.4269685781328, "splats": 1180306}, {"step": 25000, "psnr": 31.290876824515205, "ssim": 0.9169640107698941, "t": 112.43935371516272, "splats": 1100844}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 24.343091430664064, "ssim": 0.7240268731117249, "lpips_vgg": 0.36538292926266636, "lpips_alex": 0.3561604028493687, "time": 214.9, "splats": 2844259, "stages": {"RasterizeBackward": 117.91, "RasterizeForward": 37.09, "SortRTS": 12.494, "DensifyPostBackward": 12.246, "FusedProjectionBackwardOptimizerStep": 9.749, "ProjectionForward": 8.675, "ComputeSSIMGradient": 6.139, "ComputeTileRanges": 0.927}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.268312072753908, "ssim": 0.6446581794509046, "t": 30.104767485987395, "splats": 1802241}, {"step": 10000, "psnr": 23.713298873901365, "ssim": 0.6980613936334344, "t": 66.684035229031, "splats": 3369523}, {"step": 15000, "psnr": 24.196888198852537, "ssim": 0.7178474382486809, "t": 112.65048484597355, "splats": 4251484}, {"step": 20000, "psnr": 24.330991592407226, "ssim": 0.7232101926285065, "t": 151.53948784293607, "splats": 3093653}, {"step": 25000, "psnr": 24.362382736206055, "ssim": 0.7236767479641238, "t": 183.70889140898362, "splats": 2891536}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.09533941745758, "ssim": 0.7899570800364017, "lpips_vgg": 0.3845810888363463, "lpips_alex": 0.3694444078060616, "time": 160.8, "splats": 2376168, "stages": {"RasterizeBackward": 87.493, "RasterizeForward": 26.97, "SortRTS": 9.393, "DensifyPostBackward": 9.01, "FusedProjectionBackwardOptimizerStep": 7.281, "ProjectionForward": 7.109, "ComputeSSIMGradient": 6.248, "ComputeTileRanges": 0.733}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.682026267051697, "ssim": 0.7560463370687929, "t": 23.702482931897976, "splats": 1777142}, {"step": 10000, "psnr": 25.87566888332367, "ssim": 0.7860656053535251, "t": 51.63067001092713, "splats": 2810554}, {"step": 15000, "psnr": 26.136179566383362, "ssim": 0.7911917401177506, "t": 83.1398642238928, "splats": 3134986}, {"step": 20000, "psnr": 26.140888214111328, "ssim": 0.7911766945629278, "t": 110.90117859083693, "splats": 2531919}, {"step": 25000, "psnr": 26.121334314346313, "ssim": 0.7906656715703844, "t": 136.09579012379982, "splats": 2408275}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 29.735745684305826, "ssim": 0.9112052897612254, "lpips_vgg": 0.28303995532698034, "lpips_alex": 0.23057711299951275, "time": 107.7, "splats": 695466, "stages": {"RasterizeBackward": 59.779, "RasterizeForward": 18.769, "SortRTS": 7.598, "FusedProjectionBackwardOptimizerStep": 4.923, "ProjectionForward": 4.443, "DensifyPostBackward": 4.013, "ComputeSSIMGradient": 2.519, "ComputeTileRanges": 0.613}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.841456667582193, "ssim": 0.8774632937744048, "t": 19.33160744095221, "splats": 706019}, {"step": 10000, "psnr": 28.280430221557616, "ssim": 0.8979328462213985, "t": 38.97318170592189, "splats": 959130}, {"step": 15000, "psnr": 29.039575640360514, "ssim": 0.906966235856838, "t": 59.714771155966446, "splats": 1006255}, {"step": 20000, "psnr": 29.388738950093586, "ssim": 0.9087549122115478, "t": 77.58721097791567, "splats": 750778}, {"step": 25000, "psnr": 29.618887583414715, "ssim": 0.9106138147221281, "t": 92.84112142492086, "splats": 705382}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.409904321034748, "ssim": 0.7887373467286428, "lpips_vgg": 0.27783855964620646, "lpips_alex": 0.2564294950753611, "time": 233.9, "splats": 2636768, "stages": {"RasterizeBackward": 129.51, "RasterizeForward": 39.699, "SortRTS": 13.875, "FusedProjectionBackwardOptimizerStep": 12.944, "DensifyPostBackward": 11.408, "ProjectionForward": 8.855, "ComputeSSIMGradient": 6.674, "ComputeTileRanges": 1.013}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.375004450480144, "ssim": 0.7209834831933084, "t": 35.76561046298593, "splats": 2021855}, {"step": 10000, "psnr": 25.473395427068073, "ssim": 0.761976874847075, "t": 76.7561221041251, "splats": 3028710}, {"step": 15000, "psnr": 26.027592023213703, "ssim": 0.7797296752351492, "t": 123.88673349609599, "splats": 3675955}, {"step": 20000, "psnr": 26.26905886332194, "ssim": 0.7855931006597028, "t": 164.48146263102535, "splats": 2793662}, {"step": 25000, "psnr": 26.34517486890157, "ssim": 0.7875377273045797, "t": 199.52040616807062, "splats": 2662231}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 32.74779500188054, "ssim": 0.9353814688888756, "lpips_vgg": 0.2948323812970061, "lpips_alex": 0.22211782480804584, "time": 87.8, "splats": 729994, "stages": {"RasterizeBackward": 46.285, "RasterizeForward": 13.91, "SortRTS": 5.981, "FusedProjectionBackwardOptimizerStep": 4.244, "DensifyPostBackward": 3.935, "ProjectionForward": 3.903, "ComputeSSIMGradient": 2.586, "ComputeTileRanges": 0.496}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.96639890928526, "ssim": 0.9097782052876889, "t": 19.132078079041094, "splats": 894649}, {"step": 10000, "psnr": 30.69018709337389, "ssim": 0.9244267254650409, "t": 34.08165596192703, "splats": 1011661}, {"step": 15000, "psnr": 31.580921173095703, "ssim": 0.9305646622309159, "t": 49.39931528898887, "splats": 1047584}, {"step": 20000, "psnr": 32.220158293440534, "ssim": 0.9329864027196304, "t": 63.11731250095181, "splats": 788515}, {"step": 25000, "psnr": 32.58173958030907, "ssim": 0.9345183273572167, "t": 75.5638415288413, "splats": 741362}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 28.88072902400319, "ssim": 0.8832630704088908, "lpips_vgg": 0.215138567460484, "lpips_alex": 0.20548823139169145, "time": 137.2, "splats": 1086692, "stages": {"RasterizeBackward": 74.273, "RasterizeForward": 23.017, "SortRTS": 8.654, "FusedProjectionBackwardOptimizerStep": 6.666, "ProjectionForward": 6.297, "DensifyPostBackward": 5.668, "ComputeSSIMGradient": 3.291, "ComputeTileRanges": 0.689}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.69141564718107, "ssim": 0.8403926604679833, "t": 24.098202285938896, "splats": 764377}, {"step": 10000, "psnr": 26.36232683135242, "ssim": 0.8645675002505152, "t": 46.47739698598161, "splats": 1410056}, {"step": 15000, "psnr": 26.86457257154511, "ssim": 0.8728429705337357, "t": 73.6479519669665, "splats": 1688627}, {"step": 20000, "psnr": 27.745887616785563, "ssim": 0.8788721983251107, "t": 97.5657204160234, "splats": 1252413}, {"step": 25000, "psnr": 28.393662243354612, "ssim": 0.8817175365279167, "t": 117.8207484659506, "splats": 1109574}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 25.927951600816513, "ssim": 0.8760438296529982, "lpips_vgg": 0.22335628911077599, "lpips_alex": 0.18880823943000757, "time": 137.7, "splats": 1043515, "stages": {"RasterizeBackward": 79.884, "RasterizeForward": 24.711, "SortRTS": 8.434, "FusedProjectionBackwardOptimizerStep": 7.196, "ProjectionForward": 5.676, "DensifyPostBackward": 5.388, "ComputeSSIMGradient": 3.275, "ComputeTileRanges": 0.676}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.547128253512913, "ssim": 0.8546118462528014, "t": 17.996510287048295, "splats": 890079}, {"step": 10000, "psnr": 24.81323136223687, "ssim": 0.8684394265197024, "t": 43.1895517060766, "splats": 1356293}, {"step": 15000, "psnr": 25.16667323642307, "ssim": 0.8714426297408301, "t": 70.94889233715367, "splats": 1550222}, {"step": 20000, "psnr": 25.702277501424152, "ssim": 0.8745849359525487, "t": 95.31942851014901, "splats": 1179429}, {"step": 25000, "psnr": 25.864349577162002, "ssim": 0.8756446524915493, "t": 116.78720410610549, "splats": 1064253}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.936576794355343, "ssim": 0.8309875176503108, "lpips_vgg": 0.25530197676727584, "lpips_alex": 0.23775731312071416, "time": 174.8, "splats": 1478333, "stages": {"RasterizeBackward": 94.808, "RasterizeForward": 29.878, "SortRTS": 11.628, "FusedProjectionBackwardOptimizerStep": 8.882, "ProjectionForward": 8.805, "DensifyPostBackward": 7.386, "ComputeSSIMGradient": 3.594, "ComputeTileRanges": 0.873}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.63796992179675, "ssim": 0.7851397650444435, "t": 28.0576124379877, "splats": 905904}, {"step": 10000, "psnr": 21.48863229996119, "ssim": 0.8069835489012833, "t": 56.71563086088281, "splats": 1827555}, {"step": 15000, "psnr": 21.977659763433994, "ssim": 0.8206726479222949, "t": 92.54771214793436, "splats": 2418119}, {"step": 20000, "psnr": 22.47089977753468, "ssim": 0.8275666639115128, "t": 123.79099147894885, "splats": 1747217}, {"step": 25000, "psnr": 22.74698012914413, "ssim": 0.8293929335706764, "t": 149.9795421748422, "splats": 1515253}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.783062314987184, "ssim": 0.727958869934082, "lpips_vgg": 0.311471447596, "lpips_alex": 0.33719977208792606, "time": 154.0, "splats": 1744249, "stages": {"RasterizeBackward": 80.67, "RasterizeForward": 25.322, "SortRTS": 11.02, "FusedProjectionBackwardOptimizerStep": 9.605, "ProjectionForward": 7.486, "DensifyPostBackward": 7.322, "ComputeSSIMGradient": 3.299, "ComputeTileRanges": 0.837}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.212770843505858, "ssim": 0.6482776683624253, "t": 25.097608302137814, "splats": 934454}, {"step": 10000, "psnr": 21.16071183681488, "ssim": 0.6869007524523543, "t": 49.65935303817969, "splats": 1762260}, {"step": 15000, "psnr": 21.76783118247986, "ssim": 0.708987242561911, "t": 80.27477022318635, "splats": 2540851}, {"step": 20000, "psnr": 22.141103506088257, "ssim": 0.7191754270689097, "t": 107.72551865817513, "splats": 1968947}, {"step": 25000, "psnr": 22.555624055862427, "ssim": 0.7255625282424362, "t": 131.27173772919923, "splats": 1774427}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.16667058991223, "ssim": 0.7088496612339485, "lpips_vgg": 0.32591785648635696, "lpips_alex": 0.32584252692005766, "time": 164.1, "splats": 2544912, "stages": {"RasterizeBackward": 85.76, "RasterizeForward": 25.617, "FusedProjectionBackwardOptimizerStep": 11.636, "SortRTS": 10.846, "DensifyPostBackward": 9.676, "ProjectionForward": 7.897, "ComputeSSIMGradient": 3.292, "ComputeTileRanges": 0.823}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.999293211029798, "ssim": 0.6378437545175981, "t": 26.68433939095121, "splats": 1877078}, {"step": 10000, "psnr": 20.574403716296686, "ssim": 0.6743220935785703, "t": 54.7778147959616, "splats": 3309892}, {"step": 15000, "psnr": 20.96226413075517, "ssim": 0.6900396647856857, "t": 87.63878530007787, "splats": 3809128}, {"step": 20000, "psnr": 21.626988062044468, "ssim": 0.700523110864257, "t": 116.0026596429525, "splats": 2839885}, {"step": 25000, "psnr": 21.974481861765792, "ssim": 0.705712485419065, "t": 140.40809783386067, "splats": 2588783}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 24.665882921218873, "ssim": 0.8353842973709107, "lpips_vgg": 0.2998876948191733, "lpips_alex": 0.25811610410378266, "time": 173.4, "splats": 2192150, "stages": {"RasterizeBackward": 93.231, "RasterizeForward": 28.358, "SortRTS": 11.559, "FusedProjectionBackwardOptimizerStep": 11.127, "DensifyPostBackward": 8.963, "ProjectionForward": 7.794, "ComputeSSIMGradient": 3.277, "ComputeTileRanges": 0.865}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.390531635284425, "ssim": 0.7842013006513151, "t": 26.10836447495967, "splats": 1629656}, {"step": 10000, "psnr": 23.444018745422362, "ssim": 0.8137027536321207, "t": 54.7817096200306, "splats": 2909072}, {"step": 15000, "psnr": 23.96429033279419, "ssim": 0.8270701775463054, "t": 90.3810846550623, "splats": 3527140}, {"step": 20000, "psnr": 24.3987416267395, "ssim": 0.8325750775143197, "t": 121.67337356694043, "splats": 2547070}, {"step": 25000, "psnr": 24.51703553199768, "ssim": 0.8341052216884423, "t": 148.08582336711697, "splats": 2250345}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.05433750152588, "ssim": 0.7836427908194693, "lpips_vgg": 0.2986589114560915, "lpips_alex": 0.28618200609175615, "time": 162.4, "splats": 1693670, "stages": {"RasterizeBackward": 86.136, "RasterizeForward": 26.623, "SortRTS": 11.732, "FusedProjectionBackwardOptimizerStep": 10.028, "ProjectionForward": 7.934, "DensifyPostBackward": 7.808, "ComputeSSIMGradient": 3.276, "ComputeTileRanges": 0.877}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.753968314120645, "ssim": 0.6980092004794877, "t": 25.510331351077184, "splats": 822071}, {"step": 10000, "psnr": 20.17793489757337, "ssim": 0.7380174922085655, "t": 51.106733207940124, "splats": 1894600}, {"step": 15000, "psnr": 20.832487231806706, "ssim": 0.7645723312308178, "t": 84.3924704369856, "splats": 2597348}, {"step": 20000, "psnr": 21.423528721458034, "ssim": 0.775896162669444, "t": 113.90346674399916, "splats": 1962428}, {"step": 25000, "psnr": 21.911410432112845, "ssim": 0.7826335819772408, "t": 138.74391367309727, "splats": 1731995}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.790511421535324, "ssim": 0.864686879126922, "lpips_vgg": 0.24724509883242868, "lpips_alex": 0.22163624161600493, "time": 149.5, "splats": 1718664, "stages": {"RasterizeBackward": 80.252, "RasterizeForward": 24.346, "SortRTS": 9.222, "FusedProjectionBackwardOptimizerStep": 8.314, "DensifyPostBackward": 7.412, "ProjectionForward": 6.474, "ComputeSSIMGradient": 3.288, "ComputeTileRanges": 0.733}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.51899126301641, "ssim": 0.8239340479292803, "t": 28.178189854952507, "splats": 1740864}, {"step": 10000, "psnr": 24.897826899652895, "ssim": 0.8473892451623355, "t": 54.218885359936394, "splats": 2408428}, {"step": 15000, "psnr": 25.576609238334324, "ssim": 0.8565619431236833, "t": 82.6320300429361, "splats": 2736035}, {"step": 20000, "psnr": 26.35134916720183, "ssim": 0.8613905093804093, "t": 107.56552015594207, "splats": 1969577}, {"step": 25000, "psnr": 26.61348832171896, "ssim": 0.8630852171145336, "t": 128.84186011902057, "splats": 1759212}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 28.652157108958175, "ssim": 0.8835691228145506, "lpips_vgg": 0.21460649223657327, "lpips_alex": 0.20541519024158886, "time": 140.2, "splats": 1160140, "stages": {"RasterizeBackward": 75.64, "RasterizeForward": 23.46, "SortRTS": 8.834, "FusedProjectionBackwardOptimizerStep": 7.375, "ProjectionForward": 6.347, "DensifyPostBackward": 5.896, "ComputeSSIMGradient": 3.294, "ComputeTileRanges": 0.702}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.752473598573268, "ssim": 0.8434951129918753, "t": 23.955887050018646, "splats": 894831}, {"step": 10000, "psnr": 26.213973812940644, "ssim": 0.8637673315048385, "t": 47.2995652561076, "splats": 1607229}, {"step": 15000, "psnr": 26.793858970083843, "ssim": 0.873691429478252, "t": 75.43610411207192, "splats": 1836864}, {"step": 20000, "psnr": 27.396783130924877, "ssim": 0.8787314016705824, "t": 99.74620887299534, "splats": 1350899}, {"step": 25000, "psnr": 28.10546195797804, "ssim": 0.8810605060845307, "t": 120.36606804491021, "splats": 1185993}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 25.58877076043023, "ssim": 0.8738085693783231, "lpips_vgg": 0.22540155746606205, "lpips_alex": 0.19103010282997046, "time": 142.4, "splats": 1098150, "stages": {"RasterizeBackward": 82.494, "RasterizeForward": 25.585, "SortRTS": 8.744, "FusedProjectionBackwardOptimizerStep": 7.651, "ProjectionForward": 5.914, "DensifyPostBackward": 5.586, "ComputeSSIMGradient": 3.277, "ComputeTileRanges": 0.696}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.846905602349175, "ssim": 0.8579497872310553, "t": 18.883932132041082, "splats": 989104}, {"step": 10000, "psnr": 24.950837029351128, "ssim": 0.8684756739830963, "t": 45.401966675999574, "splats": 1418512}, {"step": 15000, "psnr": 25.07176187303331, "ssim": 0.87017567561605, "t": 74.47202899400145, "splats": 1606629}, {"step": 20000, "psnr": 25.541268242730034, "ssim": 0.8732140309976338, "t": 99.17164628300816, "splats": 1241542}, {"step": 25000, "psnr": 25.64308230082194, "ssim": 0.8738137031682164, "t": 121.07696579012554, "splats": 1119521}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.800766333555565, "ssim": 0.8308275632369213, "lpips_vgg": 0.2549270212491535, "lpips_alex": 0.23838791064731119, "time": 182.7, "splats": 1568055, "stages": {"RasterizeBackward": 100.092, "RasterizeForward": 31.365, "SortRTS": 11.945, "FusedProjectionBackwardOptimizerStep": 9.367, "ProjectionForward": 8.834, "DensifyPostBackward": 7.713, "ComputeSSIMGradient": 3.588, "ComputeTileRanges": 0.891}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.822007692777195, "ssim": 0.7873770750313807, "t": 28.296394413919188, "splats": 886429}, {"step": 10000, "psnr": 21.70297123835637, "ssim": 0.8097258189813302, "t": 57.794691857881844, "splats": 1827515}, {"step": 15000, "psnr": 22.022919532580254, "ssim": 0.8202400558522833, "t": 95.11140435189009, "splats": 2634284}, {"step": 20000, "psnr": 22.312648724286984, "ssim": 0.8266077551571593, "t": 128.33355471794493, "splats": 1873555}, {"step": 25000, "psnr": 22.61853049351619, "ssim": 0.8282324042548895, "t": 156.21328107186127, "splats": 1607969}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.750028610229492, "ssim": 0.7295238018035889, "lpips_vgg": 0.3098280863626136, "lpips_alex": 0.3337635303491097, "time": 154.8, "splats": 1761866, "stages": {"RasterizeBackward": 81.019, "RasterizeForward": 25.525, "SortRTS": 10.886, "FusedProjectionBackwardOptimizerStep": 9.737, "ProjectionForward": 7.659, "DensifyPostBackward": 7.498, "ComputeSSIMGradient": 3.305, "ComputeTileRanges": 0.833}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.126910996437072, "ssim": 0.6477711282983339, "t": 25.317338612047024, "splats": 948988}, {"step": 10000, "psnr": 21.138769006729127, "ssim": 0.6870671393172605, "t": 49.91394316905644, "splats": 1747962}, {"step": 15000, "psnr": 21.783331942558288, "ssim": 0.7102898001381067, "t": 80.91653646994382, "splats": 2515683}, {"step": 20000, "psnr": 22.256869649887086, "ssim": 0.7216886894764919, "t": 108.37153062294237, "splats": 1970012}, {"step": 25000, "psnr": 22.5260351896286, "ssim": 0.7262381902531276, "t": 131.99600611801725, "splats": 1790232}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 21.99815508214439, "ssim": 0.7063510839532061, "lpips_vgg": 0.32538186210606884, "lpips_alex": 0.3247734701810837, "time": 162.3, "splats": 2527970, "stages": {"RasterizeBackward": 84.909, "RasterizeForward": 25.188, "FusedProjectionBackwardOptimizerStep": 11.557, "SortRTS": 10.587, "DensifyPostBackward": 9.709, "ProjectionForward": 7.826, "ComputeSSIMGradient": 3.281, "ComputeTileRanges": 0.81}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.95265318707722, "ssim": 0.6393608976104656, "t": 26.496839053928852, "splats": 1900313}, {"step": 10000, "psnr": 20.585833177333924, "ssim": 0.6737600668556212, "t": 54.05650611000601, "splats": 3177319}, {"step": 15000, "psnr": 21.018341971606745, "ssim": 0.6908953968023714, "t": 86.82415834302083, "splats": 3715501}, {"step": 20000, "psnr": 21.555364957669887, "ssim": 0.7014471344113892, "t": 114.62121443508659, "splats": 2805961}, {"step": 25000, "psnr": 21.826729379049162, "ssim": 0.7053927583331221, "t": 138.79683507198934, "splats": 2571765}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 24.643640422821044, "ssim": 0.8346079468727112, "lpips_vgg": 0.300762166797989, "lpips_alex": 0.2594648150307237, "time": 170.4, "splats": 2137693, "stages": {"RasterizeBackward": 90.749, "RasterizeForward": 27.679, "SortRTS": 11.567, "FusedProjectionBackwardOptimizerStep": 11.163, "DensifyPostBackward": 8.906, "ProjectionForward": 7.962, "ComputeSSIMGradient": 3.285, "ComputeTileRanges": 0.867}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.340662240982056, "ssim": 0.7844542684098524, "t": 25.958547372953035, "splats": 1592562}, {"step": 10000, "psnr": 23.476222658157347, "ssim": 0.8142023253304554, "t": 54.33389432297554, "splats": 2755712}, {"step": 15000, "psnr": 23.902083110809325, "ssim": 0.8265450995116265, "t": 89.5882871390786, "splats": 3633799}, {"step": 20000, "psnr": 24.31683716773987, "ssim": 0.8305820447340558, "t": 120.39678509708028, "splats": 2519499}, {"step": 25000, "psnr": 24.524310970306395, "ssim": 0.833621579034191, "t": 145.92549528216477, "splats": 2197869}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 22.013031683470075, "ssim": 0.7811588754779414, "lpips_vgg": 0.2986638571875937, "lpips_alex": 0.28643787234318746, "time": 157.6, "splats": 1722759, "stages": {"RasterizeBackward": 82.174, "RasterizeForward": 26.052, "SortRTS": 11.766, "FusedProjectionBackwardOptimizerStep": 10.176, "ProjectionForward": 7.864, "DensifyPostBackward": 7.627, "ComputeSSIMGradient": 3.289, "ComputeTileRanges": 0.88}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.944103717803955, "ssim": 0.6985478020482624, "t": 25.29524385998957, "splats": 803251}, {"step": 10000, "psnr": 20.098151206970215, "ssim": 0.7378573901454093, "t": 50.00059577997308, "splats": 1860575}, {"step": 15000, "psnr": 20.88266299900256, "ssim": 0.764165081460071, "t": 82.34966417390388, "splats": 2719380}, {"step": 20000, "psnr": 21.50390795657509, "ssim": 0.7766971138707286, "t": 111.23807282489724, "splats": 2018359}, {"step": 25000, "psnr": 21.86619166324013, "ssim": 0.7798416515127691, "t": 134.98696808284149, "splats": 1763132}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 595.112.07", "psnr": 26.71654742697011, "ssim": 0.8643682663855345, "lpips_vgg": 0.24623211213955323, "lpips_alex": 0.22054372452157248, "time": 151.2, "splats": 1768262, "stages": {"RasterizeBackward": 81.059, "RasterizeForward": 24.602, "SortRTS": 9.439, "FusedProjectionBackwardOptimizerStep": 8.576, "DensifyPostBackward": 7.58, "ProjectionForward": 6.383, "ComputeSSIMGradient": 3.293, "ComputeTileRanges": 0.741}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.54875303351361, "ssim": 0.8250358506995478, "t": 28.624698122031987, "splats": 1724898}, {"step": 10000, "psnr": 25.01802344944166, "ssim": 0.8485154736036408, "t": 54.98435713897925, "splats": 2449053}, {"step": 15000, "psnr": 25.5843970257303, "ssim": 0.8569144340273721, "t": 83.91028494993225, "splats": 2830440}, {"step": 20000, "psnr": 26.27634910915209, "ssim": 0.8614864099379301, "t": 109.0913861108711, "splats": 2044449}, {"step": 25000, "psnr": 26.593693899071734, "ssim": 0.863649036355097, "t": 130.4870414759498, "splats": 1810799}]}


==> figsrc/data/ours_fleet/3090_60359547.jsonl <==
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 24.38628662109375, "ssim": 0.7244751405715942, "lpips_vgg": NaN, "lpips_alex": 0.3555594921112061, "time": 284.1, "splats": 2907470, "stages": {"RasterizeBackward": 163.574, "RasterizeForward": 51.675, "DensifyPostBackward": 14.807, "SortRTS": 13.618, "ProjectionForward": 11.279, "FusedProjectionBackwardOptimizerStep": 10.172, "ComputeSSIMGradient": 8.533, "ComputeTileRanges": 0.999}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.364209365844726, "ssim": 0.6474894905963638, "t": 37.17463997891173, "splats": 1878203}, {"step": 10000, "psnr": 23.71113136291504, "ssim": 0.6998712188579519, "t": 84.98513439623639, "splats": 3326154}, {"step": 15000, "psnr": 24.247358016967773, "ssim": 0.7193640448057563, "t": 145.8850130182691, "splats": 4336707}, {"step": 20000, "psnr": 24.308456649780272, "ssim": 0.7230953771125239, "t": 198.53551895916462, "splats": 3171930}, {"step": 25000, "psnr": 24.406235275268553, "ssim": 0.7252008415010297, "t": 242.0514282733202, "splats": 2956791}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.115580439567566, "ssim": 0.7909214720129967, "lpips_vgg": NaN, "lpips_alex": 0.371499739587307, "time": 205.5, "splats": 2299449, "stages": {"RasterizeBackward": 116.913, "RasterizeForward": 36.233, "DensifyPostBackward": 10.763, "SortRTS": 10.119, "ComputeSSIMGradient": 8.756, "ProjectionForward": 8.692, "FusedProjectionBackwardOptimizerStep": 7.085, "ComputeTileRanges": 0.766}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.632134199142456, "ssim": 0.7556665623045151, "t": 29.37719421228394, "splats": 1829447}, {"step": 10000, "psnr": 25.817354202270508, "ssim": 0.7853685445784018, "t": 65.44849474634975, "splats": 2766011}, {"step": 15000, "psnr": 26.092926144599915, "ssim": 0.7911334474156575, "t": 105.96776936668903, "splats": 3055320}, {"step": 20000, "psnr": 26.1503803730011, "ssim": 0.7917722078908748, "t": 141.58295005373657, "splats": 2457631}, {"step": 25000, "psnr": 26.12820792198181, "ssim": 0.7911039167435716, "t": 173.66689056623727, "splats": 2331212}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 29.631795247395832, "ssim": 0.9107299248377482, "lpips_vgg": 0.283904396990935, "lpips_alex": 0.2313176100452741, "time": 138.9, "splats": 689475, "stages": {"RasterizeBackward": 80.62, "RasterizeForward": 25.363, "SortRTS": 8.607, "ProjectionForward": 5.584, "FusedProjectionBackwardOptimizerStep": 4.931, "DensifyPostBackward": 4.924, "ComputeSSIMGradient": 3.448, "ComputeTileRanges": 0.641}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.730771509806313, "ssim": 0.8756276468459626, "t": 23.76092121936381, "splats": 733501}, {"step": 10000, "psnr": 28.244828859965008, "ssim": 0.8978842727900974, "t": 49.22150652622804, "splats": 933861}, {"step": 15000, "psnr": 29.00257085164388, "ssim": 0.9062119881955615, "t": 76.12975666252896, "splats": 1007378}, {"step": 20000, "psnr": 29.338932736714682, "ssim": 0.908266870173471, "t": 99.54646374937147, "splats": 746338}, {"step": 25000, "psnr": 29.559464518229166, "ssim": 0.910183068692831, "t": 119.52093725139275, "splats": 699493}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.380666097005207, "ssim": 0.7873917520046234, "lpips_vgg": NaN, "lpips_alex": 0.2611977079262336, "time": 305.1, "splats": 2455625, "stages": {"RasterizeBackward": 178.375, "RasterizeForward": 54.814, "SortRTS": 14.568, "DensifyPostBackward": 13.997, "FusedProjectionBackwardOptimizerStep": 12.316, "ProjectionForward": 10.037, "ComputeSSIMGradient": 9.468, "ComputeTileRanges": 1.072}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.337401231129963, "ssim": 0.7174688293492112, "t": 45.84792621899396, "splats": 2023781}, {"step": 10000, "psnr": 25.592182954152424, "ssim": 0.7650724941046064, "t": 101.52939278911799, "splats": 3011964}, {"step": 15000, "psnr": 26.058064619700115, "ssim": 0.7793273080689379, "t": 162.5724969562143, "splats": 3402859}, {"step": 20000, "psnr": 26.23302984237671, "ssim": 0.7835404622277621, "t": 215.42261045239866, "splats": 2593704}, {"step": 25000, "psnr": 26.321289857228596, "ssim": 0.7858033719592455, "t": 260.62748503452167, "splats": 2479711}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 32.85954831097577, "ssim": 0.9360656915484248, "lpips_vgg": 0.293916096344987, "lpips_alex": 0.22114334969865876, "time": 113.5, "splats": 774694, "stages": {"RasterizeBackward": 63.717, "RasterizeForward": 19.101, "SortRTS": 6.923, "DensifyPostBackward": 4.835, "ProjectionForward": 4.719, "FusedProjectionBackwardOptimizerStep": 4.547, "ComputeSSIMGradient": 3.42, "ComputeTileRanges": 0.523}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.90642109432736, "ssim": 0.9085986300200924, "t": 22.359064421150833, "splats": 903166}, {"step": 10000, "psnr": 30.609613212379248, "ssim": 0.9244638996374482, "t": 41.866437474731356, "splats": 1041397}, {"step": 15000, "psnr": 31.527520824123073, "ssim": 0.9310825158928303, "t": 62.121183244511485, "splats": 1118049}, {"step": 20000, "psnr": 32.221471374099316, "ssim": 0.9335045998210372, "t": 80.54748160671443, "splats": 839823}, {"step": 25000, "psnr": 32.590957126101934, "ssim": 0.935195331747524, "t": 97.13660057773814, "splats": 787150}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 31.815177868574093, "ssim": 0.9161897913003579, "lpips_vgg": 0.3028355102036376, "lpips_alex": 0.2459822713043107, "time": 129.2, "splats": 712975, "stages": {"RasterizeBackward": 75.114, "RasterizeForward": 23.938, "SortRTS": 7.189, "ProjectionForward": 5.263, "DensifyPostBackward": 4.509, "ComputeSSIMGradient": 3.354, "FusedProjectionBackwardOptimizerStep": 3.245, "ComputeTileRanges": 0.551}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.972454364483173, "ssim": 0.8912411207493091, "t": 22.21494288975373, "splats": 762594}, {"step": 10000, "psnr": 30.302051739814953, "ssim": 0.9061652820900787, "t": 44.53905002446845, "splats": 1027543}, {"step": 15000, "psnr": 30.91456085596329, "ssim": 0.912213425261389, "t": 69.30530188092962, "splats": 1139165}, {"step": 20000, "psnr": 31.395033860817932, "ssim": 0.9141210233585784, "t": 91.34557789284736, "splats": 806118}, {"step": 25000, "psnr": 31.60318223024026, "ssim": 0.9152577920483822, "t": 110.62322511011735, "splats": 729683}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 31.64880278451102, "ssim": 0.9180765765053885, "lpips_vgg": 0.20820465419488893, "lpips_alex": 0.1601714727615838, "time": 170.8, "splats": 1055405, "stages": {"RasterizeBackward": 98.059, "RasterizeForward": 30.001, "SortRTS": 9.998, "FusedProjectionBackwardOptimizerStep": 9.407, "DensifyPostBackward": 7.026, "ProjectionForward": 6.462, "ComputeSSIMGradient": 3.589, "ComputeTileRanges": 0.74}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.93391865321568, "ssim": 0.8805724662387933, "t": 28.699202639982104, "splats": 1290788}, {"step": 10000, "psnr": 29.920623670305524, "ssim": 0.9044337944390686, "t": 61.30310367979109, "splats": 1525882}, {"step": 15000, "psnr": 30.775860214233397, "ssim": 0.9133751767357363, "t": 95.09203585376963, "splats": 1624715}, {"step": 20000, "psnr": 31.17211183820452, "ssim": 0.9147298817961208, "t": 123.68544875690714, "splats": 1140630}, {"step": 25000, "psnr": 31.450633239746093, "ssim": 0.9164249784344651, "t": 147.46417077351362, "splats": 1069420}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 25.85653199089898, "ssim": 0.874673479133182, "lpips_vgg": 0.22323961168312964, "lpips_alex": 0.18826497695461586, "time": 188.1, "splats": 1125019, "stages": {"RasterizeBackward": 113.753, "RasterizeForward": 35.117, "SortRTS": 9.692, "FusedProjectionBackwardOptimizerStep": 7.821, "ProjectionForward": 7.166, "DensifyPostBackward": 6.874, "ComputeSSIMGradient": 4.483, "ComputeTileRanges": 0.738}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.123228073120117, "ssim": 0.8593669776864834, "t": 24.12042322102934, "splats": 991526}, {"step": 10000, "psnr": 25.021707110934788, "ssim": 0.8691196592582741, "t": 59.04698918340728, "splats": 1443562}, {"step": 15000, "psnr": 25.060042487250435, "ssim": 0.8704520207431701, "t": 97.31138493586332, "splats": 1632434}, {"step": 20000, "psnr": 25.718772888183594, "ssim": 0.8742491837230479, "t": 130.30056165298447, "splats": 1270005}, {"step": 25000, "psnr": 25.877947701348198, "ssim": 0.8747857082374725, "t": 159.6035638358444, "splats": 1146649}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 22.912749510544998, "ssim": 0.831035682788262, "lpips_vgg": 0.2536442001323182, "lpips_alex": 0.23737862843298446, "time": 234.7, "splats": 1596230, "stages": {"RasterizeBackward": 133.775, "RasterizeForward": 42.162, "SortRTS": 12.98, "ProjectionForward": 11.103, "FusedProjectionBackwardOptimizerStep": 9.854, "DensifyPostBackward": 9.467, "ComputeSSIMGradient": 4.899, "ComputeTileRanges": 0.952}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.74713785220415, "ssim": 0.7848246425424639, "t": 35.29397028172389, "splats": 919953}, {"step": 10000, "psnr": 21.627002275907078, "ssim": 0.8085938212073893, "t": 73.73457951378077, "splats": 1884602}, {"step": 15000, "psnr": 22.11183587098733, "ssim": 0.8200337455750447, "t": 121.8253646697849, "splats": 2669354}, {"step": 20000, "psnr": 22.39744577652369, "ssim": 0.8267439464606318, "t": 164.71877269772813, "splats": 1909561}, {"step": 25000, "psnr": 22.700329267061672, "ssim": 0.8280913856968706, "t": 200.62098766770214, "splats": 1637353}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 22.56066777706146, "ssim": 0.7280089527368545, "lpips_vgg": 0.3116476542285144, "lpips_alex": 0.3365119083684627, "time": 203.2, "splats": 1782706, "stages": {"RasterizeBackward": 113.46, "RasterizeForward": 35.79, "SortRTS": 12.178, "FusedProjectionBackwardOptimizerStep": 10.118, "ProjectionForward": 9.207, "DensifyPostBackward": 9.186, "ComputeSSIMGradient": 4.609, "ComputeTileRanges": 0.897}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.23235716819763, "ssim": 0.6507258209315989, "t": 30.449242123868316, "splats": 955720}, {"step": 10000, "psnr": 21.309445476531984, "ssim": 0.6874171808843557, "t": 63.03576957527548, "splats": 1771862}, {"step": 15000, "psnr": 21.87652258872986, "ssim": 0.709407860038103, "t": 104.23124492214993, "splats": 2542420}, {"step": 20000, "psnr": 22.259803318977355, "ssim": 0.7210984875946844, "t": 141.0528997979127, "splats": 1993667}, {"step": 25000, "psnr": 22.442651510238647, "ssim": 0.7257830559765504, "t": 172.70107082324103, "splats": 1812069}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 21.971967673883206, "ssim": 0.7078856273395259, "lpips_vgg": 0.32583370199703715, "lpips_alex": 0.3249191541146872, "time": 211.1, "splats": 2536454, "stages": {"RasterizeBackward": 118.061, "RasterizeForward": 35.305, "FusedProjectionBackwardOptimizerStep": 11.819, "DensifyPostBackward": 11.774, "SortRTS": 11.696, "ProjectionForward": 8.911, "ComputeSSIMGradient": 4.627, "ComputeTileRanges": 0.861}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.886797253678484, "ssim": 0.6386374547692282, "t": 31.818009130191058, "splats": 1906740}, {"step": 10000, "psnr": 20.535871226613114, "ssim": 0.6743810894454028, "t": 68.02949939109385, "splats": 3191075}, {"step": 15000, "psnr": 20.928475775369783, "ssim": 0.6910582656403247, "t": 111.19572226470336, "splats": 3731318}, {"step": 20000, "psnr": 21.6362843862394, "ssim": 0.7015832618907429, "t": 148.23478177562356, "splats": 2819939}, {"step": 25000, "psnr": 21.838667404360887, "ssim": 0.7055456501070803, "t": 180.09598979586735, "splats": 2581117}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 24.659962558746336, "ssim": 0.8345476180315018, "lpips_vgg": 0.3006735017351442, "lpips_alex": 0.2590025413625571, "time": 221.3, "splats": 2139079, "stages": {"RasterizeBackward": 125.779, "RasterizeForward": 38.541, "SortRTS": 12.634, "FusedProjectionBackwardOptimizerStep": 11.431, "DensifyPostBackward": 10.67, "ProjectionForward": 9.092, "ComputeSSIMGradient": 4.577, "ComputeTileRanges": 0.923}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.324454259872436, "ssim": 0.7846159959952326, "t": 30.94721346721053, "splats": 1597454}, {"step": 10000, "psnr": 23.48724946975708, "ssim": 0.8143240332181311, "t": 67.88121762918308, "splats": 2767907}, {"step": 15000, "psnr": 23.90981345176697, "ssim": 0.826594629940993, "t": 114.08080843091011, "splats": 3640839}, {"step": 20000, "psnr": 24.306162881851197, "ssim": 0.8305569416440866, "t": 155.0145662939176, "splats": 2526076}, {"step": 25000, "psnr": 24.52781925201416, "ssim": 0.8336049320058807, "t": 188.89864736888558, "splats": 2200307}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 22.049913983596, "ssim": 0.7828316390514374, "lpips_vgg": 0.29827036857263556, "lpips_alex": 0.2853825172607238, "time": 203.9, "splats": 1733571, "stages": {"RasterizeBackward": 113.011, "RasterizeForward": 35.845, "SortRTS": 12.824, "FusedProjectionBackwardOptimizerStep": 10.457, "ProjectionForward": 9.711, "DensifyPostBackward": 9.211, "ComputeSSIMGradient": 4.538, "ComputeTileRanges": 0.936}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.797195685537236, "ssim": 0.6972241691396567, "t": 30.422766203060746, "splats": 810570}, {"step": 10000, "psnr": 20.049240965592233, "ssim": 0.7374426748256174, "t": 62.41212706407532, "splats": 1873816}, {"step": 15000, "psnr": 21.00946953422145, "ssim": 0.7645620092179308, "t": 104.60554487770423, "splats": 2731294}, {"step": 20000, "psnr": 21.51427690606368, "ssim": 0.7764463657328902, "t": 142.61702345870435, "splats": 2026201}, {"step": 25000, "psnr": 21.91857523667185, "ssim": 0.7812065518362559, "t": 173.994130265899, "splats": 1773573}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.542879933896273, "ssim": 0.8634567040464153, "lpips_vgg": 0.24670388150812272, "lpips_alex": 0.22131165144163795, "time": 196.6, "splats": 1743920, "stages": {"RasterizeBackward": 111.298, "RasterizeForward": 33.943, "SortRTS": 10.398, "DensifyPostBackward": 9.013, "FusedProjectionBackwardOptimizerStep": 8.668, "ProjectionForward": 7.44, "ComputeSSIMGradient": 4.54, "ComputeTileRanges": 0.782}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.604077214780062, "ssim": 0.8251337796419957, "t": 35.73238893831149, "splats": 1711590}, {"step": 10000, "psnr": 25.010225130164105, "ssim": 0.8483700596257219, "t": 69.88689427729696, "splats": 2419233}, {"step": 15000, "psnr": 25.509359442669414, "ssim": 0.8566219272698377, "t": 107.46844099322334, "splats": 2805551}, {"step": 20000, "psnr": 26.12480341869852, "ssim": 0.860768524284813, "t": 140.70561722340062, "splats": 2016820}, {"step": 25000, "psnr": 26.41480309030284, "ssim": 0.862668248156708, "t": 169.08505014516413, "splats": 1786124}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 28.68635903335199, "ssim": 0.8824378252029419, "lpips_vgg": 0.21467021417172227, "lpips_alex": 0.20550497862599665, "time": 181.8, "splats": 1161412, "stages": {"RasterizeBackward": 103.831, "RasterizeForward": 32.177, "SortRTS": 9.912, "ProjectionForward": 7.88, "FusedProjectionBackwardOptimizerStep": 7.6, "DensifyPostBackward": 7.174, "ComputeSSIMGradient": 4.468, "ComputeTileRanges": 0.739}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.73378083764053, "ssim": 0.8436609190138485, "t": 28.64643383724615, "splats": 900708}, {"step": 10000, "psnr": 26.09085352827863, "ssim": 0.8636355770638376, "t": 59.55324808973819, "splats": 1619423}, {"step": 15000, "psnr": 26.407901694134967, "ssim": 0.8721239924442101, "t": 96.32668865984306, "splats": 1823640}, {"step": 20000, "psnr": 27.470314584127287, "ssim": 0.8785034030823695, "t": 128.44647106155753, "splats": 1351567}, {"step": 25000, "psnr": 28.12848728459056, "ssim": 0.8806035769600843, "t": 155.7011428088881, "splats": 1187184}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 24.351337356567385, "ssim": 0.7240086174011231, "lpips_vgg": 0.3652548076562273, "lpips_alex": 0.355619573261566, "time": 284.2, "splats": 2836019, "stages": {"RasterizeBackward": 163.203, "RasterizeForward": 51.593, "DensifyPostBackward": 14.833, "SortRTS": 13.537, "ProjectionForward": 10.708, "FusedProjectionBackwardOptimizerStep": 10.023, "ComputeSSIMGradient": 8.569, "ComputeTileRanges": 0.994}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.29004234313965, "ssim": 0.6453248306879086, "t": 38.2974395272322, "splats": 1794402}, {"step": 10000, "psnr": 23.725844650268556, "ssim": 0.6984089873909352, "t": 86.39340185979381, "splats": 3349121}, {"step": 15000, "psnr": 24.194411010742186, "ssim": 0.7178603247871688, "t": 147.22663228958845, "splats": 4247041}, {"step": 20000, "psnr": 24.333158111572267, "ssim": 0.7231493645396205, "t": 199.427744098939, "splats": 3087008}, {"step": 25000, "psnr": 24.357530364990236, "ssim": 0.7235056386369817, "t": 242.43352860072628, "splats": 2883335}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.149840712547302, "ssim": 0.7908716313540936, "lpips_vgg": 0.384349297149181, "lpips_alex": 0.36902018069796333, "time": 210.7, "splats": 2359477, "stages": {"RasterizeBackward": 120.539, "RasterizeForward": 37.384, "DensifyPostBackward": 10.601, "SortRTS": 10.344, "ComputeSSIMGradient": 8.807, "ProjectionForward": 8.709, "FusedProjectionBackwardOptimizerStep": 7.462, "ComputeTileRanges": 0.78}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.64032733440399, "ssim": 0.7555520892392673, "t": 29.066491645760834, "splats": 1767891}, {"step": 10000, "psnr": 25.922953486442566, "ssim": 0.7869513921388338, "t": 65.68208035547286, "splats": 2797892}, {"step": 15000, "psnr": 26.191509008407593, "ssim": 0.7920655487652213, "t": 106.9985405774787, "splats": 3121756}, {"step": 20000, "psnr": 26.186906695365906, "ssim": 0.7919471405710672, "t": 143.91962120635435, "splats": 2512354}, {"step": 25000, "psnr": 26.181581258773804, "ssim": 0.7916090559948255, "t": 177.47639215597883, "splats": 2390421}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 29.774870363871255, "ssim": 0.9111373821894327, "lpips_vgg": 0.2832454771567613, "lpips_alex": 0.23073820487751898, "time": 140.7, "splats": 694985, "stages": {"RasterizeBackward": 81.62, "RasterizeForward": 25.707, "SortRTS": 8.705, "ProjectionForward": 5.884, "FusedProjectionBackwardOptimizerStep": 5.015, "DensifyPostBackward": 4.846, "ComputeSSIMGradient": 3.459, "ComputeTileRanges": 0.649}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.84927209218343, "ssim": 0.8775907409010331, "t": 23.846323613077402, "splats": 704570}, {"step": 10000, "psnr": 28.284764353434245, "ssim": 0.8979768326148283, "t": 49.6704990696162, "splats": 954596}, {"step": 15000, "psnr": 29.078267351786295, "ssim": 0.9069459219656018, "t": 77.03072441229597, "splats": 1003606}, {"step": 20000, "psnr": 29.380896759033202, "ssim": 0.908649511227083, "t": 100.74975567637011, "splats": 748668}, {"step": 25000, "psnr": 29.651712226867676, "ssim": 0.9104902265474889, "t": 121.00763358734548, "splats": 704397}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.089020252227783, "ssim": 0.7866062174240748, "lpips_vgg": 0.27921843221665715, "lpips_alex": 0.2588669211305952, "time": 313.5, "splats": 2642611, "stages": {"RasterizeBackward": 184.091, "RasterizeForward": 56.571, "SortRTS": 14.993, "DensifyPostBackward": 14.091, "FusedProjectionBackwardOptimizerStep": 13.221, "ProjectionForward": 10.369, "ComputeSSIMGradient": 9.538, "ComputeTileRanges": 1.101}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.21240782737732, "ssim": 0.7194831368093069, "t": 44.315428358037025, "splats": 2019489}, {"step": 10000, "psnr": 25.322438796361286, "ssim": 0.7608544331954623, "t": 99.45763239543885, "splats": 3028802}, {"step": 15000, "psnr": 25.81935691833496, "ssim": 0.7784708524574319, "t": 163.31012142961845, "splats": 3683611}, {"step": 20000, "psnr": 25.946105639139812, "ssim": 0.7834875737053711, "t": 218.9844547896646, "splats": 2801293}, {"step": 25000, "psnr": 26.012627522150677, "ssim": 0.7854013870265281, "t": 266.6458770823665, "splats": 2668380}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 32.75185481922047, "ssim": 0.9353330973032359, "lpips_vgg": 0.2947171824672179, "lpips_alex": 0.22170686871766415, "time": 111.4, "splats": 732284, "stages": {"RasterizeBackward": 62.406, "RasterizeForward": 18.803, "SortRTS": 6.821, "DensifyPostBackward": 4.757, "ProjectionForward": 4.645, "FusedProjectionBackwardOptimizerStep": 4.316, "ComputeSSIMGradient": 3.434, "ComputeTileRanges": 0.518}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.0193307721937, "ssim": 0.9098615274093543, "t": 22.436703032348305, "splats": 894529}, {"step": 10000, "psnr": 30.78537007924673, "ssim": 0.9246282586257687, "t": 41.64638747042045, "splats": 1006020}, {"step": 15000, "psnr": 31.659612604089684, "ssim": 0.9306542729018166, "t": 61.48597785970196, "splats": 1045592}, {"step": 20000, "psnr": 32.26744301254685, "ssim": 0.9329531709841006, "t": 79.34416277660057, "splats": 790418}, {"step": 25000, "psnr": 32.599281414135085, "ssim": 0.9344897040277605, "t": 95.47612964268774, "splats": 743715}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 31.704053829877804, "ssim": 0.9162308130508814, "lpips_vgg": 0.302285754208683, "lpips_alex": 0.2451727628017335, "time": 128.8, "splats": 743863, "stages": {"RasterizeBackward": 74.735, "RasterizeForward": 23.804, "SortRTS": 7.179, "ProjectionForward": 5.128, "DensifyPostBackward": 4.629, "ComputeSSIMGradient": 3.361, "FusedProjectionBackwardOptimizerStep": 3.298, "ComputeTileRanges": 0.549}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.03047771942921, "ssim": 0.8923064834010221, "t": 22.001955354120582, "splats": 791937}, {"step": 10000, "psnr": 30.38867177718725, "ssim": 0.9072703793108519, "t": 43.95852744858712, "splats": 1046594}, {"step": 15000, "psnr": 31.027312303200745, "ssim": 0.9125820471396501, "t": 68.5213439357467, "splats": 1202241}, {"step": 20000, "psnr": 31.39222311362242, "ssim": 0.9141130068238444, "t": 90.68437007302418, "splats": 845965}, {"step": 25000, "psnr": 31.567899655073116, "ssim": 0.9156962094505859, "t": 110.06192346382886, "splats": 761584}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 31.678151648385185, "ssim": 0.9180121268544879, "lpips_vgg": 0.20876852698216963, "lpips_alex": 0.16002140277934185, "time": 169.7, "splats": 1053197, "stages": {"RasterizeBackward": 97.256, "RasterizeForward": 29.765, "SortRTS": 9.912, "FusedProjectionBackwardOptimizerStep": 9.234, "DensifyPostBackward": 6.998, "ProjectionForward": 6.76, "ComputeSSIMGradient": 3.585, "ComputeTileRanges": 0.735}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.986164365495956, "ssim": 0.8792683823463483, "t": 28.58359998324886, "splats": 1230616}, {"step": 10000, "psnr": 29.96527764456613, "ssim": 0.9037151868242912, "t": 60.65800790209323, "splats": 1457280}, {"step": 15000, "psnr": 30.82535661969866, "ssim": 0.9133606014310356, "t": 94.17834882857278, "splats": 1649083}, {"step": 20000, "psnr": 31.21719376700265, "ssim": 0.9147806788356966, "t": 122.85132184484974, "splats": 1144450}, {"step": 25000, "psnr": 31.525392259870255, "ssim": 0.9172006183203267, "t": 146.53327390458435, "splats": 1067535}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 25.66683006286621, "ssim": 0.8732860684394836, "lpips_vgg": 0.22505334033679603, "lpips_alex": 0.19002637577730777, "time": 180.4, "splats": 1068695, "stages": {"RasterizeBackward": 108.532, "RasterizeForward": 33.758, "SortRTS": 9.506, "FusedProjectionBackwardOptimizerStep": 7.376, "ProjectionForward": 6.988, "DensifyPostBackward": 6.614, "ComputeSSIMGradient": 4.496, "ComputeTileRanges": 0.72}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.701367060343426, "ssim": 0.8556595979505582, "t": 23.145346846431494, "splats": 892248}, {"step": 10000, "psnr": 24.81974834865994, "ssim": 0.8670226791807879, "t": 55.860715818591416, "splats": 1380551}, {"step": 15000, "psnr": 24.846467547946506, "ssim": 0.869047719317559, "t": 92.5986865456216, "splats": 1586066}, {"step": 20000, "psnr": 25.463184356689453, "ssim": 0.8720420893999428, "t": 124.66530581144616, "splats": 1210929}, {"step": 25000, "psnr": 25.603278901841904, "ssim": 0.8730049202331758, "t": 152.87732848664746, "splats": 1090306}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 22.69818066328, "ssim": 0.8291107752384284, "lpips_vgg": 0.2559225283568281, "lpips_alex": 0.23957395332967302, "time": 224.8, "splats": 1449952, "stages": {"RasterizeBackward": 127.746, "RasterizeForward": 40.207, "SortRTS": 12.524, "ProjectionForward": 10.725, "FusedProjectionBackwardOptimizerStep": 9.024, "DensifyPostBackward": 8.963, "ComputeSSIMGradient": 4.903, "ComputeTileRanges": 0.921}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.450932038136017, "ssim": 0.783504978336849, "t": 34.75038535660133, "splats": 891980}, {"step": 10000, "psnr": 21.539556038685333, "ssim": 0.8079338139660464, "t": 71.55428127199411, "splats": 1802692}, {"step": 15000, "psnr": 21.882539749145508, "ssim": 0.8198965583249637, "t": 117.75064812088385, "splats": 2380836}, {"step": 20000, "psnr": 22.18455583621294, "ssim": 0.8257687033451865, "t": 158.41730414004996, "splats": 1715345}, {"step": 25000, "psnr": 22.58410541827862, "ssim": 0.8280155222544396, "t": 192.43511684890836, "splats": 1486442}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 22.558619809150695, "ssim": 0.7273180827498436, "lpips_vgg": 0.312875156762956, "lpips_alex": 0.3393316725923089, "time": 200.3, "splats": 1743258, "stages": {"RasterizeBackward": 111.645, "RasterizeForward": 35.212, "SortRTS": 12.21, "FusedProjectionBackwardOptimizerStep": 9.881, "ProjectionForward": 9.171, "DensifyPostBackward": 8.898, "ComputeSSIMGradient": 4.616, "ComputeTileRanges": 0.891}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.198344779014587, "ssim": 0.6474606241661128, "t": 30.087707365863025, "splats": 933966}, {"step": 10000, "psnr": 21.22359549999237, "ssim": 0.6879727277687652, "t": 62.18819504790008, "splats": 1761323}, {"step": 15000, "psnr": 21.668322563171387, "ssim": 0.7087823894488091, "t": 102.50520575093105, "splats": 2537019}, {"step": 20000, "psnr": 22.029732704162598, "ssim": 0.7188629053362658, "t": 139.02734735561535, "splats": 1967353}, {"step": 25000, "psnr": 22.416014766693117, "ssim": 0.7249420862060586, "t": 170.22682564612478, "splats": 1772983}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 21.877465224847562, "ssim": 0.7074975240521315, "lpips_vgg": 0.32542476087397487, "lpips_alex": 0.32587936667212025, "time": 213.4, "splats": 2559066, "stages": {"RasterizeBackward": 119.253, "RasterizeForward": 35.801, "FusedProjectionBackwardOptimizerStep": 11.945, "SortRTS": 11.862, "DensifyPostBackward": 11.715, "ProjectionForward": 9.208, "ComputeSSIMGradient": 4.628, "ComputeTileRanges": 0.871}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.897042367516494, "ssim": 0.6380548567975497, "t": 32.13050926895812, "splats": 1876915}, {"step": 10000, "psnr": 20.47840292860822, "ssim": 0.6744144223050937, "t": 68.95945851970464, "splats": 3299075}, {"step": 15000, "psnr": 20.87054359622118, "ssim": 0.6902620013853132, "t": 112.01144521916285, "splats": 3802393}, {"step": 20000, "psnr": 21.31844425201416, "ssim": 0.6995778661445409, "t": 149.70602919720113, "splats": 2848314}, {"step": 25000, "psnr": 21.639270503346513, "ssim": 0.7046045108094845, "t": 181.97882629930973, "splats": 2602170}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 24.66973433494568, "ssim": 0.8350599050521851, "lpips_vgg": 0.2999972024052507, "lpips_alex": 0.2583639299632237, "time": 221.6, "splats": 2171780, "stages": {"RasterizeBackward": 126.133, "RasterizeForward": 38.483, "SortRTS": 12.546, "FusedProjectionBackwardOptimizerStep": 11.369, "DensifyPostBackward": 10.733, "ProjectionForward": 9.131, "ComputeSSIMGradient": 4.562, "ComputeTileRanges": 0.916}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.339111042022704, "ssim": 0.7836180657521312, "t": 31.274396278429776, "splats": 1629426}, {"step": 10000, "psnr": 23.468773651123048, "ssim": 0.8133598039314706, "t": 68.61276187049225, "splats": 2887595}, {"step": 15000, "psnr": 23.977144241333008, "ssim": 0.8267499298914712, "t": 114.70962914638221, "splats": 3508614}, {"step": 20000, "psnr": 24.403110027313232, "ssim": 0.8322587337602674, "t": 155.11838744720444, "splats": 2524911}, {"step": 25000, "psnr": 24.544232034683226, "ssim": 0.8337916747365133, "t": 189.08081351593137, "splats": 2229954}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 21.972003510123805, "ssim": 0.7812396272232658, "lpips_vgg": 0.2988343906064798, "lpips_alex": 0.28643402829764414, "time": 206.9, "splats": 1691546, "stages": {"RasterizeBackward": 115.904, "RasterizeForward": 35.875, "SortRTS": 12.721, "FusedProjectionBackwardOptimizerStep": 10.323, "ProjectionForward": 9.726, "DensifyPostBackward": 9.384, "ComputeSSIMGradient": 4.52, "ComputeTileRanges": 0.929}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.820410101037275, "ssim": 0.6982432022393942, "t": 30.71636696299538, "splats": 820883}, {"step": 10000, "psnr": 20.277122748525517, "ssim": 0.7397207677318317, "t": 64.05064851790667, "splats": 1890906}, {"step": 15000, "psnr": 20.9448124484012, "ssim": 0.7645455808053943, "t": 106.73825271381065, "splats": 2600921}, {"step": 20000, "psnr": 21.233533307125693, "ssim": 0.7723596191904949, "t": 144.94272714480758, "splats": 1964525}, {"step": 25000, "psnr": 21.792055882905657, "ssim": 0.7794910419451763, "t": 176.69090726831928, "splats": 1730040}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 26.721452215443488, "ssim": 0.864610017641731, "lpips_vgg": 0.24707947572613273, "lpips_alex": 0.2219496444383257, "time": 192.9, "splats": 1715841, "stages": {"RasterizeBackward": 109.888, "RasterizeForward": 33.493, "SortRTS": 10.299, "DensifyPostBackward": 8.883, "FusedProjectionBackwardOptimizerStep": 8.491, "ProjectionForward": 7.415, "ComputeSSIMGradient": 4.539, "ComputeTileRanges": 0.775}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.6489430303159, "ssim": 0.8245780454755322, "t": 33.74135419446975, "splats": 1724874}, {"step": 10000, "psnr": 24.881746084793754, "ssim": 0.8473951939235453, "t": 67.68684495426714, "splats": 2401862}, {"step": 15000, "psnr": 25.49051181129787, "ssim": 0.8562769515658796, "t": 104.86428471235558, "splats": 2741958}, {"step": 20000, "psnr": 26.30398223711097, "ssim": 0.8613582765909015, "t": 137.764719275292, "splats": 1971174}, {"step": 25000, "psnr": 26.565113648124363, "ssim": 0.8631190713135608, "t": 165.7528542727232, "splats": 1757078}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 580.173.02", "psnr": 28.833873050968823, "ssim": 0.8824372436942124, "lpips_vgg": 0.21523632274503343, "lpips_alex": 0.2064259864407499, "time": 174.0, "splats": 1090076, "stages": {"RasterizeBackward": 99.171, "RasterizeForward": 30.59, "SortRTS": 9.555, "ProjectionForward": 7.739, "FusedProjectionBackwardOptimizerStep": 6.867, "DensifyPostBackward": 6.83, "ComputeSSIMGradient": 4.449, "ComputeTileRanges": 0.717}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.6968185378284, "ssim": 0.8418659125512382, "t": 28.300062206108123, "splats": 771097}, {"step": 10000, "psnr": 25.935679645073122, "ssim": 0.863710827974619, "t": 56.910588341299444, "splats": 1437601}, {"step": 15000, "psnr": 26.330659726770914, "ssim": 0.8724863179909362, "t": 91.63693793630227, "splats": 1682433}, {"step": 20000, "psnr": 27.587302556852016, "ssim": 0.8786231483703916, "t": 122.3850395353511, "splats": 1254146}, {"step": 25000, "psnr": 28.378549575805664, "ssim": 0.8809662243537973, "t": 148.7024534684606, "splats": 1113423}]}


==> figsrc/data/ours_fleet/3090_60362889.jsonl <==
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 32.88830587026235, "ssim": 0.9359504886575647, "lpips_vgg": 0.2940266100136009, "lpips_alex": 0.22120400739682688, "time": 118.3, "splats": 773360, "stages": {"RasterizeBackward": 55.199, "RasterizeForward": 16.629, "SortRTS": 6.983, "DensifyPostBackward": 5.124, "ProjectionForward": 5.053, "FusedProjectionBackwardOptimizerStep": 4.686, "ComputeSSIMGradient": 3.207, "ComputeTileRanges": 0.711}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.82252414806469, "ssim": 0.9083400556390874, "t": 28.2017194320797, "splats": 911008}, {"step": 10000, "psnr": 30.53594027338801, "ssim": 0.9240814257219174, "t": 50.54349405510584, "splats": 1049653}, {"step": 15000, "psnr": 31.48830537538271, "ssim": 0.930837873943896, "t": 71.5836549391388, "splats": 1120284}, {"step": 20000, "psnr": 32.19752378721495, "ssim": 0.9334138744292567, "t": 88.31920916412491, "splats": 838500}, {"step": 25000, "psnr": 32.6573638400516, "ssim": 0.9352090210687286, "t": 103.41168421815382, "splats": 785999}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 31.757075334206604, "ssim": 0.9158217035807096, "lpips_vgg": 0.3032267540693283, "lpips_alex": 0.24636544172580427, "time": 125.1, "splats": 712677, "stages": {"RasterizeBackward": 65.939, "RasterizeForward": 21.011, "SortRTS": 7.338, "ProjectionForward": 5.132, "DensifyPostBackward": 4.713, "FusedProjectionBackwardOptimizerStep": 3.284, "ComputeSSIMGradient": 3.168, "ComputeTileRanges": 0.677}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.780473146683132, "ssim": 0.8885441522366875, "t": 26.687135871034116, "splats": 761521}, {"step": 10000, "psnr": 30.240211486816406, "ssim": 0.9054142052871702, "t": 48.53581239603227, "splats": 1025783}, {"step": 15000, "psnr": 30.88767281556741, "ssim": 0.9118853663335795, "t": 71.03714026004309, "splats": 1142516}, {"step": 20000, "psnr": 31.356116417126778, "ssim": 0.913892717045801, "t": 90.89801506401272, "splats": 806400}, {"step": 25000, "psnr": 31.540578744350334, "ssim": 0.9149849604924197, "t": 108.30437589401845, "splats": 729247}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 31.57492975507464, "ssim": 0.9181788563728333, "lpips_vgg": 0.20786409218122356, "lpips_alex": 0.1599831117949996, "time": 159.3, "splats": 1083054, "stages": {"RasterizeBackward": 85.305, "RasterizeForward": 26.214, "SortRTS": 9.805, "FusedProjectionBackwardOptimizerStep": 9.61, "DensifyPostBackward": 6.773, "ProjectionForward": 6.673, "ComputeSSIMGradient": 3.308, "ComputeTileRanges": 0.874}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.95755250113351, "ssim": 0.8802351210815597, "t": 31.451167004008312, "splats": 1284348}, {"step": 10000, "psnr": 29.912454441615512, "ssim": 0.9041676071620837, "t": 60.73890841304092, "splats": 1540219}, {"step": 15000, "psnr": 30.769336918422155, "ssim": 0.9134135235388826, "t": 91.1762421100866, "splats": 1661441}, {"step": 20000, "psnr": 31.17615067618234, "ssim": 0.9148505590559688, "t": 116.73868091806071, "splats": 1169713}, {"step": 25000, "psnr": 31.37547732761928, "ssim": 0.9165481921518528, "t": 138.22990220109932, "splats": 1097095}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 24.361163558959962, "ssim": 0.7240916132926941, "lpips_vgg": 0.3651313653790508, "lpips_alex": 0.35610045213564673, "time": 268.2, "splats": 2916572, "stages": {"RasterizeBackward": 142.214, "RasterizeForward": 44.889, "DensifyPostBackward": 14.495, "SortRTS": 13.482, "ProjectionForward": 10.724, "FusedProjectionBackwardOptimizerStep": 10.122, "ComputeSSIMGradient": 7.572, "ComputeTileRanges": 1.097}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.34821449279785, "ssim": 0.6472875845855163, "t": 42.445960806973744, "splats": 1906464}, {"step": 10000, "psnr": 23.68703712463379, "ssim": 0.6994420685372656, "t": 86.63315964897629, "splats": 3350566}, {"step": 15000, "psnr": 24.23105239868164, "ssim": 0.7191087021472822, "t": 141.450174759957, "splats": 4337051}, {"step": 20000, "psnr": 24.304633026123046, "ssim": 0.7229130524451994, "t": 191.98535083199386, "splats": 3179067}, {"step": 25000, "psnr": 24.39077682495117, "ssim": 0.7248788406995559, "t": 230.6889154309756, "splats": 2965384}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.100775837898254, "ssim": 0.7910795733332634, "lpips_vgg": 0.38598553510840594, "lpips_alex": 0.37212929966258695, "time": 194.5, "splats": 2316582, "stages": {"RasterizeBackward": 101.625, "RasterizeForward": 31.454, "DensifyPostBackward": 10.796, "SortRTS": 9.988, "ProjectionForward": 8.533, "ComputeSSIMGradient": 7.67, "FusedProjectionBackwardOptimizerStep": 7.17, "ComputeTileRanges": 0.847}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.637632727622986, "ssim": 0.755931800671791, "t": 34.92639003100339, "splats": 1835756}, {"step": 10000, "psnr": 25.837210178375244, "ssim": 0.7857417493521499, "t": 67.94102841400309, "splats": 2765205}, {"step": 15000, "psnr": 26.118762135505676, "ssim": 0.7914676052415357, "t": 104.69763643393526, "splats": 3065802}, {"step": 20000, "psnr": 26.139122366905212, "ssim": 0.7917490016734194, "t": 136.53538971795933, "splats": 2472770}, {"step": 25000, "psnr": 26.115025639533997, "ssim": 0.7912786210102142, "t": 165.52683913195506, "splats": 2348321}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 29.61461461385091, "ssim": 0.9107291261355083, "lpips_vgg": 0.2836856042650934, "lpips_alex": 0.2313912493218009, "time": 134.2, "splats": 692040, "stages": {"RasterizeBackward": 70.409, "RasterizeForward": 22.197, "SortRTS": 8.435, "ProjectionForward": 5.596, "FusedProjectionBackwardOptimizerStep": 4.974, "DensifyPostBackward": 4.96, "ComputeSSIMGradient": 3.243, "ComputeTileRanges": 0.773}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.700397745768228, "ssim": 0.8747387527876953, "t": 26.45762412197655, "splats": 735728}, {"step": 10000, "psnr": 28.19103857676188, "ssim": 0.8975205621568846, "t": 49.75669178593671, "splats": 935294}, {"step": 15000, "psnr": 28.962864875793457, "ssim": 0.9062759041828542, "t": 74.12285380996764, "splats": 1008836}, {"step": 20000, "psnr": 29.306343777974448, "ssim": 0.9082562050404223, "t": 95.15242053900147, "splats": 748362}, {"step": 25000, "psnr": 29.523609606424966, "ssim": 0.9101313408040647, "t": 116.69678004499292, "splats": 701871}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.346962610880535, "ssim": 0.7870765676101049, "lpips_vgg": 0.2809826996153363, "lpips_alex": 0.2616924213651333, "time": 289.6, "splats": 2442465, "stages": {"RasterizeBackward": 151.766, "RasterizeForward": 46.65, "SortRTS": 14.324, "DensifyPostBackward": 13.466, "FusedProjectionBackwardOptimizerStep": 12.296, "ProjectionForward": 9.706, "ComputeSSIMGradient": 8.275, "ComputeTileRanges": 1.178}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.32533319791158, "ssim": 0.7174918556865366, "t": 47.77029505808605, "splats": 2018295}, {"step": 10000, "psnr": 25.563446760177612, "ssim": 0.7649523104213677, "t": 99.41465795203112, "splats": 2980591}, {"step": 15000, "psnr": 26.025977611541748, "ssim": 0.7790535319821622, "t": 157.51849583809962, "splats": 3385992}, {"step": 20000, "psnr": 26.19402066866557, "ssim": 0.7832597308858187, "t": 210.6612084940425, "splats": 2580146}, {"step": 25000, "psnr": 26.28509060541789, "ssim": 0.7855080416959717, "t": 250.51968388003297, "splats": 2466160}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 21.82879974967555, "ssim": 0.7811239910753149, "lpips_vgg": 0.2989396055611105, "lpips_alex": 0.2865283860111582, "time": 184.8, "splats": 1728090, "stages": {"RasterizeBackward": 98.918, "RasterizeForward": 31.373, "SortRTS": 12.541, "FusedProjectionBackwardOptimizerStep": 10.283, "ProjectionForward": 9.311, "DensifyPostBackward": 8.781, "ComputeSSIMGradient": 4.143, "ComputeTileRanges": 0.998}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 18.922049647883366, "ssim": 0.6999379894733334, "t": 29.127136619004887, "splats": 803478}, {"step": 10000, "psnr": 19.94497961747019, "ssim": 0.7356941163296677, "t": 58.185161593020894, "splats": 1864212}, {"step": 15000, "psnr": 20.75112699207507, "ssim": 0.7630422320622777, "t": 96.09770120901521, "splats": 2713547}, {"step": 20000, "psnr": 21.390930502038252, "ssim": 0.7757052915196959, "t": 130.1213030180079, "splats": 2021108}, {"step": 25000, "psnr": 21.765379453960218, "ssim": 0.7800426682849708, "t": 158.08747185906395, "splats": 1767789}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.40957604283872, "ssim": 0.8639516027077384, "lpips_vgg": 0.24670122972031527, "lpips_alex": 0.22125176036259978, "time": 180.8, "splats": 1749748, "stages": {"RasterizeBackward": 97.696, "RasterizeForward": 29.809, "SortRTS": 10.566, "FusedProjectionBackwardOptimizerStep": 8.655, "DensifyPostBackward": 8.628, "ProjectionForward": 7.404, "ComputeSSIMGradient": 4.225, "ComputeTileRanges": 0.93}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.625843089559805, "ssim": 0.8254603614897514, "t": 35.10258305299794, "splats": 1707809}, {"step": 10000, "psnr": 25.052052788112473, "ssim": 0.8485116640714685, "t": 66.2282015120145, "splats": 2426882}, {"step": 15000, "psnr": 25.542925917583965, "ssim": 0.8567797451804767, "t": 100.39495329506462, "splats": 2809673}, {"step": 20000, "psnr": 26.20524617900019, "ssim": 0.8614073507486192, "t": 130.33069634105777, "splats": 2023129}, {"step": 25000, "psnr": 26.397110317064367, "ssim": 0.8633925748669496, "t": 155.9491001200513, "splats": 1792098}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 28.506945400703245, "ssim": 0.8827584240494705, "lpips_vgg": 0.21462394818137168, "lpips_alex": 0.20549423666011174, "time": 208.9, "splats": 1169943, "stages": {"RasterizeBackward": 89.98, "RasterizeForward": 27.849, "SortRTS": 10.226, "ProjectionForward": 7.719, "FusedProjectionBackwardOptimizerStep": 7.688, "DensifyPostBackward": 7.326, "ComputeSSIMGradient": 4.137, "ComputeTileRanges": 0.983}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.70388977702071, "ssim": 0.8434384106585501, "t": 44.01898481702665, "splats": 888751}, {"step": 10000, "psnr": 25.981850810167266, "ssim": 0.8628459178103667, "t": 73.10069026006386, "splats": 1608137}, {"step": 15000, "psnr": 26.480195533938524, "ssim": 0.8722886116983338, "t": 106.29702455602819, "splats": 1847642}, {"step": 20000, "psnr": 27.47912848868021, "ssim": 0.8786385516070284, "t": 135.40884185902542, "splats": 1363248}, {"step": 25000, "psnr": 28.105873712679234, "ssim": 0.8809307111717501, "t": 160.209750332986, "splats": 1195839}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 25.801842371622723, "ssim": 0.8743026455243429, "lpips_vgg": 0.22367652868630244, "lpips_alex": 0.18895084067280296, "time": 173.8, "splats": 1099836, "stages": {"RasterizeBackward": 99.701, "RasterizeForward": 30.975, "SortRTS": 9.708, "FusedProjectionBackwardOptimizerStep": 7.768, "ProjectionForward": 6.823, "DensifyPostBackward": 6.522, "ComputeSSIMGradient": 4.144, "ComputeTileRanges": 0.843}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.895621829562717, "ssim": 0.8586342911991314, "t": 25.00279395398684, "splats": 972899}, {"step": 10000, "psnr": 24.946058061387802, "ssim": 0.8684978267744482, "t": 56.44586601300398, "splats": 1415885}, {"step": 15000, "psnr": 25.094315634833443, "ssim": 0.8705738268889225, "t": 92.51173591904808, "splats": 1606988}, {"step": 20000, "psnr": 25.66881603664822, "ssim": 0.8737891840194052, "t": 122.02624192001531, "splats": 1242944}, {"step": 25000, "psnr": 25.775366889105904, "ssim": 0.8742155978600622, "t": 148.23122993606376, "splats": 1121324}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 22.81515189928886, "ssim": 0.8319090329683744, "lpips_vgg": 0.25403841811335115, "lpips_alex": 0.23688170736476616, "time": 238.5, "splats": 1600984, "stages": {"RasterizeBackward": 117.776, "RasterizeForward": 37.135, "SortRTS": 13.203, "ProjectionForward": 10.577, "FusedProjectionBackwardOptimizerStep": 9.864, "DensifyPostBackward": 9.412, "ComputeSSIMGradient": 4.523, "ComputeTileRanges": 1.138}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.81955890166454, "ssim": 0.7881718809227561, "t": 46.08030694897752, "splats": 903743}, {"step": 10000, "psnr": 21.616999650612854, "ssim": 0.809316949220739, "t": 85.0348072440247, "splats": 1887309}, {"step": 15000, "psnr": 21.93266893044496, "ssim": 0.8196717628726272, "t": 130.45888552203542, "splats": 2692877}, {"step": 20000, "psnr": 22.39553564022749, "ssim": 0.8282916427631298, "t": 174.64939644408878, "splats": 1914717}, {"step": 25000, "psnr": 22.697070146218323, "ssim": 0.8298319529224865, "t": 207.36690887314035, "splats": 1641810}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 22.624661135673524, "ssim": 0.7286638468503952, "lpips_vgg": 0.31114555586529735, "lpips_alex": 0.3357149903792337, "time": 195.4, "splats": 1759907, "stages": {"RasterizeBackward": 98.016, "RasterizeForward": 31.013, "SortRTS": 12.074, "FusedProjectionBackwardOptimizerStep": 9.935, "DensifyPostBackward": 9.083, "ProjectionForward": 8.913, "ComputeSSIMGradient": 4.232, "ComputeTileRanges": 1.016}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.198969888687134, "ssim": 0.6488786342767348, "t": 34.560179188032635, "splats": 941637}, {"step": 10000, "psnr": 21.289892268180846, "ssim": 0.6880821563796478, "t": 65.49714651005343, "splats": 1733507}, {"step": 15000, "psnr": 21.82813572883606, "ssim": 0.7103225609552238, "t": 102.47521483601304, "splats": 2513067}, {"step": 20000, "psnr": 22.189336442947386, "ssim": 0.7212447785431066, "t": 135.21641742403153, "splats": 1969143}, {"step": 25000, "psnr": 22.47638335227966, "ssim": 0.7260802979209644, "t": 168.08576615608763, "splats": 1789126}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 21.853112057941715, "ssim": 0.7061903578479115, "lpips_vgg": 0.32631639534616447, "lpips_alex": 0.3261994639228629, "time": 222.5, "splats": 2534901, "stages": {"RasterizeBackward": 101.234, "RasterizeForward": 30.206, "SortRTS": 12.019, "FusedProjectionBackwardOptimizerStep": 11.934, "DensifyPostBackward": 11.431, "ProjectionForward": 8.863, "ComputeSSIMGradient": 4.234, "ComputeTileRanges": 1.083}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.875997194429722, "ssim": 0.6395073762162186, "t": 39.12874286802253, "splats": 1904309}, {"step": 10000, "psnr": 20.4882130971769, "ssim": 0.6732821594101537, "t": 72.11786161694909, "splats": 3160846}, {"step": 15000, "psnr": 20.740414549664752, "ssim": 0.6886214982329921, "t": 111.26808845391497, "splats": 3724411}, {"step": 20000, "psnr": 21.30018673873529, "ssim": 0.6981855720795438, "t": 144.46898953296477, "splats": 2815427}, {"step": 25000, "psnr": 21.5742414986215, "ssim": 0.7025168210354686, "t": 194.60012983792694, "splats": 2579358}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 24.70469789505005, "ssim": 0.8347301676869392, "lpips_vgg": 0.3003913695881867, "lpips_alex": 0.2586843614917035, "time": 207.4, "splats": 2131311, "stages": {"RasterizeBackward": 109.665, "RasterizeForward": 33.571, "SortRTS": 12.502, "FusedProjectionBackwardOptimizerStep": 11.359, "DensifyPostBackward": 10.292, "ProjectionForward": 9.02, "ComputeSSIMGradient": 4.184, "ComputeTileRanges": 1.031}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.388849592208864, "ssim": 0.7848312949691583, "t": 35.93293093401007, "splats": 1601344}, {"step": 10000, "psnr": 23.49342269897461, "ssim": 0.8143904724424402, "t": 69.4191286850255, "splats": 2759623}, {"step": 15000, "psnr": 23.954156827926635, "ssim": 0.8266872385849471, "t": 110.94191078003496, "splats": 3632567}, {"step": 20000, "psnr": 24.352854347229005, "ssim": 0.8307188955629572, "t": 147.50266415503575, "splats": 2516547}, {"step": 25000, "psnr": 24.576356983184816, "ssim": 0.833790080372651, "t": 177.86691554903518, "splats": 2192826}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 32.77721662779112, "ssim": 0.9354581059636297, "lpips_vgg": 0.29495542963372506, "lpips_alex": 0.22186673113797703, "time": 111.2, "splats": 730396, "stages": {"RasterizeBackward": 54.464, "RasterizeForward": 16.463, "SortRTS": 6.734, "DensifyPostBackward": 4.923, "ProjectionForward": 4.893, "FusedProjectionBackwardOptimizerStep": 4.373, "ComputeSSIMGradient": 3.179, "ComputeTileRanges": 0.642}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.941086640229095, "ssim": 0.9098248741969057, "t": 26.49637356598396, "splats": 890169}, {"step": 10000, "psnr": 30.675735009683144, "ssim": 0.9248085725415378, "t": 46.42083617299795, "splats": 1010826}, {"step": 15000, "psnr": 31.566489193890547, "ssim": 0.930878847069111, "t": 66.15099569997983, "splats": 1046669}, {"step": 20000, "psnr": 32.205291851146804, "ssim": 0.9331805510029725, "t": 82.30114221101394, "splats": 788857}, {"step": 25000, "psnr": 32.603535368635846, "ssim": 0.9346458676892926, "t": 96.90141875203699, "splats": 741662}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 31.75893719991048, "ssim": 0.9162474702566098, "lpips_vgg": 0.3022157932437135, "lpips_alex": 0.24541919827253453, "time": 128.6, "splats": 743706, "stages": {"RasterizeBackward": 65.424, "RasterizeForward": 20.872, "SortRTS": 7.203, "ProjectionForward": 5.231, "DensifyPostBackward": 4.919, "FusedProjectionBackwardOptimizerStep": 3.385, "ComputeSSIMGradient": 3.212, "ComputeTileRanges": 0.708}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.349892200567783, "ssim": 0.8940057150748004, "t": 27.329795809928328, "splats": 784015}, {"step": 10000, "psnr": 30.51552454630534, "ssim": 0.9075288128781995, "t": 49.256180027965456, "splats": 1045437}, {"step": 15000, "psnr": 31.076624405689728, "ssim": 0.9128126687024798, "t": 74.13629608391784, "splats": 1200992}, {"step": 20000, "psnr": 31.40363639440292, "ssim": 0.9142521646662957, "t": 94.18424342892831, "splats": 846528}, {"step": 25000, "psnr": 31.620146042261368, "ssim": 0.9157396015082266, "t": 111.67826601094566, "splats": 761548}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 31.67570571899414, "ssim": 0.9180882709366934, "lpips_vgg": 0.2087525404703244, "lpips_alex": 0.16012189263239798, "time": 154.8, "splats": 1053201, "stages": {"RasterizeBackward": 84.026, "RasterizeForward": 25.847, "SortRTS": 10.041, "FusedProjectionBackwardOptimizerStep": 9.244, "DensifyPostBackward": 6.724, "ProjectionForward": 6.53, "ComputeSSIMGradient": 3.398, "ComputeTileRanges": 0.897}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.88058270045689, "ssim": 0.8800680789626415, "t": 28.42099410505034, "splats": 1245428}, {"step": 10000, "psnr": 29.919449234008788, "ssim": 0.9037064070681046, "t": 57.37251724000089, "splats": 1445567}, {"step": 15000, "psnr": 30.77731840951102, "ssim": 0.913248634354599, "t": 87.34836960904067, "splats": 1647854}, {"step": 20000, "psnr": 31.205462374006, "ssim": 0.9148062033365284, "t": 112.85867442906601, "splats": 1144195}, {"step": 25000, "psnr": 31.503606360299248, "ssim": 0.9172329848623383, "t": 134.16130862105638, "splats": 1067866}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 24.346137313842775, "ssim": 0.7241456460952759, "lpips_vgg": 0.36556892938994223, "lpips_alex": 0.35625252811379177, "time": 285.6, "splats": 2849479, "stages": {"RasterizeBackward": 140.404, "RasterizeForward": 44.319, "DensifyPostBackward": 14.849, "SortRTS": 13.479, "ProjectionForward": 11.029, "FusedProjectionBackwardOptimizerStep": 10.092, "ComputeSSIMGradient": 7.49, "ComputeTileRanges": 1.117}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.28891326904297, "ssim": 0.6451719838225426, "t": 42.67561692401068, "splats": 1808078}, {"step": 10000, "psnr": 23.710549774169923, "ssim": 0.6983568138835516, "t": 87.62867601000471, "splats": 3379321}, {"step": 15000, "psnr": 24.19328338623047, "ssim": 0.7179618196437749, "t": 143.12793960701674, "splats": 4274441}, {"step": 20000, "psnr": 24.32304214477539, "ssim": 0.7231479117248394, "t": 189.75232440704713, "splats": 3104234}, {"step": 25000, "psnr": 24.35659118652344, "ssim": 0.7236590721000289, "t": 228.33835691108834, "splats": 2897346}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.13988757133484, "ssim": 0.790471687912941, "lpips_vgg": 0.38513500154376246, "lpips_alex": 0.37047297593907214, "time": 203.0, "splats": 2365583, "stages": {"RasterizeBackward": 104.234, "RasterizeForward": 32.284, "DensifyPostBackward": 10.983, "SortRTS": 10.473, "ProjectionForward": 8.791, "ComputeSSIMGradient": 7.638, "FusedProjectionBackwardOptimizerStep": 7.392, "ComputeTileRanges": 0.86}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.689070224761963, "ssim": 0.756033710017145, "t": 35.87341841298621, "splats": 1779675}, {"step": 10000, "psnr": 25.911203980445862, "ssim": 0.7869662956483146, "t": 69.67897229205118, "splats": 2833280}, {"step": 15000, "psnr": 26.15239429473877, "ssim": 0.7915310075333313, "t": 110.60190018202411, "splats": 3127872}, {"step": 20000, "psnr": 26.16587269306183, "ssim": 0.7916540868661737, "t": 143.42624308803352, "splats": 2523170}, {"step": 25000, "psnr": 26.167049050331116, "ssim": 0.7913507175780228, "t": 173.33189453504747, "splats": 2397914}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 29.723016421000164, "ssim": 0.9110078831513723, "lpips_vgg": 0.28330925271966834, "lpips_alex": 0.23088466337835828, "time": 133.4, "splats": 697457, "stages": {"RasterizeBackward": 72.114, "RasterizeForward": 22.766, "SortRTS": 8.487, "ProjectionForward": 5.763, "FusedProjectionBackwardOptimizerStep": 5.008, "DensifyPostBackward": 4.771, "ComputeSSIMGradient": 3.251, "ComputeTileRanges": 0.742}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.771285756429037, "ssim": 0.877235755202714, "t": 27.412674614985008, "splats": 704790}, {"step": 10000, "psnr": 28.218143526713053, "ssim": 0.8977546485817884, "t": 50.913976613024715, "splats": 955840}, {"step": 15000, "psnr": 29.010155232747397, "ssim": 0.9067831388503704, "t": 75.70863395696506, "splats": 1005630}, {"step": 20000, "psnr": 29.33498198191325, "ssim": 0.908529456578781, "t": 97.13457630499033, "splats": 751669}, {"step": 25000, "psnr": 29.583085441589354, "ssim": 0.9103698585182527, "t": 115.50231122499099, "splats": 707241}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.403342088063557, "ssim": 0.7889113103350004, "lpips_vgg": 0.2772550778317481, "lpips_alex": 0.2556400428760158, "time": 285.5, "splats": 2654696, "stages": {"RasterizeBackward": 159.001, "RasterizeForward": 48.894, "SortRTS": 14.82, "DensifyPostBackward": 13.287, "FusedProjectionBackwardOptimizerStep": 13.238, "ProjectionForward": 10.067, "ComputeSSIMGradient": 8.345, "ComputeTileRanges": 1.179}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.32980513572693, "ssim": 0.7208774183760044, "t": 47.53370169294067, "splats": 2026646}, {"step": 10000, "psnr": 25.441676060358684, "ssim": 0.7619284648769994, "t": 96.586948669923, "splats": 3049972}, {"step": 15000, "psnr": 26.02314217885335, "ssim": 0.7798336695141854, "t": 153.15325037000002, "splats": 3699797}, {"step": 20000, "psnr": 26.25329391161601, "ssim": 0.7857247195498805, "t": 202.0897677789908, "splats": 2813224}, {"step": 25000, "psnr": 26.327192544937134, "ssim": 0.7876972023832277, "t": 244.20130591397174, "splats": 2680634}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 21.90262794494629, "ssim": 0.78307307237073, "lpips_vgg": 0.2990521609837163, "lpips_alex": 0.2863402758182979, "time": 193.8, "splats": 1716812, "stages": {"RasterizeBackward": 101.867, "RasterizeForward": 31.794, "SortRTS": 12.684, "FusedProjectionBackwardOptimizerStep": 10.294, "ProjectionForward": 9.471, "DensifyPostBackward": 9.003, "ComputeSSIMGradient": 4.152, "ComputeTileRanges": 1.018}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.988045290896768, "ssim": 0.7004153819640686, "t": 33.972752013010904, "splats": 829914}, {"step": 10000, "psnr": 20.209620701639277, "ssim": 0.7392773282616518, "t": 64.5161004679976, "splats": 1927438}, {"step": 15000, "psnr": 20.843639373779297, "ssim": 0.7638511692931655, "t": 103.38645646499936, "splats": 2623446}, {"step": 20000, "psnr": 21.296954656902113, "ssim": 0.7754951875448665, "t": 137.7618630900397, "splats": 1989716}, {"step": 25000, "psnr": 21.782199207105133, "ssim": 0.7819196514977452, "t": 166.4908724789857, "splats": 1756094}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 26.671789708344832, "ssim": 0.8648427530475284, "lpips_vgg": 0.24669174665502097, "lpips_alex": 0.22112706604723986, "time": 181.1, "splats": 1725190, "stages": {"RasterizeBackward": 96.295, "RasterizeForward": 29.407, "SortRTS": 10.219, "FusedProjectionBackwardOptimizerStep": 8.434, "DensifyPostBackward": 8.417, "ProjectionForward": 7.168, "ComputeSSIMGradient": 4.16, "ComputeTileRanges": 0.859}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.60304131715194, "ssim": 0.8246259099072237, "t": 37.974304830946494, "splats": 1731618}, {"step": 10000, "psnr": 24.945952208145805, "ssim": 0.847832082670955, "t": 68.6288795999717, "splats": 2398337}, {"step": 15000, "psnr": 25.547335832015328, "ssim": 0.8567526569449325, "t": 102.09634719096357, "splats": 2746034}, {"step": 20000, "psnr": 26.255552084549613, "ssim": 0.86162422216894, "t": 131.54255483992165, "splats": 1975121}, {"step": 25000, "psnr": 26.479834722435992, "ssim": 0.8632650653681605, "t": 156.76158006495098, "splats": 1765621}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 28.871837104239116, "ssim": 0.8830306748064553, "lpips_vgg": 0.21550560117874068, "lpips_alex": 0.20615770234444464, "time": 165.2, "splats": 1082370, "stages": {"RasterizeBackward": 88.075, "RasterizeForward": 27.303, "SortRTS": 9.547, "ProjectionForward": 7.579, "FusedProjectionBackwardOptimizerStep": 6.773, "DensifyPostBackward": 6.501, "ComputeSSIMGradient": 4.102, "ComputeTileRanges": 0.807}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.698407289458483, "ssim": 0.8410713388067064, "t": 32.44436240696814, "splats": 783631}, {"step": 10000, "psnr": 25.928978268693132, "ssim": 0.8630681390352267, "t": 58.89627382601611, "splats": 1415610}, {"step": 15000, "psnr": 26.734566572235853, "ssim": 0.872560613465474, "t": 90.50790326698916, "splats": 1672708}, {"step": 20000, "psnr": 27.9018242068407, "ssim": 0.8783708943076581, "t": 118.42016230203444, "splats": 1245661}, {"step": 25000, "psnr": 28.54991624413467, "ssim": 0.881429743027719, "t": 142.2335141649819, "splats": 1105310}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 25.561586803860134, "ssim": 0.874097466468811, "lpips_vgg": 0.22359448464965098, "lpips_alex": 0.18814642895769856, "time": 168.3, "splats": 1086587, "stages": {"RasterizeBackward": 97.57, "RasterizeForward": 30.289, "SortRTS": 9.327, "FusedProjectionBackwardOptimizerStep": 7.39, "ProjectionForward": 6.765, "DensifyPostBackward": 6.351, "ComputeSSIMGradient": 4.164, "ComputeTileRanges": 0.805}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.524272706773544, "ssim": 0.8546281029509752, "t": 24.18097113596741, "splats": 885717}, {"step": 10000, "psnr": 24.77150535583496, "ssim": 0.867445873994731, "t": 54.239139912009705, "splats": 1391086}, {"step": 15000, "psnr": 24.93137084113227, "ssim": 0.8698057228539842, "t": 87.92789925000397, "splats": 1606812}, {"step": 20000, "psnr": 25.1662048763699, "ssim": 0.8725991314510284, "t": 117.33125863003079, "splats": 1230663}, {"step": 25000, "psnr": 25.527918497721355, "ssim": 0.8737928505077097, "t": 143.16544240503572, "splats": 1108920}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 22.611416718898674, "ssim": 0.8273130364907093, "lpips_vgg": 0.25582834506291996, "lpips_alex": 0.2396868375781417, "time": 210.1, "splats": 1471444, "stages": {"RasterizeBackward": 113.312, "RasterizeForward": 35.886, "SortRTS": 12.487, "ProjectionForward": 10.279, "FusedProjectionBackwardOptimizerStep": 9.015, "DensifyPostBackward": 8.552, "ComputeSSIMGradient": 4.513, "ComputeTileRanges": 1.021}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.694980499071953, "ssim": 0.7838263955930445, "t": 37.552227207052056, "splats": 900887}, {"step": 10000, "psnr": 21.70998651553423, "ssim": 0.8075749000890051, "t": 71.7469216180616, "splats": 1816161}, {"step": 15000, "psnr": 21.910802792280148, "ssim": 0.8201445531068533, "t": 113.60339734703302, "splats": 2394796}, {"step": 20000, "psnr": 22.079125991234413, "ssim": 0.8244136155861214, "t": 150.1858881940134, "splats": 1735929}, {"step": 25000, "psnr": 22.454879369491184, "ssim": 0.8261070175287606, "t": 180.88685316906776, "splats": 1508469}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 22.688344860076903, "ssim": 0.727697716653347, "lpips_vgg": 0.31197164643454006, "lpips_alex": 0.3383199345923236, "time": 185.6, "splats": 1753725, "stages": {"RasterizeBackward": 97.209, "RasterizeForward": 30.61, "SortRTS": 11.81, "FusedProjectionBackwardOptimizerStep": 9.744, "ProjectionForward": 8.636, "DensifyPostBackward": 8.434, "ComputeSSIMGradient": 4.217, "ComputeTileRanges": 0.958}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.19497890472412, "ssim": 0.6490340578187845, "t": 33.63764226593776, "splats": 935737}, {"step": 10000, "psnr": 21.165318727493286, "ssim": 0.6878347473014552, "t": 62.66106685396517, "splats": 1766865}, {"step": 15000, "psnr": 21.70655701160431, "ssim": 0.7090542150334931, "t": 98.6845427909866, "splats": 2538385}, {"step": 20000, "psnr": 22.142340183258057, "ssim": 0.7193982229818892, "t": 131.03937898000004, "splats": 1975413}, {"step": 25000, "psnr": 22.45659875869751, "ssim": 0.7247693328004718, "t": 158.8053970390465, "splats": 1783451}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 21.570234670871642, "ssim": 0.7018902418090076, "lpips_vgg": 0.3264585004781702, "lpips_alex": 0.32715557232517606, "time": 194.0, "splats": 2578548, "stages": {"RasterizeBackward": 103.71, "RasterizeForward": 31.119, "FusedProjectionBackwardOptimizerStep": 11.943, "SortRTS": 11.602, "DensifyPostBackward": 11.102, "ProjectionForward": 8.693, "ComputeSSIMGradient": 4.195, "ComputeTileRanges": 0.944}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.80976255928598, "ssim": 0.6366526933993585, "t": 31.909550065058284, "splats": 1866776}, {"step": 10000, "psnr": 20.644136591655453, "ssim": 0.6757705814424294, "t": 64.75256448204163, "splats": 3311236}, {"step": 15000, "psnr": 20.929316543951266, "ssim": 0.690374894578149, "t": 103.36758248700062, "splats": 3838595}, {"step": 20000, "psnr": 21.22254441424114, "ssim": 0.6965590179026607, "t": 136.8950489470153, "splats": 2873549}, {"step": 25000, "psnr": 21.407751664882753, "ssim": 0.6991095297823553, "t": 165.84063142497325, "splats": 2623474}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 3090, 24576 MiB, 620.70.06", "psnr": 24.66013159751892, "ssim": 0.835139961540699, "lpips_vgg": 0.29981385971454144, "lpips_alex": 0.2580326119001416, "time": 208.3, "splats": 2176455, "stages": {"RasterizeBackward": 110.54, "RasterizeForward": 33.953, "SortRTS": 12.408, "FusedProjectionBackwardOptimizerStep": 11.318, "DensifyPostBackward": 10.361, "ProjectionForward": 8.996, "ComputeSSIMGradient": 4.163, "ComputeTileRanges": 0.999}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.368729972839354, "ssim": 0.7841439173574833, "t": 36.07131616299739, "splats": 1641546}, {"step": 10000, "psnr": 23.410310125350954, "ssim": 0.81340507569895, "t": 69.81875820702408, "splats": 2908251}, {"step": 15000, "psnr": 23.92112398147583, "ssim": 0.8267760845741583, "t": 111.2598111750558, "splats": 3521310}, {"step": 20000, "psnr": 24.34952163696289, "ssim": 0.8321623408254034, "t": 147.55902862903895, "splats": 2529743}, {"step": 25000, "psnr": 24.511708116531373, "ssim": 0.8336942216657217, "t": 178.23444982001092, "splats": 2234705}]}


==> figsrc/data/ours_fleet/4090_60352776.jsonl <==
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 29.619653956095377, "ssim": 0.9104833622773488, "lpips_vgg": 0.28394917597373326, "lpips_alex": 0.23189422339200974, "time": 62.2, "splats": 690347, "stages": {"RasterizeBackward": 32.582, "RasterizeForward": 9.869, "ProjectionForward": 4.043, "SortRTS": 3.873, "FusedProjectionBackwardOptimizerStep": 3.54, "DensifyPostBackward": 2.686, "ComputeSSIMGradient": 1.399, "ComputeTileRanges": 0.333}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.769762992858887, "ssim": 0.8756127979828854, "t": 11.4308013789705, "splats": 739163}, {"step": 10000, "psnr": 28.2273286819458, "ssim": 0.8978245061720277, "t": 22.855982395994943, "splats": 941435}, {"step": 15000, "psnr": 28.96599801381429, "ssim": 0.9061681981986197, "t": 34.987881753069814, "splats": 1011840}, {"step": 20000, "psnr": 29.28339557647705, "ssim": 0.9080418586353549, "t": 45.255621703050565, "splats": 748498}, {"step": 25000, "psnr": 29.528258577982584, "ssim": 0.9098513934626539, "t": 53.82285350008169, "splats": 700505}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.331456899642944, "ssim": 0.7870076472560564, "lpips_vgg": NaN, "lpips_alex": 0.2619748345265786, "time": 136.2, "splats": 2442610, "stages": {"RasterizeBackward": 65.977, "RasterizeForward": 19.889, "FusedProjectionBackwardOptimizerStep": 10.446, "DensifyPostBackward": 8.007, "ProjectionForward": 7.846, "SortRTS": 7.348, "ComputeSSIMGradient": 5.136, "ComputeTileRanges": 0.509}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.321356455485027, "ssim": 0.7171101245649217, "t": 25.37453828600701, "splats": 2017477}, {"step": 10000, "psnr": 25.552653074264526, "ssim": 0.7647592959544185, "t": 49.22723716503242, "splats": 2983238}, {"step": 15000, "psnr": 25.998982111612957, "ssim": 0.7789224841376848, "t": 75.52427212608745, "splats": 3386906}, {"step": 20000, "psnr": 26.186335563659668, "ssim": 0.783235301639774, "t": 97.97085385007085, "splats": 2581713}, {"step": 25000, "psnr": 26.268168449401855, "ssim": 0.7854330683977494, "t": 117.24446677800734, "splats": 2466528}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 32.869279861450195, "ssim": 0.9360831202687444, "lpips_vgg": 0.29369047445219915, "lpips_alex": 0.22081159900974584, "time": 52.2, "splats": 773289, "stages": {"RasterizeBackward": 26.964, "RasterizeForward": 7.541, "ProjectionForward": 3.381, "SortRTS": 3.164, "FusedProjectionBackwardOptimizerStep": 3.036, "DensifyPostBackward": 2.657, "ComputeSSIMGradient": 1.371, "ComputeTileRanges": 0.301}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.913962493071686, "ssim": 0.908736033075105, "t": 10.714768266014289, "splats": 907792}, {"step": 10000, "psnr": 30.606816884633655, "ssim": 0.9242793133108069, "t": 19.64746713702334, "splats": 1045088}, {"step": 15000, "psnr": 31.53166270900417, "ssim": 0.9308766227045882, "t": 29.000677176984027, "splats": 1120800}, {"step": 20000, "psnr": 32.25721307702967, "ssim": 0.9335793293802507, "t": 37.346924968995154, "splats": 839031}, {"step": 25000, "psnr": 32.63996459342338, "ssim": 0.9353100193398107, "t": 44.81524415506283, "splats": 786140}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 31.874107947716347, "ssim": 0.9155353552255875, "lpips_vgg": 0.3030932144476817, "lpips_alex": 0.24650977781185737, "time": 58.1, "splats": 715679, "stages": {"RasterizeBackward": 31.098, "RasterizeForward": 9.536, "ProjectionForward": 3.496, "SortRTS": 3.311, "DensifyPostBackward": 2.48, "FusedProjectionBackwardOptimizerStep": 2.034, "ComputeSSIMGradient": 1.408, "ComputeTileRanges": 0.308}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.03944949614696, "ssim": 0.8912252104612338, "t": 10.810859490011353, "splats": 767068}, {"step": 10000, "psnr": 30.446815735254532, "ssim": 0.9065181924097226, "t": 20.78135199600365, "splats": 1034343}, {"step": 15000, "psnr": 31.055445059751854, "ssim": 0.9123629178502163, "t": 31.875023639993742, "splats": 1146088}, {"step": 20000, "psnr": 31.489035239586464, "ssim": 0.9140322535042398, "t": 41.5551356060314, "splats": 809536}, {"step": 25000, "psnr": 31.69716453552246, "ssim": 0.915027423052125, "t": 49.96862784604309, "splats": 732500}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 31.546575491768973, "ssim": 0.9181779878480094, "lpips_vgg": 0.20781585914748055, "lpips_alex": 0.1597809593592371, "time": 75.5, "splats": 1093062, "stages": {"RasterizeBackward": 36.948, "RasterizeForward": 11.218, "FusedProjectionBackwardOptimizerStep": 8.212, "ProjectionForward": 5.312, "SortRTS": 4.684, "DensifyPostBackward": 3.686, "ComputeSSIMGradient": 1.438, "ComputeTileRanges": 0.372}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.858820343017577, "ssim": 0.880227712929014, "t": 13.040093617979437, "splats": 1281198}, {"step": 10000, "psnr": 29.84699363708496, "ssim": 0.9043579283353017, "t": 27.24842230696231, "splats": 1544777}, {"step": 15000, "psnr": 30.68356650216239, "ssim": 0.9134908419612515, "t": 42.226268258935306, "splats": 1690200}, {"step": 20000, "psnr": 31.09887155805315, "ssim": 0.9148081995681181, "t": 54.78147489990806, "splats": 1183410}, {"step": 25000, "psnr": 31.307696533203124, "ssim": 0.9164664658469306, "t": 65.22518551693065, "splats": 1107617}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 24.3148770904541, "ssim": 0.723756685256958, "lpips_vgg": NaN, "lpips_alex": 0.35597817540168764, "time": 131.8, "splats": 2887123, "stages": {"RasterizeBackward": 63.361, "RasterizeForward": 19.305, "DensifyPostBackward": 8.907, "FusedProjectionBackwardOptimizerStep": 8.395, "ProjectionForward": 8.27, "SortRTS": 7.014, "ComputeSSIMGradient": 4.77, "ComputeTileRanges": 0.487}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.33974685668945, "ssim": 0.6468418745601402, "t": 22.550276329973713, "splats": 1877857}, {"step": 10000, "psnr": 23.68510269165039, "ssim": 0.6994133293444138, "t": 44.00643437297549, "splats": 3318120}, {"step": 15000, "psnr": 24.219131088256837, "ssim": 0.719030285935048, "t": 71.44439167290693, "splats": 4306882}, {"step": 20000, "psnr": 24.2809196472168, "ssim": 0.7225668927844687, "t": 94.54839763994096, "splats": 3148542}, {"step": 25000, "psnr": 24.371017303466797, "ssim": 0.7244888866286411, "t": 113.46077076694928, "splats": 2935328}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.11892282962799, "ssim": 0.7912624888122082, "lpips_vgg": NaN, "lpips_alex": 0.372318297624588, "time": 112.4, "splats": 2295351, "stages": {"RasterizeBackward": 43.661, "RasterizeForward": 13.063, "DensifyPostBackward": 6.951, "ProjectionForward": 6.411, "FusedProjectionBackwardOptimizerStep": 5.583, "ComputeSSIMGradient": 4.824, "SortRTS": 4.714, "ComputeTileRanges": 0.375}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.61206829547882, "ssim": 0.755558446081382, "t": 21.13540551700862, "splats": 1830922}, {"step": 10000, "psnr": 25.79092812538147, "ssim": 0.7856069938484649, "t": 40.11719148902921, "splats": 2755796}, {"step": 15000, "psnr": 26.070127606391907, "ssim": 0.7912056558150875, "t": 59.15936279000016, "splats": 3057497}, {"step": 20000, "psnr": 26.12541127204895, "ssim": 0.7918655142618847, "t": 76.91795282298699, "splats": 2452510}, {"step": 25000, "psnr": 26.124784111976624, "ssim": 0.791394814304077, "t": 94.65366103302222, "splats": 2327373}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 29.775407218933104, "ssim": 0.9111411233743032, "lpips_vgg": 0.283236355582873, "lpips_alex": 0.23082576394081117, "time": 62.2, "splats": 695507, "stages": {"RasterizeBackward": 32.936, "RasterizeForward": 9.987, "ProjectionForward": 4.067, "SortRTS": 3.921, "FusedProjectionBackwardOptimizerStep": 3.639, "DensifyPostBackward": 2.649, "ComputeSSIMGradient": 1.4, "ComputeTileRanges": 0.335}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.840918413798015, "ssim": 0.8773477727536844, "t": 10.838544388941955, "splats": 703726}, {"step": 10000, "psnr": 28.29073486328125, "ssim": 0.8980359740234769, "t": 22.292228238948155, "splats": 951055}, {"step": 15000, "psnr": 29.014500363667807, "ssim": 0.9067705660844747, "t": 34.59352058795048, "splats": 1005856}, {"step": 20000, "psnr": 29.38902212778727, "ssim": 0.9086528487253692, "t": 45.01099885394797, "splats": 750431}, {"step": 25000, "psnr": 29.65033067067464, "ssim": 0.9105095460081234, "t": 53.72617275395896, "splats": 705226}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.37230857213338, "ssim": 0.7885285044709841, "lpips_vgg": NaN, "lpips_alex": 0.25620231715341407, "time": 139.6, "splats": 2644657, "stages": {"RasterizeBackward": 68.028, "RasterizeForward": 20.525, "FusedProjectionBackwardOptimizerStep": 11.389, "DensifyPostBackward": 8.071, "ProjectionForward": 8.02, "SortRTS": 7.685, "ComputeSSIMGradient": 5.141, "ComputeTileRanges": 0.529}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.369279225667317, "ssim": 0.7207640244240227, "t": 24.248515788000077, "splats": 2020019}, {"step": 10000, "psnr": 25.472336848576862, "ssim": 0.7620209781128935, "t": 48.022035256028175, "splats": 3050313}, {"step": 15000, "psnr": 26.013110717137653, "ssim": 0.7796173055852255, "t": 75.74650845502038, "splats": 3684145}, {"step": 20000, "psnr": 26.23621066411336, "ssim": 0.7854616140874766, "t": 99.44901554501848, "splats": 2801724}, {"step": 25000, "psnr": 26.31225101153056, "ssim": 0.7873984708636996, "t": 119.71303224301664, "splats": 2670524}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 32.81358445657266, "ssim": 0.9353888824179366, "lpips_vgg": 0.2949181553384361, "lpips_alex": 0.22166436544593263, "time": 50.8, "splats": 726805, "stages": {"RasterizeBackward": 26.135, "RasterizeForward": 7.352, "ProjectionForward": 3.276, "SortRTS": 3.128, "FusedProjectionBackwardOptimizerStep": 2.816, "DensifyPostBackward": 2.604, "ComputeSSIMGradient": 1.37, "ComputeTileRanges": 0.298}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.88685551205197, "ssim": 0.9094425636530069, "t": 10.757708801014815, "splats": 891412}, {"step": 10000, "psnr": 30.64434866003088, "ssim": 0.9244507668161809, "t": 19.47929759795079, "splats": 1003621}, {"step": 15000, "psnr": 31.576070476222682, "ssim": 0.9305871537805889, "t": 28.51525815000059, "splats": 1043501}, {"step": 20000, "psnr": 32.23471497200631, "ssim": 0.9330275110316458, "t": 36.50520094495732, "splats": 786345}, {"step": 25000, "psnr": 32.63314736855997, "ssim": 0.9345551331264104, "t": 43.706963573000394, "splats": 738599}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 31.63651270744128, "ssim": 0.9157428328807538, "lpips_vgg": 0.3025520057020018, "lpips_alex": 0.24580327975169494, "time": 58.5, "splats": 745939, "stages": {"RasterizeBackward": 31.314, "RasterizeForward": 9.601, "ProjectionForward": 3.574, "SortRTS": 3.296, "DensifyPostBackward": 2.535, "FusedProjectionBackwardOptimizerStep": 2.075, "ComputeSSIMGradient": 1.406, "ComputeTileRanges": 0.308}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.130651033841648, "ssim": 0.8930470950276509, "t": 10.87580388598144, "splats": 792607}, {"step": 10000, "psnr": 30.418450428889347, "ssim": 0.9070342165986309, "t": 20.687170805991627, "splats": 1045838}, {"step": 15000, "psnr": 31.00288718785995, "ssim": 0.9123742833341106, "t": 31.810048242972698, "splats": 1204550}, {"step": 20000, "psnr": 31.310098990415916, "ssim": 0.9137398246474279, "t": 41.67990515998099, "splats": 848733}, {"step": 25000, "psnr": 31.51201952420748, "ssim": 0.9152789234306038, "t": 50.26261994196102, "splats": 763472}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 31.720266778128487, "ssim": 0.9182524919509888, "lpips_vgg": 0.2084632648322413, "lpips_alex": 0.15964720915765285, "time": 74.5, "splats": 1092696, "stages": {"RasterizeBackward": 36.49, "RasterizeForward": 11.078, "FusedProjectionBackwardOptimizerStep": 8.062, "ProjectionForward": 5.279, "SortRTS": 4.605, "DensifyPostBackward": 3.628, "ComputeSSIMGradient": 1.435, "ComputeTileRanges": 0.369}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.085768399919782, "ssim": 0.8809018888045068, "t": 12.956341214070562, "splats": 1225087}, {"step": 10000, "psnr": 29.97560931614467, "ssim": 0.9039810122241644, "t": 26.76002955599688, "splats": 1455299}, {"step": 15000, "psnr": 30.83262530735561, "ssim": 0.9134736450566925, "t": 41.43396195402602, "splats": 1730416}, {"step": 20000, "psnr": 31.24488024030413, "ssim": 0.9149759653348998, "t": 53.99706177704502, "splats": 1193019}, {"step": 25000, "psnr": 31.545722688947404, "ssim": 0.9173787559284706, "t": 64.38354766904376, "splats": 1107239}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 24.312993545532226, "ssim": 0.7237362265586853, "lpips_vgg": 0.3655113175342112, "lpips_alex": 0.3569137178908969, "time": 131.4, "splats": 2836841, "stages": {"RasterizeBackward": 63.089, "RasterizeForward": 19.201, "DensifyPostBackward": 8.927, "ProjectionForward": 8.329, "FusedProjectionBackwardOptimizerStep": 8.245, "SortRTS": 6.911, "ComputeSSIMGradient": 4.772, "ComputeTileRanges": 0.483}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.255364608764648, "ssim": 0.6444130691510288, "t": 22.558819768950343, "splats": 1804985}, {"step": 10000, "psnr": 23.666595611572266, "ssim": 0.6976296451472838, "t": 44.054152396915015, "splats": 3357080}, {"step": 15000, "psnr": 24.15546745300293, "ssim": 0.7175572484091846, "t": 71.50453575293068, "splats": 4245601}, {"step": 20000, "psnr": 24.29987907409668, "ssim": 0.722876879914913, "t": 94.35785902495263, "splats": 3088031}, {"step": 25000, "psnr": 24.335876846313475, "ssim": 0.723350715235865, "t": 113.1254413969582, "splats": 2884117}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.082843542099, "ssim": 0.791007936000824, "lpips_vgg": 0.384094443135862, "lpips_alex": 0.3688661977970437, "time": 112.4, "splats": 2291494, "stages": {"RasterizeBackward": 44.613, "RasterizeForward": 13.376, "DensifyPostBackward": 6.854, "ProjectionForward": 6.818, "FusedProjectionBackwardOptimizerStep": 5.834, "ComputeSSIMGradient": 4.827, "SortRTS": 4.736, "ComputeTileRanges": 0.378}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.620781421661377, "ssim": 0.7548920813869083, "t": 21.10298776795389, "splats": 1724764}, {"step": 10000, "psnr": 25.866804361343384, "ssim": 0.7866442648990022, "t": 40.10934758692747, "splats": 2709525}, {"step": 15000, "psnr": 26.111947655677795, "ssim": 0.7915960767997774, "t": 59.260055306891445, "splats": 3019875}, {"step": 20000, "psnr": 26.130236744880676, "ssim": 0.7920077714221694, "t": 77.0167804248631, "splats": 2438135}, {"step": 25000, "psnr": 26.116605281829834, "ssim": 0.7917613255544091, "t": 94.72168114187662, "splats": 2321301}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 24.703473711013793, "ssim": 0.8353055596351624, "lpips_vgg": 0.2995274928244824, "lpips_alex": 0.25794801906092807, "time": 107.7, "splats": 2195059, "stages": {"RasterizeBackward": 53.147, "RasterizeForward": 15.343, "FusedProjectionBackwardOptimizerStep": 9.668, "ProjectionForward": 7.12, "DensifyPostBackward": 6.355, "SortRTS": 5.997, "ComputeSSIMGradient": 1.851, "ComputeTileRanges": 0.434}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.347926568984985, "ssim": 0.7837582300413348, "t": 17.515721313015092, "splats": 1637776}, {"step": 10000, "psnr": 23.474857568740845, "ssim": 0.8135806899035092, "t": 35.00816221698187, "splats": 2932663}, {"step": 15000, "psnr": 24.01143832206726, "ssim": 0.8272515683044762, "t": 57.21758677595062, "splats": 3548429}, {"step": 20000, "psnr": 24.44791684150696, "ssim": 0.832707307212716, "t": 76.47772487590555, "splats": 2551712}, {"step": 25000, "psnr": 24.576456117630006, "ssim": 0.8341174971964982, "t": 92.45355200296035, "splats": 2253444}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 21.89060590141698, "ssim": 0.7817507276409551, "lpips_vgg": 0.29861304491055746, "lpips_alex": 0.2861734017514943, "time": 98.4, "splats": 1708184, "stages": {"RasterizeBackward": 48.999, "RasterizeForward": 14.47, "FusedProjectionBackwardOptimizerStep": 8.819, "ProjectionForward": 7.278, "SortRTS": 6.136, "DensifyPostBackward": 5.201, "ComputeSSIMGradient": 1.885, "ComputeTileRanges": 0.439}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.679119536751195, "ssim": 0.6977814837610403, "t": 14.67348021606449, "splats": 827775}, {"step": 10000, "psnr": 20.131866279401276, "ssim": 0.7398101343167415, "t": 30.114385003049392, "splats": 1909046}, {"step": 15000, "psnr": 20.585345895666826, "ssim": 0.7615658820557752, "t": 50.804403621004894, "splats": 2614579}, {"step": 20000, "psnr": 21.150256207114772, "ssim": 0.7737312398125166, "t": 69.22742483194452, "splats": 1979091}, {"step": 25000, "psnr": 21.7383871831392, "ssim": 0.7804244296821755, "t": 84.21323936601402, "splats": 1746426}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.624925779259723, "ssim": 0.8643541297186976, "lpips_vgg": 0.24732412503519718, "lpips_alex": 0.22203430541512095, "time": 88.0, "splats": 1721487, "stages": {"RasterizeBackward": 44.5, "RasterizeForward": 13.084, "FusedProjectionBackwardOptimizerStep": 6.813, "ProjectionForward": 5.784, "DensifyPostBackward": 5.023, "SortRTS": 4.893, "ComputeSSIMGradient": 1.833, "ComputeTileRanges": 0.376}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.552792175956395, "ssim": 0.8243432800341226, "t": 15.794633496028837, "splats": 1731702}, {"step": 10000, "psnr": 24.844812849293586, "ssim": 0.8472314046054856, "t": 31.346043750992976, "splats": 2397898}, {"step": 15000, "psnr": 25.44411319235097, "ssim": 0.8561147473811738, "t": 48.443387869978324, "splats": 2757044}, {"step": 20000, "psnr": 26.161462203316066, "ssim": 0.861009606414955, "t": 63.39605818601558, "splats": 1979697}, {"step": 25000, "psnr": 26.437884413677715, "ssim": 0.8627641999388398, "t": 75.90412149502663, "splats": 1763267}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 29.14098809405071, "ssim": 0.88331705041048, "lpips_vgg": 0.21520576486750195, "lpips_alex": 0.20601685938002326, "time": 84.6, "splats": 1103512, "stages": {"RasterizeBackward": 44.462, "RasterizeForward": 12.848, "ProjectionForward": 5.713, "FusedProjectionBackwardOptimizerStep": 5.522, "SortRTS": 4.379, "DensifyPostBackward": 3.809, "ComputeSSIMGradient": 1.86, "ComputeTileRanges": 0.357}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.667184457546327, "ssim": 0.8413824333637377, "t": 14.019530883990228, "splats": 778969}, {"step": 10000, "psnr": 26.183001425208115, "ssim": 0.863549811724247, "t": 27.626308532024268, "splats": 1452415}, {"step": 15000, "psnr": 27.05156677525218, "ssim": 0.8719254817281336, "t": 44.848695164953824, "splats": 1696503}, {"step": 20000, "psnr": 28.11523100224937, "ssim": 0.878264953404521, "t": 59.908078758977354, "splats": 1269695}, {"step": 25000, "psnr": 28.61153167631568, "ssim": 0.8813917993321122, "t": 72.55824206292164, "splats": 1127358}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 25.94566387600369, "ssim": 0.8752754727999369, "lpips_vgg": 0.22435641321725042, "lpips_alex": 0.18959563650645958, "time": 81.6, "splats": 1067452, "stages": {"RasterizeBackward": 44.172, "RasterizeForward": 13.225, "FusedProjectionBackwardOptimizerStep": 5.9, "ProjectionForward": 5.242, "SortRTS": 4.28, "DensifyPostBackward": 3.567, "ComputeSSIMGradient": 1.814, "ComputeTileRanges": 0.355}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.73916180928548, "ssim": 0.8547288277791351, "t": 11.714092024951242, "splats": 885371}, {"step": 10000, "psnr": 25.013458040025498, "ssim": 0.8680377153333588, "t": 26.71344656398287, "splats": 1365724}, {"step": 15000, "psnr": 25.251658121744793, "ssim": 0.870628192028239, "t": 43.47707712702686, "splats": 1573328}, {"step": 20000, "psnr": 25.790234247843426, "ssim": 0.8739510857886572, "t": 57.60499457002152, "splats": 1204044}, {"step": 25000, "psnr": 25.892290115356445, "ssim": 0.8749914577481595, "t": 69.7749360690359, "splats": 1088463}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 22.857779184977215, "ssim": 0.8310198080845368, "lpips_vgg": 0.2547817631459093, "lpips_alex": 0.23745465348467604, "time": 105.0, "splats": 1479044, "stages": {"RasterizeBackward": 53.972, "RasterizeForward": 16.312, "ProjectionForward": 7.781, "FusedProjectionBackwardOptimizerStep": 7.58, "SortRTS": 6.309, "DensifyPostBackward": 4.841, "ComputeSSIMGradient": 2.212, "ComputeTileRanges": 0.45}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.730683008829754, "ssim": 0.7869282936198108, "t": 15.97109696501866, "splats": 904709}, {"step": 10000, "psnr": 21.723020602495243, "ssim": 0.8096128314844152, "t": 32.93472474406008, "splats": 1839987}, {"step": 15000, "psnr": 22.083253958286384, "ssim": 0.8219594404930454, "t": 54.891630690020975, "splats": 2422445}, {"step": 20000, "psnr": 22.271053803272736, "ssim": 0.8280706120644075, "t": 74.02647481200984, "splats": 1745687}, {"step": 25000, "psnr": 22.662008040990585, "ssim": 0.8296072428977487, "t": 89.93413809896447, "splats": 1516004}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 22.823305368423462, "ssim": 0.7292610019445419, "lpips_vgg": 0.31114359993757545, "lpips_alex": 0.33643279067611387, "time": 91.6, "splats": 1734927, "stages": {"RasterizeBackward": 44.929, "RasterizeForward": 13.493, "FusedProjectionBackwardOptimizerStep": 8.368, "ProjectionForward": 6.864, "SortRTS": 5.662, "DensifyPostBackward": 4.819, "ComputeSSIMGradient": 1.864, "ComputeTileRanges": 0.416}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.25557334423065, "ssim": 0.6484542585621138, "t": 14.161663331964519, "splats": 921967}, {"step": 10000, "psnr": 21.199925017356872, "ssim": 0.6879663702327551, "t": 28.785096626961604, "splats": 1747980}, {"step": 15000, "psnr": 21.805907893180848, "ssim": 0.7096753932740805, "t": 47.411015950958245, "splats": 2521600}, {"step": 20000, "psnr": 22.06563081741333, "ssim": 0.7186175782456969, "t": 64.00322254293133, "splats": 1957556}, {"step": 25000, "psnr": 22.58556385040283, "ssim": 0.7258759028402659, "t": 78.0926121539087, "splats": 1764994}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 22.16819163066585, "ssim": 0.710351238890392, "lpips_vgg": 0.32453025282412845, "lpips_alex": 0.3240694463182642, "time": 98.9, "splats": 2570319, "stages": {"RasterizeBackward": 47.941, "RasterizeForward": 13.61, "FusedProjectionBackwardOptimizerStep": 10.09, "ProjectionForward": 7.325, "DensifyPostBackward": 6.744, "SortRTS": 5.554, "ComputeSSIMGradient": 1.903, "ComputeTileRanges": 0.411}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.82965597292272, "ssim": 0.6366456112255942, "t": 15.213963054004125, "splats": 1859144}, {"step": 10000, "psnr": 20.719686671001156, "ssim": 0.6755879961051688, "t": 32.04227578599239, "splats": 3296256}, {"step": 15000, "psnr": 20.89131825144698, "ssim": 0.6892419132812944, "t": 52.300057621032465, "splats": 3818676}, {"step": 20000, "psnr": 21.52302758286639, "ssim": 0.700622782147026, "t": 69.74671676108846, "splats": 2862441}, {"step": 25000, "psnr": 22.027860269313905, "ssim": 0.708037804983338, "t": 84.51785814401228, "splats": 2614499}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 24.707860708236694, "ssim": 0.835099172592163, "lpips_vgg": 0.30014190469781743, "lpips_alex": 0.25858855363363087, "time": 103.5, "splats": 2131446, "stages": {"RasterizeBackward": 52.075, "RasterizeForward": 14.999, "FusedProjectionBackwardOptimizerStep": 9.575, "ProjectionForward": 7.125, "DensifyPostBackward": 6.259, "SortRTS": 6.034, "ComputeSSIMGradient": 1.85, "ComputeTileRanges": 0.437}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.37729616165161, "ssim": 0.7847435171118582, "t": 14.757409726036713, "splats": 1590463}, {"step": 10000, "psnr": 23.50834927558899, "ssim": 0.8143594243603036, "t": 31.938673519005533, "splats": 2757782}, {"step": 15000, "psnr": 23.93424277305603, "ssim": 0.8267859939337558, "t": 53.84703616902698, "splats": 3628269}, {"step": 20000, "psnr": 24.35069375038147, "ssim": 0.8309557274049091, "t": 72.92268435808364, "splats": 2512382}, {"step": 25000, "psnr": 24.567839050292967, "ssim": 0.8341057916997698, "t": 88.5689380200347, "splats": 2192406}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 21.942095706337376, "ssim": 0.7826155643714102, "lpips_vgg": 0.29846170675162204, "lpips_alex": 0.28552111837761557, "time": 95.3, "splats": 1727239, "stages": {"RasterizeBackward": 46.83, "RasterizeForward": 14.261, "FusedProjectionBackwardOptimizerStep": 8.919, "ProjectionForward": 7.1, "SortRTS": 6.069, "DensifyPostBackward": 5.065, "ComputeSSIMGradient": 1.894, "ComputeTileRanges": 0.438}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.88014585093448, "ssim": 0.6988958993000957, "t": 14.194716622994747, "splats": 807077}, {"step": 10000, "psnr": 20.2451794022008, "ssim": 0.7386476347597827, "t": 28.98900190804852, "splats": 1870524}, {"step": 15000, "psnr": 20.95951331289191, "ssim": 0.764539585203749, "t": 49.10461585607845, "splats": 2721893}, {"step": 20000, "psnr": 21.31500906693308, "ssim": 0.7758717763245592, "t": 67.02338375907857, "splats": 2018462}, {"step": 25000, "psnr": 21.755915039464046, "ssim": 0.7807677314945691, "t": 81.50177793612238, "splats": 1766672}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 26.75759866963262, "ssim": 0.8643717545530071, "lpips_vgg": 0.24644042995695764, "lpips_alex": 0.22063698758021505, "time": 89.6, "splats": 1767948, "stages": {"RasterizeBackward": 45.39, "RasterizeForward": 13.332, "FusedProjectionBackwardOptimizerStep": 7.042, "ProjectionForward": 5.874, "DensifyPostBackward": 5.108, "SortRTS": 4.946, "ComputeSSIMGradient": 1.832, "ComputeTileRanges": 0.378}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.535294491311777, "ssim": 0.8249506894698722, "t": 16.112287810014095, "splats": 1733636}, {"step": 10000, "psnr": 24.967441061268683, "ssim": 0.8481767322331152, "t": 31.74543742003152, "splats": 2445765}, {"step": 15000, "psnr": 25.554671370464824, "ssim": 0.8566064955249952, "t": 49.15870804106817, "splats": 2835351}, {"step": 20000, "psnr": 26.31803155981976, "ssim": 0.8614129363320369, "t": 64.38661007705377, "splats": 2045673}, {"step": 25000, "psnr": 26.612496541894, "ssim": 0.8635420042340713, "t": 77.19988874107366, "splats": 1810458}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 28.818698464370357, "ssim": 0.8834965984995772, "lpips_vgg": 0.21448950808797113, "lpips_alex": 0.2049724586033507, "time": 86.4, "splats": 1151294, "stages": {"RasterizeBackward": 45.187, "RasterizeForward": 13.113, "FusedProjectionBackwardOptimizerStep": 6.035, "ProjectionForward": 5.783, "SortRTS": 4.441, "DensifyPostBackward": 3.914, "ComputeSSIMGradient": 1.875, "ComputeTileRanges": 0.36}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.94169695784406, "ssim": 0.84406715535805, "t": 14.109726920025423, "splats": 902872}, {"step": 10000, "psnr": 26.123373845728434, "ssim": 0.8629109421769103, "t": 28.43185099598486, "splats": 1599676}, {"step": 15000, "psnr": 26.744681614201244, "ssim": 0.8734844325108665, "t": 46.115416153974365, "splats": 1815697}, {"step": 20000, "psnr": 27.661742838417613, "ssim": 0.8789929585212162, "t": 61.44742037699325, "splats": 1339416}, {"step": 25000, "psnr": 28.343923429163493, "ssim": 0.8815474156767996, "t": 74.23331727902405, "splats": 1176801}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 25.524271647135418, "ssim": 0.8716015617052714, "lpips_vgg": 0.2252147228834182, "lpips_alex": 0.19274347695585087, "time": 85.4, "splats": 1104166, "stages": {"RasterizeBackward": 46.244, "RasterizeForward": 14.004, "FusedProjectionBackwardOptimizerStep": 6.35, "ProjectionForward": 5.387, "SortRTS": 4.492, "DensifyPostBackward": 3.664, "ComputeSSIMGradient": 1.828, "ComputeTileRanges": 0.365}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.897496753268772, "ssim": 0.8573679474302052, "t": 12.203284971008543, "splats": 1001910}, {"step": 10000, "psnr": 24.740902794731987, "ssim": 0.8669859548520624, "t": 28.217411777935922, "splats": 1433488}, {"step": 15000, "psnr": 24.808258692423504, "ssim": 0.8677993072186437, "t": 45.79751696897438, "splats": 1603354}, {"step": 20000, "psnr": 25.309308369954426, "ssim": 0.8711009667038024, "t": 60.381676576973405, "splats": 1244604}, {"step": 25000, "psnr": 25.4843872918023, "ssim": 0.8717348617265899, "t": 73.09498272201745, "splats": 1125038}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 22.892787493192234, "ssim": 0.8312708766032488, "lpips_vgg": 0.25397785001041184, "lpips_alex": 0.2369790450813241, "time": 110.7, "splats": 1575543, "stages": {"RasterizeBackward": 56.623, "RasterizeForward": 17.023, "FusedProjectionBackwardOptimizerStep": 8.039, "ProjectionForward": 7.87, "SortRTS": 6.662, "DensifyPostBackward": 5.054, "ComputeSSIMGradient": 2.224, "ComputeTileRanges": 0.467}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.825951111622345, "ssim": 0.7866658549058345, "t": 17.12004163506208, "splats": 870543}, {"step": 10000, "psnr": 21.667592513255585, "ssim": 0.809278071128114, "t": 34.54249151208205, "splats": 1847791}, {"step": 15000, "psnr": 22.06414428124061, "ssim": 0.8204437759316281, "t": 57.31855553708738, "splats": 2645950}, {"step": 20000, "psnr": 22.491912548358624, "ssim": 0.8277947276828275, "t": 77.64724810502958, "splats": 1882308}, {"step": 25000, "psnr": 22.73030295738807, "ssim": 0.8291209110104196, "t": 94.59164245805005, "splats": 1615601}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 22.557703495025635, "ssim": 0.7286649987101554, "lpips_vgg": 0.31075156819610517, "lpips_alex": 0.3351045076542505, "time": 91.8, "splats": 1746583, "stages": {"RasterizeBackward": 45.035, "RasterizeForward": 13.497, "FusedProjectionBackwardOptimizerStep": 8.46, "ProjectionForward": 6.835, "SortRTS": 5.562, "DensifyPostBackward": 4.967, "ComputeSSIMGradient": 1.868, "ComputeTileRanges": 0.412}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.212816953659058, "ssim": 0.6478118686608624, "t": 14.320586025016382, "splats": 931534}, {"step": 10000, "psnr": 21.38517293930054, "ssim": 0.6880366936855227, "t": 28.912516537995543, "splats": 1727550}, {"step": 15000, "psnr": 21.829109954833985, "ssim": 0.7094608494889363, "t": 47.75090746098431, "splats": 2496850}, {"step": 20000, "psnr": 22.09611530303955, "ssim": 0.7208946151919985, "t": 64.28626107098535, "splats": 1954876}, {"step": 25000, "psnr": 22.403678917884825, "ssim": 0.7257965926625184, "t": 78.30847691994859, "splats": 1775000}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 595.91.07", "psnr": 21.880772474335462, "ssim": 0.7078607314970435, "lpips_vgg": 0.32518118149988195, "lpips_alex": 0.32516598918100204, "time": 97.4, "splats": 2522744, "stages": {"RasterizeBackward": 47.132, "RasterizeForward": 13.386, "FusedProjectionBackwardOptimizerStep": 9.929, "ProjectionForward": 7.208, "DensifyPostBackward": 6.712, "SortRTS": 5.432, "ComputeSSIMGradient": 1.893, "ComputeTileRanges": 0.406}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.9211340183165, "ssim": 0.6395860545705679, "t": 15.066946106031537, "splats": 1897505}, {"step": 10000, "psnr": 20.656582902117474, "ssim": 0.6747148713121656, "t": 31.564878150005825, "splats": 3143698}, {"step": 15000, "psnr": 21.081929555753383, "ssim": 0.6911485690684889, "t": 51.78485435503535, "splats": 3710576}, {"step": 20000, "psnr": 21.34908652887112, "ssim": 0.7003527864771572, "t": 68.79957092506811, "splats": 2800225}, {"step": 25000, "psnr": 21.60562522236894, "ssim": 0.7038391523311697, "t": 83.2808147580945, "splats": 2566596}]}


==> figsrc/data/ours_fleet/4090_60355511.jsonl <==
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 31.803622221335388, "ssim": 0.9160386415628287, "lpips_vgg": 0.3030090435193135, "lpips_alex": 0.24655969402728936, "time": 64.1, "splats": 716118, "stages": {"RasterizeBackward": 32.455, "RasterizeForward": 10.037, "SortRTS": 3.657, "ProjectionForward": 3.562, "DensifyPostBackward": 2.801, "FusedProjectionBackwardOptimizerStep": 2.014, "ComputeSSIMGradient": 1.439, "ComputeTileRanges": 0.321}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.170489042233196, "ssim": 0.8935011109336617, "t": 14.691666272003204, "splats": 762750}, {"step": 10000, "psnr": 30.48748451624161, "ssim": 0.9069206345842659, "t": 25.33380285697058, "splats": 1035338}, {"step": 15000, "psnr": 31.013215040549255, "ssim": 0.9125606797272463, "t": 36.91902798495721, "splats": 1147922}, {"step": 20000, "psnr": 31.418592208471054, "ssim": 0.9141748128473353, "t": 47.01309244497679, "splats": 809877}, {"step": 25000, "psnr": 31.615552510970677, "ssim": 0.9152648488214734, "t": 55.73938800394535, "splats": 732810}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 31.58404748099191, "ssim": 0.918286098752703, "lpips_vgg": 0.2076433343546731, "lpips_alex": 0.1594971382192203, "time": 77.3, "splats": 1081291, "stages": {"RasterizeBackward": 36.697, "RasterizeForward": 11.123, "FusedProjectionBackwardOptimizerStep": 8.126, "ProjectionForward": 5.361, "SortRTS": 4.618, "DensifyPostBackward": 3.77, "ComputeSSIMGradient": 1.478, "ComputeTileRanges": 0.367}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.73335075378418, "ssim": 0.8802951882243836, "t": 15.342642913106829, "splats": 1282190}, {"step": 10000, "psnr": 29.803974533081053, "ssim": 0.9046067076228649, "t": 29.49966706696432, "splats": 1514333}, {"step": 15000, "psnr": 30.694720785958427, "ssim": 0.9136763320917933, "t": 44.41379009396769, "splats": 1665352}, {"step": 20000, "psnr": 31.10035138811384, "ssim": 0.9149439286314266, "t": 56.806880239979364, "splats": 1168842}, {"step": 25000, "psnr": 31.34197360447475, "ssim": 0.9165905491872012, "t": 67.16337236796971, "splats": 1095127}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 24.367711486816408, "ssim": 0.7241643691062927, "lpips_vgg": NaN, "lpips_alex": 0.35554115772247313, "time": 135.1, "splats": 2913309, "stages": {"RasterizeBackward": 64.072, "RasterizeForward": 19.479, "DensifyPostBackward": 9.156, "ProjectionForward": 8.438, "FusedProjectionBackwardOptimizerStep": 8.279, "SortRTS": 7.075, "ComputeSSIMGradient": 4.805, "ComputeTileRanges": 0.484}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.379871826171875, "ssim": 0.6475517329764753, "t": 25.07879923202563, "splats": 1906033}, {"step": 10000, "psnr": 23.68717872619629, "ssim": 0.6993325538792782, "t": 46.82231707207393, "splats": 3340088}, {"step": 15000, "psnr": 24.238112411499024, "ssim": 0.719005807580983, "t": 74.8106888650218, "splats": 4326118}, {"step": 20000, "psnr": 24.295363388061524, "ssim": 0.722731853169153, "t": 97.98463918501511, "splats": 3174096}, {"step": 25000, "psnr": 24.386273193359376, "ssim": 0.7247926424536181, "t": 116.88035419909284, "splats": 2961758}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.153455138206482, "ssim": 0.7916956208646297, "lpips_vgg": NaN, "lpips_alex": 0.37057759054005146, "time": 96.1, "splats": 2265655, "stages": {"RasterizeBackward": 44.68, "RasterizeForward": 13.374, "DensifyPostBackward": 6.683, "ProjectionForward": 6.514, "FusedProjectionBackwardOptimizerStep": 5.532, "ComputeSSIMGradient": 4.873, "SortRTS": 4.766, "ComputeTileRanges": 0.38}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.612446904182434, "ssim": 0.7548606733055566, "t": 18.760784417041577, "splats": 1787638}, {"step": 10000, "psnr": 25.852192878723145, "ssim": 0.7859426826695226, "t": 34.98162920202594, "splats": 2695896}, {"step": 15000, "psnr": 26.121542096138, "ssim": 0.7916138204561955, "t": 53.219754571910016, "splats": 2997508}, {"step": 20000, "psnr": 26.184444189071655, "ssim": 0.7924372111275491, "t": 68.57216383004561, "splats": 2417176}, {"step": 25000, "psnr": 26.16480779647827, "ssim": 0.7919277826699951, "t": 82.40642565197777, "splats": 2295888}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 29.678448486328126, "ssim": 0.9106292426586151, "lpips_vgg": 0.283998870352904, "lpips_alex": 0.23203484912713368, "time": 65.6, "splats": 693083, "stages": {"RasterizeBackward": 33.534, "RasterizeForward": 10.159, "ProjectionForward": 4.045, "SortRTS": 3.98, "FusedProjectionBackwardOptimizerStep": 3.55, "DensifyPostBackward": 2.844, "ComputeSSIMGradient": 1.441, "ComputeTileRanges": 0.342}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.72344207763672, "ssim": 0.8754547518594682, "t": 13.384545718086883, "splats": 735189}, {"step": 10000, "psnr": 28.242406145731607, "ssim": 0.8976778073552646, "t": 25.228717151097953, "splats": 941534}, {"step": 15000, "psnr": 28.97914072672526, "ssim": 0.9060826016776047, "t": 37.83134828717448, "splats": 1014658}, {"step": 20000, "psnr": 29.356775029500326, "ssim": 0.9080570782350482, "t": 48.34688514715526, "splats": 751062}, {"step": 25000, "psnr": 29.593739891052245, "ssim": 0.9100007433748912, "t": 57.11280328023713, "splats": 703233}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.35673713684082, "ssim": 0.7870383337140083, "lpips_vgg": NaN, "lpips_alex": 0.2618031147867441, "time": 135.3, "splats": 2431264, "stages": {"RasterizeBackward": 64.607, "RasterizeForward": 19.449, "FusedProjectionBackwardOptimizerStep": 10.234, "DensifyPostBackward": 7.949, "ProjectionForward": 7.745, "SortRTS": 7.519, "ComputeSSIMGradient": 5.176, "ComputeTileRanges": 0.509}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.32392144203186, "ssim": 0.717473223106534, "t": 26.61901238397695, "splats": 2019328}, {"step": 10000, "psnr": 25.550469716389973, "ssim": 0.7648695262193503, "t": 50.372497304924764, "splats": 2981846}, {"step": 15000, "psnr": 26.013381004333496, "ssim": 0.7789828721796862, "t": 76.51875554886647, "splats": 3379398}, {"step": 20000, "psnr": 26.210173050562542, "ssim": 0.7832636698293919, "t": 98.41089865984395, "splats": 2570023}, {"step": 25000, "psnr": 26.293362379074097, "ssim": 0.7854575271366496, "t": 117.0506964098895, "splats": 2455435}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 32.86384907284298, "ssim": 0.9363167140934918, "lpips_vgg": 0.293545728599703, "lpips_alex": 0.22093959797073054, "time": 57.6, "splats": 779340, "stages": {"RasterizeBackward": 27.84, "RasterizeForward": 7.896, "ProjectionForward": 3.553, "SortRTS": 3.403, "FusedProjectionBackwardOptimizerStep": 3.002, "DensifyPostBackward": 2.885, "ComputeSSIMGradient": 1.477, "ComputeTileRanges": 0.318}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.927970009881097, "ssim": 0.9087516511022752, "t": 14.463110267883167, "splats": 905333}, {"step": 10000, "psnr": 30.670366751181113, "ssim": 0.9246099654242628, "t": 23.820601859944873, "splats": 1045174}, {"step": 15000, "psnr": 31.627580333400417, "ssim": 0.9314542560240271, "t": 33.59189145790879, "splats": 1123081}, {"step": 20000, "psnr": 32.26094591295397, "ssim": 0.9338231470003714, "t": 42.262926833936945, "splats": 844665}, {"step": 25000, "psnr": 32.66494704581596, "ssim": 0.9355242361511618, "t": 49.960439223912545, "splats": 791880}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 28.583216271749357, "ssim": 0.883132723773398, "lpips_vgg": 0.21463005281076197, "lpips_alex": 0.20559077055715932, "time": 92.7, "splats": 1158635, "stages": {"RasterizeBackward": 46.342, "RasterizeForward": 13.561, "FusedProjectionBackwardOptimizerStep": 6.056, "ProjectionForward": 5.906, "SortRTS": 4.681, "DensifyPostBackward": 4.168, "ComputeSSIMGradient": 1.927, "ComputeTileRanges": 0.371}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 25.13472752454804, "ssim": 0.8437882427790604, "t": 18.46037180291023, "splats": 900379}, {"step": 10000, "psnr": 26.106869790612198, "ssim": 0.8628341037687909, "t": 33.32369912485592, "splats": 1588927}, {"step": 15000, "psnr": 26.402048925074137, "ssim": 0.8716869014735383, "t": 51.54028309683781, "splats": 1833531}, {"step": 20000, "psnr": 27.209529155638158, "ssim": 0.8780414054017125, "t": 67.27583316480741, "splats": 1350871}, {"step": 25000, "psnr": 28.13901475580727, "ssim": 0.880973024770032, "t": 80.32768558675889, "splats": 1184166}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 25.518775092230904, "ssim": 0.8745262093014188, "lpips_vgg": 0.2257133810874382, "lpips_alex": 0.19212875168858534, "time": 87.0, "splats": 1109240, "stages": {"RasterizeBackward": 47.406, "RasterizeForward": 14.32, "FusedProjectionBackwardOptimizerStep": 6.307, "ProjectionForward": 5.371, "SortRTS": 4.524, "DensifyPostBackward": 3.83, "ComputeSSIMGradient": 1.865, "ComputeTileRanges": 0.366}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.92275831434462, "ssim": 0.8577747134426947, "t": 12.245931042009033, "splats": 983268}, {"step": 10000, "psnr": 24.750033484564888, "ssim": 0.8685348946656272, "t": 28.784481248934753, "splats": 1417529}, {"step": 15000, "psnr": 24.853893915812176, "ssim": 0.8700161934502644, "t": 46.91485144197941, "splats": 1607964}, {"step": 20000, "psnr": 25.415406968858505, "ssim": 0.8736856033508675, "t": 61.71625846705865, "splats": 1250803}, {"step": 25000, "psnr": 25.54243956671821, "ssim": 0.8743722652862035, "t": 74.5582359440159, "splats": 1130021}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 22.59724387144431, "ssim": 0.8290982659046466, "lpips_vgg": 0.2548786972201613, "lpips_alex": 0.23835853061286016, "time": 118.5, "splats": 1611962, "stages": {"RasterizeBackward": 58.987, "RasterizeForward": 17.778, "FusedProjectionBackwardOptimizerStep": 8.141, "ProjectionForward": 8.114, "SortRTS": 6.891, "DensifyPostBackward": 5.374, "ComputeSSIMGradient": 2.222, "ComputeTileRanges": 0.475}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.683646202087402, "ssim": 0.783895927293002, "t": 21.38834023999516, "splats": 924451}, {"step": 10000, "psnr": 21.38011687841171, "ssim": 0.8070392680790851, "t": 39.464002940105274, "splats": 1894216}, {"step": 15000, "psnr": 21.910105142837917, "ssim": 0.8180666613189194, "t": 63.2316219441127, "splats": 2664020}, {"step": 20000, "psnr": 22.236868198101337, "ssim": 0.8258063050329364, "t": 84.27550607617013, "splats": 1917993}, {"step": 25000, "psnr": 22.42585270221417, "ssim": 0.8265111966046703, "t": 101.85802026418969, "splats": 1652247}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 22.661928057670593, "ssim": 0.7281699419021607, "lpips_vgg": 0.31074809510521056, "lpips_alex": 0.3350827265184371, "time": 96.7, "splats": 1775484, "stages": {"RasterizeBackward": 46.353, "RasterizeForward": 13.914, "FusedProjectionBackwardOptimizerStep": 8.545, "ProjectionForward": 6.93, "SortRTS": 5.617, "DensifyPostBackward": 5.167, "ComputeSSIMGradient": 1.896, "ComputeTileRanges": 0.415}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.00316309928894, "ssim": 0.645262475756021, "t": 17.014298694906756, "splats": 946454}, {"step": 10000, "psnr": 21.332783007621764, "ssim": 0.6878197592401164, "t": 32.02511909685563, "splats": 1763332}, {"step": 15000, "psnr": 21.811742758750917, "ssim": 0.7093000228411278, "t": 51.40737294696737, "splats": 2533330}, {"step": 20000, "psnr": 22.174373149871826, "ssim": 0.718346303021769, "t": 68.37159142887685, "splats": 1985377}, {"step": 25000, "psnr": 22.486805415153505, "ssim": 0.72316316835997, "t": 82.79216001881287, "splats": 1804241}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 22.114773099015398, "ssim": 0.7091184345687308, "lpips_vgg": 0.32479550009595226, "lpips_alex": 0.32427886529133737, "time": 103.5, "splats": 2522444, "stages": {"RasterizeBackward": 48.539, "RasterizeForward": 13.784, "FusedProjectionBackwardOptimizerStep": 9.891, "ProjectionForward": 7.255, "DensifyPostBackward": 6.869, "SortRTS": 5.513, "ComputeSSIMGradient": 1.922, "ComputeTileRanges": 0.408}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.97897948288336, "ssim": 0.6398499254097493, "t": 19.329721172107384, "splats": 1905364}, {"step": 10000, "psnr": 20.739889284459554, "ssim": 0.674701666926711, "t": 36.28356373903807, "splats": 3165284}, {"step": 15000, "psnr": 20.982588651703626, "ssim": 0.6899687528947668, "t": 57.04871821706183, "splats": 3708736}, {"step": 20000, "psnr": 21.582746575518353, "ssim": 0.7011230057918723, "t": 74.4263027110137, "splats": 2799935}, {"step": 25000, "psnr": 21.87712397226473, "ssim": 0.7059189166192462, "t": 89.1918351398781, "splats": 2565345}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 24.67682456970215, "ssim": 0.8347130835056304, "lpips_vgg": 0.3004056664266472, "lpips_alex": 0.2587596226622171, "time": 108.4, "splats": 2132419, "stages": {"RasterizeBackward": 53.312, "RasterizeForward": 15.395, "FusedProjectionBackwardOptimizerStep": 9.571, "ProjectionForward": 7.179, "DensifyPostBackward": 6.449, "SortRTS": 6.154, "ComputeSSIMGradient": 1.902, "ComputeTileRanges": 0.438}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.375072860717772, "ssim": 0.7846962081689677, "t": 17.751062355935574, "splats": 1592382}, {"step": 10000, "psnr": 23.491887474060057, "ssim": 0.8143105708110303, "t": 35.55133267096244, "splats": 2754520}, {"step": 15000, "psnr": 23.951234102249146, "ssim": 0.8266888461970175, "t": 58.13435849896632, "splats": 3628063}, {"step": 20000, "psnr": 24.34216833114624, "ssim": 0.8306990970708406, "t": 77.5716558820568, "splats": 2514434}, {"step": 25000, "psnr": 24.555897331237794, "ssim": 0.8337146001509707, "t": 93.38377172301989, "splats": 2192770}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 21.793971990284167, "ssim": 0.7783496677875519, "lpips_vgg": 0.29997825573162246, "lpips_alex": 0.2888389336570102, "time": 102.1, "splats": 1737897, "stages": {"RasterizeBackward": 48.317, "RasterizeForward": 14.795, "FusedProjectionBackwardOptimizerStep": 8.92, "ProjectionForward": 7.403, "SortRTS": 6.258, "DensifyPostBackward": 5.315, "ComputeSSIMGradient": 1.944, "ComputeTileRanges": 0.446}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.888188864055433, "ssim": 0.6973908892993792, "t": 18.422753986087628, "splats": 804526}, {"step": 10000, "psnr": 20.029502994135807, "ssim": 0.7360648999764698, "t": 33.61954260512721, "splats": 1864185}, {"step": 15000, "psnr": 20.941261617760908, "ssim": 0.7640157590465261, "t": 54.4231411521323, "splats": 2728003}, {"step": 20000, "psnr": 21.28869847247475, "ssim": 0.7729025116855918, "t": 72.88454416906461, "splats": 2028723}, {"step": 25000, "psnr": 21.65446000350149, "ssim": 0.775819974969294, "t": 87.83137623104267, "splats": 1777570}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.556299043738324, "ssim": 0.8642782115417978, "lpips_vgg": 0.24617649441876813, "lpips_alex": 0.22077989143314528, "time": 95.4, "splats": 1746917, "stages": {"RasterizeBackward": 45.725, "RasterizeForward": 13.457, "FusedProjectionBackwardOptimizerStep": 6.978, "ProjectionForward": 5.97, "DensifyPostBackward": 5.275, "SortRTS": 4.991, "ComputeSSIMGradient": 1.869, "ComputeTileRanges": 0.383}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.56063759845236, "ssim": 0.8249632778852138, "t": 21.33243692794349, "splats": 1717046}, {"step": 10000, "psnr": 24.88219700688901, "ssim": 0.8481248357217055, "t": 37.34974549803883, "splats": 2437706}, {"step": 15000, "psnr": 25.47561081596043, "ssim": 0.85667999568538, "t": 55.13116343016736, "splats": 2808462}, {"step": 20000, "psnr": 26.21772803430972, "ssim": 0.8615296061302075, "t": 70.37478654808365, "splats": 2022114}, {"step": 25000, "psnr": 26.432199104972508, "ssim": 0.8634670518774505, "t": 83.11181702790782, "splats": 1789332}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 31.578719505896935, "ssim": 0.915973152869787, "lpips_vgg": 0.3023383206763658, "lpips_alex": 0.24558621632118763, "time": 63.3, "splats": 732891, "stages": {"RasterizeBackward": 32.606, "RasterizeForward": 10.081, "ProjectionForward": 3.689, "SortRTS": 3.457, "DensifyPostBackward": 2.758, "FusedProjectionBackwardOptimizerStep": 2.04, "ComputeSSIMGradient": 1.444, "ComputeTileRanges": 0.317}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.276646834153397, "ssim": 0.8945114941028104, "t": 13.663157850154676, "splats": 787475}, {"step": 10000, "psnr": 30.4022094530937, "ssim": 0.9073637879433122, "t": 23.924090649117716, "splats": 1040262}, {"step": 15000, "psnr": 30.915722577999798, "ssim": 0.9123402566176801, "t": 35.64901619020384, "splats": 1182948}, {"step": 20000, "psnr": 31.234949796627728, "ssim": 0.913883175988353, "t": 45.91817921423353, "splats": 833389}, {"step": 25000, "psnr": 31.449390362470577, "ssim": 0.9154306463672802, "t": 54.79506302729715, "splats": 750267}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 31.639715794154576, "ssim": 0.9179176790373665, "lpips_vgg": 0.2087298247672277, "lpips_alex": 0.15999447305251885, "time": 76.5, "splats": 1050474, "stages": {"RasterizeBackward": 36.059, "RasterizeForward": 10.928, "FusedProjectionBackwardOptimizerStep": 7.717, "ProjectionForward": 5.212, "SortRTS": 4.519, "DensifyPostBackward": 3.728, "ComputeSSIMGradient": 1.474, "ComputeTileRanges": 0.365}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.920585141863143, "ssim": 0.8801921767670786, "t": 16.011426577926613, "splats": 1237820}, {"step": 10000, "psnr": 29.867768696376256, "ssim": 0.9034303653636501, "t": 29.92822132387664, "splats": 1451740}, {"step": 15000, "psnr": 30.756339972359793, "ssim": 0.9130993728338233, "t": 44.405056120827794, "splats": 1652973}, {"step": 20000, "psnr": 31.17400332859584, "ssim": 0.9146209107550052, "t": 56.56913412979338, "splats": 1142106}, {"step": 25000, "psnr": 31.454867008754185, "ssim": 0.9170110536642674, "t": 66.63226177776232, "splats": 1064821}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 24.354193649291993, "ssim": 0.7240466713905335, "lpips_vgg": 0.3652930419345335, "lpips_alex": 0.3559798150806896, "time": 132.3, "splats": 2890580, "stages": {"RasterizeBackward": 64.029, "RasterizeForward": 19.492, "DensifyPostBackward": 9.106, "ProjectionForward": 8.297, "FusedProjectionBackwardOptimizerStep": 8.243, "SortRTS": 7.113, "ComputeSSIMGradient": 4.804, "ComputeTileRanges": 0.486}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.289761123657225, "ssim": 0.6448483965738384, "t": 22.27477319398895, "splats": 1796859}, {"step": 10000, "psnr": 23.706293258666992, "ssim": 0.6979289547961042, "t": 44.03213668393437, "splats": 3398963}, {"step": 15000, "psnr": 24.176908721923827, "ssim": 0.7176227894479544, "t": 72.11090381094255, "splats": 4308502}, {"step": 20000, "psnr": 24.336251907348633, "ssim": 0.7234061979596141, "t": 95.22397805796936, "splats": 3146537}, {"step": 25000, "psnr": 24.354900512695313, "ssim": 0.7235542402869868, "t": 114.08051934884861, "splats": 2939082}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.058075547218323, "ssim": 0.7899524345993996, "lpips_vgg": 0.3853282928525303, "lpips_alex": 0.37089102457033873, "time": 100.2, "splats": 2304042, "stages": {"RasterizeBackward": 45.721, "RasterizeForward": 13.696, "DensifyPostBackward": 6.765, "ProjectionForward": 6.67, "FusedProjectionBackwardOptimizerStep": 5.725, "SortRTS": 4.98, "ComputeSSIMGradient": 4.873, "ComputeTileRanges": 0.391}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.645676136016846, "ssim": 0.755169864436491, "t": 20.6095492959721, "splats": 1754367}, {"step": 10000, "psnr": 25.859935641288757, "ssim": 0.7863003852913437, "t": 37.2950984389754, "splats": 2740748}, {"step": 15000, "psnr": 26.10644519329071, "ssim": 0.790969293723467, "t": 55.83921645209193, "splats": 3037548}, {"step": 20000, "psnr": 26.108373284339905, "ssim": 0.7911017961215678, "t": 71.58766905404627, "splats": 2453838}, {"step": 25000, "psnr": 26.087453842163086, "ssim": 0.7906944493555979, "t": 85.93287253996823, "splats": 2334502}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 29.734493891398113, "ssim": 0.9111656506856283, "lpips_vgg": 0.2829119605830213, "lpips_alex": 0.23041441148924016, "time": 66.4, "splats": 693500, "stages": {"RasterizeBackward": 33.883, "RasterizeForward": 10.267, "ProjectionForward": 4.156, "SortRTS": 4.005, "FusedProjectionBackwardOptimizerStep": 3.596, "DensifyPostBackward": 2.863, "ComputeSSIMGradient": 1.443, "ComputeTileRanges": 0.345}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.835158348083496, "ssim": 0.877291725223446, "t": 13.633794048102573, "splats": 704568}, {"step": 10000, "psnr": 28.314611943562827, "ssim": 0.8981054635686639, "t": 25.607554292073473, "splats": 953015}, {"step": 15000, "psnr": 29.00849068959554, "ssim": 0.9068390188210969, "t": 38.358771295053884, "splats": 1002700}, {"step": 20000, "psnr": 29.351759147644042, "ssim": 0.9087180394089633, "t": 49.00215460895561, "splats": 748104}, {"step": 25000, "psnr": 29.599513943990072, "ssim": 0.9105637195992972, "t": 57.844811904011294, "splats": 703204}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.374791940053303, "ssim": 0.788883812725544, "lpips_vgg": 0.2773880310091987, "lpips_alex": 0.25575670878454787, "time": 139.7, "splats": 2657759, "stages": {"RasterizeBackward": 66.791, "RasterizeForward": 20.066, "FusedProjectionBackwardOptimizerStep": 11.211, "ProjectionForward": 8.079, "DensifyPostBackward": 8.039, "SortRTS": 7.698, "ComputeSSIMGradient": 5.179, "ComputeTileRanges": 0.52}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.350066979726154, "ssim": 0.7206210175776956, "t": 26.422249216935597, "splats": 2022963}, {"step": 10000, "psnr": 25.431978305180866, "ssim": 0.7616732391400483, "t": 49.85595414903946, "splats": 3049649}, {"step": 15000, "psnr": 26.017127990722656, "ssim": 0.7796843993173989, "t": 77.29483973805327, "splats": 3702033}, {"step": 20000, "psnr": 26.230307579040527, "ssim": 0.7856485462652163, "t": 100.53775553603191, "splats": 2815057}, {"step": 25000, "psnr": 26.306627829869587, "ssim": 0.7876810903576286, "t": 120.31384562014136, "splats": 2683489}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 32.737520320995436, "ssim": 0.9355836317345902, "lpips_vgg": 0.29512170873931276, "lpips_alex": 0.22205001181238754, "time": 54.6, "splats": 731653, "stages": {"RasterizeBackward": 27.13, "RasterizeForward": 7.706, "ProjectionForward": 3.368, "SortRTS": 3.247, "FusedProjectionBackwardOptimizerStep": 2.777, "DensifyPostBackward": 2.749, "ComputeSSIMGradient": 1.457, "ComputeTileRanges": 0.301}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.89239878267855, "ssim": 0.9090738815331117, "t": 13.167145881918259, "splats": 899560}, {"step": 10000, "psnr": 30.695090474309147, "ssim": 0.9247247578924795, "t": 22.263244427973405, "splats": 1014502}, {"step": 15000, "psnr": 31.593577771573454, "ssim": 0.9308548636217927, "t": 31.690296938992105, "splats": 1054283}, {"step": 20000, "psnr": 32.26765421274546, "ssim": 0.9333240348418328, "t": 39.93640552798752, "splats": 791861}, {"step": 25000, "psnr": 32.58962425025734, "ssim": 0.9347946177681865, "t": 47.31739571492653, "splats": 743579}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 28.978563680881408, "ssim": 0.8821206209136219, "lpips_vgg": 0.21554899935677602, "lpips_alex": 0.20628820446991572, "time": 91.0, "splats": 1089650, "stages": {"RasterizeBackward": 45.606, "RasterizeForward": 13.329, "ProjectionForward": 5.905, "FusedProjectionBackwardOptimizerStep": 5.393, "SortRTS": 4.583, "DensifyPostBackward": 4.033, "ComputeSSIMGradient": 1.918, "ComputeTileRanges": 0.37}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.720185372887588, "ssim": 0.841069473137785, "t": 18.517087023006752, "splats": 779635}, {"step": 10000, "psnr": 26.055767338450362, "ssim": 0.8640954773721052, "t": 32.56776856002398, "splats": 1430662}, {"step": 15000, "psnr": 26.694979970048113, "ssim": 0.8721044718255577, "t": 50.230252238106914, "splats": 1682848}, {"step": 20000, "psnr": 27.707976085383716, "ssim": 0.8777170447461607, "t": 65.7389977290295, "splats": 1253249}, {"step": 25000, "psnr": 28.48371808121844, "ssim": 0.8805212181247903, "t": 78.71855653007515, "splats": 1112818}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 25.568004184299046, "ssim": 0.8718532986111112, "lpips_vgg": 0.22735752164524944, "lpips_alex": 0.19358097780555752, "time": 86.3, "splats": 1060349, "stages": {"RasterizeBackward": 47.117, "RasterizeForward": 14.154, "FusedProjectionBackwardOptimizerStep": 5.868, "ProjectionForward": 5.207, "SortRTS": 4.535, "DensifyPostBackward": 3.793, "ComputeSSIMGradient": 1.865, "ComputeTileRanges": 0.366}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.505044513278538, "ssim": 0.8536825011624462, "t": 12.053707539918832, "splats": 886717}, {"step": 10000, "psnr": 24.66016917758518, "ssim": 0.8655742641741319, "t": 27.732793970848434, "splats": 1368561}, {"step": 15000, "psnr": 24.82965522342258, "ssim": 0.8674673177105323, "t": 46.01645891275257, "splats": 1573249}, {"step": 20000, "psnr": 25.32889419131809, "ssim": 0.8705018908875574, "t": 61.24684247979894, "splats": 1200379}, {"step": 25000, "psnr": 25.507133801778156, "ssim": 0.8715637365793103, "t": 73.98473225068301, "splats": 1081527}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 22.94781186030461, "ssim": 0.8311395064378396, "lpips_vgg": 0.25680848510880916, "lpips_alex": 0.2394744643265703, "time": 112.1, "splats": 1456612, "stages": {"RasterizeBackward": 55.218, "RasterizeForward": 16.714, "ProjectionForward": 7.949, "FusedProjectionBackwardOptimizerStep": 7.454, "SortRTS": 6.502, "DensifyPostBackward": 4.993, "ComputeSSIMGradient": 2.222, "ComputeTileRanges": 0.456}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.609011796804573, "ssim": 0.7846301004612283, "t": 21.10430775594432, "splats": 882324}, {"step": 10000, "psnr": 21.56078319060497, "ssim": 0.8075020201090801, "t": 38.54779277299531, "splats": 1815046}, {"step": 15000, "psnr": 21.94676267183744, "ssim": 0.8212674202792452, "t": 61.015017568017356, "splats": 2391415}, {"step": 20000, "psnr": 22.402617821326622, "ssim": 0.8274310082311499, "t": 80.5625862738816, "splats": 1720019}, {"step": 25000, "psnr": 22.75193233979054, "ssim": 0.829625351832119, "t": 96.74834236991592, "splats": 1493013}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 22.518720865249634, "ssim": 0.7274231776595116, "lpips_vgg": 0.31161344680347164, "lpips_alex": 0.3372819411199996, "time": 98.2, "splats": 1747058, "stages": {"RasterizeBackward": 46.4, "RasterizeForward": 13.839, "FusedProjectionBackwardOptimizerStep": 8.358, "ProjectionForward": 7.001, "SortRTS": 5.68, "DensifyPostBackward": 4.997, "ComputeSSIMGradient": 1.891, "ComputeTileRanges": 0.419}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.268250155448914, "ssim": 0.6494957165168439, "t": 18.734502216917463, "splats": 931444}, {"step": 10000, "psnr": 21.302968978881836, "ssim": 0.6892614045847593, "t": 33.9095620920416, "splats": 1769047}, {"step": 15000, "psnr": 21.76406946182251, "ssim": 0.7102764788120144, "t": 53.14078722486738, "splats": 2535815}, {"step": 20000, "psnr": 22.048748779296876, "ssim": 0.719123533529869, "t": 70.11406222300138, "splats": 1968375}, {"step": 25000, "psnr": 22.400773763656616, "ssim": 0.7246529994262655, "t": 84.46815587196033, "splats": 1776640}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 21.918000407335235, "ssim": 0.7079791412120913, "lpips_vgg": 0.3251209941809551, "lpips_alex": 0.32502505877995763, "time": 103.5, "splats": 2571690, "stages": {"RasterizeBackward": 48.754, "RasterizeForward": 13.859, "FusedProjectionBackwardOptimizerStep": 10.07, "ProjectionForward": 7.334, "DensifyPostBackward": 6.903, "SortRTS": 5.631, "ComputeSSIMGradient": 1.922, "ComputeTileRanges": 0.415}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.963129206401547, "ssim": 0.6385209313618474, "t": 18.637032373109832, "splats": 1861704}, {"step": 10000, "psnr": 20.557621653487043, "ssim": 0.6753296556474967, "t": 35.75350186601281, "splats": 3292398}, {"step": 15000, "psnr": 20.931913026949253, "ssim": 0.690373665143643, "t": 56.498914828989655, "splats": 3824765}, {"step": 20000, "psnr": 21.36863934121481, "ssim": 0.69834522336133, "t": 74.11095369793475, "splats": 2865977}, {"step": 25000, "psnr": 21.748591725419207, "ssim": 0.7056284223524142, "t": 89.01008688786533, "splats": 2615796}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 24.7248655796051, "ssim": 0.8354614838957787, "lpips_vgg": 0.29959301009995143, "lpips_alex": 0.2582041960182181, "time": 109.7, "splats": 2175691, "stages": {"RasterizeBackward": 53.322, "RasterizeForward": 15.576, "FusedProjectionBackwardOptimizerStep": 9.587, "ProjectionForward": 7.313, "DensifyPostBackward": 6.533, "SortRTS": 6.113, "ComputeSSIMGradient": 1.904, "ComputeTileRanges": 0.436}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.394007635116576, "ssim": 0.7840274689559983, "t": 18.87366771697998, "splats": 1637032}, {"step": 10000, "psnr": 23.49215269088745, "ssim": 0.813840451986717, "t": 36.81775705295149, "splats": 2898915}, {"step": 15000, "psnr": 23.998551416397095, "ssim": 0.8272739439110453, "t": 59.33232543291524, "splats": 3513832}, {"step": 20000, "psnr": 24.437525033950806, "ssim": 0.8326924653306016, "t": 78.6241420180304, "splats": 2529608}, {"step": 25000, "psnr": 24.605018377304077, "ssim": 0.8342266264978602, "t": 94.57331921497826, "splats": 2233610}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 21.785515458960283, "ssim": 0.7825961238459537, "lpips_vgg": 0.29930744651950536, "lpips_alex": 0.28690587239902954, "time": 107.0, "splats": 1702807, "stages": {"RasterizeBackward": 52.622, "RasterizeForward": 15.626, "FusedProjectionBackwardOptimizerStep": 8.792, "ProjectionForward": 7.37, "SortRTS": 6.268, "DensifyPostBackward": 5.766, "ComputeSSIMGradient": 1.925, "ComputeTileRanges": 0.445}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.717685072045576, "ssim": 0.6962016527878255, "t": 18.158559703966603, "splats": 819953}, {"step": 10000, "psnr": 20.146133272271406, "ssim": 0.7394896838308727, "t": 34.06992779811844, "splats": 1901946}, {"step": 15000, "psnr": 20.915889840377005, "ssim": 0.7654144655228187, "t": 55.83829679014161, "splats": 2611723}, {"step": 20000, "psnr": 21.057768997393158, "ssim": 0.7723874642797804, "t": 75.4650149900699, "splats": 1979522}, {"step": 25000, "psnr": 21.62371906481291, "ssim": 0.7814955513463931, "t": 91.63593453203794, "splats": 1742120}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.95.05", "psnr": 26.82477150792661, "ssim": 0.8651359327461409, "lpips_vgg": 0.2463462839134198, "lpips_alex": 0.22060252809874775, "time": 96.4, "splats": 1726071, "stages": {"RasterizeBackward": 45.595, "RasterizeForward": 13.405, "FusedProjectionBackwardOptimizerStep": 6.866, "ProjectionForward": 5.833, "DensifyPostBackward": 5.172, "SortRTS": 4.987, "ComputeSSIMGradient": 1.869, "ComputeTileRanges": 0.381}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.657862994981848, "ssim": 0.8245231722607859, "t": 22.556679304922, "splats": 1735204}, {"step": 10000, "psnr": 24.915727490964144, "ssim": 0.8475516607955046, "t": 38.6173981159227, "splats": 2423615}, {"step": 15000, "psnr": 25.557157018910285, "ssim": 0.8568290776571122, "t": 56.31392369000241, "splats": 2753554}, {"step": 20000, "psnr": 26.3563986653867, "ssim": 0.8618534690642958, "t": 71.52144787297584, "splats": 1979025}, {"step": 25000, "psnr": 26.623605354972508, "ssim": 0.863511018898899, "t": 84.16353100002743, "splats": 1766116}]}


==> figsrc/data/ours_fleet/4090_60357431.jsonl <==
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 32.92432171589619, "ssim": 0.9360829817282187, "lpips_vgg": 0.29375101263458664, "lpips_alex": 0.22087205664531603, "time": 56.6, "splats": 781117, "stages": {"RasterizeBackward": 27.132, "RasterizeForward": 7.633, "ProjectionForward": 3.416, "SortRTS": 3.09, "FusedProjectionBackwardOptimizerStep": 3.005, "DensifyPostBackward": 2.92, "ComputeSSIMGradient": 1.361, "ComputeTileRanges": 0.26}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.864653200716585, "ssim": 0.9087272347394975, "t": 15.083322471939027, "splats": 906151}, {"step": 10000, "psnr": 30.599469365300358, "ssim": 0.9243407495921148, "t": 24.15354914497584, "splats": 1047634}, {"step": 15000, "psnr": 31.55628101245777, "ssim": 0.9310284719671016, "t": 33.58618339407258, "splats": 1125553}, {"step": 20000, "psnr": 32.27998877860404, "ssim": 0.9336208561252317, "t": 41.938337333733216, "splats": 847123}, {"step": 25000, "psnr": 32.712488844587995, "ssim": 0.9353404236635333, "t": 49.34674725169316, "splats": 793860}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.76361998533591, "ssim": 0.9158875009952447, "lpips_vgg": 0.3033199810828918, "lpips_alex": 0.24654217943167075, "time": 62.3, "splats": 714677, "stages": {"RasterizeBackward": 31.695, "RasterizeForward": 9.733, "ProjectionForward": 3.556, "SortRTS": 3.225, "DensifyPostBackward": 2.666, "FusedProjectionBackwardOptimizerStep": 1.988, "ComputeSSIMGradient": 1.383, "ComputeTileRanges": 0.267}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.972834904988606, "ssim": 0.8900748148901168, "t": 14.573424495756626, "splats": 764288}, {"step": 10000, "psnr": 30.4439330467811, "ssim": 0.9066377439444638, "t": 24.688117393059656, "splats": 1027445}, {"step": 15000, "psnr": 31.06315871996757, "ssim": 0.9124938618151724, "t": 35.97676561400294, "splats": 1133531}, {"step": 20000, "psnr": 31.429711415217472, "ssim": 0.9140959510598512, "t": 45.757933675078675, "splats": 805169}, {"step": 25000, "psnr": 31.59532131292881, "ssim": 0.9151284746396704, "t": 54.229475419735536, "splats": 730888}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.65695048740932, "ssim": 0.9179385372570583, "lpips_vgg": 0.20796344578266143, "lpips_alex": 0.16004957258701324, "time": 76.3, "splats": 1060505, "stages": {"RasterizeBackward": 35.528, "RasterizeForward": 10.749, "FusedProjectionBackwardOptimizerStep": 7.955, "ProjectionForward": 5.24, "SortRTS": 4.35, "DensifyPostBackward": 3.726, "ComputeSSIMGradient": 1.367, "ComputeTileRanges": 0.318}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.878795514787946, "ssim": 0.8800401597781199, "t": 16.689081464894116, "splats": 1291709}, {"step": 10000, "psnr": 29.94948539733887, "ssim": 0.9042589141869132, "t": 30.472324994858354, "splats": 1525061}, {"step": 15000, "psnr": 30.79237425667899, "ssim": 0.9132179946874494, "t": 44.80826769187115, "splats": 1632512}, {"step": 20000, "psnr": 31.213817759922573, "ssim": 0.9146788793108773, "t": 56.71300748595968, "splats": 1146135}, {"step": 25000, "psnr": 31.421503557477678, "ssim": 0.9163150286962377, "t": 66.61835263879038, "splats": 1074456}]}
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.387383499145507, "ssim": 0.7241170144081116, "lpips_vgg": NaN, "lpips_alex": 0.3558853554725647, "time": 131.7, "splats": 2915874, "stages": {"RasterizeBackward": 62.423, "RasterizeForward": 18.924, "DensifyPostBackward": 9.065, "ProjectionForward": 8.292, "FusedProjectionBackwardOptimizerStep": 8.268, "SortRTS": 6.777, "ComputeSSIMGradient": 4.755, "ComputeTileRanges": 0.43}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.336637649536133, "ssim": 0.6470818011685161, "t": 24.31545748608187, "splats": 1898642}, {"step": 10000, "psnr": 23.691241989135744, "ssim": 0.699187718842973, "t": 45.454524419270456, "splats": 3347998}, {"step": 15000, "psnr": 24.249024353027345, "ssim": 0.7188348418213002, "t": 72.89978443318978, "splats": 4343011}, {"step": 20000, "psnr": 24.311138610839844, "ssim": 0.7227208688848124, "t": 95.54524983442388, "splats": 3179595}, {"step": 25000, "psnr": 24.40201202392578, "ssim": 0.7246540769683737, "t": 113.96610875823535, "splats": 2965079}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.13592493534088, "ssim": 0.7917834110558033, "lpips_vgg": NaN, "lpips_alex": 0.3713094163686037, "time": 95.9, "splats": 2298066, "stages": {"RasterizeBackward": 43.73, "RasterizeForward": 13.061, "DensifyPostBackward": 6.859, "ProjectionForward": 6.463, "FusedProjectionBackwardOptimizerStep": 5.463, "ComputeSSIMGradient": 4.828, "SortRTS": 4.589, "ComputeTileRanges": 0.332}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.626575827598572, "ssim": 0.7558314705993963, "t": 20.15967649105005, "splats": 1801942}, {"step": 10000, "psnr": 25.821152448654175, "ssim": 0.7860862808928732, "t": 36.10465289908461, "splats": 2731071}, {"step": 15000, "psnr": 26.110614776611328, "ssim": 0.7919445313574947, "t": 54.074344934895635, "splats": 3048939}, {"step": 20000, "psnr": 26.16284155845642, "ssim": 0.7924324197824335, "t": 69.05909675895236, "splats": 2457755}, {"step": 25000, "psnr": 26.139525771141052, "ssim": 0.7919236410159518, "t": 82.51413682289422, "splats": 2330095}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 29.646472867329916, "ssim": 0.9105643788973491, "lpips_vgg": 0.283725768327713, "lpips_alex": 0.2316059872508049, "time": 64.4, "splats": 690798, "stages": {"RasterizeBackward": 32.627, "RasterizeForward": 9.831, "ProjectionForward": 3.955, "SortRTS": 3.712, "FusedProjectionBackwardOptimizerStep": 3.531, "DensifyPostBackward": 2.917, "ComputeSSIMGradient": 1.362, "ComputeTileRanges": 0.289}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.765572357177735, "ssim": 0.8754283263002551, "t": 13.929795110132545, "splats": 734857}, {"step": 10000, "psnr": 28.18204511006673, "ssim": 0.8976150874657761, "t": 25.41400826931931, "splats": 936361}, {"step": 15000, "psnr": 28.946378962198892, "ssim": 0.906071590915417, "t": 37.71435401914641, "splats": 1010953}, {"step": 20000, "psnr": 29.309243456522623, "ssim": 0.9080020100806008, "t": 47.889951701974496, "splats": 747501}, {"step": 25000, "psnr": 29.54273878733317, "ssim": 0.9098904068105295, "t": 56.28322655684315, "splats": 700666}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.33345103263855, "ssim": 0.7870187213023504, "lpips_vgg": NaN, "lpips_alex": 0.26227993207673234, "time": 132.7, "splats": 2437132, "stages": {"RasterizeBackward": 62.968, "RasterizeForward": 18.879, "FusedProjectionBackwardOptimizerStep": 10.206, "DensifyPostBackward": 7.862, "ProjectionForward": 7.701, "SortRTS": 7.005, "ComputeSSIMGradient": 5.128, "ComputeTileRanges": 0.443}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.343904097874958, "ssim": 0.71734761889729, "t": 26.858689300250262, "splats": 2022837}, {"step": 10000, "psnr": 25.58179744084676, "ssim": 0.7647918808444526, "t": 49.923948262119666, "splats": 2970571}, {"step": 15000, "psnr": 26.035072882970173, "ssim": 0.7790434923663692, "t": 75.39366734586656, "splats": 3379505}, {"step": 20000, "psnr": 26.188276529312134, "ssim": 0.7832420384934755, "t": 96.75236119586043, "splats": 2574931}, {"step": 25000, "psnr": 26.270609537760418, "ssim": 0.785468578295419, "t": 114.88757293182425, "splats": 2461147}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 32.78927571064717, "ssim": 0.9354626391385052, "lpips_vgg": 0.29521709277823166, "lpips_alex": 0.22219054964748589, "time": 55.4, "splats": 738931, "stages": {"RasterizeBackward": 26.475, "RasterizeForward": 7.488, "ProjectionForward": 3.307, "SortRTS": 3.059, "DensifyPostBackward": 2.865, "FusedProjectionBackwardOptimizerStep": 2.753, "ComputeSSIMGradient": 1.378, "ComputeTileRanges": 0.257}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 28.85973956133868, "ssim": 0.9094373486816177, "t": 15.141901031136513, "splats": 897422}, {"step": 10000, "psnr": 30.57173775337838, "ssim": 0.924481798303501, "t": 24.031465084059164, "splats": 1015181}, {"step": 15000, "psnr": 31.58563789161476, "ssim": 0.9306736978817544, "t": 33.24510530405678, "splats": 1059042}, {"step": 20000, "psnr": 32.30165399087442, "ssim": 0.9331145853835033, "t": 41.256396698066965, "splats": 798162}, {"step": 25000, "psnr": 32.63581105825063, "ssim": 0.9346671863059139, "t": 48.40727247623727, "splats": 750526}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.93330955505371, "ssim": 0.9165058456934415, "lpips_vgg": 0.3020522289230116, "lpips_alex": 0.24530578956333907, "time": 62.2, "splats": 738644, "stages": {"RasterizeBackward": 31.605, "RasterizeForward": 9.731, "ProjectionForward": 3.446, "SortRTS": 3.205, "DensifyPostBackward": 2.737, "FusedProjectionBackwardOptimizerStep": 2.049, "ComputeSSIMGradient": 1.363, "ComputeTileRanges": 0.265}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 29.163133914654072, "ssim": 0.893796340237937, "t": 14.5089254679624, "splats": 791693}, {"step": 10000, "psnr": 30.467556537725986, "ssim": 0.9074017352853891, "t": 24.419811584055424, "splats": 1046766}, {"step": 15000, "psnr": 31.04328023470365, "ssim": 0.912715489041533, "t": 35.68777058413252, "splats": 1199374}, {"step": 20000, "psnr": 31.495281806358925, "ssim": 0.9143662910814356, "t": 45.598428384866565, "splats": 842608}, {"step": 25000, "psnr": 31.766739185039814, "ssim": 0.9160299768141431, "t": 54.09466641000472, "splats": 756687}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.461632210867744, "ssim": 0.9176818353789193, "lpips_vgg": 0.20920417089322565, "lpips_alex": 0.1605437757522341, "time": 75.4, "splats": 1045970, "stages": {"RasterizeBackward": 35.108, "RasterizeForward": 10.623, "FusedProjectionBackwardOptimizerStep": 7.674, "ProjectionForward": 5.212, "SortRTS": 4.29, "DensifyPostBackward": 3.708, "ComputeSSIMGradient": 1.365, "ComputeTileRanges": 0.315}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 27.94994534083775, "ssim": 0.8803321826170196, "t": 16.498792733997107, "splats": 1232169}, {"step": 10000, "psnr": 29.68494747706822, "ssim": 0.9033201466177556, "t": 29.98043943895027, "splats": 1441778}, {"step": 15000, "psnr": 30.56556249346052, "ssim": 0.9128887876535421, "t": 44.141904996940866, "splats": 1631921}, {"step": 20000, "psnr": 30.974984850202286, "ssim": 0.9144103463391137, "t": 55.96915759588592, "splats": 1135199}, {"step": 25000, "psnr": 31.292862483433314, "ssim": 0.9168165902908374, "t": 65.76619614195079, "splats": 1060153}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.36740104675293, "ssim": 0.7233730101585388, "lpips_vgg": 0.3657329620593988, "lpips_alex": 0.35649219210489425, "time": 131.8, "splats": 2858931, "stages": {"RasterizeBackward": 62.482, "RasterizeForward": 19.008, "DensifyPostBackward": 9.085, "ProjectionForward": 8.235, "FusedProjectionBackwardOptimizerStep": 8.168, "SortRTS": 6.802, "ComputeSSIMGradient": 4.753, "ComputeTileRanges": 0.436}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.282199630737306, "ssim": 0.6449526747509489, "t": 24.28929980075918, "splats": 1805797}, {"step": 10000, "psnr": 23.702759780883788, "ssim": 0.6977406365854693, "t": 45.56023915275, "splats": 3378513}, {"step": 15000, "psnr": 24.165087280273436, "ssim": 0.7174615456636972, "t": 73.06297358078882, "splats": 4270684}, {"step": 20000, "psnr": 24.34783622741699, "ssim": 0.7228445395154053, "t": 95.63777337479405, "splats": 3112211}, {"step": 25000, "psnr": 24.381275634765625, "ssim": 0.7230790501537573, "t": 114.02006785874255, "splats": 2906664}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.009214758872986, "ssim": 0.7898146733641624, "lpips_vgg": 0.3853563780041893, "lpips_alex": 0.37024723331623727, "time": 97.5, "splats": 2327009, "stages": {"RasterizeBackward": 44.837, "RasterizeForward": 13.402, "DensifyPostBackward": 6.709, "ProjectionForward": 6.406, "FusedProjectionBackwardOptimizerStep": 5.732, "ComputeSSIMGradient": 4.829, "SortRTS": 4.695, "ComputeTileRanges": 0.337}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.678073048591614, "ssim": 0.756302708736204, "t": 20.1097057829611, "splats": 1767568}, {"step": 10000, "psnr": 25.878259539604187, "ssim": 0.7867114364861334, "t": 36.38564583193511, "splats": 2796893}, {"step": 15000, "psnr": 26.09651780128479, "ssim": 0.7911272135115368, "t": 54.60249145072885, "splats": 3085339}, {"step": 20000, "psnr": 26.053911566734314, "ssim": 0.7908505456637613, "t": 69.95600037975237, "splats": 2481963}, {"step": 25000, "psnr": 26.058940410614014, "ssim": 0.7905595571200309, "t": 83.80758080072701, "splats": 2358280}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 29.736510467529296, "ssim": 0.9113240977128346, "lpips_vgg": 0.28292689660608566, "lpips_alex": 0.23032673919106075, "time": 64.8, "splats": 694930, "stages": {"RasterizeBackward": 32.802, "RasterizeForward": 9.926, "ProjectionForward": 3.943, "SortRTS": 3.753, "FusedProjectionBackwardOptimizerStep": 3.607, "DensifyPostBackward": 2.887, "ComputeSSIMGradient": 1.364, "ComputeTileRanges": 0.292}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 26.78352419535319, "ssim": 0.8773639655140965, "t": 13.994520138949156, "splats": 702469}, {"step": 10000, "psnr": 28.26850528717041, "ssim": 0.8979277257889412, "t": 25.522002023877576, "splats": 953118}, {"step": 15000, "psnr": 29.025833702087404, "ssim": 0.9069522717752869, "t": 37.83996812580153, "splats": 1002701}, {"step": 20000, "psnr": 29.348534456888835, "ssim": 0.9087472557849793, "t": 48.11126695177518, "splats": 749532}, {"step": 25000, "psnr": 29.59251461029053, "ssim": 0.9107001287353851, "t": 56.59958829684183, "splats": 704813}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.39688539505005, "ssim": 0.7889743223786354, "lpips_vgg": 0.277090763444019, "lpips_alex": 0.2556000092499091, "time": 137.0, "splats": 2657831, "stages": {"RasterizeBackward": 64.795, "RasterizeForward": 19.432, "FusedProjectionBackwardOptimizerStep": 11.214, "DensifyPostBackward": 8.054, "ProjectionForward": 8.049, "SortRTS": 7.417, "ComputeSSIMGradient": 5.128, "ComputeTileRanges": 0.466}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 24.37295691172282, "ssim": 0.7209270167356866, "t": 26.507030470995232, "splats": 2026995}, {"step": 10000, "psnr": 25.37375561396281, "ssim": 0.7616855308705954, "t": 49.47758617508225, "splats": 3047424}, {"step": 15000, "psnr": 25.8768523534139, "ssim": 0.7793116576917681, "t": 76.2734015348833, "splats": 3705623}, {"step": 20000, "psnr": 26.248350699742634, "ssim": 0.7858141155453153, "t": 98.9171319399029, "splats": 2815482}, {"step": 25000, "psnr": 26.321654081344604, "ssim": 0.787750174598215, "t": 118.13941733608954, "splats": 2683913}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.787730417753522, "ssim": 0.7804546999303918, "lpips_vgg": 0.2989236472849652, "lpips_alex": 0.28679546713381715, "time": 101.5, "splats": 1754442, "stages": {"RasterizeBackward": 47.639, "RasterizeForward": 14.384, "FusedProjectionBackwardOptimizerStep": 8.991, "ProjectionForward": 7.309, "SortRTS": 5.99, "DensifyPostBackward": 5.418, "ComputeSSIMGradient": 1.842, "ComputeTileRanges": 0.395}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.77609069723832, "ssim": 0.6954650216933441, "t": 19.1445832781028, "splats": 809252}, {"step": 10000, "psnr": 20.053522360952275, "ssim": 0.7368562265328091, "t": 34.019276259001344, "splats": 1891922}, {"step": 15000, "psnr": 20.911967980234248, "ssim": 0.7648997556214111, "t": 54.36271908506751, "splats": 2752491}, {"step": 20000, "psnr": 21.382885129828203, "ssim": 0.7756814028475011, "t": 72.64827989600599, "splats": 2050558}, {"step": 25000, "psnr": 21.600816174557334, "ssim": 0.7790967838651942, "t": 87.42649829993024, "splats": 1795009}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.464354100434676, "ssim": 0.8638801639494689, "lpips_vgg": 0.24680967848423918, "lpips_alex": 0.22168689906479602, "time": 93.9, "splats": 1747200, "stages": {"RasterizeBackward": 44.32, "RasterizeForward": 13.019, "FusedProjectionBackwardOptimizerStep": 6.995, "ProjectionForward": 5.975, "DensifyPostBackward": 5.323, "SortRTS": 4.746, "ComputeSSIMGradient": 1.783, "ComputeTileRanges": 0.331}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.635992506276008, "ssim": 0.825393512074917, "t": 21.96712663094513, "splats": 1721029}, {"step": 10000, "psnr": 25.039125318112582, "ssim": 0.8485447541292722, "t": 37.632360653951764, "splats": 2432186}, {"step": 15000, "psnr": 25.45447880288829, "ssim": 0.8566109627417108, "t": 54.98134064604528, "splats": 2810869}, {"step": 20000, "psnr": 26.16957133749257, "ssim": 0.8612639178876986, "t": 69.74058626103215, "splats": 2020207}, {"step": 25000, "psnr": 26.452334238135297, "ssim": 0.8634152913553959, "t": 82.04558795993216, "splats": 1788971}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 28.71900858530184, "ssim": 0.8818989832226823, "lpips_vgg": 0.21531632592730093, "lpips_alex": 0.20560059051853333, "time": 92.3, "splats": 1150177, "stages": {"RasterizeBackward": 45.973, "RasterizeForward": 13.435, "FusedProjectionBackwardOptimizerStep": 6.034, "ProjectionForward": 5.904, "SortRTS": 4.433, "DensifyPostBackward": 4.131, "ComputeSSIMGradient": 1.857, "ComputeTileRanges": 0.325}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.692036605462796, "ssim": 0.8420387000451973, "t": 18.992879489902407, "splats": 916338}, {"step": 10000, "psnr": 25.98750335414235, "ssim": 0.8611839417248546, "t": 33.69072885089554, "splats": 1624633}, {"step": 15000, "psnr": 26.623203114765445, "ssim": 0.8714714752926425, "t": 51.761142946081236, "splats": 1816382}, {"step": 20000, "psnr": 27.82008201319997, "ssim": 0.8777508689713684, "t": 67.28478855104186, "splats": 1337786}, {"step": 25000, "psnr": 28.44803272805563, "ssim": 0.8800345894099864, "t": 80.15913284104317, "splats": 1175834}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.511241912841797, "ssim": 0.8723149432076348, "lpips_vgg": 0.22563657556550767, "lpips_alex": 0.19259685841927882, "time": 85.0, "splats": 1105184, "stages": {"RasterizeBackward": 46.011, "RasterizeForward": 13.839, "FusedProjectionBackwardOptimizerStep": 6.326, "ProjectionForward": 5.302, "SortRTS": 4.261, "DensifyPostBackward": 3.837, "ComputeSSIMGradient": 1.781, "ComputeTileRanges": 0.32}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.6715022193061, "ssim": 0.8556972223303485, "t": 12.594233843963593, "splats": 1003367}, {"step": 10000, "psnr": 24.45868746439616, "ssim": 0.8672100483094262, "t": 28.611629026010633, "splats": 1442958}, {"step": 15000, "psnr": 24.130381266276043, "ssim": 0.8690895309300318, "t": 45.97653314494528, "splats": 1614067}, {"step": 20000, "psnr": 24.675770229763454, "ssim": 0.8724749344840451, "t": 60.36404269118793, "splats": 1248092}, {"step": 25000, "psnr": 24.666414472791885, "ssim": 0.872698213338615, "t": 72.87846093997359, "splats": 1126490}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.865211975880158, "ssim": 0.8315172623365353, "lpips_vgg": 0.25411313293320037, "lpips_alex": 0.2367919782354553, "time": 115.1, "splats": 1585654, "stages": {"RasterizeBackward": 56.668, "RasterizeForward": 17.184, "FusedProjectionBackwardOptimizerStep": 8.054, "ProjectionForward": 8.048, "SortRTS": 6.565, "DensifyPostBackward": 5.282, "ComputeSSIMGradient": 2.174, "ComputeTileRanges": 0.423}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.636558679433968, "ssim": 0.7840229637916849, "t": 21.25332757877186, "splats": 880796}, {"step": 10000, "psnr": 21.473538105304424, "ssim": 0.8060956745019444, "t": 38.68618539092131, "splats": 1850884}, {"step": 15000, "psnr": 21.82765953357403, "ssim": 0.8165916596985745, "t": 61.623118923045695, "splats": 2653732}, {"step": 20000, "psnr": 22.27958889496632, "ssim": 0.8251408027243013, "t": 82.03946959599853, "splats": 1896229}, {"step": 25000, "psnr": 22.71630962078388, "ssim": 0.8299000001573617, "t": 99.03267701691948, "splats": 1626546}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.50027961730957, "ssim": 0.7279131799936295, "lpips_vgg": 0.3106804002545664, "lpips_alex": 0.33510589796592793, "time": 96.7, "splats": 1775912, "stages": {"RasterizeBackward": 44.983, "RasterizeForward": 13.539, "FusedProjectionBackwardOptimizerStep": 8.504, "ProjectionForward": 6.797, "SortRTS": 5.434, "DensifyPostBackward": 5.266, "ComputeSSIMGradient": 1.822, "ComputeTileRanges": 0.371}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.243416237831116, "ssim": 0.6500757162758566, "t": 19.134511249139905, "splats": 949937}, {"step": 10000, "psnr": 21.348790955543517, "ssim": 0.6884303097347251, "t": 33.78068054514006, "splats": 1763312}, {"step": 15000, "psnr": 21.819986581802368, "ssim": 0.7105141016052441, "t": 52.70974838011898, "splats": 2536825}, {"step": 20000, "psnr": 22.103987908363344, "ssim": 0.7203252356867437, "t": 69.24387550842948, "splats": 1988677}, {"step": 25000, "psnr": 22.328301000595093, "ssim": 0.7251096724191727, "t": 83.23807428521104, "splats": 1805272}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.907861802636123, "ssim": 0.7076854124301817, "lpips_vgg": 0.325626290497519, "lpips_alex": 0.3257987702757025, "time": 102.3, "splats": 2529325, "stages": {"RasterizeBackward": 47.219, "RasterizeForward": 13.365, "FusedProjectionBackwardOptimizerStep": 9.909, "ProjectionForward": 7.16, "DensifyPostBackward": 6.926, "SortRTS": 5.287, "ComputeSSIMGradient": 1.85, "ComputeTileRanges": 0.362}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.90557377512862, "ssim": 0.6397756522460458, "t": 20.141901663970202, "splats": 1896343}, {"step": 10000, "psnr": 20.678048738619175, "ssim": 0.6753219025424403, "t": 36.7920217870269, "splats": 3167797}, {"step": 15000, "psnr": 20.98271479257723, "ssim": 0.6911603267990801, "t": 57.19977179705165, "splats": 3717655}, {"step": 20000, "psnr": 21.470433328209854, "ssim": 0.7009044770100518, "t": 74.1397344332654, "splats": 2809507}, {"step": 25000, "psnr": 21.623188088579877, "ssim": 0.704630350045173, "t": 88.45171940722503, "splats": 2572442}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.622306871414185, "ssim": 0.8345280155539513, "lpips_vgg": 0.300709410064095, "lpips_alex": 0.25926282472797185, "time": 108.0, "splats": 2126553, "stages": {"RasterizeBackward": 51.859, "RasterizeForward": 14.953, "FusedProjectionBackwardOptimizerStep": 9.533, "ProjectionForward": 7.221, "DensifyPostBackward": 6.476, "SortRTS": 5.897, "ComputeSSIMGradient": 1.791, "ComputeTileRanges": 0.389}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.35417513847351, "ssim": 0.7843977800832096, "t": 19.604490967001766, "splats": 1584429}, {"step": 10000, "psnr": 23.461161804199218, "ssim": 0.8142504438740289, "t": 36.914851824054495, "splats": 2746481}, {"step": 15000, "psnr": 23.91576166152954, "ssim": 0.8266365485170128, "t": 58.84505971497856, "splats": 3618640}, {"step": 20000, "psnr": 24.271199560165407, "ssim": 0.8304590815039156, "t": 77.77217219094746, "splats": 2506576}, {"step": 25000, "psnr": 24.486764478683472, "ssim": 0.8335418212986928, "t": 93.24966699210927, "splats": 2186311}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.889284359781367, "ssim": 0.7804103870140878, "lpips_vgg": 0.2984935882482147, "lpips_alex": 0.28602773916297675, "time": 104.6, "splats": 1702217, "stages": {"RasterizeBackward": 50.364, "RasterizeForward": 14.858, "FusedProjectionBackwardOptimizerStep": 8.781, "ProjectionForward": 7.277, "SortRTS": 5.984, "DensifyPostBackward": 5.521, "ComputeSSIMGradient": 1.833, "ComputeTileRanges": 0.394}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.86298387929013, "ssim": 0.697238618974958, "t": 19.062359939794987, "splats": 825139}, {"step": 10000, "psnr": 20.138581050069707, "ssim": 0.7388844904481087, "t": 34.63344806688838, "splats": 1910453}, {"step": 15000, "psnr": 20.794133612984105, "ssim": 0.7637069566781381, "t": 55.85580875677988, "splats": 2616191}, {"step": 20000, "psnr": 21.20425043608013, "ssim": 0.7731536578782354, "t": 74.70111029385589, "splats": 1976927}, {"step": 25000, "psnr": 21.666643042313424, "ssim": 0.7789145604543769, "t": 90.10975867183879, "splats": 1741205}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.764961408532184, "ssim": 0.8645463728386423, "lpips_vgg": 0.24713154742392546, "lpips_alex": 0.22166126639629566, "time": 93.4, "splats": 1722271, "stages": {"RasterizeBackward": 44.26, "RasterizeForward": 12.993, "FusedProjectionBackwardOptimizerStep": 6.832, "ProjectionForward": 5.772, "DensifyPostBackward": 5.229, "SortRTS": 4.706, "ComputeSSIMGradient": 1.783, "ComputeTileRanges": 0.329}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.568168308423914, "ssim": 0.8244128431568284, "t": 21.831808821996674, "splats": 1730683}, {"step": 10000, "psnr": 24.908977093903914, "ssim": 0.8473783010069659, "t": 37.37025804305449, "splats": 2402460}, {"step": 15000, "psnr": 25.568894552147906, "ssim": 0.8565366980217463, "t": 54.52981125982478, "splats": 2748603}, {"step": 20000, "psnr": 26.284585745438285, "ssim": 0.8612314196881756, "t": 69.28902031783946, "splats": 1977670}, {"step": 25000, "psnr": 26.596423605213996, "ssim": 0.8629868537598813, "t": 81.57902248692699, "splats": 1763146}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 28.458530519066787, "ssim": 0.8816484852534968, "lpips_vgg": 0.21628423040771216, "lpips_alex": 0.20724405423174824, "time": 90.3, "splats": 1091372, "stages": {"RasterizeBackward": 45.244, "RasterizeForward": 13.124, "ProjectionForward": 5.766, "FusedProjectionBackwardOptimizerStep": 5.359, "SortRTS": 4.249, "DensifyPostBackward": 3.999, "ComputeSSIMGradient": 1.853, "ComputeTileRanges": 0.317}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.53456180851634, "ssim": 0.8408750987263666, "t": 18.926165926037356, "splats": 775286}, {"step": 10000, "psnr": 25.950081871777044, "ssim": 0.8632003053308229, "t": 32.42915278184228, "splats": 1414441}, {"step": 15000, "psnr": 26.393360835749927, "ssim": 0.8705059364389722, "t": 49.67940146592446, "splats": 1668015}, {"step": 20000, "psnr": 27.643679944480336, "ssim": 0.8774356732366826, "t": 65.00002448889427, "splats": 1250383}, {"step": 25000, "psnr": 28.180416083917386, "ssim": 0.879806706895168, "t": 77.98943905089982, "splats": 1114090}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 25.48665714263916, "ssim": 0.8712796833780077, "lpips_vgg": 0.2282622438299777, "lpips_alex": 0.1967582072039894, "time": 83.8, "splats": 1085030, "stages": {"RasterizeBackward": 45.411, "RasterizeForward": 13.673, "FusedProjectionBackwardOptimizerStep": 5.955, "ProjectionForward": 5.359, "SortRTS": 4.208, "DensifyPostBackward": 3.805, "ComputeSSIMGradient": 1.774, "ComputeTileRanges": 0.315}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.31191062927246, "ssim": 0.85106538048561, "t": 12.206096444046125, "splats": 895791}, {"step": 10000, "psnr": 24.50242805480957, "ssim": 0.8645898114360762, "t": 27.33620098605752, "splats": 1395725}, {"step": 15000, "psnr": 24.639646000332302, "ssim": 0.8666767650813741, "t": 44.824482079129666, "splats": 1624051}, {"step": 20000, "psnr": 25.276803652445476, "ssim": 0.8698319526077937, "t": 59.42853544326499, "splats": 1233144}, {"step": 25000, "psnr": 25.437057495117188, "ssim": 0.8709798435148808, "t": 71.82857567747124, "splats": 1107148}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.733488082885742, "ssim": 0.8303250273068746, "lpips_vgg": 0.25511157227172876, "lpips_alex": 0.23802797642735476, "time": 110.3, "splats": 1508441, "stages": {"RasterizeBackward": 53.893, "RasterizeForward": 16.359, "ProjectionForward": 7.848, "FusedProjectionBackwardOptimizerStep": 7.65, "SortRTS": 6.219, "DensifyPostBackward": 5.047, "ComputeSSIMGradient": 2.168, "ComputeTileRanges": 0.409}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.838418275882038, "ssim": 0.7874551003211203, "t": 21.062006887048483, "splats": 919937}, {"step": 10000, "psnr": 21.603645080175156, "ssim": 0.8084782955992736, "t": 37.896890346193686, "splats": 1855590}, {"step": 15000, "psnr": 21.95263363764836, "ssim": 0.8209537412070159, "t": 60.00330228591338, "splats": 2470895}, {"step": 20000, "psnr": 22.412155346992687, "ssim": 0.8281642851465421, "t": 79.26486416091211, "splats": 1786439}, {"step": 25000, "psnr": 22.668556311191658, "ssim": 0.829411493180796, "t": 95.22557938308455, "splats": 1547318}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.651606559753418, "ssim": 0.7284039303660392, "lpips_vgg": 0.3116057318142722, "lpips_alex": 0.3373202460077157, "time": 95.7, "splats": 1752848, "stages": {"RasterizeBackward": 44.372, "RasterizeForward": 13.289, "FusedProjectionBackwardOptimizerStep": 8.361, "ProjectionForward": 6.804, "SortRTS": 5.442, "DensifyPostBackward": 5.045, "ComputeSSIMGradient": 1.811, "ComputeTileRanges": 0.371}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.210496497154235, "ssim": 0.6479146967471334, "t": 19.165328689850867, "splats": 935437}, {"step": 10000, "psnr": 21.26417245864868, "ssim": 0.6881477320440244, "t": 33.78888616990298, "splats": 1768289}, {"step": 15000, "psnr": 21.728531265258788, "ssim": 0.7098660914137765, "t": 52.42791536077857, "splats": 2547628}, {"step": 20000, "psnr": 22.03158595561981, "ssim": 0.7188220820413145, "t": 68.71303879166953, "splats": 1977995}, {"step": 25000, "psnr": 22.44011061191559, "ssim": 0.7256288221552265, "t": 82.43768350197934, "splats": 1783424}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.85290618059112, "ssim": 0.7070979795804838, "lpips_vgg": 0.32560229724509654, "lpips_alex": 0.3254572381739423, "time": 103.1, "splats": 2564518, "stages": {"RasterizeBackward": 47.487, "RasterizeForward": 13.424, "FusedProjectionBackwardOptimizerStep": 10.04, "ProjectionForward": 7.262, "DensifyPostBackward": 6.901, "SortRTS": 5.381, "ComputeSSIMGradient": 1.848, "ComputeTileRanges": 0.366}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.009368640620533, "ssim": 0.6382043824311598, "t": 20.369755841093138, "splats": 1874806}, {"step": 10000, "psnr": 20.604554525235805, "ssim": 0.6756156351384079, "t": 37.16688115801662, "splats": 3305686}, {"step": 15000, "psnr": 20.972432415659835, "ssim": 0.6910196281643715, "t": 57.45339033706114, "splats": 3809525}, {"step": 20000, "psnr": 21.353448704975406, "ssim": 0.6989348732273886, "t": 74.64245059899986, "splats": 2857818}, {"step": 25000, "psnr": 21.682684968157513, "ssim": 0.7042155968610779, "t": 89.11630266811699, "splats": 2609183}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.703278064727783, "ssim": 0.8353739127516746, "lpips_vgg": 0.29956521322882756, "lpips_alex": 0.2580890988230574, "time": 107.8, "splats": 2169251, "stages": {"RasterizeBackward": 51.599, "RasterizeForward": 14.995, "FusedProjectionBackwardOptimizerStep": 9.567, "ProjectionForward": 7.099, "DensifyPostBackward": 6.568, "SortRTS": 5.844, "ComputeSSIMGradient": 1.794, "ComputeTileRanges": 0.386}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.356080055236816, "ssim": 0.7841486381201664, "t": 19.812364190118387, "splats": 1634667}, {"step": 10000, "psnr": 23.47721529006958, "ssim": 0.8138525594365611, "t": 37.36511304904707, "splats": 2906693}, {"step": 15000, "psnr": 23.99813871383667, "ssim": 0.8272336429149194, "t": 59.3168459078297, "splats": 3514797}, {"step": 20000, "psnr": 24.41847324371338, "ssim": 0.8326072479222149, "t": 77.93746149400249, "splats": 2523823}, {"step": 25000, "psnr": 24.544624423980714, "ssim": 0.8340137883893306, "t": 93.24821143806912, "splats": 2227071}]}


==> figsrc/data/ours_fleet/4090_60359557.jsonl <==
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 24.318803329467773, "ssim": 0.7234231400489807, "lpips_vgg": NaN, "lpips_alex": 0.35660727143287657, "time": 124.7, "splats": 2916808, "stages": {"RasterizeBackward": 60.281, "RasterizeForward": 18.28, "DensifyPostBackward": 8.441, "FusedProjectionBackwardOptimizerStep": 8.259, "ProjectionForward": 7.956, "SortRTS": 6.777, "ComputeSSIMGradient": 4.793, "ComputeTileRanges": 0.456}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.346559906005858, "ssim": 0.647065490822149, "t": 20.418374455999583, "splats": 1904645}, {"step": 10000, "psnr": 23.67502685546875, "ssim": 0.6991295942952046, "t": 40.78914611414075, "splats": 3338951}, {"step": 15000, "psnr": 24.21243278503418, "ssim": 0.7188226521185421, "t": 67.05653030110989, "splats": 4328840}, {"step": 20000, "psnr": 24.259486312866212, "ssim": 0.7223785474975847, "t": 89.15048674901482, "splats": 3176136}, {"step": 25000, "psnr": 24.342394180297852, "ssim": 0.7240943847411435, "t": 107.21363049512729, "splats": 2964596}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.169342637062073, "ssim": 0.7916706129908562, "lpips_vgg": NaN, "lpips_alex": 0.37170417606830597, "time": 89.5, "splats": 2255134, "stages": {"RasterizeBackward": 42.325, "RasterizeForward": 12.637, "DensifyPostBackward": 6.239, "ProjectionForward": 6.219, "FusedProjectionBackwardOptimizerStep": 5.372, "ComputeSSIMGradient": 4.863, "SortRTS": 4.532, "ComputeTileRanges": 0.361}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.67325794696808, "ssim": 0.7558001611000973, "t": 15.936149250133894, "splats": 1809777}, {"step": 10000, "psnr": 25.83363139629364, "ssim": 0.7859134528684983, "t": 31.273307004128583, "splats": 2699508}, {"step": 15000, "psnr": 26.145480155944824, "ssim": 0.7916334694377397, "t": 48.42224420711864, "splats": 2986269}, {"step": 20000, "psnr": 26.187645077705383, "ssim": 0.792330271063239, "t": 63.156751360045746, "splats": 2407585}, {"step": 25000, "psnr": 26.174914956092834, "ssim": 0.7918501070202832, "t": 76.39107156603131, "splats": 2285636}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 29.68932673136393, "ssim": 0.9106684923171997, "lpips_vgg": 0.2835240145524343, "lpips_alex": 0.23143196751674017, "time": 58.9, "splats": 693411, "stages": {"RasterizeBackward": 31.056, "RasterizeForward": 9.326, "ProjectionForward": 3.863, "SortRTS": 3.637, "FusedProjectionBackwardOptimizerStep": 3.516, "DensifyPostBackward": 2.523, "ComputeSSIMGradient": 1.325, "ComputeTileRanges": 0.316}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.77315362294515, "ssim": 0.8752798695883922, "t": 10.489112772978842, "splats": 736629}, {"step": 10000, "psnr": 28.255335108439127, "ssim": 0.8975876740116682, "t": 21.324333461001515, "splats": 938123}, {"step": 15000, "psnr": 29.037689272562663, "ssim": 0.905882328016498, "t": 32.900896330946125, "splats": 1012232}, {"step": 20000, "psnr": 29.361352475484214, "ssim": 0.9081598466940782, "t": 42.72917614586186, "splats": 750316}, {"step": 25000, "psnr": 29.607652282714845, "ssim": 0.9101155758830132, "t": 50.93367750791367, "splats": 703375}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.275818665822346, "ssim": 0.7867608517408371, "lpips_vgg": NaN, "lpips_alex": 0.2623506660262744, "time": 127.3, "splats": 2429493, "stages": {"RasterizeBackward": 62.667, "RasterizeForward": 18.844, "FusedProjectionBackwardOptimizerStep": 10.196, "DensifyPostBackward": 7.513, "ProjectionForward": 7.425, "SortRTS": 7.115, "ComputeSSIMGradient": 5.167, "ComputeTileRanges": 0.488}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.25235668818156, "ssim": 0.7170547078849753, "t": 21.651292129070498, "splats": 2019498}, {"step": 10000, "psnr": 25.515689770380657, "ssim": 0.7646353176936335, "t": 44.44495113904122, "splats": 2976622}, {"step": 15000, "psnr": 25.95828612645467, "ssim": 0.7788175531350631, "t": 69.64817352895625, "splats": 3368761}, {"step": 20000, "psnr": 26.150810480117798, "ssim": 0.7830231672235307, "t": 91.03414139710367, "splats": 2566649}, {"step": 25000, "psnr": 26.229433298110962, "ssim": 0.7852237750781151, "t": 109.28994386002887, "splats": 2453159}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 32.859416188420475, "ssim": 0.9361888202461036, "lpips_vgg": 0.29389829812823115, "lpips_alex": 0.22106370007669604, "time": 49.9, "splats": 779570, "stages": {"RasterizeBackward": 25.713, "RasterizeForward": 7.174, "ProjectionForward": 3.217, "FusedProjectionBackwardOptimizerStep": 2.986, "SortRTS": 2.961, "DensifyPostBackward": 2.518, "ComputeSSIMGradient": 1.307, "ComputeTileRanges": 0.282}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.926551561097842, "ssim": 0.9081372459842159, "t": 10.410549953114241, "splats": 903031}, {"step": 10000, "psnr": 30.635545782140785, "ssim": 0.9243996878804669, "t": 18.93894383008592, "splats": 1044870}, {"step": 15000, "psnr": 31.58555417447477, "ssim": 0.9309947385051763, "t": 27.877301202039234, "splats": 1122312}, {"step": 20000, "psnr": 32.27070937285552, "ssim": 0.9334179598946366, "t": 35.84400377306156, "splats": 844299}, {"step": 25000, "psnr": 32.67074610735919, "ssim": 0.9353099387558143, "t": 42.93849345296621, "splats": 792133}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 31.899663338294395, "ssim": 0.9161060620576907, "lpips_vgg": 0.30263003401267224, "lpips_alex": 0.24590836006861466, "time": 54.8, "splats": 713290, "stages": {"RasterizeBackward": 29.544, "RasterizeForward": 8.999, "ProjectionForward": 3.241, "SortRTS": 3.06, "DensifyPostBackward": 2.302, "FusedProjectionBackwardOptimizerStep": 1.99, "ComputeSSIMGradient": 1.297, "ComputeTileRanges": 0.287}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.323970794677734, "ssim": 0.8941310395413464, "t": 10.140601618099026, "splats": 768376}, {"step": 10000, "psnr": 30.506999529325046, "ssim": 0.9069238885400799, "t": 19.607640039059334, "splats": 1032822}, {"step": 15000, "psnr": 31.146628991151466, "ssim": 0.9126960854798265, "t": 30.133642276981845, "splats": 1142170}, {"step": 20000, "psnr": 31.546844091170872, "ssim": 0.9141790166979404, "t": 39.30763431696687, "splats": 807313}, {"step": 25000, "psnr": 31.722615413176708, "ssim": 0.9153114585264995, "t": 47.2437255209079, "splats": 730106}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 31.50553468976702, "ssim": 0.9181106618472508, "lpips_vgg": 0.2080702338899885, "lpips_alex": 0.1601387668933187, "time": 71.6, "splats": 1083679, "stages": {"RasterizeBackward": 34.601, "RasterizeForward": 10.466, "FusedProjectionBackwardOptimizerStep": 8.018, "ProjectionForward": 5.199, "SortRTS": 4.344, "DensifyPostBackward": 3.548, "ComputeSSIMGradient": 1.357, "ComputeTileRanges": 0.348}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.867221559797013, "ssim": 0.8800246026995797, "t": 12.664495225064456, "splats": 1269174}, {"step": 10000, "psnr": 29.879207720075335, "ssim": 0.9044582425900706, "t": 26.14988156198524, "splats": 1544877}, {"step": 15000, "psnr": 30.75669370378767, "ssim": 0.9134535978708577, "t": 40.27988823805936, "splats": 1669267}, {"step": 20000, "psnr": 31.162250082833427, "ssim": 0.914733932767255, "t": 52.110849756980315, "splats": 1172324}, {"step": 25000, "psnr": 31.32355248587472, "ssim": 0.9164798255218766, "t": 61.94875802891329, "splats": 1097917}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 25.996218787299263, "ssim": 0.8770400418175591, "lpips_vgg": 0.2220214025841819, "lpips_alex": 0.18660745521386465, "time": 79.7, "splats": 1093080, "stages": {"RasterizeBackward": 43.347, "RasterizeForward": 12.963, "FusedProjectionBackwardOptimizerStep": 6.216, "ProjectionForward": 5.098, "SortRTS": 4.182, "DensifyPostBackward": 3.468, "ComputeSSIMGradient": 1.73, "ComputeTileRanges": 0.34}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.213503731621635, "ssim": 0.8607813757117495, "t": 10.8825533130439, "splats": 1000696}, {"step": 10000, "psnr": 25.11601914299859, "ssim": 0.8709921652533151, "t": 25.99982684000861, "splats": 1411171}, {"step": 15000, "psnr": 25.287320031060112, "ssim": 0.8730454005125166, "t": 42.44115326704923, "splats": 1573955}, {"step": 20000, "psnr": 25.852629767523872, "ssim": 0.8764552063993155, "t": 56.11960001196712, "splats": 1227089}, {"step": 25000, "psnr": 25.976665920681423, "ssim": 0.8769594690403477, "t": 68.07546316902153, "splats": 1113328}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.723744954818333, "ssim": 0.8309732675552368, "lpips_vgg": 0.2534844310418728, "lpips_alex": 0.23694300227974416, "time": 106.1, "splats": 1612361, "stages": {"RasterizeBackward": 53.236, "RasterizeForward": 16.04, "FusedProjectionBackwardOptimizerStep": 8.06, "ProjectionForward": 7.616, "SortRTS": 6.428, "DensifyPostBackward": 4.901, "ComputeSSIMGradient": 2.167, "ComputeTileRanges": 0.441}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.77879626934345, "ssim": 0.7864679446454357, "t": 17.23601269593928, "splats": 899070}, {"step": 10000, "psnr": 21.69271733210637, "ssim": 0.8094090709647151, "t": 33.94466616993304, "splats": 1874046}, {"step": 15000, "psnr": 22.088542987138798, "ssim": 0.8207046083690375, "t": 55.630716330953874, "splats": 2685211}, {"step": 20000, "psnr": 22.390600351186897, "ssim": 0.8279209782842958, "t": 74.89854559395462, "splats": 1921822}, {"step": 25000, "psnr": 22.6693233587803, "ssim": 0.8288241656469663, "t": 90.89724806288723, "splats": 1652916}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.54121301174164, "ssim": 0.7273682668805123, "lpips_vgg": 0.3106802641379859, "lpips_alex": 0.33547259637674953, "time": 89.2, "splats": 1763077, "stages": {"RasterizeBackward": 42.884, "RasterizeForward": 12.802, "FusedProjectionBackwardOptimizerStep": 8.428, "ProjectionForward": 6.703, "SortRTS": 5.26, "DensifyPostBackward": 4.823, "ComputeSSIMGradient": 1.817, "ComputeTileRanges": 0.388}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.130513620376586, "ssim": 0.648744190093385, "t": 14.818442168994807, "splats": 937017}, {"step": 10000, "psnr": 21.26703953742981, "ssim": 0.6880529139345268, "t": 28.733510429039598, "splats": 1748963}, {"step": 15000, "psnr": 21.85923914909363, "ssim": 0.7117192936671983, "t": 46.81530121609103, "splats": 2515733}, {"step": 20000, "psnr": 22.288375234603883, "ssim": 0.7220978063243124, "t": 62.72981569520198, "splats": 1972275}, {"step": 25000, "psnr": 22.46484332084656, "ssim": 0.7260969224493066, "t": 76.23128281114623, "splats": 1791656}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 21.939516067504883, "ssim": 0.7074068973704082, "lpips_vgg": 0.3251649046719782, "lpips_alex": 0.3256640712913438, "time": 93.4, "splats": 2513232, "stages": {"RasterizeBackward": 44.814, "RasterizeForward": 12.623, "FusedProjectionBackwardOptimizerStep": 9.789, "ProjectionForward": 7.103, "DensifyPostBackward": 6.403, "SortRTS": 5.151, "ComputeSSIMGradient": 1.827, "ComputeTileRanges": 0.381}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.040309440798875, "ssim": 0.6409204728671156, "t": 14.611298950971104, "splats": 1901883}, {"step": 10000, "psnr": 20.66048491873392, "ssim": 0.6741632481118052, "t": 30.500153210014105, "splats": 3164700}, {"step": 15000, "psnr": 20.771816393224203, "ssim": 0.6883478191133794, "t": 49.850658600917086, "splats": 3675597}, {"step": 20000, "psnr": 21.467668463544147, "ssim": 0.7002979647323216, "t": 66.10056492395233, "splats": 2785058}, {"step": 25000, "psnr": 21.776032331513196, "ssim": 0.7046416250953893, "t": 79.9633332430385, "splats": 2556163}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 24.63124313354492, "ssim": 0.8344811096787452, "lpips_vgg": 0.3009212906847454, "lpips_alex": 0.2593425441288676, "time": 99.6, "splats": 2140718, "stages": {"RasterizeBackward": 49.782, "RasterizeForward": 14.269, "FusedProjectionBackwardOptimizerStep": 9.512, "ProjectionForward": 7.045, "DensifyPostBackward": 5.993, "SortRTS": 5.793, "ComputeSSIMGradient": 1.746, "ComputeTileRanges": 0.407}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.301658582687377, "ssim": 0.7840498512192892, "t": 14.260783665929921, "splats": 1593556}, {"step": 10000, "psnr": 23.44626841545105, "ssim": 0.8139392554258343, "t": 30.721777057973668, "splats": 2760141}, {"step": 15000, "psnr": 23.8913010597229, "ssim": 0.8263664440599058, "t": 51.70603116496932, "splats": 3645851}, {"step": 20000, "psnr": 24.277620553970337, "ssim": 0.8304053310634479, "t": 70.13018355390523, "splats": 2528823}, {"step": 25000, "psnr": 24.492740440368653, "ssim": 0.8335089248198958, "t": 85.25665420398582, "splats": 2202502}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.200404016595137, "ssim": 0.7840035463634291, "lpips_vgg": 0.29814367097931477, "lpips_alex": 0.2860358370728386, "time": 93.7, "splats": 1742203, "stages": {"RasterizeBackward": 46.163, "RasterizeForward": 13.746, "FusedProjectionBackwardOptimizerStep": 8.817, "ProjectionForward": 7.005, "SortRTS": 5.869, "DensifyPostBackward": 4.928, "ComputeSSIMGradient": 1.795, "ComputeTileRanges": 0.409}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.976198949311907, "ssim": 0.6993688914651456, "t": 13.974942550994456, "splats": 807289}, {"step": 10000, "psnr": 20.118153296018903, "ssim": 0.736971431821164, "t": 28.11437488498632, "splats": 1872719}, {"step": 15000, "psnr": 20.929484869304456, "ssim": 0.7631315666472644, "t": 47.55293528910261, "splats": 2740269}, {"step": 20000, "psnr": 21.480330617804277, "ssim": 0.7774606457375001, "t": 65.32839492009953, "splats": 2036746}, {"step": 25000, "psnr": 21.910465039704974, "ssim": 0.7822134407091876, "t": 79.84650833811611, "splats": 1782438}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.706597452578336, "ssim": 0.8641649951105532, "lpips_vgg": 0.24672853496649677, "lpips_alex": 0.22100607628183208, "time": 84.9, "splats": 1754655, "stages": {"RasterizeBackward": 42.238, "RasterizeForward": 12.318, "FusedProjectionBackwardOptimizerStep": 6.925, "ProjectionForward": 5.778, "DensifyPostBackward": 4.9, "SortRTS": 4.618, "ComputeSSIMGradient": 1.751, "ComputeTileRanges": 0.354}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.593517220538594, "ssim": 0.8250913854972761, "t": 15.91530390502885, "splats": 1722383}, {"step": 10000, "psnr": 25.010778717372727, "ssim": 0.8481291668075263, "t": 30.760885362047702, "splats": 2433591}, {"step": 15000, "psnr": 25.411675162937332, "ssim": 0.8560702584954215, "t": 47.27925182506442, "splats": 2816228}, {"step": 20000, "psnr": 26.212693919306215, "ssim": 0.8611069289713285, "t": 61.50890128908213, "splats": 2030973}, {"step": 25000, "psnr": 26.53400470899499, "ssim": 0.8632585920048853, "t": 73.40689154714346, "splats": 1797670}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 28.96238271201529, "ssim": 0.8827442643119068, "lpips_vgg": 0.21470475248981102, "lpips_alex": 0.2055743237578084, "time": 82.3, "splats": 1147933, "stages": {"RasterizeBackward": 42.895, "RasterizeForward": 12.356, "FusedProjectionBackwardOptimizerStep": 5.967, "ProjectionForward": 5.7, "SortRTS": 4.161, "DensifyPostBackward": 3.713, "ComputeSSIMGradient": 1.827, "ComputeTileRanges": 0.339}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.934268160564145, "ssim": 0.8435772429404919, "t": 13.389376530074514, "splats": 894878}, {"step": 10000, "psnr": 25.995134679282582, "ssim": 0.8624456954931491, "t": 27.11817515909206, "splats": 1598999}, {"step": 15000, "psnr": 26.77869443195622, "ssim": 0.8723790209348665, "t": 44.0700916540809, "splats": 1831082}, {"step": 20000, "psnr": 27.675828515029536, "ssim": 0.878536658785378, "t": 58.685959541006014, "splats": 1342604}, {"step": 25000, "psnr": 28.484233158390698, "ssim": 0.8805096606140712, "t": 70.79129222012125, "splats": 1174154}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 24.347444458007814, "ssim": 0.7235975956916809, "lpips_vgg": 0.3657199946729297, "lpips_alex": 0.356431357946007, "time": 122.7, "splats": 2845579, "stages": {"RasterizeBackward": 60.119, "RasterizeForward": 18.232, "DensifyPostBackward": 8.473, "FusedProjectionBackwardOptimizerStep": 8.089, "ProjectionForward": 7.808, "SortRTS": 6.73, "ComputeSSIMGradient": 4.795, "ComputeTileRanges": 0.456}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.27279884338379, "ssim": 0.6445651065093283, "t": 18.84911494294647, "splats": 1801164}, {"step": 10000, "psnr": 23.701637420654297, "ssim": 0.6975717293436908, "t": 39.344448414980434, "splats": 3360892}, {"step": 15000, "psnr": 24.178243713378905, "ssim": 0.7172452425156244, "t": 65.6123536999803, "splats": 4248458}, {"step": 20000, "psnr": 24.320183181762694, "ssim": 0.7228116865835608, "t": 87.51097054802813, "splats": 3096271}, {"step": 25000, "psnr": 24.358197860717773, "ssim": 0.7232078511139541, "t": 105.3866334889317, "splats": 2892346}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.081605195999146, "ssim": 0.7907840572297573, "lpips_vgg": 0.38483831496113985, "lpips_alex": 0.36996936249198137, "time": 91.1, "splats": 2269291, "stages": {"RasterizeBackward": 43.269, "RasterizeForward": 12.949, "ProjectionForward": 6.415, "DensifyPostBackward": 6.198, "FusedProjectionBackwardOptimizerStep": 5.573, "ComputeSSIMGradient": 4.865, "SortRTS": 4.573, "ComputeTileRanges": 0.362}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.64558172225952, "ssim": 0.7551311922513244, "t": 15.913694606977515, "splats": 1739113}, {"step": 10000, "psnr": 25.89523196220398, "ssim": 0.786671561020826, "t": 31.431652248022147, "splats": 2707076}, {"step": 15000, "psnr": 26.132909893989563, "ssim": 0.7914187719783193, "t": 48.9417490249034, "splats": 2986446}, {"step": 20000, "psnr": 26.130293369293213, "ssim": 0.7915984858853182, "t": 63.999488246045075, "splats": 2414699}, {"step": 25000, "psnr": 26.109856963157654, "ssim": 0.791382909888471, "t": 77.62418731604703, "splats": 2298795}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 29.7381010055542, "ssim": 0.9112841685612997, "lpips_vgg": 0.2829754760499766, "lpips_alex": 0.23039230450240247, "time": 59.2, "splats": 692276, "stages": {"RasterizeBackward": 31.231, "RasterizeForward": 9.41, "ProjectionForward": 3.83, "SortRTS": 3.648, "FusedProjectionBackwardOptimizerStep": 3.579, "DensifyPostBackward": 2.492, "ComputeSSIMGradient": 1.326, "ComputeTileRanges": 0.317}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.827808125813803, "ssim": 0.877634403165692, "t": 10.511146579985507, "splats": 699137}, {"step": 10000, "psnr": 28.294607861836752, "ssim": 0.8981482339757082, "t": 21.386290974915028, "splats": 948962}, {"step": 15000, "psnr": 29.042307472229005, "ssim": 0.907141795472572, "t": 33.08588512497954, "splats": 998320}, {"step": 20000, "psnr": 29.356985918680827, "ssim": 0.9087354662182489, "t": 42.96507472184021, "splats": 746496}, {"step": 25000, "psnr": 29.593892351786295, "ssim": 0.9105569657937745, "t": 51.20014694787096, "splats": 701978}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.347235282262165, "ssim": 0.7884798347949982, "lpips_vgg": 0.27736766707285687, "lpips_alex": 0.25554338989229725, "time": 131.5, "splats": 2659927, "stages": {"RasterizeBackward": 64.469, "RasterizeForward": 19.374, "FusedProjectionBackwardOptimizerStep": 11.284, "ProjectionForward": 7.946, "DensifyPostBackward": 7.712, "SortRTS": 7.521, "ComputeSSIMGradient": 5.171, "ComputeTileRanges": 0.501}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.38260491689046, "ssim": 0.7209294239544417, "t": 21.07621752412524, "splats": 2024556}, {"step": 10000, "psnr": 25.45920999844869, "ssim": 0.7617126708176937, "t": 43.822845915099606, "splats": 3070097}, {"step": 15000, "psnr": 26.004767100016277, "ssim": 0.7795723444440404, "t": 70.46798112813849, "splats": 3714479}, {"step": 20000, "psnr": 26.19992685317993, "ssim": 0.7853433312183715, "t": 93.17368171119597, "splats": 2817241}, {"step": 25000, "psnr": 26.269407828648884, "ssim": 0.7872812373000011, "t": 112.52300854725763, "splats": 2685633}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 32.74762942339923, "ssim": 0.9354904294013977, "lpips_vgg": 0.2948275532734573, "lpips_alex": 0.22201133179114557, "time": 48.7, "splats": 734417, "stages": {"RasterizeBackward": 25.055, "RasterizeForward": 7.042, "ProjectionForward": 3.127, "SortRTS": 2.948, "FusedProjectionBackwardOptimizerStep": 2.717, "DensifyPostBackward": 2.446, "ComputeSSIMGradient": 1.299, "ComputeTileRanges": 0.284}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.712588542216533, "ssim": 0.905250818099488, "t": 10.440316649968736, "splats": 897606}, {"step": 10000, "psnr": 30.64022007504025, "ssim": 0.9229611974732145, "t": 18.804799892008305, "splats": 1011589}, {"step": 15000, "psnr": 31.54351554045806, "ssim": 0.9303549290880321, "t": 27.507095522014424, "splats": 1050496}, {"step": 20000, "psnr": 32.234004974365234, "ssim": 0.9331697266588629, "t": 35.16519790503662, "splats": 793705}, {"step": 25000, "psnr": 32.55082640776763, "ssim": 0.9346504372107892, "t": 42.000036336132325, "splats": 745934}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 31.777452713403946, "ssim": 0.9162986706464719, "lpips_vgg": 0.30193789767704937, "lpips_alex": 0.24482416980669777, "time": 55.3, "splats": 739291, "stages": {"RasterizeBackward": 29.705, "RasterizeForward": 9.084, "ProjectionForward": 3.358, "SortRTS": 3.077, "DensifyPostBackward": 2.35, "FusedProjectionBackwardOptimizerStep": 2.015, "ComputeSSIMGradient": 1.301, "ComputeTileRanges": 0.288}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.617656952295548, "ssim": 0.8869691583065364, "t": 10.258405602071434, "splats": 792637}, {"step": 10000, "psnr": 30.38042283669496, "ssim": 0.9067115415922615, "t": 19.56232780404389, "splats": 1047498}, {"step": 15000, "psnr": 31.02713242555276, "ssim": 0.9123513111667245, "t": 30.108517402084544, "splats": 1196977}, {"step": 20000, "psnr": 31.440303460145607, "ssim": 0.9141926733657516, "t": 39.46789299813099, "splats": 841232}, {"step": 25000, "psnr": 31.64080145420172, "ssim": 0.9157894123761932, "t": 47.55685817205813, "splats": 757081}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 31.54189649309431, "ssim": 0.917819825240544, "lpips_vgg": 0.20855729193794562, "lpips_alex": 0.1599688624623279, "time": 71.0, "splats": 1065370, "stages": {"RasterizeBackward": 34.416, "RasterizeForward": 10.401, "FusedProjectionBackwardOptimizerStep": 7.775, "ProjectionForward": 5.184, "SortRTS": 4.301, "DensifyPostBackward": 3.469, "ComputeSSIMGradient": 1.357, "ComputeTileRanges": 0.347}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.023030853271486, "ssim": 0.8805293570212497, "t": 12.639329429948702, "splats": 1241302}, {"step": 10000, "psnr": 29.809814616612027, "ssim": 0.9035728280342099, "t": 25.86928898480255, "splats": 1447452}, {"step": 15000, "psnr": 30.68321555001395, "ssim": 0.9130045371356587, "t": 39.802436558762565, "splats": 1673337}, {"step": 20000, "psnr": 31.08010106767927, "ssim": 0.9144904437300783, "t": 51.618883496848866, "splats": 1159345}, {"step": 25000, "psnr": 31.35407567705427, "ssim": 0.9168840798213602, "t": 61.40533184877131, "splats": 1080205}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 25.91169590420193, "ssim": 0.8767254087660048, "lpips_vgg": 0.22294964082954286, "lpips_alex": 0.18837917025123352, "time": 77.3, "splats": 1031874, "stages": {"RasterizeBackward": 42.358, "RasterizeForward": 12.581, "FusedProjectionBackwardOptimizerStep": 5.774, "ProjectionForward": 4.893, "SortRTS": 3.957, "DensifyPostBackward": 3.306, "ComputeSSIMGradient": 1.73, "ComputeTileRanges": 0.331}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.85718493991428, "ssim": 0.8562657726561188, "t": 10.41243263904471, "splats": 888511}, {"step": 10000, "psnr": 25.02887174818251, "ssim": 0.8697872191869909, "t": 24.511595343006775, "splats": 1349754}, {"step": 15000, "psnr": 25.205518510606552, "ssim": 0.8723043107105304, "t": 40.454224824905396, "splats": 1545194}, {"step": 20000, "psnr": 25.683436075846355, "ssim": 0.875099731264439, "t": 54.13270883494988, "splats": 1169800}, {"step": 25000, "psnr": 25.85497368706597, "ssim": 0.8762150440867207, "t": 65.89190693804994, "splats": 1052605}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.901191662519405, "ssim": 0.8312616348266602, "lpips_vgg": 0.25438119259848435, "lpips_alex": 0.23670755739417693, "time": 101.0, "splats": 1515640, "stages": {"RasterizeBackward": 51.542, "RasterizeForward": 15.553, "ProjectionForward": 7.578, "FusedProjectionBackwardOptimizerStep": 7.575, "SortRTS": 6.11, "DensifyPostBackward": 4.605, "ComputeSSIMGradient": 2.161, "ComputeTileRanges": 0.43}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.701341677934696, "ssim": 0.7860428955210322, "t": 15.31375864497386, "splats": 917858}, {"step": 10000, "psnr": 21.558384528526894, "ssim": 0.8099077515811917, "t": 31.501020269934088, "splats": 1864818}, {"step": 15000, "psnr": 22.002976001837315, "ssim": 0.8224082911176597, "t": 52.61727675597649, "splats": 2464576}, {"step": 20000, "psnr": 22.39524298447829, "ssim": 0.8283733696375447, "t": 71.06193058891222, "splats": 1788101}, {"step": 25000, "psnr": 22.71960825797839, "ssim": 0.829905928192926, "t": 86.45592268893961, "splats": 1553709}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.782045984268187, "ssim": 0.7288683593273163, "lpips_vgg": 0.31139394865507997, "lpips_alex": 0.3371117239860985, "time": 87.8, "splats": 1725697, "stages": {"RasterizeBackward": 42.43, "RasterizeForward": 12.678, "FusedProjectionBackwardOptimizerStep": 8.24, "ProjectionForward": 6.619, "SortRTS": 5.32, "DensifyPostBackward": 4.642, "ComputeSSIMGradient": 1.788, "ComputeTileRanges": 0.393}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.21710705757141, "ssim": 0.6481355110649076, "t": 14.234492021962069, "splats": 925670}, {"step": 10000, "psnr": 21.19351198673248, "ssim": 0.6871902365277119, "t": 28.176711395033635, "splats": 1755922}, {"step": 15000, "psnr": 21.843469071388245, "ssim": 0.7092867661587062, "t": 46.02688488399144, "splats": 2515687}, {"step": 20000, "psnr": 22.24927673339844, "ssim": 0.7198960514136175, "t": 61.79204308905173, "splats": 1947636}, {"step": 25000, "psnr": 22.547367906570436, "ssim": 0.7258261030673001, "t": 75.07149224600289, "splats": 1755725}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 21.766229676037298, "ssim": 0.7080690410079026, "lpips_vgg": 0.32570880549410774, "lpips_alex": 0.32614560456452574, "time": 94.3, "splats": 2559106, "stages": {"RasterizeBackward": 45.205, "RasterizeForward": 12.744, "FusedProjectionBackwardOptimizerStep": 9.964, "ProjectionForward": 7.126, "DensifyPostBackward": 6.401, "SortRTS": 5.304, "ComputeSSIMGradient": 1.837, "ComputeTileRanges": 0.388}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.89826093068937, "ssim": 0.6381628563601726, "t": 14.653898895019665, "splats": 1869247}, {"step": 10000, "psnr": 20.51514041714552, "ssim": 0.6742697212629613, "t": 30.710610007983632, "splats": 3306156}, {"step": 15000, "psnr": 20.821334931908584, "ssim": 0.6893184054862146, "t": 50.06110165792052, "splats": 3807640}, {"step": 20000, "psnr": 21.301753625637147, "ssim": 0.7000589756620496, "t": 66.63451689388603, "splats": 2852706}, {"step": 25000, "psnr": 21.59147637064864, "ssim": 0.70545959788849, "t": 80.65780929592438, "splats": 2603404}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 24.727675580978392, "ssim": 0.8354645386338234, "lpips_vgg": 0.2998779185113732, "lpips_alex": 0.2584430787688001, "time": 100.7, "splats": 2185625, "stages": {"RasterizeBackward": 50.304, "RasterizeForward": 14.492, "FusedProjectionBackwardOptimizerStep": 9.504, "ProjectionForward": 7.055, "DensifyPostBackward": 6.085, "SortRTS": 5.684, "ComputeSSIMGradient": 1.758, "ComputeTileRanges": 0.403}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.365092706680297, "ssim": 0.7841979073273724, "t": 14.80687410198152, "splats": 1633970}, {"step": 10000, "psnr": 23.451245164871217, "ssim": 0.8136961349259803, "t": 31.422198902000673, "splats": 2914790}, {"step": 15000, "psnr": 23.988376235961915, "ssim": 0.8272115094353737, "t": 52.53760282788426, "splats": 3520470}, {"step": 20000, "psnr": 24.450234174728394, "ssim": 0.8326807220638782, "t": 70.89516241895035, "splats": 2538366}, {"step": 25000, "psnr": 24.587891387939454, "ssim": 0.8341616618255735, "t": 86.15345369593706, "splats": 2243875}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 22.00601356907895, "ssim": 0.7820987434763658, "lpips_vgg": 0.29879174764119315, "lpips_alex": 0.28618787358272385, "time": 96.0, "splats": 1717230, "stages": {"RasterizeBackward": 47.44, "RasterizeForward": 14.188, "FusedProjectionBackwardOptimizerStep": 8.709, "ProjectionForward": 7.037, "SortRTS": 5.909, "DensifyPostBackward": 5.083, "ComputeSSIMGradient": 1.78, "ComputeTileRanges": 0.414}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.846502580140765, "ssim": 0.6978502552997431, "t": 14.45067025499884, "splats": 828759}, {"step": 10000, "psnr": 20.457605813678942, "ssim": 0.7405609509274867, "t": 29.31242720107548, "splats": 1921289}, {"step": 15000, "psnr": 21.137622331318102, "ssim": 0.7643650284132698, "t": 49.533496469957754, "splats": 2625890}, {"step": 20000, "psnr": 21.38469254343133, "ssim": 0.774619626404762, "t": 67.37441456795204, "splats": 1986249}, {"step": 25000, "psnr": 21.863252940930817, "ssim": 0.7814141735361605, "t": 82.04389412992168, "splats": 1755751}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 26.740310793337613, "ssim": 0.8647359609603882, "lpips_vgg": 0.246776893988799, "lpips_alex": 0.22118189914487194, "time": 84.9, "splats": 1724287, "stages": {"RasterizeBackward": 42.076, "RasterizeForward": 12.287, "FusedProjectionBackwardOptimizerStep": 6.796, "ProjectionForward": 5.675, "DensifyPostBackward": 4.852, "SortRTS": 4.569, "ComputeSSIMGradient": 1.746, "ComputeTileRanges": 0.356}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.5451542812845, "ssim": 0.8243153252718661, "t": 16.187987650977448, "splats": 1728231}, {"step": 10000, "psnr": 24.877711171689242, "ssim": 0.8473131752163469, "t": 31.008078000042588, "splats": 2411299}, {"step": 15000, "psnr": 25.543553601140562, "ssim": 0.8566062121204863, "t": 47.33180868800264, "splats": 2762639}, {"step": 20000, "psnr": 26.318976816923723, "ssim": 0.8614964970425601, "t": 61.53515456698369, "splats": 1982906}, {"step": 25000, "psnr": 26.54251936207647, "ssim": 0.8631016319026302, "t": 73.38870324287564, "splats": 1765671}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 615.71.10", "psnr": 28.755642309421447, "ssim": 0.8826606709782671, "lpips_vgg": 0.2149403577130281, "lpips_alex": 0.2052851120098582, "time": 80.9, "splats": 1104826, "stages": {"RasterizeBackward": 42.643, "RasterizeForward": 12.247, "ProjectionForward": 5.483, "FusedProjectionBackwardOptimizerStep": 5.42, "SortRTS": 4.033, "DensifyPostBackward": 3.556, "ComputeSSIMGradient": 1.785, "ComputeTileRanges": 0.335}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.81405483804098, "ssim": 0.8420210912053491, "t": 13.266540648997761, "splats": 795692}, {"step": 10000, "psnr": 26.036321221328365, "ssim": 0.8642076924737009, "t": 26.22346153005492, "splats": 1453011}, {"step": 15000, "psnr": 26.606832178627574, "ssim": 0.8728249725912641, "t": 42.68191719206516, "splats": 1691336}, {"step": 20000, "psnr": 27.659432015767912, "ssim": 0.8786744397461355, "t": 57.17938285297714, "splats": 1269362}, {"step": 25000, "psnr": 28.117249279487424, "ssim": 0.8807418624350722, "t": 69.33538170193788, "splats": 1128043}]}


==> figsrc/data/ours_fleet/4090_60371458.jsonl <==
{"scene": "bicycle", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.36371955871582, "ssim": 0.7240971684455871, "lpips_vgg": 0.36524022708112625, "lpips_alex": 0.3559296822282088, "time": 140.0, "splats": 2899238, "stages": {"RasterizeBackward": 72.009, "RasterizeForward": 21.98, "DensifyPostBackward": 9.385, "ProjectionForward": 8.591, "FusedProjectionBackwardOptimizerStep": 8.378, "SortRTS": 7.464, "ComputeSSIMGradient": 4.825, "ComputeTileRanges": 0.518}, "receiving_data": true, "curve": [{"step": 5000, "psnr": 22.384770965576173, "ssim": 0.6476517237688296, "t": 19.745382352732122, "splats": 1900309}, {"step": 10000, "psnr": 23.69435707092285, "ssim": 0.6994641024740804, "t": 43.38344711670652, "splats": 3343244}, {"step": 15000, "psnr": 24.240465393066405, "ssim": 0.7191188148992572, "t": 73.90682905586436, "splats": 4326261}, {"step": 20000, "psnr": 24.287489395141602, "ssim": 0.7227029604262255, "t": 99.31831473810598, "splats": 3160695}, {"step": 25000, "psnr": 24.379366455078124, "ssim": 0.7246202682359859, "t": 120.03171522542834, "splats": 2947642}]}
{"scene": "stump", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.120559692382812, "ssim": 0.7913988307118416, "lpips_vgg": 0.3856847465964506, "lpips_alex": 0.371255804457008, "time": 100.8, "splats": 2283129, "stages": {"RasterizeBackward": 50.129, "RasterizeForward": 15.071, "DensifyPostBackward": 6.937, "ProjectionForward": 6.745, "FusedProjectionBackwardOptimizerStep": 5.502, "SortRTS": 5.387, "ComputeSSIMGradient": 4.896, "ComputeTileRanges": 0.407}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.586597204208374, "ssim": 0.7546389469551755, "t": 16.55341779720038, "splats": 1822549}, {"step": 10000, "psnr": 25.842376351356506, "ssim": 0.7858207246060095, "t": 34.232997494749725, "splats": 2740215}, {"step": 15000, "psnr": 26.11237668991089, "ssim": 0.7913831549996373, "t": 54.166131750680506, "splats": 3039109}, {"step": 20000, "psnr": 26.157095670700073, "ssim": 0.7920718826589119, "t": 70.92625667527318, "splats": 2440309}, {"step": 25000, "psnr": 26.13393223285675, "ssim": 0.7914657311715358, "t": 85.95102954655886, "splats": 2315091}]}
{"scene": "counter", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 29.69211915334066, "ssim": 0.9107277552286784, "lpips_vgg": 0.2836619215601378, "lpips_alex": 0.2314209963284208, "time": 69.8, "splats": 691779, "stages": {"RasterizeBackward": 37.68, "RasterizeForward": 11.408, "SortRTS": 4.388, "ProjectionForward": 4.362, "FusedProjectionBackwardOptimizerStep": 3.604, "DensifyPostBackward": 2.929, "ComputeSSIMGradient": 1.586, "ComputeTileRanges": 0.359}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.769141387939452, "ssim": 0.8756680277842999, "t": 12.192210593260825, "splats": 736171}, {"step": 10000, "psnr": 28.273613929748535, "ssim": 0.8979790262423429, "t": 25.240068013314158, "splats": 937611}, {"step": 15000, "psnr": 28.991014289855958, "ssim": 0.9062318091772285, "t": 39.17167174722999, "splats": 1011304}, {"step": 20000, "psnr": 29.343213017781576, "ssim": 0.9081567648972644, "t": 50.807549638208, "splats": 748315}, {"step": 25000, "psnr": 29.596862093607584, "ssim": 0.9101068411611978, "t": 60.468249710742384, "splats": 701465}]}
{"scene": "garden", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.371795177459717, "ssim": 0.7873087252179781, "lpips_vgg": 0.28060675909592797, "lpips_alex": 0.26135143590050003, "time": 141.7, "splats": 2456372, "stages": {"RasterizeBackward": 72.97, "RasterizeForward": 21.983, "FusedProjectionBackwardOptimizerStep": 10.463, "DensifyPostBackward": 8.29, "ProjectionForward": 8.003, "SortRTS": 7.658, "ComputeSSIMGradient": 5.196, "ComputeTileRanges": 0.533}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.320860703786213, "ssim": 0.7173957916850031, "t": 22.61001151893288, "splats": 2029919}, {"step": 10000, "psnr": 25.587809801101685, "ssim": 0.7650359469985485, "t": 48.440854363609105, "splats": 3001450}, {"step": 15000, "psnr": 26.056440750757854, "ssim": 0.7792376200916209, "t": 76.99655587691814, "splats": 3404396}, {"step": 20000, "psnr": 26.231123208999634, "ssim": 0.7834454009821675, "t": 101.09100790088996, "splats": 2595648}, {"step": 25000, "psnr": 26.30707009633382, "ssim": 0.7856933897518648, "t": 121.6077914298512, "splats": 2480457}]}
{"scene": "bonsai", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 32.83326061351879, "ssim": 0.9360039137505196, "lpips_vgg": 0.29411868008727443, "lpips_alex": 0.2212626989728397, "time": 59.5, "splats": 767819, "stages": {"RasterizeBackward": 31.403, "RasterizeForward": 8.874, "ProjectionForward": 3.667, "SortRTS": 3.617, "FusedProjectionBackwardOptimizerStep": 3.026, "DensifyPostBackward": 2.888, "ComputeSSIMGradient": 1.612, "ComputeTileRanges": 0.319}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.95901448017842, "ssim": 0.9091813146541107, "t": 12.271589374635369, "splats": 895539}, {"step": 10000, "psnr": 30.654813250979863, "ssim": 0.9245204480143804, "t": 22.483267503790557, "splats": 1034648}, {"step": 15000, "psnr": 31.55511325114482, "ssim": 0.9310654661983596, "t": 33.18816981790587, "splats": 1109402}, {"step": 20000, "psnr": 32.193886421822214, "ssim": 0.9335888755156002, "t": 42.717401882167906, "splats": 832340}, {"step": 25000, "psnr": 32.62090172638764, "ssim": 0.9353013755473024, "t": 51.206915341317654, "splats": 780265}]}
{"scene": "room", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.974073361127804, "ssim": 0.9163235746897184, "lpips_vgg": 0.3027570162175676, "lpips_alex": 0.24548749960142488, "time": 66.8, "splats": 718348, "stages": {"RasterizeBackward": 36.757, "RasterizeForward": 11.383, "ProjectionForward": 3.889, "SortRTS": 3.806, "DensifyPostBackward": 2.685, "FusedProjectionBackwardOptimizerStep": 2.038, "ComputeSSIMGradient": 1.588, "ComputeTileRanges": 0.329}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.071788836748173, "ssim": 0.8913943233679685, "t": 11.840556141920388, "splats": 766925}, {"step": 10000, "psnr": 30.543088912963867, "ssim": 0.9070599474241101, "t": 23.356049303896725, "splats": 1032510}, {"step": 15000, "psnr": 31.141723583906124, "ssim": 0.9127775113996327, "t": 36.234240476973355, "splats": 1139597}, {"step": 20000, "psnr": 31.587119567088592, "ssim": 0.9144000064385498, "t": 47.540612178854644, "splats": 809186}, {"step": 25000, "psnr": 31.772797413361378, "ssim": 0.9155607474147112, "t": 57.36321205738932, "splats": 734684}]}
{"scene": "kitchen", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.527498190743582, "ssim": 0.9183259436062404, "lpips_vgg": 0.207540683099348, "lpips_alex": 0.15965727887656922, "time": 82.7, "splats": 1092452, "stages": {"RasterizeBackward": 41.324, "RasterizeForward": 12.538, "FusedProjectionBackwardOptimizerStep": 8.307, "ProjectionForward": 5.648, "SortRTS": 5.097, "DensifyPostBackward": 3.95, "ComputeSSIMGradient": 1.579, "ComputeTileRanges": 0.39}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 27.830067552839008, "ssim": 0.8801490794547834, "t": 14.543345122598112, "splats": 1278713}, {"step": 10000, "psnr": 29.587910842895507, "ssim": 0.9037953149540916, "t": 30.09484097501263, "splats": 1530663}, {"step": 15000, "psnr": 30.4354311806815, "ssim": 0.9128567791332082, "t": 46.48400651430711, "splats": 1685813}, {"step": 20000, "psnr": 30.9711483001709, "ssim": 0.9147476073509034, "t": 60.126344949007034, "splats": 1182231}, {"step": 25000, "psnr": 31.27456130981445, "ssim": 0.9166646861878736, "t": 71.54336459748447, "splats": 1106550}]}
{"scene": "Horse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 25.722932815551758, "ssim": 0.8752065764533149, "lpips_vgg": 0.22293442971447897, "lpips_alex": 0.18793191811991358, "time": 94.5, "splats": 1102300, "stages": {"RasterizeBackward": 52.863, "RasterizeForward": 16.003, "FusedProjectionBackwardOptimizerStep": 6.373, "ProjectionForward": 5.651, "SortRTS": 4.949, "DensifyPostBackward": 4.024, "ComputeSSIMGradient": 2.042, "ComputeTileRanges": 0.39}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.860199822319878, "ssim": 0.8585963956716555, "t": 12.604024644009769, "splats": 991526}, {"step": 10000, "psnr": 24.881273481580948, "ssim": 0.8692802809251509, "t": 30.729637198150158, "splats": 1426582}, {"step": 15000, "psnr": 25.040083355373806, "ssim": 0.8711171708237403, "t": 50.42451795237139, "splats": 1611395}, {"step": 20000, "psnr": 25.59687402513292, "ssim": 0.8745879456025241, "t": 66.62875132542104, "splats": 1245926}, {"step": 25000, "psnr": 25.695933236016167, "ssim": 0.8750130182033206, "t": 80.77419366268441, "splats": 1123732}]}
{"scene": "Lighthouse", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.769834958589993, "ssim": 0.8310832457664685, "lpips_vgg": 0.25416981211064116, "lpips_alex": 0.23851769937425943, "time": 123.3, "splats": 1596468, "stages": {"RasterizeBackward": 65.108, "RasterizeForward": 19.717, "ProjectionForward": 8.887, "FusedProjectionBackwardOptimizerStep": 8.309, "SortRTS": 7.256, "DensifyPostBackward": 5.546, "ComputeSSIMGradient": 2.314, "ComputeTileRanges": 0.505}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.720217533600636, "ssim": 0.7866978660494134, "t": 17.64528881199658, "splats": 908881}, {"step": 10000, "psnr": 21.342608182858196, "ssim": 0.8075632328981176, "t": 37.40871678479016, "splats": 1895795}, {"step": 15000, "psnr": 21.745100559332432, "ssim": 0.8196989988552127, "t": 63.109343787655234, "splats": 2665871}, {"step": 20000, "psnr": 22.189367807828464, "ssim": 0.8273155987139751, "t": 85.99749217135832, "splats": 1908775}, {"step": 25000, "psnr": 22.586894842294548, "ssim": 0.8289269391803714, "t": 105.16833554208279, "splats": 1637397}]}
{"scene": "Caterpillar", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.536564803123476, "ssim": 0.7276633501052856, "lpips_vgg": 0.31032530634633815, "lpips_alex": 0.33529396695135183, "time": 102.6, "splats": 1781124, "stages": {"RasterizeBackward": 51.639, "RasterizeForward": 15.594, "FusedProjectionBackwardOptimizerStep": 8.71, "ProjectionForward": 7.203, "SortRTS": 6.136, "DensifyPostBackward": 5.408, "ComputeSSIMGradient": 2.05, "ComputeTileRanges": 0.447}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.19300494194031, "ssim": 0.6480413788645037, "t": 15.645461398176849, "splats": 946267}, {"step": 10000, "psnr": 21.266304755210875, "ssim": 0.6875574726977496, "t": 32.0600958596915, "splats": 1762836}, {"step": 15000, "psnr": 21.81968147754669, "ssim": 0.7112956871564627, "t": 53.16103667858988, "splats": 2536085}, {"step": 20000, "psnr": 22.027399587631226, "ssim": 0.7193571308459286, "t": 71.63108396949247, "splats": 1992217}, {"step": 25000, "psnr": 22.31709415912628, "ssim": 0.724938946872278, "t": 87.39345964975655, "splats": 1810233}]}
{"scene": "Ignatius", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.862932228460544, "ssim": 0.7068024990035267, "lpips_vgg": 0.3253752205492414, "lpips_alex": 0.3253199875208628, "time": 108.7, "splats": 2537348, "stages": {"RasterizeBackward": 54.378, "RasterizeForward": 15.482, "FusedProjectionBackwardOptimizerStep": 10.13, "ProjectionForward": 7.476, "DensifyPostBackward": 7.175, "SortRTS": 5.986, "ComputeSSIMGradient": 2.061, "ComputeTileRanges": 0.439}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.97303204420136, "ssim": 0.6400495154866208, "t": 16.54453033860773, "splats": 1899228}, {"step": 10000, "psnr": 20.562832902117474, "ssim": 0.6735144793706299, "t": 34.97276607668027, "splats": 3166374}, {"step": 15000, "psnr": 21.02476296773771, "ssim": 0.6908937872207339, "t": 57.69366894615814, "splats": 3728533}, {"step": 20000, "psnr": 21.40387046627882, "ssim": 0.6997077654813239, "t": 76.73760201316327, "splats": 2817068}, {"step": 25000, "psnr": 21.660981945875214, "ssim": 0.7041743280340874, "t": 92.94915792625397, "splats": 2580725}]}
{"scene": "Truck", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.623197507858276, "ssim": 0.8348490133881569, "lpips_vgg": 0.3001350655908001, "lpips_alex": 0.25857784435349573, "time": 116.5, "splats": 2135364, "stages": {"RasterizeBackward": 60.576, "RasterizeForward": 17.53, "FusedProjectionBackwardOptimizerStep": 9.724, "ProjectionForward": 7.529, "DensifyPostBackward": 6.724, "SortRTS": 6.637, "ComputeSSIMGradient": 2.039, "ComputeTileRanges": 0.469}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.39490966796875, "ssim": 0.7847804088429223, "t": 16.305763884447515, "splats": 1592690}, {"step": 10000, "psnr": 23.478512287139893, "ssim": 0.814394322199349, "t": 35.73732726229355, "splats": 2753159}, {"step": 15000, "psnr": 23.914354276657104, "ssim": 0.8267019970241144, "t": 60.37258174363524, "splats": 3634556}, {"step": 20000, "psnr": 24.29898819923401, "ssim": 0.8307544958697293, "t": 81.98395841056481, "splats": 2521120}, {"step": 25000, "psnr": 24.50508427619934, "ssim": 0.8338591877841454, "t": 99.71843925956637, "splats": 2196437}]}
{"scene": "Train", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.655601300691302, "ssim": 0.7818745406050431, "lpips_vgg": 0.29796033415097617, "lpips_alex": 0.2862636955941902, "time": 106.8, "splats": 1741596, "stages": {"RasterizeBackward": 53.611, "RasterizeForward": 16.46, "FusedProjectionBackwardOptimizerStep": 9.105, "ProjectionForward": 7.693, "SortRTS": 6.688, "DensifyPostBackward": 5.519, "ComputeSSIMGradient": 2.056, "ComputeTileRanges": 0.476}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.883010312130576, "ssim": 0.6984827863856168, "t": 16.031422855798155, "splats": 808799}, {"step": 10000, "psnr": 20.168609418367083, "ssim": 0.7377260149715091, "t": 32.592716867569834, "splats": 1867016}, {"step": 15000, "psnr": 20.86842672448409, "ssim": 0.7637374869684121, "t": 55.02608604962006, "splats": 2732487}, {"step": 20000, "psnr": 21.27649081380744, "ssim": 0.775849425280918, "t": 75.01083676330745, "splats": 2032629}, {"step": 25000, "psnr": 21.660919390226667, "ssim": 0.7804401661242093, "t": 91.25697384728119, "splats": 1780819}]}
{"scene": "Family", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.664670073467754, "ssim": 0.8640169229196466, "lpips_vgg": 0.24685968835872443, "lpips_alex": 0.22153389200335707, "time": 99.7, "splats": 1748621, "stages": {"RasterizeBackward": 51.574, "RasterizeForward": 15.321, "FusedProjectionBackwardOptimizerStep": 7.108, "ProjectionForward": 6.156, "SortRTS": 5.499, "DensifyPostBackward": 5.481, "ComputeSSIMGradient": 2.06, "ComputeTileRanges": 0.411}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.593670513318934, "ssim": 0.8252156188588868, "t": 17.895148501731455, "splats": 1724117}, {"step": 10000, "psnr": 24.97909856879193, "ssim": 0.8482595045868709, "t": 35.43957767309621, "splats": 2435625}, {"step": 15000, "psnr": 25.498420259226922, "ssim": 0.8564335780700211, "t": 55.00662827864289, "splats": 2811909}, {"step": 20000, "psnr": 26.295246663300887, "ssim": 0.8612389770046603, "t": 71.9139411333017, "splats": 2023326}, {"step": 25000, "psnr": 26.564015471416973, "ssim": 0.8632395607733114, "t": 86.07882559439167, "splats": 1790883}]}
{"scene": "Francis", "seed": 1, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 29.018762076773296, "ssim": 0.8829354294916478, "lpips_vgg": 0.2147147952636409, "lpips_alex": 0.2054115988970825, "time": 97.3, "splats": 1149947, "stages": {"RasterizeBackward": 52.092, "RasterizeForward": 15.337, "ProjectionForward": 6.293, "FusedProjectionBackwardOptimizerStep": 6.14, "SortRTS": 5.123, "DensifyPostBackward": 4.247, "ComputeSSIMGradient": 2.067, "ComputeTileRanges": 0.396}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.819870739448362, "ssim": 0.843812205267063, "t": 15.231129324994981, "splats": 914358}, {"step": 10000, "psnr": 26.277792163011505, "ssim": 0.862618881886254, "t": 31.67344934027642, "splats": 1603927}, {"step": 15000, "psnr": 26.768334923720943, "ssim": 0.8728316123706439, "t": 51.76344753522426, "splats": 1812784}, {"step": 20000, "psnr": 27.79126427813274, "ssim": 0.878739346433806, "t": 69.1307406774722, "splats": 1338659}, {"step": 25000, "psnr": 28.533855321930677, "ssim": 0.8813973353030529, "t": 83.56960176536813, "splats": 1175741}]}
{"scene": "bicycle", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.335461349487304, "ssim": 0.723811674118042, "lpips_vgg": 0.3656986660573161, "lpips_alex": 0.3562999354706527, "time": 139.6, "splats": 2872052, "stages": {"RasterizeBackward": 71.733, "RasterizeForward": 21.915, "DensifyPostBackward": 9.439, "ProjectionForward": 8.657, "FusedProjectionBackwardOptimizerStep": 8.292, "SortRTS": 7.471, "ComputeSSIMGradient": 4.824, "ComputeTileRanges": 0.519}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.300679168701173, "ssim": 0.6451358993564553, "t": 19.53160701226443, "splats": 1817129}, {"step": 10000, "psnr": 23.711762924194336, "ssim": 0.697947153615426, "t": 43.30868482682854, "splats": 3400932}, {"step": 15000, "psnr": 24.162680282592774, "ssim": 0.7173231652219286, "t": 73.92439278680831, "splats": 4299944}, {"step": 20000, "psnr": 24.31400085449219, "ssim": 0.7229998558554805, "t": 99.18950579920784, "splats": 3127476}, {"step": 25000, "psnr": 24.351563873291017, "ssim": 0.7233892000298963, "t": 119.75956996390596, "splats": 2920086}]}
{"scene": "stump", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.09924840927124, "ssim": 0.7902661003172398, "lpips_vgg": 0.38440142495048746, "lpips_alex": 0.36932592308877593, "time": 103.7, "splats": 2345609, "stages": {"RasterizeBackward": 51.856, "RasterizeForward": 15.599, "ProjectionForward": 7.153, "DensifyPostBackward": 6.829, "FusedProjectionBackwardOptimizerStep": 5.848, "SortRTS": 5.37, "ComputeSSIMGradient": 4.896, "ComputeTileRanges": 0.412}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.64135980606079, "ssim": 0.7555136772457375, "t": 16.44664299255237, "splats": 1770782}, {"step": 10000, "psnr": 25.902142882347107, "ssim": 0.7867242397753682, "t": 34.36241140216589, "splats": 2781560}, {"step": 15000, "psnr": 26.132646441459656, "ssim": 0.7913235592632398, "t": 54.68256273120642, "splats": 3108906}, {"step": 20000, "psnr": 26.131685614585876, "ssim": 0.7913381080205124, "t": 72.11915826611221, "splats": 2501065}, {"step": 25000, "psnr": 26.12720775604248, "ssim": 0.7909774491589927, "t": 87.96832196926698, "splats": 2377124}]}
{"scene": "counter", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 29.755504926045734, "ssim": 0.9110018491744996, "lpips_vgg": 0.2831611926486797, "lpips_alex": 0.23045014538278058, "time": 70.5, "splats": 700053, "stages": {"RasterizeBackward": 38.145, "RasterizeForward": 11.565, "SortRTS": 4.422, "ProjectionForward": 4.314, "FusedProjectionBackwardOptimizerStep": 3.69, "DensifyPostBackward": 2.921, "ComputeSSIMGradient": 1.586, "ComputeTileRanges": 0.361}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 26.816262753804526, "ssim": 0.8773051825336086, "t": 12.220235367771238, "splats": 702560}, {"step": 10000, "psnr": 28.320749918619793, "ssim": 0.8980490749543854, "t": 25.311840128153563, "splats": 954530}, {"step": 15000, "psnr": 29.077926445007325, "ssim": 0.906864849374135, "t": 39.385258093010634, "splats": 1009715}, {"step": 20000, "psnr": 29.415453147888183, "ssim": 0.908700910193538, "t": 51.19215406058356, "splats": 754687}, {"step": 25000, "psnr": 29.649057642618814, "ssim": 0.9104537032677195, "t": 61.02489662962034, "splats": 709834}]}
{"scene": "garden", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.42466600735982, "ssim": 0.7888595312833786, "lpips_vgg": 0.27738316242254035, "lpips_alex": 0.25558172717820343, "time": 145.7, "splats": 2658419, "stages": {"RasterizeBackward": 74.321, "RasterizeForward": 22.432, "FusedProjectionBackwardOptimizerStep": 11.402, "DensifyPostBackward": 8.365, "ProjectionForward": 8.357, "SortRTS": 8.034, "ComputeSSIMGradient": 5.2, "ComputeTileRanges": 0.557}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.373944759368896, "ssim": 0.7211874445362696, "t": 22.574749901425093, "splats": 2031776}, {"step": 10000, "psnr": 25.45343828201294, "ssim": 0.7618592503100782, "t": 48.04042511852458, "splats": 3047621}, {"step": 15000, "psnr": 26.056207338968914, "ssim": 0.7799214302460903, "t": 77.80741298850626, "splats": 3702360}, {"step": 20000, "psnr": 26.279739379882812, "ssim": 0.7857660232816741, "t": 103.0263224504888, "splats": 2817716}, {"step": 25000, "psnr": 26.358428716659546, "ssim": 0.7877029359412061, "t": 124.53797417785972, "splats": 2684519}]}
{"scene": "bonsai", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 32.77053874247783, "ssim": 0.9354612327910758, "lpips_vgg": 0.2951493876670097, "lpips_alex": 0.22206099664978823, "time": 58.0, "splats": 732749, "stages": {"RasterizeBackward": 30.419, "RasterizeForward": 8.645, "SortRTS": 3.588, "ProjectionForward": 3.562, "DensifyPostBackward": 2.838, "FusedProjectionBackwardOptimizerStep": 2.778, "ComputeSSIMGradient": 1.613, "ComputeTileRanges": 0.318}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.88963524070946, "ssim": 0.9096866619713321, "t": 12.350407619029284, "splats": 898551}, {"step": 10000, "psnr": 30.662938092205977, "ssim": 0.9248128962782449, "t": 22.34972366085276, "splats": 1010912}, {"step": 15000, "psnr": 31.53757605681548, "ssim": 0.9307820289598546, "t": 32.71297932602465, "splats": 1051815}, {"step": 20000, "psnr": 32.210270237278294, "ssim": 0.9330732530296362, "t": 41.82560576638207, "splats": 793051}, {"step": 25000, "psnr": 32.55904481217668, "ssim": 0.9345570528396718, "t": 49.96868732012808, "splats": 744648}]}
{"scene": "room", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.76567483559633, "ssim": 0.9163718941884164, "lpips_vgg": 0.30200066625409, "lpips_alex": 0.24519200300974994, "time": 66.4, "splats": 745368, "stages": {"RasterizeBackward": 36.396, "RasterizeForward": 11.284, "ProjectionForward": 3.814, "SortRTS": 3.763, "DensifyPostBackward": 2.774, "FusedProjectionBackwardOptimizerStep": 2.085, "ComputeSSIMGradient": 1.587, "ComputeTileRanges": 0.327}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 29.358467395489033, "ssim": 0.8945002466574178, "t": 11.840112758334726, "splats": 798290}, {"step": 10000, "psnr": 30.5635195512038, "ssim": 0.9076530297210286, "t": 23.10017599305138, "splats": 1057322}, {"step": 15000, "psnr": 31.135044635870518, "ssim": 0.9129753773984044, "t": 35.89385054958984, "splats": 1206534}, {"step": 20000, "psnr": 31.473166098961464, "ssim": 0.9144173103046008, "t": 47.227198188658804, "splats": 848634}, {"step": 25000, "psnr": 31.64771495721279, "ssim": 0.9158513025873614, "t": 57.02191114472225, "splats": 763197}]}
{"scene": "kitchen", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 31.44705123901367, "ssim": 0.9176210335322789, "lpips_vgg": 0.20916306033845933, "lpips_alex": 0.16033037309887557, "time": 81.1, "splats": 1051210, "stages": {"RasterizeBackward": 40.585, "RasterizeForward": 12.301, "FusedProjectionBackwardOptimizerStep": 7.83, "ProjectionForward": 5.523, "SortRTS": 4.986, "DensifyPostBackward": 3.873, "ComputeSSIMGradient": 1.583, "ComputeTileRanges": 0.386}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 28.058272116524833, "ssim": 0.8805357764586771, "t": 14.54352757986635, "splats": 1237354}, {"step": 10000, "psnr": 29.859609712873187, "ssim": 0.9037306150063158, "t": 29.803843275178224, "splats": 1465671}, {"step": 15000, "psnr": 30.62593356541225, "ssim": 0.9129992410199416, "t": 45.705059146508574, "splats": 1646871}, {"step": 20000, "psnr": 31.0083309173584, "ssim": 0.9144465003906035, "t": 59.0919400556013, "splats": 1141852}, {"step": 25000, "psnr": 31.294652611868724, "ssim": 0.9168030214727702, "t": 70.19007779099047, "splats": 1065659}]}
{"scene": "Horse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 25.801679611206055, "ssim": 0.8740891151958041, "lpips_vgg": 0.22457363586121293, "lpips_alex": 0.18975519922940579, "time": 92.1, "splats": 1065899, "stages": {"RasterizeBackward": 51.414, "RasterizeForward": 15.615, "FusedProjectionBackwardOptimizerStep": 5.972, "ProjectionForward": 5.657, "SortRTS": 4.854, "DensifyPostBackward": 3.925, "ComputeSSIMGradient": 2.042, "ComputeTileRanges": 0.384}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.533649020724827, "ssim": 0.8544649331060616, "t": 12.069748909212649, "splats": 890596}, {"step": 10000, "psnr": 24.877770105997723, "ssim": 0.8671662196438229, "t": 29.133666584268212, "splats": 1372349}, {"step": 15000, "psnr": 25.053859286838108, "ssim": 0.8694211876704829, "t": 48.36221402743831, "splats": 1582678}, {"step": 20000, "psnr": 25.577765782674152, "ssim": 0.8726341778152286, "t": 64.62507853470743, "splats": 1207502}, {"step": 25000, "psnr": 25.72259669833713, "ssim": 0.8736657467009455, "t": 78.5736341192387, "splats": 1087310}]}
{"scene": "Lighthouse", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.73651396922576, "ssim": 0.8300362718410981, "lpips_vgg": 0.25570878765797617, "lpips_alex": 0.2390885397209391, "time": 118.4, "splats": 1469423, "stages": {"RasterizeBackward": 62.428, "RasterizeForward": 18.962, "ProjectionForward": 8.684, "FusedProjectionBackwardOptimizerStep": 7.622, "SortRTS": 6.842, "DensifyPostBackward": 5.215, "ComputeSSIMGradient": 2.308, "ComputeTileRanges": 0.484}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.69108160948142, "ssim": 0.7864310637059979, "t": 17.64388219686225, "splats": 899959}, {"step": 10000, "psnr": 21.726967151348408, "ssim": 0.8091824297710266, "t": 36.68317438242957, "splats": 1809613}, {"step": 15000, "psnr": 22.003677563789562, "ssim": 0.8214697875671474, "t": 61.40972131723538, "splats": 2403607}, {"step": 20000, "psnr": 22.153824097070938, "ssim": 0.8259473760511771, "t": 83.06377703370526, "splats": 1736976}, {"step": 25000, "psnr": 22.539366599840996, "ssim": 0.8280383709583669, "t": 101.21033752663061, "splats": 1506774}]}
{"scene": "Caterpillar", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 22.61553704738617, "ssim": 0.7269028589129448, "lpips_vgg": 0.31204107071949483, "lpips_alex": 0.33809523931433644, "time": 102.0, "splats": 1763666, "stages": {"RasterizeBackward": 51.293, "RasterizeForward": 15.465, "FusedProjectionBackwardOptimizerStep": 8.519, "ProjectionForward": 7.347, "SortRTS": 6.191, "DensifyPostBackward": 5.258, "ComputeSSIMGradient": 2.045, "ComputeTileRanges": 0.448}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 20.166359901428223, "ssim": 0.6472915768532832, "t": 15.666183280292898, "splats": 934460}, {"step": 10000, "psnr": 21.14969446659088, "ssim": 0.6855490032690235, "t": 32.17335009621456, "splats": 1769193}, {"step": 15000, "psnr": 21.696638107299805, "ssim": 0.7090023192223855, "t": 53.02785511035472, "splats": 2548552}, {"step": 20000, "psnr": 22.045998311042787, "ssim": 0.7179861257946436, "t": 71.41158172208816, "splats": 1985591}, {"step": 25000, "psnr": 22.454030990600586, "ssim": 0.7244847708795945, "t": 87.03955794591457, "splats": 1793555}]}
{"scene": "Ignatius", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.644650273206757, "ssim": 0.7057435410778697, "lpips_vgg": 0.3263986072700146, "lpips_alex": 0.3271885516648355, "time": 109.2, "splats": 2551376, "stages": {"RasterizeBackward": 54.512, "RasterizeForward": 15.572, "FusedProjectionBackwardOptimizerStep": 10.215, "ProjectionForward": 7.544, "DensifyPostBackward": 7.139, "SortRTS": 6.092, "ComputeSSIMGradient": 2.058, "ComputeTileRanges": 0.444}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 19.8821410900209, "ssim": 0.6374303668743521, "t": 16.77311024814844, "splats": 1871098}, {"step": 10000, "psnr": 20.40520226083151, "ssim": 0.6736957957561152, "t": 35.438522724900395, "splats": 3284262}, {"step": 15000, "psnr": 20.759376502618558, "ssim": 0.6887894859560232, "t": 57.9282627501525, "splats": 3798355}, {"step": 20000, "psnr": 21.13385661055402, "ssim": 0.6970794609620374, "t": 77.12296597100794, "splats": 2843282}, {"step": 25000, "psnr": 21.423615548668838, "ssim": 0.7021327945290637, "t": 93.38006372284144, "splats": 2595097}]}
{"scene": "Truck", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 24.705929374694826, "ssim": 0.8355563476681709, "lpips_vgg": 0.29964167320447965, "lpips_alex": 0.25805287942910604, "time": 116.8, "splats": 2178287, "stages": {"RasterizeBackward": 60.652, "RasterizeForward": 17.67, "FusedProjectionBackwardOptimizerStep": 9.787, "ProjectionForward": 7.533, "DensifyPostBackward": 6.796, "SortRTS": 6.569, "ComputeSSIMGradient": 2.04, "ComputeTileRanges": 0.466}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 22.38768067359924, "ssim": 0.7839544017747089, "t": 16.363570815883577, "splats": 1631701}, {"step": 10000, "psnr": 23.46169877052307, "ssim": 0.8136800278338617, "t": 36.023360962513834, "splats": 2894282}, {"step": 15000, "psnr": 23.99720368385315, "ssim": 0.8272566907035204, "t": 60.76144696166739, "splats": 3513486}, {"step": 20000, "psnr": 24.442094135284425, "ssim": 0.8327421411647563, "t": 82.1180006149225, "splats": 2531646}, {"step": 25000, "psnr": 24.587472343444823, "ssim": 0.8342817337685815, "t": 99.88905449677259, "splats": 2236291}]}
{"scene": "Train", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 21.96737635763068, "ssim": 0.7817845720993845, "lpips_vgg": 0.2986015714049127, "lpips_alex": 0.2857768568063719, "time": 112.6, "splats": 1717370, "stages": {"RasterizeBackward": 58.223, "RasterizeForward": 17.255, "FusedProjectionBackwardOptimizerStep": 9.017, "ProjectionForward": 7.868, "SortRTS": 6.773, "DensifyPostBackward": 5.681, "ComputeSSIMGradient": 2.046, "ComputeTileRanges": 0.48}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 18.902545025474147, "ssim": 0.6968080452277119, "t": 16.194441311061382, "splats": 827650}, {"step": 10000, "psnr": 20.344522727163213, "ssim": 0.7401183634001809, "t": 33.6884889905341, "splats": 1917531}, {"step": 15000, "psnr": 20.928516086779144, "ssim": 0.7647163573937447, "t": 57.455088471993804, "splats": 2634691}, {"step": 20000, "psnr": 21.37756535881444, "ssim": 0.7751579117408668, "t": 78.76745214406401, "splats": 1992758}, {"step": 25000, "psnr": 21.89915963223106, "ssim": 0.7816107371427965, "t": 96.17859164904803, "splats": 1756413}]}
{"scene": "Family", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 26.677033714626145, "ssim": 0.8645845923734747, "lpips_vgg": 0.24746239178103882, "lpips_alex": 0.22221490852679415, "time": 98.0, "splats": 1714512, "stages": {"RasterizeBackward": 50.623, "RasterizeForward": 14.965, "FusedProjectionBackwardOptimizerStep": 6.905, "ProjectionForward": 6.089, "SortRTS": 5.431, "DensifyPostBackward": 5.344, "ComputeSSIMGradient": 2.059, "ComputeTileRanges": 0.406}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 23.62194189818009, "ssim": 0.8245488471850769, "t": 17.632407903671265, "splats": 1726585}, {"step": 10000, "psnr": 24.934104877969492, "ssim": 0.8476160289145329, "t": 35.03044059872627, "splats": 2386997}, {"step": 15000, "psnr": 25.466181464817215, "ssim": 0.8563966939165305, "t": 54.22823314880952, "splats": 2735610}, {"step": 20000, "psnr": 26.19865317966627, "ssim": 0.861087653550067, "t": 70.76525896973908, "splats": 1967012}, {"step": 25000, "psnr": 26.495317334714144, "ssim": 0.86301864158792, "t": 84.58625857811421, "splats": 1755127}]}
{"scene": "Francis", "seed": 2, "gpu": "NVIDIA GeForce RTX 4090, 24564 MiB, 580.178.04", "psnr": 28.49550814744903, "ssim": 0.8828899380637378, "lpips_vgg": 0.21487436088586312, "lpips_alex": 0.20569962021624863, "time": 94.6, "splats": 1079536, "stages": {"RasterizeBackward": 50.98, "RasterizeForward": 14.867, "ProjectionForward": 6.227, "FusedProjectionBackwardOptimizerStep": 5.441, "SortRTS": 4.954, "DensifyPostBackward": 4.091, "ComputeSSIMGradient": 2.059, "ComputeTileRanges": 0.386}, "receiving_data": false, "curve": [{"step": 5000, "psnr": 24.66215450007741, "ssim": 0.8411903867623423, "t": 15.18523977091536, "splats": 781860}, {"step": 10000, "psnr": 26.06081250818764, "ssim": 0.8636288830347423, "t": 30.63371276576072, "splats": 1414055}, {"step": 15000, "psnr": 26.51707826009611, "ssim": 0.8718975017595612, "t": 50.04407357331365, "splats": 1666157}, {"step": 20000, "psnr": 27.52298448143936, "ssim": 0.8787611268095114, "t": 67.00563506409526, "splats": 1240226}, {"step": 25000, "psnr": 28.15858119871558, "ssim": 0.8815455798365714, "t": 81.18097968352959, "splats": 1102342}]}


==> figsrc/data/projadam_ablation.jsonl <==
{"scene":"bicycle","build":"rgb32","mask":"real","view":0,"N":2905981,"visible":662189,"U":5.03706,"V":2.57638,"F":3.23997,"S":1.13533}
{"scene":"bicycle","build":"rgb32","mask":"real","view":1,"N":2905981,"visible":739869,"U":5.13328,"V":2.71859,"F":3.24912,"S":1.19603}
{"scene":"bicycle","build":"rgb32","mask":"real","view":2,"N":2905981,"visible":547201,"U":4.99098,"V":2.39504,"F":3.23770,"S":0.99946}
{"scene":"bicycle","build":"rgb32","mask":"real","view":3,"N":2905981,"visible":784314,"U":5.05754,"V":2.71770,"F":3.26758,"S":1.26038}
{"scene":"bicycle","build":"rgb32","mask":"real","view":4,"N":2905981,"visible":623788,"U":5.08211,"V":2.55078,"F":3.23174,"S":1.07520}
{"scene":"bicycle","build":"rgb32","mask":"real","view":5,"N":2905981,"visible":684232,"U":5.05549,"V":2.64890,"F":3.26963,"S":1.17862}
{"scene":"bicycle","build":"rgb32","mask":"real","view":6,"N":2905981,"visible":481439,"U":4.98893,"V":2.23130,"F":3.21331,"S":0.91136}
{"scene":"bicycle","build":"rgb32","mask":"real","view":7,"N":2905981,"visible":541928,"U":4.98150,"V":2.41549,"F":3.21843,"S":1.00557}
{"scene":"bicycle","build":"rgb16","mask":"real","view":0,"N":2905981,"visible":662189,"U":4.13594,"V":2.36646,"F":2.32755,"S":0.91341}
{"scene":"bicycle","build":"rgb16","mask":"real","view":1,"N":2905981,"visible":739869,"U":4.10317,"V":2.57024,"F":2.32755,"S":1.01472}
{"scene":"bicycle","build":"rgb16","mask":"real","view":2,"N":2905981,"visible":547201,"U":4.05914,"V":2.21082,"F":2.29069,"S":0.80371}
{"scene":"bicycle","build":"rgb16","mask":"real","view":3,"N":2905981,"visible":784314,"U":4.12877,"V":2.54464,"F":2.35213,"S":1.01478}
{"scene":"bicycle","build":"rgb16","mask":"real","view":4,"N":2905981,"visible":623788,"U":4.12474,"V":2.36851,"F":2.25075,"S":0.93082}
{"scene":"bicycle","build":"rgb16","mask":"real","view":5,"N":2905981,"visible":684232,"U":4.10317,"V":2.42278,"F":2.32550,"S":0.96256}
{"scene":"bicycle","build":"rgb16","mask":"real","view":6,"N":2905981,"visible":481439,"U":4.02096,"V":2.11968,"F":2.30912,"S":0.76483}
{"scene":"bicycle","build":"rgb16","mask":"real","view":7,"N":2905981,"visible":541928,"U":4.02611,"V":2.23306,"F":2.31834,"S":0.84890}
{"scene":"bicycle","build":"rgb32","mask":"all","view":0,"N":2905981,"visible":2905981,"U":5.97898,"V":5.97197,"F":3.43245,"S":3.41478}
{"scene":"bicycle","build":"rgb32","mask":"all","view":1,"N":2905981,"visible":2905981,"U":5.95558,"V":6.00883,"F":3.39661,"S":3.43142}
{"scene":"bicycle","build":"rgb32","mask":"all","view":2,"N":2905981,"visible":2905981,"U":5.93290,"V":6.01395,"F":3.35667,"S":3.46214}
{"scene":"bicycle","build":"rgb32","mask":"all","view":3,"N":2905981,"visible":2905981,"U":5.92998,"V":5.97299,"F":3.42733,"S":3.45498}
{"scene":"bicycle","build":"rgb32","mask":"all","view":4,"N":2905981,"visible":2905981,"U":5.94534,"V":5.97606,"F":3.46419,"S":3.43757}
{"scene":"bicycle","build":"rgb32","mask":"all","view":5,"N":2905981,"visible":2905981,"U":5.95334,"V":5.96070,"F":3.46829,"S":3.43142}
{"scene":"bicycle","build":"rgb32","mask":"all","view":6,"N":2905981,"visible":2905981,"U":5.97504,"V":5.96685,"F":3.44678,"S":3.35667}
{"scene":"bicycle","build":"rgb32","mask":"all","view":7,"N":2905981,"visible":2905981,"U":5.94714,"V":5.98221,"F":3.43040,"S":3.37613}
{"scene":"bicycle","build":"rgb16","mask":"all","view":0,"N":2905981,"visible":2905981,"U":4.97971,"V":5.05549,"F":2.47085,"S":2.51882}
{"scene":"bicycle","build":"rgb16","mask":"all","view":1,"N":2905981,"visible":2905981,"U":5.01658,"V":5.03501,"F":2.49952,"S":2.49856}
{"scene":"bicycle","build":"rgb16","mask":"all","view":2,"N":2905981,"visible":2905981,"U":4.99171,"V":5.02573,"F":2.49139,"S":2.59379}
{"scene":"bicycle","build":"rgb16","mask":"all","view":3,"N":2905981,"visible":2905981,"U":4.99405,"V":5.05754,"F":2.51290,"S":2.51885}
{"scene":"bicycle","build":"rgb16","mask":"all","view":4,"N":2905981,"visible":2905981,"U":4.98381,"V":5.02170,"F":2.50163,"S":2.50982}
{"scene":"bicycle","build":"rgb16","mask":"all","view":5,"N":2905981,"visible":2905981,"U":4.97338,"V":5.02784,"F":2.52826,"S":2.52109}
{"scene":"bicycle","build":"rgb16","mask":"all","view":6,"N":2905981,"visible":2905981,"U":4.98483,"V":5.01453,"F":2.50576,"S":2.51494}
{"scene":"bicycle","build":"rgb16","mask":"all","view":7,"N":2905981,"visible":2905981,"U":5.03398,"V":5.04525,"F":2.50778,"S":2.47699}
{"scene":"bicycle","build":"rgb32","mask":"none","view":0,"N":2905981,"visible":0,"U":4.71654,"V":1.37709,"F":3.18054,"S":0.32768}
{"scene":"bicycle","build":"rgb32","mask":"none","view":1,"N":2905981,"visible":0,"U":4.72576,"V":1.35162,"F":3.16314,"S":0.31846}
{"scene":"bicycle","build":"rgb32","mask":"none","view":2,"N":2905981,"visible":0,"U":4.71146,"V":1.37318,"F":3.18566,"S":0.33178}
{"scene":"bicycle","build":"rgb32","mask":"none","view":3,"N":2905981,"visible":0,"U":4.68582,"V":1.39162,"F":3.17235,"S":0.32768}
{"scene":"bicycle","build":"rgb32","mask":"none","view":4,"N":2905981,"visible":0,"U":4.81894,"V":1.37421,"F":3.13242,"S":0.31846}
{"scene":"bicycle","build":"rgb32","mask":"none","view":5,"N":2905981,"visible":0,"U":4.72874,"V":1.36090,"F":3.18669,"S":0.33280}
{"scene":"bicycle","build":"rgb32","mask":"none","view":6,"N":2905981,"visible":0,"U":4.70016,"V":1.39674,"F":3.16826,"S":0.33997}
{"scene":"bicycle","build":"rgb32","mask":"none","view":7,"N":2905981,"visible":0,"U":4.81485,"V":1.36704,"F":3.10675,"S":0.32051}
{"scene":"bicycle","build":"rgb16","mask":"none","view":0,"N":2905981,"visible":0,"U":3.79872,"V":1.38957,"F":2.23130,"S":0.33587}
{"scene":"bicycle","build":"rgb16","mask":"none","view":1,"N":2905981,"visible":0,"U":3.77651,"V":1.37398,"F":2.23744,"S":0.33690}
{"scene":"bicycle","build":"rgb16","mask":"none","view":2,"N":2905981,"visible":0,"U":3.78880,"V":1.38650,"F":2.23334,"S":0.33280}
{"scene":"bicycle","build":"rgb16","mask":"none","view":3,"N":2905981,"visible":0,"U":3.78573,"V":1.33837,"F":2.25485,"S":0.33587}
{"scene":"bicycle","build":"rgb16","mask":"none","view":4,"N":2905981,"visible":0,"U":3.79597,"V":1.36806,"F":2.22208,"S":0.33587}
{"scene":"bicycle","build":"rgb16","mask":"none","view":5,"N":2905981,"visible":0,"U":3.78982,"V":1.38035,"F":2.25075,"S":0.32666}
{"scene":"bicycle","build":"rgb16","mask":"none","view":6,"N":2905981,"visible":0,"U":3.78368,"V":1.38752,"F":2.23846,"S":0.32973}
{"scene":"bicycle","build":"rgb16","mask":"none","view":7,"N":2905981,"visible":0,"U":3.80416,"V":1.34042,"F":2.25382,"S":0.33280}
{"scene":"bonsai","build":"rgb32","mask":"real","view":0,"N":779706,"visible":305680,"U":1.42131,"V":0.94618,"F":0.87216,"S":0.46694}
{"scene":"bonsai","build":"rgb32","mask":"real","view":1,"N":779706,"visible":304901,"U":1.43331,"V":0.94925,"F":0.88141,"S":0.46592}
{"scene":"bonsai","build":"rgb32","mask":"real","view":2,"N":779706,"visible":276400,"U":1.41824,"V":0.91018,"F":0.87757,"S":0.43725}
{"scene":"bonsai","build":"rgb32","mask":"real","view":3,"N":779706,"visible":277872,"U":1.41619,"V":0.90717,"F":0.86922,"S":0.43194}
{"scene":"bonsai","build":"rgb32","mask":"real","view":4,"N":779706,"visible":237957,"U":1.41101,"V":0.84173,"F":0.88576,"S":0.39322}
{"scene":"bonsai","build":"rgb32","mask":"real","view":5,"N":779706,"visible":236729,"U":1.39674,"V":0.84992,"F":0.89498,"S":0.39014}
{"scene":"bonsai","build":"rgb32","mask":"real","view":6,"N":779706,"visible":280047,"U":1.45408,"V":0.92467,"F":0.85811,"S":0.43418}
{"scene":"bonsai","build":"rgb32","mask":"real","view":7,"N":779706,"visible":255625,"U":1.39059,"V":0.94515,"F":0.87962,"S":0.40653}
{"scene":"bonsai","build":"rgb16","mask":"real","view":0,"N":779706,"visible":305680,"U":1.18682,"V":0.86118,"F":0.63078,"S":0.36858}
{"scene":"bonsai","build":"rgb16","mask":"real","view":1,"N":779706,"visible":304901,"U":1.16736,"V":0.86630,"F":0.65843,"S":0.36650}
{"scene":"bonsai","build":"rgb16","mask":"real","view":2,"N":779706,"visible":276400,"U":1.15507,"V":0.79949,"F":0.62976,"S":0.34611}
{"scene":"bonsai","build":"rgb16","mask":"real","view":3,"N":779706,"visible":277872,"U":1.17030,"V":0.81306,"F":0.61952,"S":0.34688}
{"scene":"bonsai","build":"rgb16","mask":"real","view":4,"N":779706,"visible":237957,"U":1.11821,"V":0.75776,"F":0.62029,"S":0.31322}
{"scene":"bonsai","build":"rgb16","mask":"real","view":5,"N":779706,"visible":236729,"U":1.15917,"V":0.79872,"F":0.66765,"S":0.32659}
{"scene":"bonsai","build":"rgb16","mask":"real","view":6,"N":779706,"visible":280047,"U":1.12922,"V":0.77824,"F":0.63590,"S":0.35533}
{"scene":"bonsai","build":"rgb16","mask":"real","view":7,"N":779706,"visible":255625,"U":1.17965,"V":0.75059,"F":0.64614,"S":0.33997}
{"scene":"bonsai","build":"rgb32","mask":"all","view":0,"N":779706,"visible":779706,"U":1.59949,"V":1.64432,"F":0.93267,"S":0.91034}
{"scene":"bonsai","build":"rgb32","mask":"all","view":1,"N":779706,"visible":779706,"U":1.59232,"V":1.63213,"F":0.94413,"S":0.92877}
{"scene":"bonsai","build":"rgb32","mask":"all","view":2,"N":779706,"visible":779706,"U":1.61485,"V":1.65069,"F":0.91034,"S":0.91027}
{"scene":"bonsai","build":"rgb32","mask":"all","view":3,"N":779706,"visible":779706,"U":1.56237,"V":1.65171,"F":0.92461,"S":0.90931}
{"scene":"bonsai","build":"rgb32","mask":"all","view":4,"N":779706,"visible":779706,"U":1.56160,"V":1.65456,"F":0.91437,"S":0.91238}
{"scene":"bonsai","build":"rgb32","mask":"all","view":5,"N":779706,"visible":779706,"U":1.56877,"V":1.61174,"F":0.94003,"S":0.93286}
{"scene":"bonsai","build":"rgb32","mask":"all","view":6,"N":779706,"visible":779706,"U":1.60442,"V":1.65770,"F":0.90829,"S":0.91955}
{"scene":"bonsai","build":"rgb32","mask":"all","view":7,"N":779706,"visible":779706,"U":1.59232,"V":1.66298,"F":0.92256,"S":0.92877}
{"scene":"bonsai","build":"rgb16","mask":"all","view":0,"N":779706,"visible":779706,"U":1.40595,"V":1.42950,"F":0.73418,"S":0.71654}
{"scene":"bonsai","build":"rgb16","mask":"all","view":1,"N":779706,"visible":779706,"U":1.37411,"V":1.43360,"F":0.73114,"S":0.70653}
{"scene":"bonsai","build":"rgb16","mask":"all","view":2,"N":779706,"visible":779706,"U":1.33923,"V":1.39469,"F":0.67574,"S":0.67584}
{"scene":"bonsai","build":"rgb16","mask":"all","view":3,"N":779706,"visible":779706,"U":1.35168,"V":1.39059,"F":0.66662,"S":0.65126}
{"scene":"bonsai","build":"rgb16","mask":"all","view":4,"N":779706,"visible":779706,"U":1.34848,"V":1.40083,"F":0.65843,"S":0.66765}
{"scene":"bonsai","build":"rgb16","mask":"all","view":5,"N":779706,"visible":779706,"U":1.36909,"V":1.33421,"F":0.67072,"S":0.66560}
{"scene":"bonsai","build":"rgb16","mask":"all","view":6,"N":779706,"visible":779706,"U":1.38342,"V":1.35773,"F":0.66550,"S":0.67686}
{"scene":"bonsai","build":"rgb16","mask":"all","view":7,"N":779706,"visible":779706,"U":1.37011,"V":1.35373,"F":0.66963,"S":0.66438}
{"scene":"bonsai","build":"rgb32","mask":"none","view":0,"N":779706,"visible":0,"U":1.27158,"V":0.38608,"F":0.83968,"S":0.09626}
{"scene":"bonsai","build":"rgb32","mask":"none","view":1,"N":779706,"visible":0,"U":1.28614,"V":0.37069,"F":0.83763,"S":0.08909}
{"scene":"bonsai","build":"rgb32","mask":"none","view":2,"N":779706,"visible":0,"U":1.26054,"V":0.37888,"F":0.83763,"S":0.08896}
{"scene":"bonsai","build":"rgb32","mask":"none","view":3,"N":779706,"visible":0,"U":1.28205,"V":0.37786,"F":0.83661,"S":0.09011}
{"scene":"bonsai","build":"rgb32","mask":"none","view":4,"N":779706,"visible":0,"U":1.26566,"V":0.38602,"F":0.84070,"S":0.09626}
{"scene":"bonsai","build":"rgb32","mask":"none","view":5,"N":779706,"visible":0,"U":1.25958,"V":0.37786,"F":0.84582,"S":0.09190}
{"scene":"bonsai","build":"rgb32","mask":"none","view":6,"N":779706,"visible":0,"U":1.27485,"V":0.37683,"F":0.84070,"S":0.09728}
{"scene":"bonsai","build":"rgb32","mask":"none","view":7,"N":779706,"visible":0,"U":1.30048,"V":0.38810,"F":0.82307,"S":0.08893}
{"scene":"bonsai","build":"rgb16","mask":"none","view":0,"N":779706,"visible":0,"U":1.03731,"V":0.39408,"F":0.59187,"S":0.09830}
{"scene":"bonsai","build":"rgb16","mask":"none","view":1,"N":779706,"visible":0,"U":1.02067,"V":0.38173,"F":0.59187,"S":0.09114}
{"scene":"bonsai","build":"rgb16","mask":"none","view":2,"N":779706,"visible":0,"U":1.03526,"V":0.38189,"F":0.58470,"S":0.09414}
{"scene":"bonsai","build":"rgb16","mask":"none","view":3,"N":779706,"visible":0,"U":1.01683,"V":0.38298,"F":0.58266,"S":0.08906}
{"scene":"bonsai","build":"rgb16","mask":"none","view":4,"N":779706,"visible":0,"U":0.98816,"V":0.39219,"F":0.60723,"S":0.08909}
{"scene":"bonsai","build":"rgb16","mask":"none","view":5,"N":779706,"visible":0,"U":1.01478,"V":0.38400,"F":0.59162,"S":0.09421}
{"scene":"bonsai","build":"rgb16","mask":"none","view":6,"N":779706,"visible":0,"U":1.02374,"V":0.37376,"F":0.60109,"S":0.09510}
{"scene":"bonsai","build":"rgb16","mask":"none","view":7,"N":779706,"visible":0,"U":1.01683,"V":0.38605,"F":0.59187,"S":0.09114}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":0,"N":1763251,"visible":595648,"U":3.29318,"V":2.03571,"F":2.11661,"S":0.99123}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":1,"N":1763251,"visible":719398,"U":3.39354,"V":2.27533,"F":2.15757,"S":1.13971}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":2,"N":1763251,"visible":644934,"U":3.35872,"V":2.13501,"F":2.11046,"S":1.01795}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":3,"N":1763251,"visible":447115,"U":3.25120,"V":1.72941,"F":2.09101,"S":0.77619}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":4,"N":1763251,"visible":377966,"U":3.19590,"V":1.60256,"F":2.08870,"S":0.68893}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":5,"N":1763251,"visible":452956,"U":3.25939,"V":1.78995,"F":2.09613,"S":0.79949}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":6,"N":1763251,"visible":595296,"U":3.33824,"V":2.03549,"F":2.17190,"S":0.99635}
{"scene":"Caterpillar","build":"rgb32","mask":"real","view":7,"N":1763251,"visible":886490,"U":3.45395,"V":2.53850,"F":2.14733,"S":1.33632}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":0,"N":1763251,"visible":595648,"U":2.69091,"V":1.81331,"F":1.48963,"S":0.78950}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":1,"N":1763251,"visible":719398,"U":2.77094,"V":2.04595,"F":1.51245,"S":0.91341}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":2,"N":1763251,"visible":644934,"U":2.72998,"V":1.95277,"F":1.52051,"S":0.84378}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":3,"N":1763251,"visible":447115,"U":2.63456,"V":1.56438,"F":1.47866,"S":0.63795}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":4,"N":1763251,"visible":377966,"U":2.58339,"V":1.47251,"F":1.50835,"S":0.57651}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":5,"N":1763251,"visible":452956,"U":2.65011,"V":1.62714,"F":1.48992,"S":0.69120}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":6,"N":1763251,"visible":595296,"U":2.73101,"V":1.90054,"F":1.50506,"S":0.80774}
{"scene":"Caterpillar","build":"rgb16","mask":"real","view":7,"N":1763251,"visible":886490,"U":2.84467,"V":2.25075,"F":1.50221,"S":1.03424}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":0,"N":1763251,"visible":1763251,"U":3.75370,"V":3.76496,"F":2.23334,"S":2.13504}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":1,"N":1763251,"visible":1763251,"U":3.74682,"V":3.79187,"F":2.14938,"S":2.24973}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":2,"N":1763251,"visible":1763251,"U":3.75194,"V":3.76013,"F":2.21594,"S":2.20342}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":3,"N":1763251,"visible":1763251,"U":3.74784,"V":3.78470,"F":2.22310,"S":2.15142}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":4,"N":1763251,"visible":1763251,"U":3.75910,"V":3.78061,"F":2.13808,"S":2.23437}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":5,"N":1763251,"visible":1763251,"U":3.71098,"V":3.73856,"F":2.24051,"S":2.21286}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":6,"N":1763251,"visible":1763251,"U":3.82454,"V":3.72326,"F":2.20467,"S":2.21491}
{"scene":"Caterpillar","build":"rgb32","mask":"all","view":7,"N":1763251,"visible":1763251,"U":3.78982,"V":3.79597,"F":2.13197,"S":2.23027}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":0,"N":1763251,"visible":1763251,"U":3.09350,"V":3.16621,"F":1.59232,"S":1.57184}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":1,"N":1763251,"visible":1763251,"U":3.14070,"V":3.16518,"F":1.55021,"S":1.54205}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":2,"N":1763251,"visible":1763251,"U":3.14870,"V":3.15667,"F":1.57082,"S":1.56570}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":3,"N":1763251,"visible":1763251,"U":3.15187,"V":3.15392,"F":1.63021,"S":1.58310}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":4,"N":1763251,"visible":1763251,"U":3.14579,"V":3.15085,"F":1.59334,"S":1.59229}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":5,"N":1763251,"visible":1763251,"U":3.17114,"V":3.12819,"F":1.59437,"S":1.59539}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":6,"N":1763251,"visible":1763251,"U":3.10378,"V":3.15085,"F":1.60563,"S":1.61280}
{"scene":"Caterpillar","build":"rgb16","mask":"all","view":7,"N":1763251,"visible":1763251,"U":3.13955,"V":3.13139,"F":1.60358,"S":1.59837}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":0,"N":1763251,"visible":0,"U":2.97370,"V":0.84480,"F":2.04285,"S":0.20461}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":1,"N":1763251,"visible":0,"U":3.01158,"V":0.83558,"F":2.01296,"S":0.20058}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":2,"N":1763251,"visible":0,"U":3.01357,"V":0.84890,"F":2.03059,"S":0.20070}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":3,"N":1763251,"visible":0,"U":2.96858,"V":0.84070,"F":2.05517,"S":0.20070}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":4,"N":1763251,"visible":0,"U":2.96960,"V":0.85094,"F":2.03469,"S":0.20582}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":5,"N":1763251,"visible":0,"U":3.01344,"V":0.84877,"F":2.01421,"S":0.20070}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":6,"N":1763251,"visible":0,"U":3.01466,"V":0.81386,"F":1.97632,"S":0.20070}
{"scene":"Caterpillar","build":"rgb32","mask":"none","view":7,"N":1763251,"visible":0,"U":2.91738,"V":0.84787,"F":2.05824,"S":0.20070}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":0,"N":1763251,"visible":0,"U":2.38797,"V":0.83955,"F":1.42234,"S":0.19968}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":1,"N":1763251,"visible":0,"U":2.33062,"V":0.85203,"F":1.42538,"S":0.20378}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":2,"N":1763251,"visible":0,"U":2.39821,"V":0.80486,"F":1.37114,"S":0.20150}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":3,"N":1763251,"visible":0,"U":2.30893,"V":0.83658,"F":1.42746,"S":0.20678}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":4,"N":1763251,"visible":0,"U":2.36032,"V":0.80384,"F":1.42950,"S":0.20173}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":5,"N":1763251,"visible":0,"U":2.38797,"V":0.84378,"F":1.42234,"S":0.20173}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":6,"N":1763251,"visible":0,"U":2.37363,"V":0.84480,"F":1.43667,"S":0.20480}
{"scene":"Caterpillar","build":"rgb16","mask":"none","view":7,"N":1763251,"visible":0,"U":2.39206,"V":0.80691,"F":1.41926,"S":0.20070}
{"scene":"counter","build":"rgb32","mask":"real","view":0,"N":688889,"visible":219087,"U":1.28282,"V":0.78336,"F":0.79667,"S":0.35830}
{"scene":"counter","build":"rgb32","mask":"real","view":1,"N":688889,"visible":219772,"U":1.28410,"V":0.75469,"F":0.80291,"S":0.35635}
{"scene":"counter","build":"rgb32","mask":"real","view":2,"N":688889,"visible":299325,"U":1.31686,"V":0.91034,"F":0.78336,"S":0.45363}
{"scene":"counter","build":"rgb32","mask":"real","view":3,"N":688889,"visible":354392,"U":1.29536,"V":0.99328,"F":0.79258,"S":0.51507}
{"scene":"counter","build":"rgb32","mask":"real","view":4,"N":688889,"visible":340786,"U":1.34144,"V":0.98070,"F":0.81510,"S":0.48640}
{"scene":"counter","build":"rgb32","mask":"real","view":5,"N":688889,"visible":260829,"U":1.30765,"V":0.84070,"F":0.80589,"S":0.40550}
{"scene":"counter","build":"rgb32","mask":"real","view":6,"N":688889,"visible":271230,"U":1.31379,"V":0.86118,"F":0.79258,"S":0.41984}
{"scene":"counter","build":"rgb32","mask":"real","view":7,"N":688889,"visible":294869,"U":1.32915,"V":0.91034,"F":0.80054,"S":0.45466}
{"scene":"counter","build":"rgb16","mask":"real","view":0,"N":688889,"visible":219087,"U":1.06086,"V":0.70861,"F":0.57242,"S":0.30406}
{"scene":"counter","build":"rgb16","mask":"real","view":1,"N":688889,"visible":219772,"U":1.05370,"V":0.71066,"F":0.57856,"S":0.29901}
{"scene":"counter","build":"rgb16","mask":"real","view":2,"N":688889,"visible":299325,"U":1.09667,"V":0.81306,"F":0.56730,"S":0.35840}
{"scene":"counter","build":"rgb16","mask":"real","view":3,"N":688889,"visible":354392,"U":1.11206,"V":0.86835,"F":0.56525,"S":0.39936}
{"scene":"counter","build":"rgb16","mask":"real","view":4,"N":688889,"visible":340786,"U":1.10694,"V":0.87450,"F":0.58778,"S":0.39731}
{"scene":"counter","build":"rgb16","mask":"real","view":5,"N":688889,"visible":260829,"U":1.07709,"V":0.73626,"F":0.56422,"S":0.33382}
{"scene":"counter","build":"rgb16","mask":"real","view":6,"N":688889,"visible":271230,"U":1.07213,"V":0.78131,"F":0.58266,"S":0.33670}
{"scene":"counter","build":"rgb16","mask":"real","view":7,"N":688889,"visible":294869,"U":1.08646,"V":0.82125,"F":0.58368,"S":0.36045}
{"scene":"counter","build":"rgb32","mask":"all","view":0,"N":688889,"visible":688889,"U":1.46227,"V":1.46944,"F":0.84275,"S":0.81306}
{"scene":"counter","build":"rgb32","mask":"all","view":1,"N":688889,"visible":688889,"U":1.46822,"V":1.45306,"F":0.84173,"S":0.83866}
{"scene":"counter","build":"rgb32","mask":"all","view":2,"N":688889,"visible":688889,"U":1.46534,"V":1.47661,"F":0.83968,"S":0.83968}
{"scene":"counter","build":"rgb32","mask":"all","view":3,"N":688889,"visible":688889,"U":1.46205,"V":1.47354,"F":0.84563,"S":0.83968}
{"scene":"counter","build":"rgb32","mask":"all","view":4,"N":688889,"visible":688889,"U":1.45510,"V":1.46739,"F":0.83968,"S":0.84070}
{"scene":"counter","build":"rgb32","mask":"all","view":5,"N":688889,"visible":688889,"U":1.46330,"V":1.46224,"F":0.84275,"S":0.84166}
{"scene":"counter","build":"rgb32","mask":"all","view":6,"N":688889,"visible":688889,"U":1.43770,"V":1.46422,"F":0.84070,"S":0.84778}
{"scene":"counter","build":"rgb32","mask":"all","view":7,"N":688889,"visible":688889,"U":1.44896,"V":1.46944,"F":0.83968,"S":0.84685}
{"scene":"counter","build":"rgb16","mask":"all","view":0,"N":688889,"visible":688889,"U":1.18579,"V":1.23085,"F":0.60723,"S":0.61440}
{"scene":"counter","build":"rgb16","mask":"all","view":1,"N":688889,"visible":688889,"U":1.22163,"V":1.25133,"F":0.59802,"S":0.61318}
{"scene":"counter","build":"rgb16","mask":"all","view":2,"N":688889,"visible":688889,"U":1.22061,"V":1.22675,"F":0.61440,"S":0.61645}
{"scene":"counter","build":"rgb16","mask":"all","view":3,"N":688889,"visible":688889,"U":1.22368,"V":1.23078,"F":0.61440,"S":0.59802}
{"scene":"counter","build":"rgb16","mask":"all","view":4,"N":688889,"visible":688889,"U":1.22470,"V":1.22880,"F":0.61133,"S":0.59776}
{"scene":"counter","build":"rgb16","mask":"all","view":5,"N":688889,"visible":688889,"U":1.22163,"V":1.23085,"F":0.61440,"S":0.61235}
{"scene":"counter","build":"rgb16","mask":"all","view":6,"N":688889,"visible":688889,"U":1.21037,"V":1.24109,"F":0.60416,"S":0.62259}
{"scene":"counter","build":"rgb16","mask":"all","view":7,"N":688889,"visible":688889,"U":1.21235,"V":1.23494,"F":0.61850,"S":0.62054}
{"scene":"counter","build":"rgb32","mask":"none","view":0,"N":688889,"visible":0,"U":1.16736,"V":0.33997,"F":0.75546,"S":0.08086}
{"scene":"counter","build":"rgb32","mask":"none","view":1,"N":688889,"visible":0,"U":1.16093,"V":0.33280,"F":0.77414,"S":0.08192}
{"scene":"counter","build":"rgb32","mask":"none","view":2,"N":688889,"visible":0,"U":1.16205,"V":0.33997,"F":0.77619,"S":0.08090}
{"scene":"counter","build":"rgb32","mask":"none","view":3,"N":688889,"visible":0,"U":1.13037,"V":0.34714,"F":0.77296,"S":0.07885}
{"scene":"counter","build":"rgb32","mask":"none","view":4,"N":688889,"visible":0,"U":1.16736,"V":0.33997,"F":0.77005,"S":0.08182}
{"scene":"counter","build":"rgb32","mask":"none","view":5,"N":688889,"visible":0,"U":1.15917,"V":0.32666,"F":0.75981,"S":0.08096}
{"scene":"counter","build":"rgb32","mask":"none","view":6,"N":688889,"visible":0,"U":1.15894,"V":0.33792,"F":0.77926,"S":0.08499}
{"scene":"counter","build":"rgb32","mask":"none","view":7,"N":688889,"visible":0,"U":1.12410,"V":0.34304,"F":0.78541,"S":0.08294}
{"scene":"counter","build":"rgb16","mask":"none","view":0,"N":688889,"visible":0,"U":0.94003,"V":0.33792,"F":0.54579,"S":0.08262}
{"scene":"counter","build":"rgb16","mask":"none","view":1,"N":688889,"visible":0,"U":0.93389,"V":0.34816,"F":0.54579,"S":0.08781}
{"scene":"counter","build":"rgb16","mask":"none","view":2,"N":688889,"visible":0,"U":0.93491,"V":0.34406,"F":0.54349,"S":0.08189}
{"scene":"counter","build":"rgb16","mask":"none","view":3,"N":688889,"visible":0,"U":0.92877,"V":0.33997,"F":0.54979,"S":0.08397}
{"scene":"counter","build":"rgb16","mask":"none","view":4,"N":688889,"visible":0,"U":0.92877,"V":0.33280,"F":0.54477,"S":0.08192}
{"scene":"counter","build":"rgb16","mask":"none","view":5,"N":688889,"visible":0,"U":0.93286,"V":0.33894,"F":0.53248,"S":0.07885}
{"scene":"counter","build":"rgb16","mask":"none","view":6,"N":688889,"visible":0,"U":0.89190,"V":0.32557,"F":0.54163,"S":0.08397}
{"scene":"counter","build":"rgb16","mask":"none","view":7,"N":688889,"visible":0,"U":0.92877,"V":0.32461,"F":0.53453,"S":0.08192}
{"scene":"Family","build":"rgb32","mask":"real","view":0,"N":1753998,"visible":472358,"U":3.16998,"V":1.71315,"F":2.02547,"S":0.74957}
{"scene":"Family","build":"rgb32","mask":"real","view":1,"N":1753998,"visible":638036,"U":3.24301,"V":1.99270,"F":2.05722,"S":0.94515}
{"scene":"Family","build":"rgb32","mask":"real","view":2,"N":1753998,"visible":529881,"U":3.15290,"V":1.79814,"F":2.02650,"S":0.81613}
{"scene":"Family","build":"rgb32","mask":"real","view":3,"N":1753998,"visible":421591,"U":3.14470,"V":1.58925,"F":2.03350,"S":0.69622}
{"scene":"Family","build":"rgb32","mask":"real","view":4,"N":1753998,"visible":574938,"U":3.17235,"V":1.86573,"F":2.04067,"S":0.88269}
{"scene":"Family","build":"rgb32","mask":"real","view":5,"N":1753998,"visible":444002,"U":3.12317,"V":1.64352,"F":1.99869,"S":0.73098}
{"scene":"Family","build":"rgb32","mask":"real","view":6,"N":1753998,"visible":428520,"U":3.10765,"V":1.59642,"F":1.98666,"S":0.69837}
{"scene":"Family","build":"rgb32","mask":"real","view":7,"N":1753998,"visible":575901,"U":3.18358,"V":1.83398,"F":2.02838,"S":0.86528}
{"scene":"Family","build":"rgb16","mask":"real","view":0,"N":1753998,"visible":472358,"U":2.55475,"V":1.54829,"F":1.44691,"S":0.61952}
{"scene":"Family","build":"rgb16","mask":"real","view":1,"N":1753998,"visible":638036,"U":2.64294,"V":1.78790,"F":1.43770,"S":0.75859}
{"scene":"Family","build":"rgb16","mask":"real","view":2,"N":1753998,"visible":529881,"U":2.58662,"V":1.62592,"F":1.44384,"S":0.66867}
{"scene":"Family","build":"rgb16","mask":"real","view":3,"N":1753998,"visible":421591,"U":2.55162,"V":1.46534,"F":1.42026,"S":0.56832}
{"scene":"Family","build":"rgb16","mask":"real","view":4,"N":1753998,"visible":574938,"U":2.58150,"V":1.64954,"F":1.48070,"S":0.69530}
{"scene":"Family","build":"rgb16","mask":"real","view":5,"N":1753998,"visible":444002,"U":2.55181,"V":1.49184,"F":1.39366,"S":0.59290}
{"scene":"Family","build":"rgb16","mask":"real","view":6,"N":1753998,"visible":428520,"U":2.54362,"V":1.45510,"F":1.40288,"S":0.54579}
{"scene":"Family","build":"rgb16","mask":"real","view":7,"N":1753998,"visible":575901,"U":2.55795,"V":1.63430,"F":1.46224,"S":0.67072}
{"scene":"Family","build":"rgb32","mask":"all","view":0,"N":1753998,"visible":1753998,"U":3.67206,"V":3.69766,"F":2.11046,"S":2.14733}
{"scene":"Family","build":"rgb32","mask":"all","view":1,"N":1753998,"visible":1753998,"U":3.66592,"V":3.67104,"F":2.15933,"S":2.10125}
{"scene":"Family","build":"rgb32","mask":"all","view":2,"N":1753998,"visible":1753998,"U":3.65875,"V":3.67216,"F":2.14016,"S":2.10214}
{"scene":"Family","build":"rgb32","mask":"all","view":3,"N":1753998,"visible":1753998,"U":3.65466,"V":3.67920,"F":2.13398,"S":2.11968}
{"scene":"Family","build":"rgb32","mask":"all","view":4,"N":1753998,"visible":1753998,"U":3.67514,"V":3.69946,"F":2.15040,"S":2.10739}
{"scene":"Family","build":"rgb32","mask":"all","view":5,"N":1753998,"visible":1753998,"U":3.68128,"V":3.66080,"F":2.13299,"S":2.14630}
{"scene":"Family","build":"rgb32","mask":"all","view":6,"N":1753998,"visible":1753998,"U":3.66387,"V":3.69766,"F":2.13197,"S":2.15962}
{"scene":"Family","build":"rgb32","mask":"all","view":7,"N":1753998,"visible":1753998,"U":3.68128,"V":3.69459,"F":2.09306,"S":2.13094}
{"scene":"Family","build":"rgb16","mask":"all","view":0,"N":1753998,"visible":1753998,"U":3.05869,"V":3.10067,"F":1.56058,"S":1.55136}
{"scene":"Family","build":"rgb16","mask":"all","view":1,"N":1753998,"visible":1753998,"U":3.08122,"V":3.10272,"F":1.52573,"S":1.52883}
{"scene":"Family","build":"rgb16","mask":"all","view":2,"N":1753998,"visible":1753998,"U":3.06278,"V":3.17133,"F":1.54522,"S":1.53293}
{"scene":"Family","build":"rgb16","mask":"all","view":3,"N":1753998,"visible":1753998,"U":3.08730,"V":3.10477,"F":1.53805,"S":1.53395}
{"scene":"Family","build":"rgb16","mask":"all","view":4,"N":1753998,"visible":1753998,"U":3.06893,"V":3.11910,"F":1.53805,"S":1.54419}
{"scene":"Family","build":"rgb16","mask":"all","view":5,"N":1753998,"visible":1753998,"U":3.05459,"V":3.08122,"F":1.54726,"S":1.56778}
{"scene":"Family","build":"rgb16","mask":"all","view":6,"N":1753998,"visible":1753998,"U":3.06688,"V":3.07610,"F":1.54000,"S":1.58413}
{"scene":"Family","build":"rgb16","mask":"all","view":7,"N":1753998,"visible":1753998,"U":3.07200,"V":3.06483,"F":1.57286,"S":1.52064}
{"scene":"Family","build":"rgb32","mask":"none","view":0,"N":1753998,"visible":0,"U":2.89382,"V":0.83661,"F":1.97939,"S":0.20378}
{"scene":"Family","build":"rgb32","mask":"none","view":1,"N":1753998,"visible":0,"U":2.91622,"V":0.84582,"F":1.97837,"S":0.20685}
{"scene":"Family","build":"rgb32","mask":"none","view":2,"N":1753998,"visible":0,"U":2.92147,"V":0.84787,"F":1.94970,"S":0.20378}
{"scene":"Family","build":"rgb32","mask":"none","view":3,"N":1753998,"visible":0,"U":2.94605,"V":0.79462,"F":1.94150,"S":0.19866}
{"scene":"Family","build":"rgb32","mask":"none","view":4,"N":1753998,"visible":0,"U":2.93878,"V":0.84970,"F":1.90874,"S":0.19968}
{"scene":"Family","build":"rgb32","mask":"none","view":5,"N":1753998,"visible":0,"U":2.86925,"V":0.83968,"F":1.97402,"S":0.20890}
{"scene":"Family","build":"rgb32","mask":"none","view":6,"N":1753998,"visible":0,"U":2.89690,"V":0.83840,"F":1.97939,"S":0.20173}
{"scene":"Family","build":"rgb32","mask":"none","view":7,"N":1753998,"visible":0,"U":2.88870,"V":0.83859,"F":1.97005,"S":0.20173}
{"scene":"Family","build":"rgb16","mask":"none","view":0,"N":1753998,"visible":0,"U":2.32755,"V":0.83856,"F":1.37318,"S":0.19149}
{"scene":"Family","build":"rgb16","mask":"none","view":1,"N":1753998,"visible":0,"U":2.27635,"V":0.84787,"F":1.37523,"S":0.20173}
{"scene":"Family","build":"rgb16","mask":"none","view":2,"N":1753998,"visible":0,"U":2.35418,"V":0.83744,"F":1.33837,"S":0.19149}
{"scene":"Family","build":"rgb16","mask":"none","view":3,"N":1753998,"visible":0,"U":2.34467,"V":0.80051,"F":1.39981,"S":0.21293}
{"scene":"Family","build":"rgb16","mask":"none","view":4,"N":1753998,"visible":0,"U":2.31117,"V":0.84480,"F":1.37830,"S":0.20144}
{"scene":"Family","build":"rgb16","mask":"none","view":5,"N":1753998,"visible":0,"U":2.34090,"V":0.84582,"F":1.37318,"S":0.20064}
{"scene":"Family","build":"rgb16","mask":"none","view":6,"N":1753998,"visible":0,"U":2.32448,"V":0.80179,"F":1.38547,"S":0.21606}
{"scene":"Family","build":"rgb16","mask":"none","view":7,"N":1753998,"visible":0,"U":2.34496,"V":0.80384,"F":1.38854,"S":0.20070}
{"scene":"Francis","build":"rgb32","mask":"real","view":0,"N":1157413,"visible":473180,"U":2.19853,"V":1.43952,"F":1.39674,"S":0.72499}
{"scene":"Francis","build":"rgb32","mask":"real","view":1,"N":1157413,"visible":420224,"U":2.18931,"V":1.38138,"F":1.38445,"S":0.67379}
{"scene":"Francis","build":"rgb32","mask":"real","view":2,"N":1157413,"visible":296300,"U":2.15450,"V":1.17350,"F":1.37011,"S":0.52224}
{"scene":"Francis","build":"rgb32","mask":"real","view":3,"N":1157413,"visible":546144,"U":2.24666,"V":1.56160,"F":1.35373,"S":0.80998}
{"scene":"Francis","build":"rgb32","mask":"real","view":4,"N":1157413,"visible":188117,"U":2.10714,"V":0.95824,"F":1.36397,"S":0.38810}
{"scene":"Francis","build":"rgb32","mask":"real","view":5,"N":1157413,"visible":287959,"U":2.11558,"V":1.09875,"F":1.38928,"S":0.51382}
{"scene":"Francis","build":"rgb32","mask":"real","view":6,"N":1157413,"visible":504718,"U":2.21389,"V":1.51962,"F":1.38240,"S":0.77418}
{"scene":"Francis","build":"rgb32","mask":"real","view":7,"N":1157413,"visible":687886,"U":2.32448,"V":1.82272,"F":1.41312,"S":0.99430}
{"scene":"Francis","build":"rgb16","mask":"real","view":0,"N":1157413,"visible":473180,"U":1.80941,"V":1.27795,"F":1.00762,"S":0.58970}
{"scene":"Francis","build":"rgb16","mask":"real","view":1,"N":1157413,"visible":420224,"U":1.78688,"V":1.24806,"F":0.99635,"S":0.54067}
{"scene":"Francis","build":"rgb16","mask":"real","view":2,"N":1157413,"visible":296300,"U":1.74602,"V":1.08851,"F":0.98099,"S":0.43930}
{"scene":"Francis","build":"rgb16","mask":"real","view":3,"N":1157413,"visible":546144,"U":1.84934,"V":1.38240,"F":0.99533,"S":0.61942}
{"scene":"Francis","build":"rgb16","mask":"real","view":4,"N":1157413,"visible":188117,"U":1.75821,"V":0.91853,"F":0.97792,"S":0.34099}
{"scene":"Francis","build":"rgb16","mask":"real","view":5,"N":1157413,"visible":287959,"U":1.72426,"V":1.06701,"F":0.97280,"S":0.43619}
{"scene":"Francis","build":"rgb16","mask":"real","view":6,"N":1157413,"visible":504718,"U":1.83706,"V":1.34963,"F":0.98790,"S":0.60314}
{"scene":"Francis","build":"rgb16","mask":"real","view":7,"N":1157413,"visible":687886,"U":1.92102,"V":1.63328,"F":1.01568,"S":0.75469}
{"scene":"Francis","build":"rgb32","mask":"all","view":0,"N":1157413,"visible":1157413,"U":2.42688,"V":2.47296,"F":1.44080,"S":1.46125}
{"scene":"Francis","build":"rgb32","mask":"all","view":1,"N":1157413,"visible":1157413,"U":2.47706,"V":2.48525,"F":1.43437,"S":1.44896}
{"scene":"Francis","build":"rgb32","mask":"all","view":2,"N":1157413,"visible":1157413,"U":2.48525,"V":2.49344,"F":1.44794,"S":1.44589}
{"scene":"Francis","build":"rgb32","mask":"all","view":3,"N":1157413,"visible":1157413,"U":2.45043,"V":2.46973,"F":1.44586,"S":1.45600}
{"scene":"Francis","build":"rgb32","mask":"all","view":4,"N":1157413,"visible":1157413,"U":2.47398,"V":2.44634,"F":1.44586,"S":1.45408}
{"scene":"Francis","build":"rgb32","mask":"all","view":5,"N":1157413,"visible":1157413,"U":2.46170,"V":2.48710,"F":1.43770,"S":1.44077}
{"scene":"Francis","build":"rgb32","mask":"all","view":6,"N":1157413,"visible":1157413,"U":2.46067,"V":2.48320,"F":1.44589,"S":1.43565}
{"scene":"Francis","build":"rgb32","mask":"all","view":7,"N":1157413,"visible":1157413,"U":2.48832,"V":2.49344,"F":1.42102,"S":1.44589}
{"scene":"Francis","build":"rgb16","mask":"all","view":0,"N":1157413,"visible":1157413,"U":2.07155,"V":2.09510,"F":1.04333,"S":1.01562}
{"scene":"Francis","build":"rgb16","mask":"all","view":1,"N":1157413,"visible":1157413,"U":2.06643,"V":2.08486,"F":1.02912,"S":1.06394}
{"scene":"Francis","build":"rgb16","mask":"all","view":2,"N":1157413,"visible":1157413,"U":2.05722,"V":2.06934,"F":1.02906,"S":1.01578}
{"scene":"Francis","build":"rgb16","mask":"all","view":3,"N":1157413,"visible":1157413,"U":2.01933,"V":2.08998,"F":1.05062,"S":1.02298}
{"scene":"Francis","build":"rgb16","mask":"all","view":4,"N":1157413,"visible":1157413,"U":2.02035,"V":2.07770,"F":1.05267,"S":1.06170}
{"scene":"Francis","build":"rgb16","mask":"all","view":5,"N":1157413,"visible":1157413,"U":2.04390,"V":2.09898,"F":1.03936,"S":1.03219}
{"scene":"Francis","build":"rgb16","mask":"all","view":6,"N":1157413,"visible":1157413,"U":2.06950,"V":2.08486,"F":1.03834,"S":1.04653}
{"scene":"Francis","build":"rgb16","mask":"all","view":7,"N":1157413,"visible":1157413,"U":2.07962,"V":2.08077,"F":1.03629,"S":1.04448}
{"scene":"Francis","build":"rgb32","mask":"none","view":0,"N":1157413,"visible":0,"U":1.98554,"V":0.53450,"F":1.29434,"S":0.13517}
{"scene":"Francis","build":"rgb32","mask":"none","view":1,"N":1157413,"visible":0,"U":1.96813,"V":0.56627,"F":1.32403,"S":0.13722}
{"scene":"Francis","build":"rgb32","mask":"none","view":2,"N":1157413,"visible":0,"U":1.97427,"V":0.54067,"F":1.33222,"S":0.13312}
{"scene":"Francis","build":"rgb32","mask":"none","view":3,"N":1157413,"visible":0,"U":1.97120,"V":0.56422,"F":1.32198,"S":0.13517}
{"scene":"Francis","build":"rgb32","mask":"none","view":4,"N":1157413,"visible":0,"U":1.97018,"V":0.53942,"F":1.31789,"S":0.13722}
{"scene":"Francis","build":"rgb32","mask":"none","view":5,"N":1157413,"visible":0,"U":1.97222,"V":0.56499,"F":1.32198,"S":0.13414}
{"scene":"Francis","build":"rgb32","mask":"none","view":6,"N":1157413,"visible":0,"U":1.97734,"V":0.53862,"F":1.33632,"S":0.13696}
{"scene":"Francis","build":"rgb32","mask":"none","view":7,"N":1157413,"visible":0,"U":1.96915,"V":0.55706,"F":1.33315,"S":0.13715}
{"scene":"Francis","build":"rgb16","mask":"none","view":0,"N":1157413,"visible":0,"U":1.52166,"V":0.56525,"F":0.92979,"S":0.13722}
{"scene":"Francis","build":"rgb16","mask":"none","view":1,"N":1157413,"visible":0,"U":1.57901,"V":0.56707,"F":0.93491,"S":0.13926}
{"scene":"Francis","build":"rgb16","mask":"none","view":2,"N":1157413,"visible":0,"U":1.57795,"V":0.56109,"F":0.92979,"S":0.13411}
{"scene":"Francis","build":"rgb16","mask":"none","view":3,"N":1157413,"visible":0,"U":1.55750,"V":0.53862,"F":0.94589,"S":0.13517}
{"scene":"Francis","build":"rgb16","mask":"none","view":4,"N":1157413,"visible":0,"U":1.58208,"V":0.56509,"F":0.91034,"S":0.13210}
{"scene":"Francis","build":"rgb16","mask":"none","view":5,"N":1157413,"visible":0,"U":1.55341,"V":0.55910,"F":0.93488,"S":0.13722}
{"scene":"Francis","build":"rgb16","mask":"none","view":6,"N":1157413,"visible":0,"U":1.56051,"V":0.53862,"F":0.94310,"S":0.13414}
{"scene":"Francis","build":"rgb16","mask":"none","view":7,"N":1157413,"visible":0,"U":1.57389,"V":0.56714,"F":0.92771,"S":0.13517}
{"scene":"garden","build":"rgb32","mask":"real","view":0,"N":2446509,"visible":939302,"U":4.47056,"V":2.84467,"F":2.81699,"S":1.41210}
{"scene":"garden","build":"rgb32","mask":"real","view":1,"N":2446509,"visible":881176,"U":4.45645,"V":2.70950,"F":2.81805,"S":1.30957}
{"scene":"garden","build":"rgb32","mask":"real","view":2,"N":2446509,"visible":869265,"U":4.44714,"V":2.67674,"F":2.79245,"S":1.27078}
{"scene":"garden","build":"rgb32","mask":"real","view":3,"N":2446509,"visible":748870,"U":4.35302,"V":2.51392,"F":2.78528,"S":1.15302}
{"scene":"garden","build":"rgb32","mask":"real","view":4,"N":2446509,"visible":757437,"U":4.44314,"V":2.49242,"F":2.80064,"S":1.18352}
{"scene":"garden","build":"rgb32","mask":"real","view":5,"N":2446509,"visible":734554,"U":4.35814,"V":2.51904,"F":2.80669,"S":1.13152}
{"scene":"garden","build":"rgb32","mask":"real","view":6,"N":2446509,"visible":776754,"U":4.41446,"V":2.53747,"F":2.79654,"S":1.20320}
{"scene":"garden","build":"rgb32","mask":"real","view":7,"N":2446509,"visible":877194,"U":4.43187,"V":2.73997,"F":2.81389,"S":1.30458}
{"scene":"garden","build":"rgb16","mask":"real","view":0,"N":2446509,"visible":939302,"U":3.65158,"V":2.53933,"F":2.01728,"S":1.08339}
{"scene":"garden","build":"rgb16","mask":"real","view":1,"N":2446509,"visible":881176,"U":3.63418,"V":2.42269,"F":2.01507,"S":1.01347}
{"scene":"garden","build":"rgb16","mask":"real","view":2,"N":2446509,"visible":869265,"U":3.64134,"V":2.36032,"F":2.01114,"S":1.00835}
{"scene":"garden","build":"rgb16","mask":"real","view":3,"N":2446509,"visible":748870,"U":3.57475,"V":2.26406,"F":1.98656,"S":0.92467}
{"scene":"garden","build":"rgb16","mask":"real","view":4,"N":2446509,"visible":757437,"U":3.57990,"V":2.27328,"F":1.98240,"S":0.95622}
{"scene":"garden","build":"rgb16","mask":"real","view":5,"N":2446509,"visible":734554,"U":3.59216,"V":2.24973,"F":1.99053,"S":0.91955}
{"scene":"garden","build":"rgb16","mask":"real","view":6,"N":2446509,"visible":776754,"U":3.59731,"V":2.32038,"F":1.99475,"S":0.95434}
{"scene":"garden","build":"rgb16","mask":"real","view":7,"N":2446509,"visible":877194,"U":3.65050,"V":2.44838,"F":1.97418,"S":1.03526}
{"scene":"garden","build":"rgb32","mask":"all","view":0,"N":2446509,"visible":2446509,"U":5.06061,"V":5.09645,"F":2.94298,"S":2.94902}
{"scene":"garden","build":"rgb32","mask":"all","view":1,"N":2446509,"visible":2446509,"U":5.05651,"V":5.07494,"F":2.94374,"S":2.92755}
{"scene":"garden","build":"rgb32","mask":"all","view":2,"N":2446509,"visible":2446509,"U":5.05549,"V":5.08090,"F":2.95091,"S":2.95117}
{"scene":"garden","build":"rgb32","mask":"all","view":3,"N":2446509,"visible":2446509,"U":5.06368,"V":5.07699,"F":2.95834,"S":2.92045}
{"scene":"garden","build":"rgb32","mask":"all","view":4,"N":2446509,"visible":2446509,"U":5.06163,"V":5.08109,"F":2.95498,"S":2.93472}
{"scene":"garden","build":"rgb32","mask":"all","view":5,"N":2446509,"visible":2446509,"U":5.09850,"V":5.06160,"F":2.93677,"S":2.96038}
{"scene":"garden","build":"rgb32","mask":"all","view":6,"N":2446509,"visible":2446509,"U":5.10874,"V":5.09850,"F":2.93786,"S":2.92330}
{"scene":"garden","build":"rgb32","mask":"all","view":7,"N":2446509,"visible":2446509,"U":5.05446,"V":5.17018,"F":2.92125,"S":2.95702}
{"scene":"garden","build":"rgb16","mask":"all","view":0,"N":2446509,"visible":2446509,"U":4.21251,"V":4.29261,"F":2.07770,"S":2.15654}
{"scene":"garden","build":"rgb16","mask":"all","view":1,"N":2446509,"visible":2446509,"U":4.24845,"V":4.26906,"F":2.14608,"S":2.16160}
{"scene":"garden","build":"rgb16","mask":"all","view":2,"N":2446509,"visible":2446509,"U":4.24858,"V":4.27930,"F":2.15142,"S":2.15040}
{"scene":"garden","build":"rgb16","mask":"all","view":3,"N":2446509,"visible":2446509,"U":4.25677,"V":4.22707,"F":2.15245,"S":2.14221}
{"scene":"garden","build":"rgb16","mask":"all","view":4,"N":2446509,"visible":2446509,"U":4.26381,"V":4.25146,"F":2.16064,"S":2.11046}
{"scene":"garden","build":"rgb16","mask":"all","view":5,"N":2446509,"visible":2446509,"U":4.23629,"V":4.23936,"F":2.14000,"S":2.10637}
{"scene":"garden","build":"rgb16","mask":"all","view":6,"N":2446509,"visible":2446509,"U":4.25674,"V":4.24346,"F":2.14720,"S":2.10432}
{"scene":"garden","build":"rgb16","mask":"all","view":7,"N":2446509,"visible":2446509,"U":4.25370,"V":4.26070,"F":2.13702,"S":2.09408}
{"scene":"garden","build":"rgb32","mask":"none","view":0,"N":2446509,"visible":0,"U":4.01392,"V":1.17862,"F":2.71155,"S":0.27952}
{"scene":"garden","build":"rgb32","mask":"none","view":1,"N":2446509,"visible":0,"U":3.99667,"V":1.15098,"F":2.71158,"S":0.28672}
{"scene":"garden","build":"rgb32","mask":"none","view":2,"N":2446509,"visible":0,"U":4.04480,"V":1.13338,"F":2.70643,"S":0.28672}
{"scene":"garden","build":"rgb32","mask":"none","view":3,"N":2446509,"visible":0,"U":4.04685,"V":1.14278,"F":2.71565,"S":0.28774}
{"scene":"garden","build":"rgb32","mask":"none","view":4,"N":2446509,"visible":0,"U":3.97488,"V":1.14464,"F":2.72282,"S":0.28365}
{"scene":"garden","build":"rgb32","mask":"none","view":5,"N":2446509,"visible":0,"U":4.00282,"V":1.15814,"F":2.72589,"S":0.27443}
{"scene":"garden","build":"rgb32","mask":"none","view":6,"N":2446509,"visible":0,"U":4.01613,"V":1.10784,"F":2.73808,"S":0.27853}
{"scene":"garden","build":"rgb32","mask":"none","view":7,"N":2446509,"visible":0,"U":4.02432,"V":1.10694,"F":2.74739,"S":0.27942}
{"scene":"garden","build":"rgb16","mask":"none","view":0,"N":2446509,"visible":0,"U":3.17235,"V":1.16838,"F":1.91898,"S":0.28262}
{"scene":"garden","build":"rgb16","mask":"none","view":1,"N":2446509,"visible":0,"U":3.23891,"V":1.14573,"F":1.91181,"S":0.28262}
{"scene":"garden","build":"rgb16","mask":"none","view":2,"N":2446509,"visible":0,"U":3.23482,"V":1.10490,"F":1.88416,"S":0.27238}
{"scene":"garden","build":"rgb16","mask":"none","view":3,"N":2446509,"visible":0,"U":3.22970,"V":1.16122,"F":1.89747,"S":0.27955}
{"scene":"garden","build":"rgb16","mask":"none","view":4,"N":2446509,"visible":0,"U":3.28499,"V":1.16326,"F":1.90157,"S":0.27136}
{"scene":"garden","build":"rgb16","mask":"none","view":5,"N":2446509,"visible":0,"U":3.18157,"V":1.14688,"F":1.92000,"S":0.27738}
{"scene":"garden","build":"rgb16","mask":"none","view":6,"N":2446509,"visible":0,"U":3.24096,"V":1.13766,"F":1.91386,"S":0.28467}
{"scene":"garden","build":"rgb16","mask":"none","view":7,"N":2446509,"visible":0,"U":3.24403,"V":1.13664,"F":1.87782,"S":0.28762}
{"scene":"Horse","build":"rgb32","mask":"real","view":0,"N":1083939,"visible":506030,"U":2.13197,"V":1.47968,"F":1.33222,"S":0.77501}
{"scene":"Horse","build":"rgb32","mask":"real","view":1,"N":1083939,"visible":483515,"U":2.10227,"V":1.42208,"F":1.34547,"S":0.72294}
{"scene":"Horse","build":"rgb32","mask":"real","view":2,"N":1083939,"visible":451617,"U":2.11021,"V":1.36909,"F":1.32198,"S":0.71168}
{"scene":"Horse","build":"rgb32","mask":"real","view":3,"N":1083939,"visible":436008,"U":2.11942,"V":1.37421,"F":1.29331,"S":0.66970}
{"scene":"Horse","build":"rgb32","mask":"real","view":4,"N":1083939,"visible":581240,"U":2.18726,"V":1.60461,"F":1.34554,"S":0.83046}
{"scene":"Horse","build":"rgb32","mask":"real","view":5,"N":1083939,"visible":541328,"U":2.14707,"V":1.53498,"F":1.34656,"S":0.81306}
{"scene":"Horse","build":"rgb32","mask":"real","view":6,"N":1083939,"visible":410766,"U":2.11456,"V":1.25030,"F":1.33427,"S":0.64614}
{"scene":"Horse","build":"rgb32","mask":"real","view":7,"N":1083939,"visible":328502,"U":2.06950,"V":1.14893,"F":1.32403,"S":0.54566}
{"scene":"Horse","build":"rgb16","mask":"real","view":0,"N":1083939,"visible":506030,"U":1.73466,"V":1.30765,"F":0.96240,"S":0.59187}
{"scene":"Horse","build":"rgb16","mask":"real","view":1,"N":1083939,"visible":483515,"U":1.74592,"V":1.26362,"F":0.94822,"S":0.57434}
{"scene":"Horse","build":"rgb16","mask":"real","view":2,"N":1083939,"visible":451617,"U":1.70899,"V":1.17638,"F":0.95744,"S":0.54678}
{"scene":"Horse","build":"rgb16","mask":"real","view":3,"N":1083939,"visible":436008,"U":1.72032,"V":1.21139,"F":0.95232,"S":0.53965}
{"scene":"Horse","build":"rgb16","mask":"real","view":4,"N":1083939,"visible":581240,"U":1.78278,"V":1.40800,"F":0.96973,"S":0.65741}
{"scene":"Horse","build":"rgb16","mask":"real","view":5,"N":1083939,"visible":541328,"U":1.76128,"V":1.35066,"F":0.92979,"S":0.63066}
{"scene":"Horse","build":"rgb16","mask":"real","view":6,"N":1083939,"visible":410766,"U":1.63629,"V":1.14566,"F":0.93882,"S":0.50477}
{"scene":"Horse","build":"rgb16","mask":"real","view":7,"N":1083939,"visible":328502,"U":1.66502,"V":1.05056,"F":0.92365,"S":0.42291}
{"scene":"Horse","build":"rgb32","mask":"all","view":0,"N":1083939,"visible":1083939,"U":2.63270,"V":2.38893,"F":1.63738,"S":1.39878}
{"scene":"Horse","build":"rgb32","mask":"all","view":1,"N":1083939,"visible":1083939,"U":2.35930,"V":2.37037,"F":1.39366,"S":1.38547}
{"scene":"Horse","build":"rgb32","mask":"all","view":2,"N":1083939,"visible":1083939,"U":2.36544,"V":2.36442,"F":1.40083,"S":1.38230}
{"scene":"Horse","build":"rgb32","mask":"all","view":3,"N":1083939,"visible":1083939,"U":2.35110,"V":2.42381,"F":1.38531,"S":1.37216}
{"scene":"Horse","build":"rgb32","mask":"all","view":4,"N":1083939,"visible":1083939,"U":2.35600,"V":2.35306,"F":1.39878,"S":1.38650}
{"scene":"Horse","build":"rgb32","mask":"all","view":5,"N":1083939,"visible":1083939,"U":2.36317,"V":2.38080,"F":1.38445,"S":1.39059}
{"scene":"Horse","build":"rgb32","mask":"all","view":6,"N":1083939,"visible":1083939,"U":2.37056,"V":2.36339,"F":1.38138,"S":1.38752}
{"scene":"Horse","build":"rgb32","mask":"all","view":7,"N":1083939,"visible":1083939,"U":2.35728,"V":2.36032,"F":1.38752,"S":1.38957}
{"scene":"Horse","build":"rgb16","mask":"all","view":0,"N":1083939,"visible":1083939,"U":1.96608,"V":1.96506,"F":1.00762,"S":1.00966}
{"scene":"Horse","build":"rgb16","mask":"all","view":1,"N":1083939,"visible":1083939,"U":1.96598,"V":1.97814,"F":1.00038,"S":1.01171}
{"scene":"Horse","build":"rgb16","mask":"all","view":2,"N":1083939,"visible":1083939,"U":1.96506,"V":1.97626,"F":1.00851,"S":1.01581}
{"scene":"Horse","build":"rgb16","mask":"all","view":3,"N":1083939,"visible":1083939,"U":1.96915,"V":1.96813,"F":1.01069,"S":1.00454}
{"scene":"Horse","build":"rgb16","mask":"all","view":4,"N":1083939,"visible":1083939,"U":1.96806,"V":1.98246,"F":1.01251,"S":1.00045}
{"scene":"Horse","build":"rgb16","mask":"all","view":5,"N":1083939,"visible":1083939,"U":1.97530,"V":1.99066,"F":1.00454,"S":1.00858}
{"scene":"Horse","build":"rgb16","mask":"all","view":6,"N":1083939,"visible":1083939,"U":1.95251,"V":1.97530,"F":1.00352,"S":1.00966}
{"scene":"Horse","build":"rgb16","mask":"all","view":7,"N":1083939,"visible":1083939,"U":1.97734,"V":1.97120,"F":1.00259,"S":1.01171}
{"scene":"Horse","build":"rgb32","mask":"none","view":0,"N":1083939,"visible":0,"U":1.89133,"V":0.50995,"F":1.28614,"S":0.13312}
{"scene":"Horse","build":"rgb32","mask":"none","view":1,"N":1083939,"visible":0,"U":1.88109,"V":0.53658,"F":1.28102,"S":0.13517}
{"scene":"Horse","build":"rgb32","mask":"none","view":2,"N":1083939,"visible":0,"U":1.87290,"V":0.53862,"F":1.28102,"S":0.13005}
{"scene":"Horse","build":"rgb32","mask":"none","view":3,"N":1083939,"visible":0,"U":1.88826,"V":0.51078,"F":1.28810,"S":0.13414}
{"scene":"Horse","build":"rgb32","mask":"none","view":4,"N":1083939,"visible":0,"U":1.88928,"V":0.53331,"F":1.28512,"S":0.13619}
{"scene":"Horse","build":"rgb32","mask":"none","view":5,"N":1083939,"visible":0,"U":1.87878,"V":0.53248,"F":1.28717,"S":0.12902}
{"scene":"Horse","build":"rgb32","mask":"none","view":6,"N":1083939,"visible":0,"U":1.88621,"V":0.52224,"F":1.28701,"S":0.12573}
{"scene":"Horse","build":"rgb32","mask":"none","view":7,"N":1083939,"visible":0,"U":1.88102,"V":0.52941,"F":1.27882,"S":0.12800}
{"scene":"Horse","build":"rgb16","mask":"none","view":0,"N":1083939,"visible":0,"U":1.43155,"V":0.51603,"F":0.90931,"S":0.12493}
{"scene":"Horse","build":"rgb16","mask":"none","view":1,"N":1083939,"visible":0,"U":1.47866,"V":0.50790,"F":0.87542,"S":0.12800}
{"scene":"Horse","build":"rgb16","mask":"none","view":2,"N":1083939,"visible":0,"U":1.45510,"V":0.50381,"F":0.87347,"S":0.12698}
{"scene":"Horse","build":"rgb16","mask":"none","view":3,"N":1083939,"visible":0,"U":1.44781,"V":0.52941,"F":0.87757,"S":0.12698}
{"scene":"Horse","build":"rgb16","mask":"none","view":4,"N":1083939,"visible":0,"U":1.44998,"V":0.51181,"F":0.88576,"S":0.12675}
{"scene":"Horse","build":"rgb16","mask":"none","view":5,"N":1083939,"visible":0,"U":1.50630,"V":0.51200,"F":0.87040,"S":0.12902}
{"scene":"Horse","build":"rgb16","mask":"none","view":6,"N":1083939,"visible":0,"U":1.46918,"V":0.50790,"F":0.87859,"S":0.12771}
{"scene":"Horse","build":"rgb16","mask":"none","view":7,"N":1083939,"visible":0,"U":1.49709,"V":0.53248,"F":0.87245,"S":0.12595}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":0,"N":2545391,"visible":1143552,"U":4.73498,"V":3.21635,"F":2.98694,"S":1.66483}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":1,"N":2545391,"visible":887296,"U":4.65715,"V":2.83955,"F":2.94195,"S":1.33622}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":2,"N":2545391,"visible":529083,"U":4.45030,"V":2.06950,"F":2.92864,"S":0.90317}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":3,"N":2545391,"visible":952608,"U":4.64691,"V":2.90714,"F":2.95117,"S":1.41190}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":4,"N":2545391,"visible":528747,"U":4.47770,"V":2.15757,"F":2.90202,"S":0.93491}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":5,"N":2545391,"visible":584841,"U":4.47488,"V":2.27226,"F":2.90918,"S":0.98816}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":6,"N":2545391,"visible":533257,"U":4.49222,"V":2.22208,"F":2.92221,"S":0.92259}
{"scene":"Ignatius","build":"rgb32","mask":"real","view":7,"N":2545391,"visible":846693,"U":4.58957,"V":2.63654,"F":2.94298,"S":1.28506}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":0,"N":2545391,"visible":1143552,"U":3.87277,"V":2.84358,"F":2.09408,"S":1.26874}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":1,"N":2545391,"visible":887296,"U":3.80109,"V":2.53440,"F":2.12672,"S":1.07718}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":2,"N":2545391,"visible":529083,"U":3.60960,"V":1.97325,"F":2.02445,"S":0.71168}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":3,"N":2545391,"visible":952608,"U":3.81030,"V":2.59482,"F":2.06022,"S":1.08954}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":4,"N":2545391,"visible":528747,"U":3.60038,"V":2.01318,"F":2.05002,"S":0.76688}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":5,"N":2545391,"visible":584841,"U":3.62266,"V":2.06234,"F":2.01728,"S":0.79360}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":6,"N":2545391,"visible":533257,"U":3.62701,"V":2.06029,"F":2.04902,"S":0.79360}
{"scene":"Ignatius","build":"rgb16","mask":"real","view":7,"N":2545391,"visible":846693,"U":3.73453,"V":2.40845,"F":2.06131,"S":0.97894}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":0,"N":2545391,"visible":2545391,"U":5.28794,"V":5.28384,"F":3.10579,"S":3.08630}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":1,"N":2545391,"visible":2545391,"U":5.32070,"V":5.32480,"F":3.08838,"S":3.08224}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":2,"N":2545391,"visible":2545391,"U":5.30944,"V":5.33299,"F":3.07405,"S":3.06477}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":3,"N":2545391,"visible":2545391,"U":5.27062,"V":5.32051,"F":3.05971,"S":3.10374}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":4,"N":2545391,"visible":2545391,"U":5.26438,"V":5.29894,"F":3.09043,"S":3.09760}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":5,"N":2545391,"visible":2545391,"U":5.29818,"V":5.32582,"F":3.05354,"S":3.09638}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":6,"N":2545391,"visible":2545391,"U":5.27347,"V":5.29920,"F":3.10477,"S":3.07610}
{"scene":"Ignatius","build":"rgb32","mask":"all","view":7,"N":2545391,"visible":2545391,"U":5.26336,"V":5.31242,"F":3.08941,"S":3.07917}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":0,"N":2545391,"visible":2545391,"U":4.43085,"V":4.45030,"F":2.22720,"S":2.25178}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":1,"N":2545391,"visible":2545391,"U":4.42266,"V":4.45229,"F":2.20138,"S":2.27520}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":2,"N":2545391,"visible":2545391,"U":4.40934,"V":4.46566,"F":2.21082,"S":2.25264}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":3,"N":2545391,"visible":2545391,"U":4.42266,"V":4.47693,"F":2.21072,"S":2.25894}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":4,"N":2545391,"visible":2545391,"U":4.42253,"V":4.44621,"F":2.21373,"S":2.25766}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":5,"N":2545391,"visible":2545391,"U":4.41037,"V":4.45645,"F":2.20448,"S":2.25587}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":6,"N":2545391,"visible":2545391,"U":4.43494,"V":4.44714,"F":2.19546,"S":2.26611}
{"scene":"Ignatius","build":"rgb16","mask":"all","view":7,"N":2545391,"visible":2545391,"U":4.41322,"V":4.46976,"F":2.19750,"S":2.24256}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":0,"N":2545391,"visible":0,"U":4.21376,"V":1.20934,"F":2.80982,"S":0.28672}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":1,"N":2545391,"visible":0,"U":4.20845,"V":1.20934,"F":2.84262,"S":0.28358}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":2,"N":2545391,"visible":0,"U":4.20429,"V":1.22573,"F":2.81907,"S":0.28365}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":3,"N":2545391,"visible":0,"U":4.21571,"V":1.21651,"F":2.80864,"S":0.29389}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":4,"N":2545391,"visible":0,"U":4.19738,"V":1.19808,"F":2.85389,"S":0.28160}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":5,"N":2545391,"visible":0,"U":4.20966,"V":1.15098,"F":2.87027,"S":0.28160}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":6,"N":2545391,"visible":0,"U":4.20454,"V":1.19910,"F":2.84467,"S":0.28858}
{"scene":"Ignatius","build":"rgb32","mask":"none","view":7,"N":2545391,"visible":0,"U":4.24960,"V":1.20934,"F":2.83738,"S":0.29078}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":0,"N":2545391,"visible":0,"U":3.36794,"V":1.18362,"F":2.00806,"S":0.29280}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":1,"N":2545391,"visible":0,"U":3.37283,"V":1.17555,"F":2.01421,"S":0.28467}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":2,"N":2545391,"visible":0,"U":3.34541,"V":1.17453,"F":2.02240,"S":0.28160}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":3,"N":2545391,"visible":0,"U":3.36896,"V":1.19910,"F":1.99670,"S":0.28160}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":4,"N":2545391,"visible":0,"U":3.37306,"V":1.16838,"F":1.96586,"S":0.28979}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":5,"N":2545391,"visible":0,"U":3.37510,"V":1.21018,"F":1.95789,"S":0.29174}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":6,"N":2545391,"visible":0,"U":3.35872,"V":1.17222,"F":2.01421,"S":0.29798}
{"scene":"Ignatius","build":"rgb16","mask":"none","view":7,"N":2545391,"visible":0,"U":4.06528,"V":1.22858,"F":1.97530,"S":0.28262}
{"scene":"kitchen","build":"rgb32","mask":"real","view":0,"N":1070742,"visible":431821,"U":2.05107,"V":1.38342,"F":1.27686,"S":0.69120}
{"scene":"kitchen","build":"rgb32","mask":"real","view":1,"N":1070742,"visible":436989,"U":2.06848,"V":1.39366,"F":1.27181,"S":0.68288}
{"scene":"kitchen","build":"rgb32","mask":"real","view":2,"N":1070742,"visible":642413,"U":2.11046,"V":1.70490,"F":1.27482,"S":0.90624}
{"scene":"kitchen","build":"rgb32","mask":"real","view":3,"N":1070742,"visible":430428,"U":2.08282,"V":1.38125,"F":1.26259,"S":0.67891}
{"scene":"kitchen","build":"rgb32","mask":"real","view":4,"N":1070742,"visible":508910,"U":2.09203,"V":1.52678,"F":1.28714,"S":0.78848}
{"scene":"kitchen","build":"rgb32","mask":"real","view":5,"N":1070742,"visible":666301,"U":2.11456,"V":1.71088,"F":1.28307,"S":0.92877}
{"scene":"kitchen","build":"rgb32","mask":"real","view":6,"N":1070742,"visible":469944,"U":2.05901,"V":1.40061,"F":1.26464,"S":0.71680}
{"scene":"kitchen","build":"rgb32","mask":"real","view":7,"N":1070742,"visible":673260,"U":2.12886,"V":1.70682,"F":1.29126,"S":0.93373}
{"scene":"kitchen","build":"rgb16","mask":"real","view":0,"N":1070742,"visible":431821,"U":1.68960,"V":1.31072,"F":0.91648,"S":0.56115}
{"scene":"kitchen","build":"rgb16","mask":"real","view":1,"N":1070742,"visible":436989,"U":1.73363,"V":1.30355,"F":0.90214,"S":0.56934}
{"scene":"kitchen","build":"rgb16","mask":"real","view":2,"N":1070742,"visible":642413,"U":1.76710,"V":1.47354,"F":0.92058,"S":0.71168}
{"scene":"kitchen","build":"rgb16","mask":"real","view":3,"N":1070742,"visible":430428,"U":1.68755,"V":1.27888,"F":0.91027,"S":0.56115}
{"scene":"kitchen","build":"rgb16","mask":"real","view":4,"N":1070742,"visible":508910,"U":1.72134,"V":1.38214,"F":0.92570,"S":0.63386}
{"scene":"kitchen","build":"rgb16","mask":"real","view":5,"N":1070742,"visible":666301,"U":1.83296,"V":1.49504,"F":0.93491,"S":0.71376}
{"scene":"kitchen","build":"rgb16","mask":"real","view":6,"N":1070742,"visible":469944,"U":1.67322,"V":1.22778,"F":0.90010,"S":0.56080}
{"scene":"kitchen","build":"rgb16","mask":"real","view":7,"N":1070742,"visible":673260,"U":1.74682,"V":1.47149,"F":0.93286,"S":0.70730}
{"scene":"kitchen","build":"rgb32","mask":"all","view":0,"N":1070742,"visible":1070742,"U":2.27738,"V":2.27942,"F":1.31891,"S":1.32096}
{"scene":"kitchen","build":"rgb32","mask":"all","view":1,"N":1070742,"visible":1070742,"U":2.26099,"V":2.26406,"F":1.32608,"S":1.31686}
{"scene":"kitchen","build":"rgb32","mask":"all","view":2,"N":1070742,"visible":1070742,"U":2.25690,"V":2.28045,"F":1.31475,"S":1.31072}
{"scene":"kitchen","build":"rgb32","mask":"all","view":3,"N":1070742,"visible":1070742,"U":2.26099,"V":2.28454,"F":1.32387,"S":1.32378}
{"scene":"kitchen","build":"rgb32","mask":"all","view":4,"N":1070742,"visible":1070742,"U":2.26714,"V":2.27920,"F":1.31891,"S":1.32074}
{"scene":"kitchen","build":"rgb32","mask":"all","view":5,"N":1070742,"visible":1070742,"U":2.25382,"V":2.26304,"F":1.32205,"S":1.31379}
{"scene":"kitchen","build":"rgb32","mask":"all","view":6,"N":1070742,"visible":1070742,"U":2.26918,"V":2.27709,"F":1.31267,"S":1.30970}
{"scene":"kitchen","build":"rgb32","mask":"all","view":7,"N":1070742,"visible":1070742,"U":2.24666,"V":2.28243,"F":1.31686,"S":1.31277}
{"scene":"kitchen","build":"rgb16","mask":"all","view":0,"N":1070742,"visible":1070742,"U":1.90362,"V":1.90771,"F":0.95642,"S":0.95334}
{"scene":"kitchen","build":"rgb16","mask":"all","view":1,"N":1070742,"visible":1070742,"U":1.90054,"V":1.90259,"F":0.95744,"S":0.95318}
{"scene":"kitchen","build":"rgb16","mask":"all","view":2,"N":1070742,"visible":1070742,"U":1.88621,"V":1.90054,"F":0.96563,"S":0.96048}
{"scene":"kitchen","build":"rgb16","mask":"all","view":3,"N":1070742,"visible":1070742,"U":1.88621,"V":1.91488,"F":0.95744,"S":0.95126}
{"scene":"kitchen","build":"rgb16","mask":"all","view":4,"N":1070742,"visible":1070742,"U":1.90669,"V":1.90038,"F":0.95421,"S":0.95232}
{"scene":"kitchen","build":"rgb16","mask":"all","view":5,"N":1070742,"visible":1070742,"U":1.88928,"V":1.91078,"F":0.95334,"S":0.96048}
{"scene":"kitchen","build":"rgb16","mask":"all","view":6,"N":1070742,"visible":1070742,"U":1.88621,"V":1.91050,"F":0.92870,"S":0.96154}
{"scene":"kitchen","build":"rgb16","mask":"all","view":7,"N":1070742,"visible":1070742,"U":1.88826,"V":1.89747,"F":0.95510,"S":0.94618}
{"scene":"kitchen","build":"rgb32","mask":"none","view":0,"N":1070742,"visible":0,"U":1.79405,"V":0.55194,"F":1.26157,"S":0.13312}
{"scene":"kitchen","build":"rgb32","mask":"none","view":1,"N":1070742,"visible":0,"U":1.80838,"V":0.54579,"F":1.25952,"S":0.13302}
{"scene":"kitchen","build":"rgb32","mask":"none","view":2,"N":1070742,"visible":0,"U":1.79994,"V":0.51712,"F":1.21443,"S":0.13392}
{"scene":"kitchen","build":"rgb32","mask":"none","view":3,"N":1070742,"visible":0,"U":1.79584,"V":0.51200,"F":1.21242,"S":0.12595}
{"scene":"kitchen","build":"rgb32","mask":"none","view":4,"N":1070742,"visible":0,"U":1.79814,"V":0.51402,"F":1.20829,"S":0.12493}
{"scene":"kitchen","build":"rgb32","mask":"none","view":5,"N":1070742,"visible":0,"U":1.79610,"V":0.51200,"F":1.22240,"S":0.12698}
{"scene":"kitchen","build":"rgb32","mask":"none","view":6,"N":1070742,"visible":0,"U":1.80211,"V":0.51507,"F":1.20218,"S":0.13210}
{"scene":"kitchen","build":"rgb32","mask":"none","view":7,"N":1070742,"visible":0,"U":1.79098,"V":0.52941,"F":1.21642,"S":0.12698}
{"scene":"kitchen","build":"rgb16","mask":"none","view":0,"N":1070742,"visible":0,"U":1.44384,"V":0.51478,"F":0.85709,"S":0.12800}
{"scene":"kitchen","build":"rgb16","mask":"none","view":1,"N":1070742,"visible":0,"U":1.42336,"V":0.51200,"F":0.85702,"S":0.12595}
{"scene":"kitchen","build":"rgb16","mask":"none","view":2,"N":1070742,"visible":0,"U":1.43360,"V":0.51814,"F":0.83968,"S":0.13005}
{"scene":"kitchen","build":"rgb16","mask":"none","view":3,"N":1070742,"visible":0,"U":1.42541,"V":0.51408,"F":0.84765,"S":0.12483}
{"scene":"kitchen","build":"rgb16","mask":"none","view":4,"N":1070742,"visible":0,"U":1.43258,"V":0.51917,"F":0.84070,"S":0.12595}
{"scene":"kitchen","build":"rgb16","mask":"none","view":5,"N":1070742,"visible":0,"U":1.43565,"V":0.52122,"F":0.85094,"S":0.12493}
{"scene":"kitchen","build":"rgb16","mask":"none","view":6,"N":1070742,"visible":0,"U":1.42522,"V":0.51200,"F":0.84787,"S":0.12170}
{"scene":"kitchen","build":"rgb16","mask":"none","view":7,"N":1070742,"visible":0,"U":1.42541,"V":0.52230,"F":0.85501,"S":0.12797}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":0,"N":1574183,"visible":1049130,"U":3.22355,"V":2.70746,"F":1.99066,"S":1.55245}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":1,"N":1574183,"visible":603855,"U":3.07683,"V":2.05210,"F":1.94253,"S":1.03526}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":2,"N":1574183,"visible":507835,"U":3.01549,"V":1.83501,"F":1.91898,"S":0.88966}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":3,"N":1574183,"visible":275485,"U":2.89178,"V":1.36493,"F":1.91078,"S":0.58880}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":4,"N":1574183,"visible":809110,"U":3.11706,"V":2.28874,"F":1.97120,"S":1.21344}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":5,"N":1574183,"visible":408686,"U":2.97062,"V":1.67424,"F":1.92691,"S":0.77107}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":6,"N":1574183,"visible":362360,"U":2.93274,"V":1.55418,"F":1.90259,"S":0.70246}
{"scene":"Lighthouse","build":"rgb32","mask":"real","view":7,"N":1574183,"visible":524664,"U":2.96346,"V":1.74387,"F":1.92512,"S":0.83763}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":0,"N":1574183,"visible":1049130,"U":2.66547,"V":2.34496,"F":1.43258,"S":1.13357}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":1,"N":1574183,"visible":603855,"U":2.51885,"V":1.85549,"F":1.37114,"S":0.85075}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":2,"N":1574183,"visible":507835,"U":2.45453,"V":1.67629,"F":1.35475,"S":0.74138}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":3,"N":1574183,"visible":275485,"U":2.32320,"V":1.27590,"F":1.35571,"S":0.49664}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":4,"N":1574183,"visible":809110,"U":2.54054,"V":2.00909,"F":1.37114,"S":0.93670}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":5,"N":1574183,"visible":408686,"U":2.41146,"V":1.53574,"F":1.35475,"S":0.65715}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":6,"N":1574183,"visible":362360,"U":2.37363,"V":1.44374,"F":1.34246,"S":0.59792}
{"scene":"Lighthouse","build":"rgb16","mask":"real","view":7,"N":1574183,"visible":524664,"U":2.39514,"V":1.57594,"F":1.34246,"S":0.67965}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":0,"N":1574183,"visible":1574183,"U":3.42835,"V":3.41606,"F":1.97632,"S":1.95277}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":1,"N":1574183,"visible":1574183,"U":3.34826,"V":3.39866,"F":2.08486,"S":2.01114}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":2,"N":1574183,"visible":1574183,"U":3.46214,"V":3.51002,"F":1.98342,"S":1.94150}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":3,"N":1574183,"visible":1574183,"U":3.36870,"V":3.33917,"F":2.06742,"S":2.01114}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":4,"N":1574183,"visible":1574183,"U":3.31776,"V":3.44256,"F":2.00883,"S":1.98554}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":5,"N":1574183,"visible":1574183,"U":3.40890,"V":3.33517,"F":2.00499,"S":2.11251}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":6,"N":1574183,"visible":1574183,"U":3.41094,"V":3.40992,"F":1.98861,"S":2.07565}
{"scene":"Lighthouse","build":"rgb32","mask":"all","view":7,"N":1574183,"visible":1574183,"U":3.45702,"V":3.36589,"F":1.97325,"S":1.97837}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":0,"N":1574183,"visible":1574183,"U":2.82419,"V":2.94074,"F":1.39661,"S":1.43024}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":1,"N":1574183,"visible":1574183,"U":2.81702,"V":2.83238,"F":1.43155,"S":1.39981}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":2,"N":1574183,"visible":1574183,"U":3.16518,"V":2.81082,"F":1.42634,"S":1.44077}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":3,"N":1574183,"visible":1574183,"U":2.78003,"V":2.85901,"F":1.44179,"S":1.43565}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":4,"N":1574183,"visible":1574183,"U":2.84365,"V":2.81498,"F":1.42643,"S":1.43974}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":5,"N":1574183,"visible":1574183,"U":2.85184,"V":2.82419,"F":1.43872,"S":1.43565}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":6,"N":1574183,"visible":1574183,"U":2.82010,"V":2.78109,"F":1.39472,"S":1.44179}
{"scene":"Lighthouse","build":"rgb16","mask":"all","view":7,"N":1574183,"visible":1574183,"U":2.80982,"V":2.81805,"F":1.44282,"S":1.43462}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":0,"N":1574183,"visible":0,"U":2.77402,"V":0.80189,"F":1.88618,"S":0.23245}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":1,"N":1574183,"visible":0,"U":2.73107,"V":0.72496,"F":1.87699,"S":0.19354}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":2,"N":1574183,"visible":0,"U":2.70234,"V":0.78723,"F":1.86470,"S":0.18944}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":3,"N":1574183,"visible":0,"U":2.73613,"V":0.76390,"F":1.87894,"S":0.18739}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":4,"N":1574183,"visible":0,"U":2.71667,"V":0.77107,"F":1.87085,"S":0.18944}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":5,"N":1574183,"visible":0,"U":2.73187,"V":0.75968,"F":1.85856,"S":0.18922}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":6,"N":1574183,"visible":0,"U":2.72998,"V":0.75674,"F":1.82576,"S":0.19453}
{"scene":"Lighthouse","build":"rgb32","mask":"none","view":7,"N":1574183,"visible":0,"U":2.71872,"V":0.77107,"F":1.85139,"S":0.18125}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":0,"N":1574183,"visible":0,"U":2.16064,"V":0.72294,"F":1.30355,"S":0.18125}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":1,"N":1574183,"visible":0,"U":2.18189,"V":0.75878,"F":1.33939,"S":0.19558}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":2,"N":1574183,"visible":0,"U":2.14717,"V":0.72294,"F":1.29843,"S":0.18022}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":3,"N":1574183,"visible":0,"U":2.16346,"V":0.75264,"F":1.29309,"S":0.18637}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":4,"N":1574183,"visible":0,"U":2.16474,"V":0.76288,"F":1.31072,"S":0.18534}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":5,"N":1574183,"visible":0,"U":2.13811,"V":0.76390,"F":1.31686,"S":0.18714}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":6,"N":1574183,"visible":0,"U":2.16371,"V":0.76595,"F":1.29434,"S":0.19558}
{"scene":"Lighthouse","build":"rgb16","mask":"none","view":7,"N":1574183,"visible":0,"U":2.18010,"V":0.76288,"F":1.29536,"S":0.18125}
{"scene":"room","build":"rgb32","mask":"real","view":0,"N":711818,"visible":229583,"U":1.27795,"V":0.75158,"F":0.81510,"S":0.34701}
{"scene":"room","build":"rgb32","mask":"real","view":1,"N":711818,"visible":223057,"U":1.29536,"V":0.74342,"F":0.81178,"S":0.33382}
{"scene":"room","build":"rgb32","mask":"real","view":2,"N":711818,"visible":161796,"U":1.25952,"V":0.64198,"F":0.80691,"S":0.27638}
{"scene":"room","build":"rgb32","mask":"real","view":3,"N":711818,"visible":262891,"U":1.31162,"V":0.80266,"F":0.80662,"S":0.37683}
{"scene":"room","build":"rgb32","mask":"real","view":4,"N":711818,"visible":288509,"U":1.32195,"V":0.85402,"F":0.81200,"S":0.42781}
{"scene":"room","build":"rgb32","mask":"real","view":5,"N":711818,"visible":50187,"U":1.21862,"V":0.44339,"F":0.79667,"S":0.15053}
{"scene":"room","build":"rgb32","mask":"real","view":6,"N":711818,"visible":39308,"U":1.20934,"V":0.42906,"F":0.76579,"S":0.13104}
{"scene":"room","build":"rgb32","mask":"real","view":7,"N":711818,"visible":120976,"U":1.23686,"V":0.56707,"F":0.80262,"S":0.22912}
{"scene":"room","build":"rgb16","mask":"real","view":0,"N":711818,"visible":229583,"U":1.05472,"V":0.67891,"F":0.57242,"S":0.27238}
{"scene":"room","build":"rgb16","mask":"real","view":1,"N":711818,"visible":223057,"U":1.05472,"V":0.67789,"F":0.58464,"S":0.27955}
{"scene":"room","build":"rgb16","mask":"real","view":2,"N":711818,"visible":161796,"U":1.02912,"V":0.59187,"F":0.55706,"S":0.22426}
{"scene":"room","build":"rgb16","mask":"real","view":3,"N":711818,"visible":262891,"U":1.07501,"V":0.74330,"F":0.59290,"S":0.30003}
{"scene":"room","build":"rgb16","mask":"real","view":4,"N":711818,"visible":288509,"U":1.09949,"V":0.77107,"F":0.57754,"S":0.32870}
{"scene":"room","build":"rgb16","mask":"real","view":5,"N":711818,"visible":50187,"U":0.97997,"V":0.44237,"F":0.54867,"S":0.12902}
{"scene":"room","build":"rgb16","mask":"real","view":6,"N":711818,"visible":39308,"U":0.97264,"V":0.41779,"F":0.54272,"S":0.12186}
{"scene":"room","build":"rgb16","mask":"real","view":7,"N":711818,"visible":120976,"U":1.01670,"V":0.53232,"F":0.55091,"S":0.18534}
{"scene":"room","build":"rgb32","mask":"all","view":0,"N":711818,"visible":711818,"U":1.49094,"V":1.49914,"F":0.85811,"S":0.85299}
{"scene":"room","build":"rgb32","mask":"all","view":1,"N":711818,"visible":711818,"U":1.48890,"V":1.50528,"F":0.87245,"S":0.84890}
{"scene":"room","build":"rgb32","mask":"all","view":2,"N":711818,"visible":711818,"U":1.48275,"V":1.49914,"F":0.84890,"S":0.84992}
{"scene":"room","build":"rgb32","mask":"all","view":3,"N":711818,"visible":711818,"U":1.48582,"V":1.49798,"F":0.85606,"S":0.84176}
{"scene":"room","build":"rgb32","mask":"all","view":4,"N":711818,"visible":711818,"U":1.48582,"V":1.49914,"F":0.84890,"S":0.84880}
{"scene":"room","build":"rgb32","mask":"all","view":5,"N":711818,"visible":711818,"U":1.48787,"V":1.49504,"F":0.84890,"S":0.85606}
{"scene":"room","build":"rgb32","mask":"all","view":6,"N":711818,"visible":711818,"U":1.48787,"V":1.50733,"F":0.84480,"S":0.86006}
{"scene":"room","build":"rgb32","mask":"all","view":7,"N":711818,"visible":711818,"U":1.48173,"V":1.49709,"F":0.84787,"S":0.85197}
{"scene":"room","build":"rgb16","mask":"all","view":0,"N":711818,"visible":711818,"U":1.27078,"V":1.25222,"F":0.62547,"S":0.62464}
{"scene":"room","build":"rgb16","mask":"all","view":1,"N":711818,"visible":711818,"U":1.26058,"V":1.30560,"F":0.62650,"S":0.62874}
{"scene":"room","build":"rgb16","mask":"all","view":2,"N":711818,"visible":711818,"U":1.24826,"V":1.27181,"F":0.62054,"S":0.62566}
{"scene":"room","build":"rgb16","mask":"all","view":3,"N":711818,"visible":711818,"U":1.26259,"V":1.25744,"F":0.62362,"S":0.61440}
{"scene":"room","build":"rgb16","mask":"all","view":4,"N":711818,"visible":711818,"U":1.25539,"V":1.26131,"F":0.62464,"S":0.62042}
{"scene":"room","build":"rgb16","mask":"all","view":5,"N":711818,"visible":711818,"U":1.24701,"V":1.27386,"F":0.60826,"S":0.62666}
{"scene":"room","build":"rgb16","mask":"all","view":6,"N":711818,"visible":711818,"U":1.25930,"V":1.25747,"F":0.62566,"S":0.62051}
{"scene":"room","build":"rgb16","mask":"all","view":7,"N":711818,"visible":711818,"U":1.27181,"V":1.26250,"F":0.61952,"S":0.59594}
{"scene":"room","build":"rgb32","mask":"none","view":0,"N":711818,"visible":0,"U":1.18784,"V":0.34406,"F":0.79155,"S":0.09318}
{"scene":"room","build":"rgb32","mask":"none","view":1,"N":711818,"visible":0,"U":1.18979,"V":0.35942,"F":0.78832,"S":0.09421}
{"scene":"room","build":"rgb32","mask":"none","view":2,"N":711818,"visible":0,"U":1.17226,"V":0.35738,"F":0.78518,"S":0.09216}
{"scene":"room","build":"rgb32","mask":"none","view":3,"N":711818,"visible":0,"U":1.19296,"V":0.36227,"F":0.78029,"S":0.08909}
{"scene":"room","build":"rgb32","mask":"none","view":4,"N":711818,"visible":0,"U":1.18374,"V":0.36451,"F":0.79152,"S":0.08806}
{"scene":"room","build":"rgb32","mask":"none","view":5,"N":711818,"visible":0,"U":1.18374,"V":0.34816,"F":0.77414,"S":0.09216}
{"scene":"room","build":"rgb32","mask":"none","view":6,"N":711818,"visible":0,"U":1.18067,"V":0.34918,"F":0.78848,"S":0.09318}
{"scene":"room","build":"rgb32","mask":"none","view":7,"N":711818,"visible":0,"U":1.15917,"V":0.34918,"F":0.77926,"S":0.08806}
{"scene":"room","build":"rgb16","mask":"none","view":0,"N":711818,"visible":0,"U":0.95939,"V":0.36250,"F":0.53760,"S":0.08909}
{"scene":"room","build":"rgb16","mask":"none","view":1,"N":711818,"visible":0,"U":0.96256,"V":0.36019,"F":0.54067,"S":0.08909}
{"scene":"room","build":"rgb16","mask":"none","view":2,"N":711818,"visible":0,"U":0.95219,"V":0.35830,"F":0.56202,"S":0.09008}
{"scene":"room","build":"rgb16","mask":"none","view":3,"N":711818,"visible":0,"U":0.94618,"V":0.35942,"F":0.56189,"S":0.09309}
{"scene":"room","build":"rgb16","mask":"none","view":4,"N":711818,"visible":0,"U":0.95846,"V":0.35123,"F":0.55920,"S":0.09293}
{"scene":"room","build":"rgb16","mask":"none","view":5,"N":711818,"visible":0,"U":0.96154,"V":0.36250,"F":0.54566,"S":0.10032}
{"scene":"room","build":"rgb16","mask":"none","view":6,"N":711818,"visible":0,"U":0.98099,"V":0.36336,"F":0.54170,"S":0.09011}
{"scene":"room","build":"rgb16","mask":"none","view":7,"N":711818,"visible":0,"U":0.95437,"V":0.36045,"F":0.56218,"S":0.09222}
{"scene":"stump","build":"rgb32","mask":"real","view":0,"N":2261151,"visible":747823,"U":4.01306,"V":2.48934,"F":2.53133,"S":1.17248}
{"scene":"stump","build":"rgb32","mask":"real","view":1,"N":2261151,"visible":670711,"U":3.99360,"V":2.26701,"F":2.53133,"S":1.09773}
{"scene":"stump","build":"rgb32","mask":"real","view":2,"N":2261151,"visible":685230,"U":4.03558,"V":2.38163,"F":2.49139,"S":1.05677}
{"scene":"stump","build":"rgb32","mask":"real","view":3,"N":2261151,"visible":371492,"U":3.81850,"V":1.74074,"F":2.46989,"S":0.67379}
{"scene":"stump","build":"rgb32","mask":"real","view":4,"N":2261151,"visible":346858,"U":3.84205,"V":1.74054,"F":2.48422,"S":0.69219}
{"scene":"stump","build":"rgb32","mask":"real","view":5,"N":2261151,"visible":135600,"U":3.73542,"V":1.29923,"F":2.45453,"S":0.39936}
{"scene":"stump","build":"rgb32","mask":"real","view":6,"N":2261151,"visible":167477,"U":3.71712,"V":1.34550,"F":2.44736,"S":0.45757}
{"scene":"stump","build":"rgb32","mask":"real","view":7,"N":2261151,"visible":506942,"U":3.99155,"V":2.05517,"F":2.51290,"S":0.88166}
{"scene":"stump","build":"rgb16","mask":"real","view":0,"N":2261151,"visible":747823,"U":3.34432,"V":2.21286,"F":1.80838,"S":0.93056}
{"scene":"stump","build":"rgb16","mask":"real","view":1,"N":2261151,"visible":670711,"U":3.27578,"V":2.08794,"F":1.79917,"S":0.85379}
{"scene":"stump","build":"rgb16","mask":"real","view":2,"N":2261151,"visible":685230,"U":3.28602,"V":2.11635,"F":1.79610,"S":0.86835}
{"scene":"stump","build":"rgb16","mask":"real","view":3,"N":2261151,"visible":371492,"U":3.11194,"V":1.61270,"F":1.76333,"S":0.55194}
{"scene":"stump","build":"rgb16","mask":"real","view":4,"N":2261151,"visible":346858,"U":3.11706,"V":1.61382,"F":1.76845,"S":0.58573}
{"scene":"stump","build":"rgb16","mask":"real","view":5,"N":2261151,"visible":135600,"U":3.00339,"V":1.23373,"F":1.75293,"S":0.34918}
{"scene":"stump","build":"rgb16","mask":"real","view":6,"N":2261151,"visible":167477,"U":2.99718,"V":1.29229,"F":1.74080,"S":0.38093}
{"scene":"stump","build":"rgb16","mask":"real","view":7,"N":2261151,"visible":506942,"U":3.17952,"V":1.84618,"F":1.77254,"S":0.71882}
{"scene":"stump","build":"rgb32","mask":"all","view":0,"N":2261151,"visible":2261151,"U":4.58752,"V":4.59981,"F":2.62963,"S":2.63059}
{"scene":"stump","build":"rgb32","mask":"all","view":1,"N":2261151,"visible":2261151,"U":4.60186,"V":4.62029,"F":2.61632,"S":2.62144}
{"scene":"stump","build":"rgb32","mask":"all","view":2,"N":2261151,"visible":2261151,"U":4.58752,"V":4.62131,"F":2.62554,"S":2.63066}
{"scene":"stump","build":"rgb32","mask":"all","view":3,"N":2261151,"visible":2261151,"U":4.58957,"V":4.60390,"F":2.63168,"S":2.62042}
{"scene":"stump","build":"rgb32","mask":"all","view":4,"N":2261151,"visible":2261151,"U":4.59674,"V":4.67344,"F":2.61325,"S":2.62438}
{"scene":"stump","build":"rgb32","mask":"all","view":5,"N":2261151,"visible":2261151,"U":4.59366,"V":4.58342,"F":2.63475,"S":2.62333}
{"scene":"stump","build":"rgb32","mask":"all","view":6,"N":2261151,"visible":2261151,"U":4.59981,"V":4.61517,"F":2.61120,"S":2.63066}
{"scene":"stump","build":"rgb32","mask":"all","view":7,"N":2261151,"visible":2261151,"U":4.59264,"V":4.61898,"F":2.64061,"S":2.62643}
{"scene":"stump","build":"rgb16","mask":"all","view":0,"N":2261151,"visible":2261151,"U":4.39091,"V":4.39808,"F":1.90771,"S":1.89030}
{"scene":"stump","build":"rgb16","mask":"all","view":1,"N":2261151,"visible":2261151,"U":3.84512,"V":3.91885,"F":1.90157,"S":1.94048}
{"scene":"stump","build":"rgb16","mask":"all","view":2,"N":2261151,"visible":2261151,"U":3.88912,"V":3.92394,"F":1.85856,"S":2.42381}
{"scene":"stump","build":"rgb16","mask":"all","view":3,"N":2261151,"visible":2261151,"U":3.89302,"V":3.92397,"F":1.91898,"S":1.89626}
{"scene":"stump","build":"rgb16","mask":"all","view":4,"N":2261151,"visible":2261151,"U":3.86355,"V":3.90534,"F":1.93002,"S":1.89645}
{"scene":"stump","build":"rgb16","mask":"all","view":5,"N":2261151,"visible":2261151,"U":3.89120,"V":3.91475,"F":1.87187,"S":1.99043}
{"scene":"stump","build":"rgb16","mask":"all","view":6,"N":2261151,"visible":2261151,"U":3.86867,"V":3.91987,"F":1.86368,"S":1.97939}
{"scene":"stump","build":"rgb16","mask":"all","view":7,"N":2261151,"visible":2261151,"U":4.27088,"V":4.25363,"F":1.93024,"S":1.90259}
{"scene":"stump","build":"rgb32","mask":"none","view":0,"N":2261151,"visible":0,"U":3.63827,"V":1.10592,"F":2.41971,"S":0.26090}
{"scene":"stump","build":"rgb32","mask":"none","view":1,"N":2261151,"visible":0,"U":3.63110,"V":1.06701,"F":2.41744,"S":0.27229}
{"scene":"stump","build":"rgb32","mask":"none","view":2,"N":2261151,"visible":0,"U":3.67923,"V":1.10480,"F":2.41853,"S":0.27648}
{"scene":"stump","build":"rgb32","mask":"none","view":3,"N":2261151,"visible":0,"U":3.63725,"V":1.08736,"F":2.44426,"S":0.26602}
{"scene":"stump","build":"rgb32","mask":"none","view":4,"N":2261151,"visible":0,"U":3.63622,"V":1.07110,"F":2.41050,"S":0.27136}
{"scene":"stump","build":"rgb32","mask":"none","view":5,"N":2261151,"visible":0,"U":3.61872,"V":1.05779,"F":2.41664,"S":0.25498}
{"scene":"stump","build":"rgb32","mask":"none","view":6,"N":2261151,"visible":0,"U":3.64339,"V":1.08326,"F":2.45350,"S":0.25702}
{"scene":"stump","build":"rgb32","mask":"none","view":7,"N":2261151,"visible":0,"U":3.64237,"V":1.05651,"F":2.45862,"S":0.26726}
{"scene":"stump","build":"rgb16","mask":"none","view":0,"N":2261151,"visible":0,"U":2.92352,"V":1.06781,"F":1.73962,"S":0.26112}
{"scene":"stump","build":"rgb16","mask":"none","view":1,"N":2261151,"visible":0,"U":2.90480,"V":1.05370,"F":1.72134,"S":0.26010}
{"scene":"stump","build":"rgb16","mask":"none","view":2,"N":2261151,"visible":0,"U":2.92762,"V":1.07725,"F":1.68550,"S":0.25600}
{"scene":"stump","build":"rgb16","mask":"none","view":3,"N":2261151,"visible":0,"U":2.91226,"V":1.05574,"F":1.72954,"S":0.25290}
{"scene":"stump","build":"rgb16","mask":"none","view":4,"N":2261151,"visible":0,"U":2.90918,"V":1.07008,"F":1.70291,"S":0.26624}
{"scene":"stump","build":"rgb16","mask":"none","view":5,"N":2261151,"visible":0,"U":2.92966,"V":1.05267,"F":1.68752,"S":0.26112}
{"scene":"stump","build":"rgb16","mask":"none","view":6,"N":2261151,"visible":0,"U":2.91622,"V":1.06883,"F":1.69267,"S":0.25498}
{"scene":"stump","build":"rgb16","mask":"none","view":7,"N":2261151,"visible":0,"U":2.91328,"V":1.07520,"F":1.70672,"S":0.25293}
{"scene":"Train","build":"rgb32","mask":"real","view":0,"N":1758874,"visible":902109,"U":4.00288,"V":3.11398,"F":2.43610,"S":1.41619}
{"scene":"Train","build":"rgb32","mask":"real","view":1,"N":1758874,"visible":891995,"U":3.99744,"V":2.59174,"F":2.19443,"S":1.39264}
{"scene":"Train","build":"rgb32","mask":"real","view":2,"N":1758874,"visible":582483,"U":3.81645,"V":2.03571,"F":2.16576,"S":1.00454}
{"scene":"Train","build":"rgb32","mask":"real","view":3,"N":1758874,"visible":448986,"U":3.74778,"V":1.73568,"F":2.16678,"S":0.78643}
{"scene":"Train","build":"rgb32","mask":"real","view":4,"N":1758874,"visible":407541,"U":3.71997,"V":1.60154,"F":2.35110,"S":0.71270}
{"scene":"Train","build":"rgb32","mask":"real","view":5,"N":1758874,"visible":592874,"U":3.31344,"V":2.07872,"F":2.13709,"S":1.00557}
{"scene":"Train","build":"rgb32","mask":"real","view":6,"N":1758874,"visible":505290,"U":3.29421,"V":1.90362,"F":2.11968,"S":0.89805}
{"scene":"Train","build":"rgb32","mask":"real","view":7,"N":1758874,"visible":923867,"U":3.50413,"V":2.65421,"F":2.15245,"S":1.41309}
{"scene":"Train","build":"rgb16","mask":"real","view":0,"N":1758874,"visible":902109,"U":2.87334,"V":2.32243,"F":1.54522,"S":1.08339}
{"scene":"Train","build":"rgb16","mask":"real","view":1,"N":1758874,"visible":891995,"U":3.26963,"V":2.62144,"F":1.56672,"S":1.08339}
{"scene":"Train","build":"rgb16","mask":"real","view":2,"N":1758874,"visible":582483,"U":3.13549,"V":1.86368,"F":1.54522,"S":0.81587}
{"scene":"Train","build":"rgb16","mask":"real","view":3,"N":1758874,"visible":448986,"U":3.01677,"V":1.93946,"F":1.49299,"S":0.65126}
{"scene":"Train","build":"rgb16","mask":"real","view":4,"N":1758874,"visible":407541,"U":2.58560,"V":1.47456,"F":1.48154,"S":0.57344}
{"scene":"Train","build":"rgb16","mask":"real","view":5,"N":1758874,"visible":592874,"U":2.71434,"V":1.88211,"F":1.51347,"S":0.83347}
{"scene":"Train","build":"rgb16","mask":"real","view":6,"N":1758874,"visible":505290,"U":2.68186,"V":1.75411,"F":1.50528,"S":0.74138}
{"scene":"Train","build":"rgb16","mask":"real","view":7,"N":1758874,"visible":923867,"U":2.87642,"V":2.35622,"F":1.55034,"S":1.10797}
{"scene":"Train","build":"rgb32","mask":"all","view":0,"N":1758874,"visible":1758874,"U":3.74784,"V":3.77344,"F":2.21286,"S":2.21594}
{"scene":"Train","build":"rgb32","mask":"all","view":1,"N":1758874,"visible":1758874,"U":3.76934,"V":3.75091,"F":2.23632,"S":2.19334}
{"scene":"Train","build":"rgb32","mask":"all","view":2,"N":1758874,"visible":1758874,"U":3.75501,"V":3.75901,"F":2.20774,"S":2.18419}
{"scene":"Train","build":"rgb32","mask":"all","view":3,"N":1758874,"visible":1758874,"U":3.75398,"V":3.78778,"F":2.18214,"S":2.24154}
{"scene":"Train","build":"rgb32","mask":"all","view":4,"N":1758874,"visible":1758874,"U":3.75603,"V":3.77651,"F":2.20058,"S":2.23517}
{"scene":"Train","build":"rgb32","mask":"all","view":5,"N":1758874,"visible":1758874,"U":3.73866,"V":3.78266,"F":2.23533,"S":2.21286}
{"scene":"Train","build":"rgb32","mask":"all","view":6,"N":1758874,"visible":1758874,"U":3.77853,"V":3.74278,"F":2.26611,"S":2.21274}
{"scene":"Train","build":"rgb32","mask":"all","view":7,"N":1758874,"visible":1758874,"U":3.76422,"V":3.80723,"F":2.21901,"S":2.22000}
{"scene":"Train","build":"rgb16","mask":"all","view":0,"N":1758874,"visible":1758874,"U":3.10989,"V":3.19590,"F":1.62406,"S":1.60973}
{"scene":"Train","build":"rgb16","mask":"all","view":1,"N":1758874,"visible":1758874,"U":3.11706,"V":3.16109,"F":1.59322,"S":1.58800}
{"scene":"Train","build":"rgb16","mask":"all","view":2,"N":1758874,"visible":1758874,"U":3.14163,"V":3.14675,"F":1.58803,"S":1.59315}
{"scene":"Train","build":"rgb16","mask":"all","view":3,"N":1758874,"visible":1758874,"U":3.15597,"V":3.13242,"F":1.59926,"S":1.60154}
{"scene":"Train","build":"rgb16","mask":"all","view":4,"N":1758874,"visible":1758874,"U":3.13446,"V":3.13754,"F":1.59526,"S":1.61792}
{"scene":"Train","build":"rgb16","mask":"all","view":5,"N":1758874,"visible":1758874,"U":3.14358,"V":3.12627,"F":1.60051,"S":1.60256}
{"scene":"Train","build":"rgb16","mask":"all","view":6,"N":1758874,"visible":1758874,"U":3.13446,"V":3.12627,"F":1.60051,"S":1.60768}
{"scene":"Train","build":"rgb16","mask":"all","view":7,"N":1758874,"visible":1758874,"U":3.13754,"V":3.14874,"F":1.60666,"S":1.61792}
{"scene":"Train","build":"rgb32","mask":"none","view":0,"N":1758874,"visible":0,"U":3.01056,"V":0.84378,"F":2.00090,"S":0.19558}
{"scene":"Train","build":"rgb32","mask":"none","view":1,"N":1758874,"visible":0,"U":2.98906,"V":0.84275,"F":2.04595,"S":0.19866}
{"scene":"Train","build":"rgb32","mask":"none","view":2,"N":1758874,"visible":0,"U":3.01875,"V":0.85299,"F":2.02752,"S":0.20685}
{"scene":"Train","build":"rgb32","mask":"none","view":3,"N":1758874,"visible":0,"U":2.99315,"V":0.83757,"F":2.05619,"S":0.20147}
{"scene":"Train","build":"rgb32","mask":"none","view":4,"N":1758874,"visible":0,"U":2.96755,"V":0.84685,"F":2.08157,"S":0.20890}
{"scene":"Train","build":"rgb32","mask":"none","view":5,"N":1758874,"visible":0,"U":3.00851,"V":0.83850,"F":2.03059,"S":0.19763}
{"scene":"Train","build":"rgb32","mask":"none","view":6,"N":1758874,"visible":0,"U":3.00646,"V":0.83763,"F":2.03162,"S":0.19866}
{"scene":"Train","build":"rgb32","mask":"none","view":7,"N":1758874,"visible":0,"U":2.97267,"V":0.83661,"F":2.07155,"S":0.19968}
{"scene":"Train","build":"rgb16","mask":"none","view":0,"N":1758874,"visible":0,"U":2.39309,"V":0.84173,"F":1.43872,"S":0.20064}
{"scene":"Train","build":"rgb16","mask":"none","view":1,"N":1758874,"visible":0,"U":2.37539,"V":0.83456,"F":1.42438,"S":0.19968}
{"scene":"Train","build":"rgb16","mask":"none","view":2,"N":1758874,"visible":0,"U":2.38778,"V":0.80384,"F":1.43667,"S":0.19770}
{"scene":"Train","build":"rgb16","mask":"none","view":3,"N":1758874,"visible":0,"U":2.36032,"V":0.87027,"F":1.42746,"S":0.20787}
{"scene":"Train","build":"rgb16","mask":"none","view":4,"N":1758874,"visible":0,"U":2.38490,"V":0.83661,"F":1.47962,"S":0.21197}
{"scene":"Train","build":"rgb16","mask":"none","view":5,"N":1758874,"visible":0,"U":2.37261,"V":0.84794,"F":1.42438,"S":0.20070}
{"scene":"Train","build":"rgb16","mask":"none","view":6,"N":1758874,"visible":0,"U":2.33165,"V":0.84787,"F":1.47046,"S":0.20890}
{"scene":"Train","build":"rgb16","mask":"none","view":7,"N":1758874,"visible":0,"U":2.38170,"V":0.81789,"F":1.44282,"S":0.20685}
{"scene":"Truck","build":"rgb32","mask":"real","view":0,"N":2122837,"visible":765927,"U":3.89734,"V":2.41459,"F":2.46154,"S":1.19296}
{"scene":"Truck","build":"rgb32","mask":"real","view":1,"N":2122837,"visible":868223,"U":3.96262,"V":2.54054,"F":2.42976,"S":1.23392}
{"scene":"Truck","build":"rgb32","mask":"real","view":2,"N":2122837,"visible":540862,"U":3.79392,"V":2.03162,"F":2.39821,"S":0.91341}
{"scene":"Truck","build":"rgb32","mask":"real","view":3,"N":2122837,"visible":641911,"U":3.85811,"V":2.19955,"F":2.42659,"S":1.01683}
{"scene":"Truck","build":"rgb32","mask":"real","view":4,"N":2122837,"visible":685391,"U":3.83386,"V":2.17898,"F":2.43814,"S":1.04960}
{"scene":"Truck","build":"rgb32","mask":"real","view":5,"N":2122837,"visible":534032,"U":3.81030,"V":2.02957,"F":2.45760,"S":0.90522}
{"scene":"Truck","build":"rgb32","mask":"real","view":6,"N":2122837,"visible":757405,"U":3.86048,"V":2.34086,"F":2.46272,"S":1.15590}
{"scene":"Truck","build":"rgb32","mask":"real","view":7,"N":2122837,"visible":650695,"U":3.83882,"V":2.21184,"F":2.44224,"S":1.02986}
{"scene":"Truck","build":"rgb16","mask":"real","view":0,"N":2122837,"visible":765927,"U":3.19488,"V":2.18522,"F":1.75821,"S":0.94413}
{"scene":"Truck","build":"rgb16","mask":"real","view":1,"N":2122837,"visible":868223,"U":3.19898,"V":2.25997,"F":1.74666,"S":0.98202}
{"scene":"Truck","build":"rgb16","mask":"real","view":2,"N":2122837,"visible":540862,"U":3.08326,"V":1.86470,"F":1.72237,"S":0.76595}
{"scene":"Truck","build":"rgb16","mask":"real","view":3,"N":2122837,"visible":641911,"U":3.15578,"V":2.01626,"F":1.75206,"S":0.82835}
{"scene":"Truck","build":"rgb16","mask":"real","view":4,"N":2122837,"visible":685391,"U":3.10272,"V":1.97939,"F":1.73363,"S":0.81920}
{"scene":"Truck","build":"rgb16","mask":"real","view":5,"N":2122837,"visible":534032,"U":3.09760,"V":1.88826,"F":1.73261,"S":0.74835}
{"scene":"Truck","build":"rgb16","mask":"real","view":6,"N":2122837,"visible":757405,"U":3.13830,"V":2.09818,"F":1.75091,"S":0.89267}
{"scene":"Truck","build":"rgb16","mask":"real","view":7,"N":2122837,"visible":650695,"U":3.12422,"V":2.02144,"F":1.73235,"S":0.83763}
{"scene":"Truck","build":"rgb32","mask":"all","view":0,"N":2122837,"visible":2122837,"U":4.40624,"V":4.41850,"F":2.57210,"S":2.54874}
{"scene":"Truck","build":"rgb32","mask":"all","view":1,"N":2122837,"visible":2122837,"U":4.40115,"V":4.42061,"F":2.56000,"S":2.55181}
{"scene":"Truck","build":"rgb32","mask":"all","view":2,"N":2122837,"visible":2122837,"U":4.39891,"V":4.43085,"F":2.54669,"S":2.56614}
{"scene":"Truck","build":"rgb32","mask":"all","view":3,"N":2122837,"visible":2122837,"U":4.39885,"V":4.42966,"F":2.58560,"S":2.56922}
{"scene":"Truck","build":"rgb32","mask":"all","view":4,"N":2122837,"visible":2122837,"U":4.49536,"V":4.44006,"F":2.55488,"S":2.55078}
{"scene":"Truck","build":"rgb32","mask":"all","view":5,"N":2122837,"visible":2122837,"U":4.40397,"V":4.43494,"F":2.55795,"S":2.56614}
{"scene":"Truck","build":"rgb32","mask":"all","view":6,"N":2122837,"visible":2122837,"U":4.40730,"V":4.41549,"F":2.55181,"S":2.57946}
{"scene":"Truck","build":"rgb32","mask":"all","view":7,"N":2122837,"visible":2122837,"U":4.39398,"V":4.41856,"F":2.56819,"S":2.56410}
{"scene":"Truck","build":"rgb16","mask":"all","view":0,"N":2122837,"visible":2122837,"U":3.69558,"V":3.73245,"F":1.86755,"S":1.85856}
{"scene":"Truck","build":"rgb16","mask":"all","view":1,"N":2122837,"visible":2122837,"U":3.70995,"V":3.73123,"F":1.88086,"S":1.84627}
{"scene":"Truck","build":"rgb16","mask":"all","view":2,"N":2122837,"visible":2122837,"U":3.72326,"V":3.72838,"F":1.85549,"S":1.85446}
{"scene":"Truck","build":"rgb16","mask":"all","view":3,"N":2122837,"visible":2122837,"U":3.68742,"V":3.73555,"F":1.85139,"S":1.86470}
{"scene":"Truck","build":"rgb16","mask":"all","view":4,"N":2122837,"visible":2122837,"U":3.70176,"V":3.71488,"F":1.84723,"S":1.86675}
{"scene":"Truck","build":"rgb16","mask":"all","view":5,"N":2122837,"visible":2122837,"U":3.70893,"V":3.72426,"F":1.83072,"S":1.87187}
{"scene":"Truck","build":"rgb16","mask":"all","view":6,"N":2122837,"visible":2122837,"U":3.70586,"V":3.71405,"F":1.85114,"S":1.87494}
{"scene":"Truck","build":"rgb16","mask":"all","view":7,"N":2122837,"visible":2122837,"U":3.70381,"V":3.70278,"F":1.83910,"S":1.87187}
{"scene":"Truck","build":"rgb32","mask":"none","view":0,"N":2122837,"visible":0,"U":3.51539,"V":0.99226,"F":2.92045,"S":0.24166}
{"scene":"Truck","build":"rgb32","mask":"none","view":1,"N":2122837,"visible":0,"U":4.12262,"V":0.97280,"F":2.40026,"S":0.23757}
{"scene":"Truck","build":"rgb32","mask":"none","view":2,"N":2122837,"visible":0,"U":3.47014,"V":0.99638,"F":2.33574,"S":0.24781}
{"scene":"Truck","build":"rgb32","mask":"none","view":3,"N":2122837,"visible":0,"U":3.52461,"V":0.97178,"F":2.33882,"S":0.23962}
{"scene":"Truck","build":"rgb32","mask":"none","view":4,"N":2122837,"visible":0,"U":3.51334,"V":1.02810,"F":2.34291,"S":0.23859}
{"scene":"Truck","build":"rgb32","mask":"none","view":5,"N":2122837,"visible":0,"U":3.51027,"V":0.98298,"F":2.37568,"S":0.23747}
{"scene":"Truck","build":"rgb32","mask":"none","view":6,"N":2122837,"visible":0,"U":3.51437,"V":0.98205,"F":2.36032,"S":0.24576}
{"scene":"Truck","build":"rgb32","mask":"none","view":7,"N":2122837,"visible":0,"U":3.49491,"V":1.00352,"F":2.35725,"S":0.23859}
{"scene":"Truck","build":"rgb16","mask":"none","view":0,"N":2122837,"visible":0,"U":2.80474,"V":0.97280,"F":1.69981,"S":0.23245}
{"scene":"Truck","build":"rgb16","mask":"none","view":1,"N":2122837,"visible":0,"U":2.78528,"V":0.99021,"F":1.66605,"S":0.23750}
{"scene":"Truck","build":"rgb16","mask":"none","view":2,"N":2122837,"visible":0,"U":2.77888,"V":0.97485,"F":1.70701,"S":0.23142}
{"scene":"Truck","build":"rgb16","mask":"none","view":3,"N":2122837,"visible":0,"U":2.76675,"V":0.98480,"F":1.68858,"S":0.23962}
{"scene":"Truck","build":"rgb16","mask":"none","view":4,"N":2122837,"visible":0,"U":2.80474,"V":0.96973,"F":1.66605,"S":0.24474}
{"scene":"Truck","build":"rgb16","mask":"none","view":5,"N":2122837,"visible":0,"U":2.80576,"V":0.96051,"F":1.62714,"S":0.24371}
{"scene":"Truck","build":"rgb16","mask":"none","view":6,"N":2122837,"visible":0,"U":2.80678,"V":0.97587,"F":1.64352,"S":0.23757}
{"scene":"Truck","build":"rgb16","mask":"none","view":7,"N":2122837,"visible":0,"U":2.80963,"V":0.96947,"F":1.64864,"S":0.23757}
{"scene":"bicycle","build":"sh3","mask":"real","view":0,"N":2905981,"visible":662189,"U":15.46531,"V":6.59558,"F":10.68294,"S":3.13216,"T":3.17424}
{"scene":"bicycle","build":"sh3","mask":"real","view":1,"N":2905981,"visible":739869,"U":15.63907,"V":7.22496,"F":10.72662,"S":3.54547,"T":3.61600}
{"scene":"bicycle","build":"sh3","mask":"real","view":2,"N":2905981,"visible":547201,"U":15.31370,"V":5.86246,"F":10.72266,"S":2.62474,"T":2.66317}
{"scene":"bicycle","build":"sh3","mask":"real","view":3,"N":2905981,"visible":784314,"U":15.65040,"V":7.29232,"F":10.74886,"S":3.58189,"T":3.59594}
{"scene":"bicycle","build":"sh3","mask":"real","view":4,"N":2905981,"visible":623788,"U":15.47667,"V":6.58378,"F":10.73107,"S":3.14189,"T":3.10099}
{"scene":"bicycle","build":"sh3","mask":"real","view":5,"N":2905981,"visible":684232,"U":15.51142,"V":6.77942,"F":10.74166,"S":3.20365,"T":3.30554}
{"scene":"bicycle","build":"sh3","mask":"real","view":6,"N":2905981,"visible":481439,"U":15.22192,"V":5.52986,"F":10.68589,"S":2.38166,"T":2.40803}
{"scene":"bicycle","build":"sh3","mask":"real","view":7,"N":2905981,"visible":541928,"U":15.32304,"V":5.94416,"F":10.69325,"S":2.65869,"T":2.71136}
{"scene":"bicycle","build":"sh3","mask":"all","view":0,"N":2905981,"visible":2905981,"U":18.22390,"V":18.60387,"F":10.94330,"S":10.93776,"T":11.10714}
{"scene":"bicycle","build":"sh3","mask":"all","view":1,"N":2905981,"visible":2905981,"U":18.19786,"V":18.19722,"F":10.94442,"S":10.90774,"T":11.09907}
{"scene":"bicycle","build":"sh3","mask":"all","view":2,"N":2905981,"visible":2905981,"U":18.22755,"V":18.19462,"F":10.91242,"S":10.90358,"T":11.09642}
{"scene":"bicycle","build":"sh3","mask":"all","view":3,"N":2905981,"visible":2905981,"U":18.23677,"V":18.19728,"F":10.92064,"S":10.92733,"T":11.09603}
{"scene":"bicycle","build":"sh3","mask":"all","view":4,"N":2905981,"visible":2905981,"U":18.24496,"V":18.23466,"F":10.87018,"S":10.91994,"T":11.08336}
{"scene":"bicycle","build":"sh3","mask":"all","view":5,"N":2905981,"visible":2905981,"U":18.24141,"V":18.20544,"F":10.87984,"S":10.93341,"T":11.09616}
{"scene":"bicycle","build":"sh3","mask":"all","view":6,"N":2905981,"visible":2905981,"U":18.22019,"V":18.27085,"F":10.89818,"S":10.94106,"T":11.11603}
{"scene":"bicycle","build":"sh3","mask":"all","view":7,"N":2905981,"visible":2905981,"U":18.18595,"V":18.25261,"F":10.90326,"S":10.94454,"T":11.11485}
{"scene":"bicycle","build":"sh3","mask":"none","view":0,"N":2905981,"visible":0,"U":14.52829,"V":2.47533,"F":10.63149,"S":0.34874,"T":0.34483}
{"scene":"bicycle","build":"sh3","mask":"none","view":1,"N":2905981,"visible":0,"U":14.51536,"V":2.47590,"F":10.63699,"S":0.34874,"T":0.33914}
{"scene":"bicycle","build":"sh3","mask":"none","view":2,"N":2905981,"visible":0,"U":14.51514,"V":2.48950,"F":10.63379,"S":0.34189,"T":0.33923}
{"scene":"bicycle","build":"sh3","mask":"none","view":3,"N":2905981,"visible":0,"U":14.49731,"V":2.46560,"F":10.62765,"S":0.34614,"T":0.33744}
{"scene":"bicycle","build":"sh3","mask":"none","view":4,"N":2905981,"visible":0,"U":14.50096,"V":2.46026,"F":10.65117,"S":0.34576,"T":0.33878}
{"scene":"bicycle","build":"sh3","mask":"none","view":5,"N":2905981,"visible":0,"U":14.51206,"V":2.45488,"F":10.64842,"S":0.37139,"T":0.33917}
{"scene":"bicycle","build":"sh3","mask":"none","view":6,"N":2905981,"visible":0,"U":14.50662,"V":2.47414,"F":10.65398,"S":0.34845,"T":0.33949}
{"scene":"bicycle","build":"sh3","mask":"none","view":7,"N":2905981,"visible":0,"U":14.45286,"V":2.48390,"F":10.66790,"S":0.34518,"T":0.33494}
{"scene":"bonsai","build":"sh3","mask":"real","view":0,"N":779706,"visible":305680,"U":4.36128,"V":2.58006,"F":2.92976,"S":1.37939,"T":1.41562}
{"scene":"bonsai","build":"sh3","mask":"real","view":1,"N":779706,"visible":304901,"U":4.36739,"V":2.66400,"F":2.90515,"S":1.41616,"T":1.43389}
{"scene":"bonsai","build":"sh3","mask":"real","view":2,"N":779706,"visible":276400,"U":4.36717,"V":2.50438,"F":2.89843,"S":1.31578,"T":1.33542}
{"scene":"bonsai","build":"sh3","mask":"real","view":3,"N":779706,"visible":277872,"U":4.32349,"V":2.52099,"F":2.90746,"S":1.32339,"T":1.34726}
{"scene":"bonsai","build":"sh3","mask":"real","view":4,"N":779706,"visible":237957,"U":4.29302,"V":2.28544,"F":2.89670,"S":1.15475,"T":1.19267}
{"scene":"bonsai","build":"sh3","mask":"real","view":5,"N":779706,"visible":236729,"U":4.29098,"V":2.23053,"F":2.86842,"S":1.14253,"T":1.14976}
{"scene":"bonsai","build":"sh3","mask":"real","view":6,"N":779706,"visible":280047,"U":4.32003,"V":2.42086,"F":2.90576,"S":1.26106,"T":1.27558}
{"scene":"bonsai","build":"sh3","mask":"real","view":7,"N":779706,"visible":255625,"U":4.29094,"V":2.27424,"F":2.90186,"S":1.15603,"T":1.18410}
{"scene":"bonsai","build":"sh3","mask":"all","view":0,"N":779706,"visible":779706,"U":4.88806,"V":4.89322,"F":2.93590,"S":2.95059,"T":2.97101}
{"scene":"bonsai","build":"sh3","mask":"all","view":1,"N":779706,"visible":779706,"U":4.88390,"V":4.90448,"F":2.93827,"S":2.94826,"T":2.97642}
{"scene":"bonsai","build":"sh3","mask":"all","view":2,"N":779706,"visible":779706,"U":4.89549,"V":4.90739,"F":2.92054,"S":2.93971,"T":3.00099}
{"scene":"bonsai","build":"sh3","mask":"all","view":3,"N":779706,"visible":779706,"U":4.89680,"V":4.91389,"F":2.91373,"S":2.94230,"T":3.00275}
{"scene":"bonsai","build":"sh3","mask":"all","view":4,"N":779706,"visible":779706,"U":4.90582,"V":4.91158,"F":2.93482,"S":2.93888,"T":3.00931}
{"scene":"bonsai","build":"sh3","mask":"all","view":5,"N":779706,"visible":779706,"U":4.92173,"V":4.91165,"F":2.92982,"S":2.92176,"T":2.99197}
{"scene":"bonsai","build":"sh3","mask":"all","view":6,"N":779706,"visible":779706,"U":4.90173,"V":4.92218,"F":2.96074,"S":2.92282,"T":2.98797}
{"scene":"bonsai","build":"sh3","mask":"all","view":7,"N":779706,"visible":779706,"U":4.91347,"V":4.89136,"F":2.95459,"S":2.90682,"T":2.98701}
{"scene":"bonsai","build":"sh3","mask":"none","view":0,"N":779706,"visible":0,"U":3.91466,"V":0.66355,"F":2.86525,"S":0.10307,"T":0.09997}
{"scene":"bonsai","build":"sh3","mask":"none","view":1,"N":779706,"visible":0,"U":3.91005,"V":0.66662,"F":2.86854,"S":0.09731,"T":0.09882}
{"scene":"bonsai","build":"sh3","mask":"none","view":2,"N":779706,"visible":0,"U":3.88838,"V":0.68272,"F":2.87955,"S":0.10032,"T":0.09549}
{"scene":"bonsai","build":"sh3","mask":"none","view":3,"N":779706,"visible":0,"U":3.93162,"V":0.67363,"F":2.85680,"S":0.09936,"T":0.09507}
{"scene":"bonsai","build":"sh3","mask":"none","view":4,"N":779706,"visible":0,"U":3.91136,"V":0.65574,"F":2.86163,"S":0.10266,"T":0.09504}
{"scene":"bonsai","build":"sh3","mask":"none","view":5,"N":779706,"visible":0,"U":3.91104,"V":0.67437,"F":2.86624,"S":0.10218,"T":0.09514}
{"scene":"bonsai","build":"sh3","mask":"none","view":6,"N":779706,"visible":0,"U":3.91667,"V":0.67328,"F":2.85987,"S":0.10042,"T":0.10077}
{"scene":"bonsai","build":"sh3","mask":"none","view":7,"N":779706,"visible":0,"U":3.91334,"V":0.68525,"F":2.85565,"S":0.10272,"T":0.09482}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":0,"N":1763251,"visible":595648,"U":9.75613,"V":5.45456,"F":6.54806,"S":2.84666,"T":2.90762}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":1,"N":1763251,"visible":719398,"U":9.96765,"V":6.37773,"F":6.53654,"S":3.45632,"T":3.54301}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":2,"N":1763251,"visible":644934,"U":9.84858,"V":5.92323,"F":6.51248,"S":3.17165,"T":3.21226}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":3,"N":1763251,"visible":447115,"U":9.54205,"V":4.50022,"F":6.51904,"S":2.20576,"T":2.24355}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":4,"N":1763251,"visible":377966,"U":9.41840,"V":4.13680,"F":6.50749,"S":1.99667,"T":1.98854}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":5,"N":1763251,"visible":452956,"U":9.58058,"V":4.67798,"F":6.51526,"S":2.33210,"T":2.38358}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":6,"N":1763251,"visible":595296,"U":9.85133,"V":5.64346,"F":6.52694,"S":3.00442,"T":3.05600}
{"scene":"Caterpillar","build":"sh3","mask":"real","view":7,"N":1763251,"visible":886490,"U":10.13670,"V":7.17053,"F":6.56774,"S":3.98624,"T":4.09008}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":0,"N":1763251,"visible":1763251,"U":11.09894,"V":11.09158,"F":6.62371,"S":6.63059,"T":6.74611}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":1,"N":1763251,"visible":1763251,"U":11.08112,"V":11.09395,"F":6.60650,"S":6.62736,"T":6.73130}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":2,"N":1763251,"visible":1763251,"U":11.09984,"V":11.08438,"F":6.62304,"S":6.62560,"T":6.73021}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":3,"N":1763251,"visible":1763251,"U":11.06416,"V":11.08720,"F":6.62438,"S":6.62691,"T":6.74669}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":4,"N":1763251,"visible":1763251,"U":11.02579,"V":11.10944,"F":6.61475,"S":6.63216,"T":6.73430}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":5,"N":1763251,"visible":1763251,"U":11.05475,"V":11.09632,"F":6.61946,"S":6.62000,"T":6.73120}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":6,"N":1763251,"visible":1763251,"U":11.06410,"V":11.10941,"F":6.62323,"S":6.63200,"T":6.73008}
{"scene":"Caterpillar","build":"sh3","mask":"all","view":7,"N":1763251,"visible":1763251,"U":11.08390,"V":11.10333,"F":6.60966,"S":6.64573,"T":6.72938}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":0,"N":1763251,"visible":0,"U":8.78672,"V":1.48352,"F":6.45834,"S":0.20976,"T":0.20755}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":1,"N":1763251,"visible":0,"U":8.79008,"V":1.49008,"F":6.45718,"S":0.21747,"T":0.21389}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":2,"N":1763251,"visible":0,"U":8.80592,"V":1.50445,"F":6.44886,"S":0.21222,"T":0.20790}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":3,"N":1763251,"visible":0,"U":8.77738,"V":1.49933,"F":6.45274,"S":0.21014,"T":0.20976}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":4,"N":1763251,"visible":0,"U":8.79050,"V":1.47840,"F":6.46288,"S":0.21370,"T":0.20861}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":5,"N":1763251,"visible":0,"U":8.78355,"V":1.47805,"F":6.46387,"S":0.20970,"T":0.20595}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":6,"N":1763251,"visible":0,"U":8.80342,"V":1.52694,"F":6.41683,"S":0.21846,"T":0.20810}
{"scene":"Caterpillar","build":"sh3","mask":"none","view":7,"N":1763251,"visible":0,"U":8.80710,"V":1.49120,"F":6.45040,"S":0.21738,"T":0.20794}
{"scene":"counter","build":"sh3","mask":"real","view":0,"N":688889,"visible":219087,"U":3.82541,"V":2.07987,"F":2.55827,"S":1.08381,"T":1.09856}
{"scene":"counter","build":"sh3","mask":"real","view":1,"N":688889,"visible":219772,"U":3.80198,"V":2.09670,"F":2.58080,"S":1.07635,"T":1.09069}
{"scene":"counter","build":"sh3","mask":"real","view":2,"N":688889,"visible":299325,"U":3.90874,"V":2.57370,"F":2.56554,"S":1.42157,"T":1.40243}
{"scene":"counter","build":"sh3","mask":"real","view":3,"N":688889,"visible":354392,"U":3.98371,"V":2.84842,"F":2.55005,"S":1.57162,"T":1.60032}
{"scene":"counter","build":"sh3","mask":"real","view":4,"N":688889,"visible":340786,"U":3.99341,"V":2.80141,"F":2.57040,"S":1.56211,"T":1.57171}
{"scene":"counter","build":"sh3","mask":"real","view":5,"N":688889,"visible":260829,"U":3.87958,"V":2.29290,"F":2.56320,"S":1.21325,"T":1.24243}
{"scene":"counter","build":"sh3","mask":"real","view":6,"N":688889,"visible":271230,"U":3.87162,"V":2.36413,"F":2.56515,"S":1.28810,"T":1.29885}
{"scene":"counter","build":"sh3","mask":"real","view":7,"N":688889,"visible":294869,"U":3.90490,"V":2.57872,"F":2.55402,"S":1.41651,"T":1.40771}
{"scene":"counter","build":"sh3","mask":"all","view":0,"N":688889,"visible":688889,"U":4.32928,"V":4.33117,"F":2.58531,"S":2.59510,"T":2.63562}
{"scene":"counter","build":"sh3","mask":"all","view":1,"N":688889,"visible":688889,"U":4.33702,"V":4.34141,"F":2.61648,"S":2.60230,"T":2.63885}
{"scene":"counter","build":"sh3","mask":"all","view":2,"N":688889,"visible":688889,"U":4.33942,"V":4.34643,"F":2.59907,"S":2.60099,"T":2.64080}
{"scene":"counter","build":"sh3","mask":"all","view":3,"N":688889,"visible":688889,"U":4.33059,"V":4.33632,"F":2.60202,"S":2.59920,"T":2.62394}
{"scene":"counter","build":"sh3","mask":"all","view":4,"N":688889,"visible":688889,"U":4.32624,"V":4.34480,"F":2.60726,"S":2.60582,"T":2.63661}
{"scene":"counter","build":"sh3","mask":"all","view":5,"N":688889,"visible":688889,"U":4.33869,"V":4.34378,"F":2.59376,"S":2.60605,"T":2.65760}
{"scene":"counter","build":"sh3","mask":"all","view":6,"N":688889,"visible":688889,"U":4.32598,"V":4.36470,"F":2.59536,"S":2.60314,"T":2.64768}
{"scene":"counter","build":"sh3","mask":"all","view":7,"N":688889,"visible":688889,"U":4.32701,"V":4.32198,"F":2.59290,"S":2.60480,"T":2.65139}
{"scene":"counter","build":"sh3","mask":"none","view":0,"N":688889,"visible":0,"U":3.46707,"V":0.60176,"F":2.52576,"S":0.09286,"T":0.08502}
{"scene":"counter","build":"sh3","mask":"none","view":1,"N":688889,"visible":0,"U":3.47632,"V":0.59405,"F":2.50870,"S":0.09011,"T":0.09078}
{"scene":"counter","build":"sh3","mask":"none","view":2,"N":688889,"visible":0,"U":3.45558,"V":0.60854,"F":2.50614,"S":0.08915,"T":0.09050}
{"scene":"counter","build":"sh3","mask":"none","view":3,"N":688889,"visible":0,"U":3.45699,"V":0.60170,"F":2.53203,"S":0.08842,"T":0.08672}
{"scene":"counter","build":"sh3","mask":"none","view":4,"N":688889,"visible":0,"U":3.42566,"V":0.60224,"F":2.54038,"S":0.08979,"T":0.09062}
{"scene":"counter","build":"sh3","mask":"none","view":5,"N":688889,"visible":0,"U":3.46765,"V":0.60534,"F":2.52669,"S":0.09242,"T":0.09085}
{"scene":"counter","build":"sh3","mask":"none","view":6,"N":688889,"visible":0,"U":3.47123,"V":0.59882,"F":2.51251,"S":0.09222,"T":0.09046}
{"scene":"counter","build":"sh3","mask":"none","view":7,"N":688889,"visible":0,"U":3.47005,"V":0.60819,"F":2.50829,"S":0.09046,"T":0.09050}
{"scene":"Family","build":"sh3","mask":"real","view":0,"N":1753998,"visible":472358,"U":9.46602,"V":4.47814,"F":6.48141,"S":2.21485,"T":2.20781}
{"scene":"Family","build":"sh3","mask":"real","view":1,"N":1753998,"visible":638036,"U":9.69222,"V":5.32621,"F":6.48515,"S":2.78650,"T":2.86150}
{"scene":"Family","build":"sh3","mask":"real","view":2,"N":1753998,"visible":529881,"U":9.49843,"V":4.71706,"F":6.47325,"S":2.39635,"T":2.43440}
{"scene":"Family","build":"sh3","mask":"real","view":3,"N":1753998,"visible":421591,"U":9.40426,"V":4.14365,"F":6.45955,"S":1.97005,"T":1.99683}
{"scene":"Family","build":"sh3","mask":"real","view":4,"N":1753998,"visible":574938,"U":9.57402,"V":4.87590,"F":6.48662,"S":2.50950,"T":2.48970}
{"scene":"Family","build":"sh3","mask":"real","view":5,"N":1753998,"visible":444002,"U":9.43085,"V":4.20605,"F":6.46950,"S":2.01594,"T":2.04842}
{"scene":"Family","build":"sh3","mask":"real","view":6,"N":1753998,"visible":428520,"U":9.37306,"V":4.05962,"F":6.46957,"S":1.94611,"T":1.96624}
{"scene":"Family","build":"sh3","mask":"real","view":7,"N":1753998,"visible":575901,"U":9.56317,"V":4.84528,"F":6.48701,"S":2.44656,"T":2.48474}
{"scene":"Family","build":"sh3","mask":"all","view":0,"N":1753998,"visible":1753998,"U":11.01910,"V":11.05562,"F":6.59792,"S":6.60221,"T":6.73264}
{"scene":"Family","build":"sh3","mask":"all","view":1,"N":1753998,"visible":1753998,"U":10.98272,"V":11.02659,"F":6.58483,"S":6.59277,"T":6.70979}
{"scene":"Family","build":"sh3","mask":"all","view":2,"N":1753998,"visible":1753998,"U":11.03213,"V":11.02013,"F":6.58554,"S":6.59398,"T":6.69014}
{"scene":"Family","build":"sh3","mask":"all","view":3,"N":1753998,"visible":1753998,"U":10.98749,"V":11.04432,"F":6.58893,"S":6.60518,"T":6.70544}
{"scene":"Family","build":"sh3","mask":"all","view":4,"N":1753998,"visible":1753998,"U":11.00419,"V":10.99834,"F":6.58970,"S":6.59229,"T":6.67955}
{"scene":"Family","build":"sh3","mask":"all","view":5,"N":1753998,"visible":1753998,"U":11.01562,"V":11.01197,"F":6.58845,"S":6.59581,"T":6.71696}
{"scene":"Family","build":"sh3","mask":"all","view":6,"N":1753998,"visible":1753998,"U":10.99584,"V":11.01386,"F":6.58134,"S":6.59766,"T":6.69990}
{"scene":"Family","build":"sh3","mask":"all","view":7,"N":1753998,"visible":1753998,"U":11.04778,"V":10.99398,"F":6.58410,"S":6.59002,"T":6.67408}
{"scene":"Family","build":"sh3","mask":"none","view":0,"N":1753998,"visible":0,"U":8.78989,"V":1.52163,"F":6.38147,"S":0.21680,"T":0.21338}
{"scene":"Family","build":"sh3","mask":"none","view":1,"N":1753998,"visible":0,"U":8.76125,"V":1.50371,"F":6.41443,"S":0.20525,"T":0.21104}
{"scene":"Family","build":"sh3","mask":"none","view":2,"N":1753998,"visible":0,"U":8.75133,"V":1.46618,"F":6.42986,"S":0.21482,"T":0.20698}
{"scene":"Family","build":"sh3","mask":"none","view":3,"N":1753998,"visible":0,"U":8.76224,"V":1.48717,"F":6.41571,"S":0.21683,"T":0.21341}
{"scene":"Family","build":"sh3","mask":"none","view":4,"N":1753998,"visible":0,"U":8.76285,"V":1.44416,"F":6.43136,"S":0.21165,"T":0.21088}
{"scene":"Family","build":"sh3","mask":"none","view":5,"N":1753998,"visible":0,"U":8.73507,"V":1.46688,"F":6.42806,"S":0.21686,"T":0.21341}
{"scene":"Family","build":"sh3","mask":"none","view":6,"N":1753998,"visible":0,"U":8.75405,"V":1.51264,"F":6.42147,"S":0.21158,"T":0.21315}
{"scene":"Family","build":"sh3","mask":"none","view":7,"N":1753998,"visible":0,"U":8.72880,"V":1.45178,"F":6.43974,"S":0.21376,"T":0.21318}
{"scene":"Francis","build":"sh3","mask":"real","view":0,"N":1157413,"visible":473180,"U":6.48515,"V":3.90253,"F":4.31187,"S":2.09658,"T":2.13562}
{"scene":"Francis","build":"sh3","mask":"real","view":1,"N":1157413,"visible":420224,"U":6.44010,"V":3.70208,"F":4.30038,"S":1.95114,"T":1.99501}
{"scene":"Francis","build":"sh3","mask":"real","view":2,"N":1157413,"visible":296300,"U":6.29475,"V":3.10256,"F":4.28464,"S":1.54925,"T":1.55949}
{"scene":"Francis","build":"sh3","mask":"real","view":3,"N":1157413,"visible":546144,"U":6.57978,"V":4.23722,"F":4.32390,"S":2.33245,"T":2.35325}
{"scene":"Francis","build":"sh3","mask":"real","view":4,"N":1157413,"visible":188117,"U":6.13542,"V":2.37725,"F":4.27962,"S":1.07027,"T":1.09955}
{"scene":"Francis","build":"sh3","mask":"real","view":5,"N":1157413,"visible":287959,"U":6.26394,"V":2.93533,"F":4.27520,"S":1.48262,"T":1.48483}
{"scene":"Francis","build":"sh3","mask":"real","view":6,"N":1157413,"visible":504718,"U":6.54192,"V":4.16954,"F":4.30659,"S":2.24352,"T":2.27942}
{"scene":"Francis","build":"sh3","mask":"real","view":7,"N":1157413,"visible":687886,"U":6.80166,"V":5.23616,"F":4.30637,"S":2.98854,"T":2.98867}
{"scene":"Francis","build":"sh3","mask":"all","view":0,"N":1157413,"visible":1157413,"U":7.26006,"V":7.26835,"F":4.34723,"S":4.35638,"T":4.43472}
{"scene":"Francis","build":"sh3","mask":"all","view":1,"N":1157413,"visible":1157413,"U":7.25955,"V":7.27798,"F":4.35130,"S":4.35872,"T":4.41754}
{"scene":"Francis","build":"sh3","mask":"all","view":2,"N":1157413,"visible":1157413,"U":7.26685,"V":7.26598,"F":4.34842,"S":4.33664,"T":4.44861}
{"scene":"Francis","build":"sh3","mask":"all","view":3,"N":1157413,"visible":1157413,"U":7.27680,"V":7.27030,"F":4.35085,"S":4.37005,"T":4.40499}
{"scene":"Francis","build":"sh3","mask":"all","view":4,"N":1157413,"visible":1157413,"U":7.26112,"V":7.27786,"F":4.35571,"S":4.35270,"T":4.44966}
{"scene":"Francis","build":"sh3","mask":"all","view":5,"N":1157413,"visible":1157413,"U":7.26134,"V":7.27594,"F":4.34374,"S":4.36755,"T":4.40643}
{"scene":"Francis","build":"sh3","mask":"all","view":6,"N":1157413,"visible":1157413,"U":7.25600,"V":7.26586,"F":4.36771,"S":4.34266,"T":4.42627}
{"scene":"Francis","build":"sh3","mask":"all","view":7,"N":1157413,"visible":1157413,"U":7.26874,"V":7.27830,"F":4.32922,"S":4.35382,"T":4.42922}
{"scene":"Francis","build":"sh3","mask":"none","view":0,"N":1157413,"visible":0,"U":5.77475,"V":0.99971,"F":4.25338,"S":0.14739,"T":0.14035}
{"scene":"Francis","build":"sh3","mask":"none","view":1,"N":1157413,"visible":0,"U":5.78256,"V":1.00384,"F":4.24272,"S":0.14400,"T":0.14342}
{"scene":"Francis","build":"sh3","mask":"none","view":2,"N":1157413,"visible":0,"U":5.76931,"V":0.99056,"F":4.22688,"S":0.13888,"T":0.13856}
{"scene":"Francis","build":"sh3","mask":"none","view":3,"N":1157413,"visible":0,"U":5.77123,"V":0.99312,"F":4.23693,"S":0.14410,"T":0.14403}
{"scene":"Francis","build":"sh3","mask":"none","view":4,"N":1157413,"visible":0,"U":5.80051,"V":0.98035,"F":4.23965,"S":0.14314,"T":0.14144}
{"scene":"Francis","build":"sh3","mask":"none","view":5,"N":1157413,"visible":0,"U":5.78634,"V":0.98400,"F":4.25642,"S":0.14221,"T":0.14406}
{"scene":"Francis","build":"sh3","mask":"none","view":6,"N":1157413,"visible":0,"U":5.78915,"V":1.00438,"F":4.22400,"S":0.14790,"T":0.14365}
{"scene":"Francis","build":"sh3","mask":"none","view":7,"N":1157413,"visible":0,"U":5.78902,"V":0.98483,"F":4.22835,"S":0.14717,"T":0.14365}
{"scene":"garden","build":"sh3","mask":"real","view":0,"N":2446509,"visible":939302,"U":13.57171,"V":7.79386,"F":9.07354,"S":4.11907,"T":4.20909}
{"scene":"garden","build":"sh3","mask":"real","view":1,"N":2446509,"visible":881176,"U":13.46352,"V":7.35667,"F":9.04640,"S":3.80790,"T":3.86982}
{"scene":"garden","build":"sh3","mask":"real","view":2,"N":2446509,"visible":869265,"U":13.45024,"V":7.18784,"F":9.07542,"S":3.76509,"T":3.79632}
{"scene":"garden","build":"sh3","mask":"real","view":3,"N":2446509,"visible":748870,"U":13.30394,"V":6.65571,"F":9.02998,"S":3.35283,"T":3.40458}
{"scene":"garden","build":"sh3","mask":"real","view":4,"N":2446509,"visible":757437,"U":13.29094,"V":6.75914,"F":9.03475,"S":3.44227,"T":3.47619}
{"scene":"garden","build":"sh3","mask":"real","view":5,"N":2446509,"visible":734554,"U":13.31651,"V":6.60918,"F":9.02794,"S":3.34954,"T":3.36112}
{"scene":"garden","build":"sh3","mask":"real","view":6,"N":2446509,"visible":776754,"U":13.28650,"V":6.78768,"F":9.03306,"S":3.44115,"T":3.50842}
{"scene":"garden","build":"sh3","mask":"real","view":7,"N":2446509,"visible":877194,"U":13.47008,"V":7.36682,"F":9.03674,"S":3.84112,"T":3.87578}
{"scene":"garden","build":"sh3","mask":"all","view":0,"N":2446509,"visible":2446509,"U":15.33802,"V":15.38237,"F":9.16992,"S":9.18518,"T":9.33715}
{"scene":"garden","build":"sh3","mask":"all","view":1,"N":2446509,"visible":2446509,"U":15.32573,"V":15.33379,"F":9.21427,"S":9.19136,"T":9.34803}
{"scene":"garden","build":"sh3","mask":"all","view":2,"N":2446509,"visible":2446509,"U":15.32838,"V":15.35222,"F":9.18656,"S":9.21587,"T":9.34554}
{"scene":"garden","build":"sh3","mask":"all","view":3,"N":2446509,"visible":2446509,"U":15.34022,"V":15.32867,"F":9.16960,"S":9.16726,"T":9.32634}
{"scene":"garden","build":"sh3","mask":"all","view":4,"N":2446509,"visible":2446509,"U":15.32006,"V":15.36224,"F":9.17187,"S":9.20230,"T":9.33792}
{"scene":"garden","build":"sh3","mask":"all","view":5,"N":2446509,"visible":2446509,"U":15.34490,"V":15.34160,"F":9.17472,"S":9.17053,"T":9.33942}
{"scene":"garden","build":"sh3","mask":"all","view":6,"N":2446509,"visible":2446509,"U":15.34147,"V":15.36208,"F":9.17232,"S":9.17891,"T":9.34474}
{"scene":"garden","build":"sh3","mask":"all","view":7,"N":2446509,"visible":2446509,"U":15.37629,"V":15.36022,"F":9.18147,"S":9.17523,"T":9.33398}
{"scene":"garden","build":"sh3","mask":"none","view":0,"N":2446509,"visible":0,"U":12.18963,"V":2.08477,"F":8.94352,"S":0.29629,"T":0.29296}
{"scene":"garden","build":"sh3","mask":"none","view":1,"N":2446509,"visible":0,"U":12.17763,"V":2.08246,"F":8.95290,"S":0.29014,"T":0.28272}
{"scene":"garden","build":"sh3","mask":"none","view":2,"N":2446509,"visible":0,"U":12.21488,"V":2.06147,"F":8.95766,"S":0.28931,"T":0.29216}
{"scene":"garden","build":"sh3","mask":"none","view":3,"N":2446509,"visible":0,"U":12.21741,"V":2.08534,"F":8.94771,"S":0.28672,"T":0.28896}
{"scene":"garden","build":"sh3","mask":"none","view":4,"N":2446509,"visible":0,"U":12.23504,"V":2.06810,"F":8.99398,"S":0.28637,"T":0.28710}
{"scene":"garden","build":"sh3","mask":"none","view":5,"N":2446509,"visible":0,"U":12.23408,"V":2.06269,"F":8.99459,"S":0.28451,"T":0.28643}
{"scene":"garden","build":"sh3","mask":"none","view":6,"N":2446509,"visible":0,"U":12.20176,"V":2.11149,"F":8.96662,"S":0.29677,"T":0.28560}
{"scene":"garden","build":"sh3","mask":"none","view":7,"N":2446509,"visible":0,"U":12.21126,"V":2.07610,"F":8.94624,"S":0.29277,"T":0.28646}
{"scene":"Horse","build":"sh3","mask":"real","view":0,"N":1083939,"visible":506030,"U":6.14442,"V":4.01776,"F":4.02813,"S":2.21302,"T":2.22662}
{"scene":"Horse","build":"sh3","mask":"real","view":1,"N":1083939,"visible":483515,"U":6.11014,"V":3.88250,"F":4.01642,"S":2.09590,"T":2.13066}
{"scene":"Horse","build":"sh3","mask":"real","view":2,"N":1083939,"visible":451617,"U":6.04621,"V":3.70726,"F":4.01626,"S":2.01162,"T":2.00512}
{"scene":"Horse","build":"sh3","mask":"real","view":3,"N":1083939,"visible":436008,"U":6.05302,"V":3.68147,"F":4.01782,"S":1.98506,"T":1.98400}
{"scene":"Horse","build":"sh3","mask":"real","view":4,"N":1083939,"visible":581240,"U":6.27773,"V":4.43875,"F":4.04598,"S":2.49626,"T":2.50509}
{"scene":"Horse","build":"sh3","mask":"real","view":5,"N":1083939,"visible":541328,"U":6.19894,"V":4.21885,"F":4.01366,"S":2.32461,"T":2.36205}
{"scene":"Horse","build":"sh3","mask":"real","view":6,"N":1083939,"visible":410766,"U":5.98400,"V":3.42042,"F":4.02819,"S":1.82666,"T":1.84493}
{"scene":"Horse","build":"sh3","mask":"real","view":7,"N":1083939,"visible":328502,"U":5.92314,"V":2.96288,"F":4.01549,"S":1.49971,"T":1.52643}
{"scene":"Horse","build":"sh3","mask":"all","view":0,"N":1083939,"visible":1083939,"U":6.81629,"V":6.81050,"F":4.08298,"S":4.08275,"T":4.15040}
{"scene":"Horse","build":"sh3","mask":"all","view":1,"N":1083939,"visible":1083939,"U":6.80915,"V":6.80170,"F":4.08899,"S":4.07325,"T":4.14186}
{"scene":"Horse","build":"sh3","mask":"all","view":2,"N":1083939,"visible":1083939,"U":6.82205,"V":6.81690,"F":4.06269,"S":4.10570,"T":4.14336}
{"scene":"Horse","build":"sh3","mask":"all","view":3,"N":1083939,"visible":1083939,"U":6.80755,"V":6.80534,"F":4.08115,"S":4.07366,"T":4.14070}
{"scene":"Horse","build":"sh3","mask":"all","view":4,"N":1083939,"visible":1083939,"U":6.81814,"V":6.81459,"F":4.05805,"S":4.08682,"T":4.12234}
{"scene":"Horse","build":"sh3","mask":"all","view":5,"N":1083939,"visible":1083939,"U":6.79014,"V":6.82499,"F":4.06282,"S":4.08634,"T":4.15050}
{"scene":"Horse","build":"sh3","mask":"all","view":6,"N":1083939,"visible":1083939,"U":6.80851,"V":6.81082,"F":4.06627,"S":4.08118,"T":4.13962}
{"scene":"Horse","build":"sh3","mask":"all","view":7,"N":1083939,"visible":1083939,"U":6.79194,"V":6.82179,"F":4.09130,"S":4.07488,"T":4.17136}
{"scene":"Horse","build":"sh3","mask":"none","view":0,"N":1083939,"visible":0,"U":5.42192,"V":0.92880,"F":3.97731,"S":0.13635,"T":0.13581}
{"scene":"Horse","build":"sh3","mask":"none","view":1,"N":1083939,"visible":0,"U":5.39923,"V":0.94272,"F":3.98963,"S":0.13830,"T":0.13491}
{"scene":"Horse","build":"sh3","mask":"none","view":2,"N":1083939,"visible":0,"U":5.38810,"V":0.93910,"F":3.98054,"S":0.13392,"T":0.13546}
{"scene":"Horse","build":"sh3","mask":"none","view":3,"N":1083939,"visible":0,"U":5.40646,"V":0.92237,"F":3.98595,"S":0.13344,"T":0.13523}
{"scene":"Horse","build":"sh3","mask":"none","view":4,"N":1083939,"visible":0,"U":5.39482,"V":0.93194,"F":3.97366,"S":0.13421,"T":0.13098}
{"scene":"Horse","build":"sh3","mask":"none","view":5,"N":1083939,"visible":0,"U":5.42269,"V":0.93901,"F":3.95328,"S":0.13517,"T":0.13590}
{"scene":"Horse","build":"sh3","mask":"none","view":6,"N":1083939,"visible":0,"U":5.43386,"V":0.91754,"F":3.97501,"S":0.13891,"T":0.13302}
{"scene":"Horse","build":"sh3","mask":"none","view":7,"N":1083939,"visible":0,"U":5.38502,"V":0.93702,"F":3.98704,"S":0.13472,"T":0.12918}
{"scene":"Ignatius","build":"sh3","mask":"real","view":0,"N":2545391,"visible":1143552,"U":14.28813,"V":8.96483,"F":9.46080,"S":4.85475,"T":4.92819}
{"scene":"Ignatius","build":"sh3","mask":"real","view":1,"N":2545391,"visible":887296,"U":14.04550,"V":7.75078,"F":9.39440,"S":4.05520,"T":4.11843}
{"scene":"Ignatius","build":"sh3","mask":"real","view":2,"N":2545391,"visible":529083,"U":13.48461,"V":5.27946,"F":9.36739,"S":2.42694,"T":2.45018}
{"scene":"Ignatius","build":"sh3","mask":"real","view":3,"N":2545391,"visible":952608,"U":14.03296,"V":7.92118,"F":9.43402,"S":4.15293,"T":4.24042}
{"scene":"Ignatius","build":"sh3","mask":"real","view":4,"N":2545391,"visible":528747,"U":13.48390,"V":5.45430,"F":9.36813,"S":2.48794,"T":2.53536}
{"scene":"Ignatius","build":"sh3","mask":"real","view":5,"N":2545391,"visible":584841,"U":13.54381,"V":5.67536,"F":9.36493,"S":2.62358,"T":2.68877}
{"scene":"Ignatius","build":"sh3","mask":"real","view":6,"N":2545391,"visible":533257,"U":13.54528,"V":5.60218,"F":9.36806,"S":2.63558,"T":2.65331}
{"scene":"Ignatius","build":"sh3","mask":"real","view":7,"N":2545391,"visible":846693,"U":13.87184,"V":7.01402,"F":9.43187,"S":3.53731,"T":3.64314}
{"scene":"Ignatius","build":"sh3","mask":"all","view":0,"N":2545391,"visible":2545391,"U":15.95888,"V":16.02992,"F":9.53824,"S":9.55101,"T":9.73914}
{"scene":"Ignatius","build":"sh3","mask":"all","view":1,"N":2545391,"visible":2545391,"U":15.95994,"V":15.98566,"F":9.54115,"S":9.55056,"T":9.72461}
{"scene":"Ignatius","build":"sh3","mask":"all","view":2,"N":2545391,"visible":2545391,"U":15.97146,"V":15.98563,"F":9.55165,"S":9.55750,"T":9.70496}
{"scene":"Ignatius","build":"sh3","mask":"all","view":3,"N":2545391,"visible":2545391,"U":15.96925,"V":15.97632,"F":9.57574,"S":9.55962,"T":9.72602}
{"scene":"Ignatius","build":"sh3","mask":"all","view":4,"N":2545391,"visible":2545391,"U":15.95702,"V":15.99094,"F":9.55738,"S":9.56074,"T":9.69866}
{"scene":"Ignatius","build":"sh3","mask":"all","view":5,"N":2545391,"visible":2545391,"U":16.25446,"V":15.97286,"F":9.56262,"S":9.55818,"T":9.75571}
{"scene":"Ignatius","build":"sh3","mask":"all","view":6,"N":2545391,"visible":2545391,"U":15.97677,"V":16.00669,"F":9.56195,"S":9.55190,"T":9.74944}
{"scene":"Ignatius","build":"sh3","mask":"all","view":7,"N":2545391,"visible":2545391,"U":15.97165,"V":16.00141,"F":9.54576,"S":9.58598,"T":9.70957}
{"scene":"Ignatius","build":"sh3","mask":"none","view":0,"N":2545391,"visible":0,"U":12.71245,"V":2.18678,"F":9.30698,"S":0.30298,"T":0.29274}
{"scene":"Ignatius","build":"sh3","mask":"none","view":1,"N":2545391,"visible":0,"U":12.75168,"V":2.11242,"F":9.31414,"S":0.30416,"T":0.30442}
{"scene":"Ignatius","build":"sh3","mask":"none","view":2,"N":2545391,"visible":0,"U":12.72538,"V":2.09130,"F":9.31514,"S":0.30445,"T":0.30413}
{"scene":"Ignatius","build":"sh3","mask":"none","view":3,"N":2545391,"visible":0,"U":12.71997,"V":2.12406,"F":9.31530,"S":0.30771,"T":0.30464}
{"scene":"Ignatius","build":"sh3","mask":"none","view":4,"N":2545391,"visible":0,"U":12.71450,"V":2.12995,"F":9.31536,"S":0.30765,"T":0.30154}
{"scene":"Ignatius","build":"sh3","mask":"none","view":5,"N":2545391,"visible":0,"U":12.70768,"V":2.18064,"F":9.31821,"S":0.29558,"T":0.30032}
{"scene":"Ignatius","build":"sh3","mask":"none","view":6,"N":2545391,"visible":0,"U":12.70205,"V":2.17958,"F":9.30506,"S":0.29862,"T":0.30397}
{"scene":"Ignatius","build":"sh3","mask":"none","view":7,"N":2545391,"visible":0,"U":12.64902,"V":2.18656,"F":9.30870,"S":0.29958,"T":0.29715}
{"scene":"kitchen","build":"sh3","mask":"real","view":0,"N":1070742,"visible":431821,"U":6.11744,"V":3.97331,"F":3.99472,"S":2.15082,"T":2.18989}
{"scene":"kitchen","build":"sh3","mask":"real","view":1,"N":1070742,"visible":436989,"U":6.11238,"V":4.00989,"F":4.01539,"S":2.19184,"T":2.23357}
{"scene":"kitchen","build":"sh3","mask":"real","view":2,"N":1070742,"visible":642413,"U":6.31866,"V":4.89344,"F":3.99830,"S":2.80704,"T":2.82630}
{"scene":"kitchen","build":"sh3","mask":"real","view":3,"N":1070742,"visible":430428,"U":6.11763,"V":4.01462,"F":3.99622,"S":2.17574,"T":2.20502}
{"scene":"kitchen","build":"sh3","mask":"real","view":4,"N":1070742,"visible":508910,"U":6.17840,"V":4.45728,"F":3.98291,"S":2.51379,"T":2.54989}
{"scene":"kitchen","build":"sh3","mask":"real","view":5,"N":1070742,"visible":666301,"U":6.30880,"V":4.94902,"F":3.98656,"S":2.85107,"T":2.85622}
{"scene":"kitchen","build":"sh3","mask":"real","view":6,"N":1070742,"visible":469944,"U":6.06864,"V":3.84186,"F":3.96483,"S":2.11517,"T":2.13834}
{"scene":"kitchen","build":"sh3","mask":"real","view":7,"N":1070742,"visible":673260,"U":6.30403,"V":4.92710,"F":4.01008,"S":2.81290,"T":2.87658}
{"scene":"kitchen","build":"sh3","mask":"all","view":0,"N":1070742,"visible":1070742,"U":6.72906,"V":6.72710,"F":4.02842,"S":4.02000,"T":4.10419}
{"scene":"kitchen","build":"sh3","mask":"all","view":1,"N":1070742,"visible":1070742,"U":6.72646,"V":6.72269,"F":4.03158,"S":4.03034,"T":4.08582}
{"scene":"kitchen","build":"sh3","mask":"all","view":2,"N":1070742,"visible":1070742,"U":6.70998,"V":6.73962,"F":4.03171,"S":4.01750,"T":4.11859}
{"scene":"kitchen","build":"sh3","mask":"all","view":3,"N":1070742,"visible":1070742,"U":6.72890,"V":6.74570,"F":4.02246,"S":4.02851,"T":4.09405}
{"scene":"kitchen","build":"sh3","mask":"all","view":4,"N":1070742,"visible":1070742,"U":6.72474,"V":6.73776,"F":4.00739,"S":4.03507,"T":4.07162}
{"scene":"kitchen","build":"sh3","mask":"all","view":5,"N":1070742,"visible":1070742,"U":6.72691,"V":6.73798,"F":4.01981,"S":4.03110,"T":4.10170}
{"scene":"kitchen","build":"sh3","mask":"all","view":6,"N":1070742,"visible":1070742,"U":6.72202,"V":6.73229,"F":4.02496,"S":4.02413,"T":4.09981}
{"scene":"kitchen","build":"sh3","mask":"all","view":7,"N":1070742,"visible":1070742,"U":6.71670,"V":6.74384,"F":4.04243,"S":4.00851,"T":4.11242}
{"scene":"kitchen","build":"sh3","mask":"none","view":0,"N":1070742,"visible":0,"U":5.34691,"V":0.91296,"F":3.93062,"S":0.13347,"T":0.13219}
{"scene":"kitchen","build":"sh3","mask":"none","view":1,"N":1070742,"visible":0,"U":5.33930,"V":0.91555,"F":3.92419,"S":0.13773,"T":0.13101}
{"scene":"kitchen","build":"sh3","mask":"none","view":2,"N":1070742,"visible":0,"U":5.34301,"V":0.91286,"F":3.92506,"S":0.13347,"T":0.13421}
{"scene":"kitchen","build":"sh3","mask":"none","view":3,"N":1070742,"visible":0,"U":5.34787,"V":0.91146,"F":3.94941,"S":0.13382,"T":0.13366}
{"scene":"kitchen","build":"sh3","mask":"none","view":4,"N":1070742,"visible":0,"U":5.36189,"V":0.92016,"F":3.91853,"S":0.13363,"T":0.12950}
{"scene":"kitchen","build":"sh3","mask":"none","view":5,"N":1070742,"visible":0,"U":5.33882,"V":0.91347,"F":3.92749,"S":0.13744,"T":0.13363}
{"scene":"kitchen","build":"sh3","mask":"none","view":6,"N":1070742,"visible":0,"U":5.32768,"V":0.91331,"F":3.93750,"S":0.13587,"T":0.12867}
{"scene":"kitchen","build":"sh3","mask":"none","view":7,"N":1070742,"visible":0,"U":5.34387,"V":0.91760,"F":3.94029,"S":0.13773,"T":0.13328}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":0,"N":1574183,"visible":1049130,"U":9.39411,"V":7.76493,"F":5.89584,"S":4.47590,"T":4.55155}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":1,"N":1574183,"visible":603855,"U":8.91875,"V":5.73014,"F":5.86176,"S":3.08083,"T":3.16198}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":2,"N":1574183,"visible":507835,"U":8.75462,"V":5.08416,"F":5.86157,"S":2.69549,"T":2.74768}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":3,"N":1574183,"visible":275485,"U":8.34925,"V":3.39293,"F":5.82038,"S":1.54493,"T":1.58051}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":4,"N":1574183,"visible":809110,"U":9.06221,"V":6.34416,"F":5.85075,"S":3.56659,"T":3.62480}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":5,"N":1574183,"visible":408686,"U":8.60186,"V":4.47194,"F":5.81398,"S":2.27638,"T":2.29373}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":6,"N":1574183,"visible":362360,"U":8.53104,"V":4.05174,"F":5.82374,"S":2.05571,"T":2.09283}
{"scene":"Lighthouse","build":"sh3","mask":"real","view":7,"N":1574183,"visible":524664,"U":8.64758,"V":4.60435,"F":5.83018,"S":2.35517,"T":2.39206}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":0,"N":1574183,"visible":1574183,"U":9.88173,"V":9.89360,"F":5.89754,"S":5.96643,"T":6.01338}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":1,"N":1574183,"visible":1574183,"U":9.90765,"V":9.86749,"F":5.89981,"S":5.92102,"T":6.01520}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":2,"N":1574183,"visible":1574183,"U":9.87053,"V":9.89472,"F":5.90371,"S":5.92115,"T":6.01027}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":3,"N":1574183,"visible":1574183,"U":9.88342,"V":9.92090,"F":5.89824,"S":5.90554,"T":6.01219}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":4,"N":1574183,"visible":1574183,"U":9.88336,"V":9.91008,"F":5.91443,"S":5.90896,"T":6.01165}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":5,"N":1574183,"visible":1574183,"U":9.87334,"V":9.90982,"F":5.90685,"S":5.92637,"T":6.02125}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":6,"N":1574183,"visible":1574183,"U":9.84109,"V":9.89053,"F":5.91008,"S":5.93587,"T":6.01696}
{"scene":"Lighthouse","build":"sh3","mask":"all","view":7,"N":1574183,"visible":1574183,"U":9.85034,"V":9.89283,"F":5.91040,"S":5.91261,"T":6.02826}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":0,"N":1574183,"visible":0,"U":7.84995,"V":1.35626,"F":5.76211,"S":0.19034,"T":0.19315}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":1,"N":1574183,"visible":0,"U":7.86045,"V":1.35232,"F":5.76768,"S":0.18998,"T":0.18819}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":2,"N":1574183,"visible":0,"U":7.85350,"V":1.33994,"F":5.77184,"S":0.19645,"T":0.19258}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":3,"N":1574183,"visible":0,"U":7.85507,"V":1.33846,"F":5.76637,"S":0.19357,"T":0.19050}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":4,"N":1574183,"visible":0,"U":7.85034,"V":1.33222,"F":5.76586,"S":0.19581,"T":0.18486}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":5,"N":1574183,"visible":0,"U":7.86221,"V":1.32966,"F":5.78323,"S":0.19123,"T":0.19043}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":6,"N":1574183,"visible":0,"U":7.85914,"V":1.35680,"F":5.75590,"S":0.19002,"T":0.19066}
{"scene":"Lighthouse","build":"sh3","mask":"none","view":7,"N":1574183,"visible":0,"U":7.85395,"V":1.35469,"F":5.76192,"S":0.19283,"T":0.19286}
{"scene":"room","build":"sh3","mask":"real","view":0,"N":711818,"visible":229583,"U":3.84586,"V":1.95584,"F":2.64854,"S":0.97958,"T":0.99462}
{"scene":"room","build":"sh3","mask":"real","view":1,"N":711818,"visible":223057,"U":3.86669,"V":1.95869,"F":2.65894,"S":0.97885,"T":0.98688}
{"scene":"room","build":"sh3","mask":"real","view":2,"N":711818,"visible":161796,"U":3.80893,"V":1.57718,"F":2.60499,"S":0.73238,"T":0.74326}
{"scene":"room","build":"sh3","mask":"real","view":3,"N":711818,"visible":262891,"U":3.93114,"V":2.12787,"F":2.65731,"S":1.09856,"T":1.11715}
{"scene":"room","build":"sh3","mask":"real","view":4,"N":711818,"visible":288509,"U":3.96384,"V":2.33718,"F":2.63949,"S":1.24867,"T":1.29414}
{"scene":"room","build":"sh3","mask":"real","view":5,"N":711818,"visible":50187,"U":3.65706,"V":0.95155,"F":2.63107,"S":0.32365,"T":0.32426}
{"scene":"room","build":"sh3","mask":"real","view":6,"N":711818,"visible":39308,"U":3.64080,"V":0.86314,"F":2.62016,"S":0.26272,"T":0.26477}
{"scene":"room","build":"sh3","mask":"real","view":7,"N":711818,"visible":120976,"U":3.73802,"V":1.37085,"F":2.60307,"S":0.58544,"T":0.59578}
{"scene":"room","build":"sh3","mask":"all","view":0,"N":711818,"visible":711818,"U":4.47347,"V":4.45885,"F":2.68141,"S":2.70125,"T":2.74195}
{"scene":"room","build":"sh3","mask":"all","view":1,"N":711818,"visible":711818,"U":4.47194,"V":4.45117,"F":2.67760,"S":2.68147,"T":2.73152}
{"scene":"room","build":"sh3","mask":"all","view":2,"N":711818,"visible":711818,"U":4.48096,"V":4.49171,"F":2.68339,"S":2.68003,"T":2.72922}
{"scene":"room","build":"sh3","mask":"all","view":3,"N":711818,"visible":711818,"U":4.48771,"V":4.49789,"F":2.68026,"S":2.67331,"T":2.72688}
{"scene":"room","build":"sh3","mask":"all","view":4,"N":711818,"visible":711818,"U":4.48026,"V":4.49581,"F":2.67965,"S":2.67818,"T":2.72493}
{"scene":"room","build":"sh3","mask":"all","view":5,"N":711818,"visible":711818,"U":4.48243,"V":4.49197,"F":2.67117,"S":2.68784,"T":2.72314}
{"scene":"room","build":"sh3","mask":"all","view":6,"N":711818,"visible":711818,"U":4.47370,"V":4.48384,"F":2.70557,"S":2.69904,"T":2.71578}
{"scene":"room","build":"sh3","mask":"all","view":7,"N":711818,"visible":711818,"U":4.50026,"V":4.45859,"F":2.68208,"S":2.67971,"T":2.73341}
{"scene":"room","build":"sh3","mask":"none","view":0,"N":711818,"visible":0,"U":3.57366,"V":0.62266,"F":2.61085,"S":0.09482,"T":0.08896}
{"scene":"room","build":"sh3","mask":"none","view":1,"N":711818,"visible":0,"U":3.58499,"V":0.62070,"F":2.60477,"S":0.08896,"T":0.09373}
{"scene":"room","build":"sh3","mask":"none","view":2,"N":711818,"visible":0,"U":3.57706,"V":0.62045,"F":2.61818,"S":0.08979,"T":0.09030}
{"scene":"room","build":"sh3","mask":"none","view":3,"N":711818,"visible":0,"U":3.53651,"V":0.62669,"F":2.60726,"S":0.09510,"T":0.08880}
{"scene":"room","build":"sh3","mask":"none","view":4,"N":711818,"visible":0,"U":3.58730,"V":0.61603,"F":2.61491,"S":0.09533,"T":0.08960}
{"scene":"room","build":"sh3","mask":"none","view":5,"N":711818,"visible":0,"U":3.54448,"V":0.61827,"F":2.61626,"S":0.09501,"T":0.09325}
{"scene":"room","build":"sh3","mask":"none","view":6,"N":711818,"visible":0,"U":3.56483,"V":0.62035,"F":2.61565,"S":0.09507,"T":0.09325}
{"scene":"room","build":"sh3","mask":"none","view":7,"N":711818,"visible":0,"U":3.56406,"V":0.62006,"F":2.60429,"S":0.09466,"T":0.08778}
{"scene":"stump","build":"sh3","mask":"real","view":0,"N":2261151,"visible":747823,"U":12.35821,"V":6.60125,"F":8.35885,"S":3.38525,"T":3.45443}
{"scene":"stump","build":"sh3","mask":"real","view":1,"N":2261151,"visible":670711,"U":12.30042,"V":6.06797,"F":8.34810,"S":3.02845,"T":3.09264}
{"scene":"stump","build":"sh3","mask":"real","view":2,"N":2261151,"visible":685230,"U":12.31498,"V":6.24586,"F":8.34538,"S":3.13581,"T":3.19712}
{"scene":"stump","build":"sh3","mask":"real","view":3,"N":2261151,"visible":371492,"U":11.84595,"V":4.13146,"F":8.30698,"S":1.73978,"T":1.77085}
{"scene":"stump","build":"sh3","mask":"real","view":4,"N":2261151,"visible":346858,"U":11.84205,"V":4.23114,"F":8.31482,"S":1.77450,"T":1.80221}
{"scene":"stump","build":"sh3","mask":"real","view":5,"N":2261151,"visible":135600,"U":11.49914,"V":2.67869,"F":8.28787,"S":0.77971,"T":0.78195}
{"scene":"stump","build":"sh3","mask":"real","view":6,"N":2261151,"visible":167477,"U":11.55411,"V":2.84899,"F":8.29107,"S":0.88656,"T":0.90266}
{"scene":"stump","build":"sh3","mask":"real","view":7,"N":2261151,"visible":506942,"U":12.01382,"V":5.09130,"F":8.32419,"S":2.39402,"T":2.41875}
{"scene":"stump","build":"sh3","mask":"all","view":0,"N":2261151,"visible":2261151,"U":14.17565,"V":14.21248,"F":8.50915,"S":8.48867,"T":8.62448}
{"scene":"stump","build":"sh3","mask":"all","view":1,"N":2261151,"visible":2261151,"U":14.19891,"V":14.17165,"F":8.51232,"S":8.49181,"T":8.63149}
{"scene":"stump","build":"sh3","mask":"all","view":2,"N":2261151,"visible":2261151,"U":14.20550,"V":14.18493,"F":8.47766,"S":8.48282,"T":8.62614}
{"scene":"stump","build":"sh3","mask":"all","view":3,"N":2261151,"visible":2261151,"U":14.20560,"V":14.20723,"F":8.47776,"S":8.48675,"T":8.62864}
{"scene":"stump","build":"sh3","mask":"all","view":4,"N":2261151,"visible":2261151,"U":14.16368,"V":14.18726,"F":8.47920,"S":8.48992,"T":8.66426}
{"scene":"stump","build":"sh3","mask":"all","view":5,"N":2261151,"visible":2261151,"U":14.19475,"V":14.19837,"F":8.48170,"S":8.48819,"T":8.63366}
{"scene":"stump","build":"sh3","mask":"all","view":6,"N":2261151,"visible":2261151,"U":14.18611,"V":14.51082,"F":8.47584,"S":8.48765,"T":8.62666}
{"scene":"stump","build":"sh3","mask":"all","view":7,"N":2261151,"visible":2261151,"U":14.19629,"V":14.18819,"F":8.48394,"S":8.48883,"T":8.62230}
{"scene":"stump","build":"sh3","mask":"none","view":0,"N":2261151,"visible":0,"U":11.29670,"V":1.92797,"F":8.26938,"S":0.26902,"T":0.27094}
{"scene":"stump","build":"sh3","mask":"none","view":1,"N":2261151,"visible":0,"U":11.28022,"V":1.89507,"F":8.27088,"S":0.26970,"T":0.27088}
{"scene":"stump","build":"sh3","mask":"none","view":2,"N":2261151,"visible":0,"U":11.25792,"V":1.91699,"F":8.26973,"S":0.26432,"T":0.26573}
{"scene":"stump","build":"sh3","mask":"none","view":3,"N":2261151,"visible":0,"U":11.31184,"V":1.93731,"F":8.27581,"S":0.26518,"T":0.27216}
{"scene":"stump","build":"sh3","mask":"none","view":4,"N":2261151,"visible":0,"U":11.30800,"V":1.91939,"F":8.27021,"S":0.27440,"T":0.27104}
{"scene":"stump","build":"sh3","mask":"none","view":5,"N":2261151,"visible":0,"U":11.29226,"V":1.93802,"F":8.26442,"S":0.27581,"T":0.26490}
{"scene":"stump","build":"sh3","mask":"none","view":6,"N":2261151,"visible":0,"U":11.30186,"V":1.92349,"F":8.27222,"S":0.26893,"T":0.26544}
{"scene":"stump","build":"sh3","mask":"none","view":7,"N":2261151,"visible":0,"U":11.29661,"V":1.89094,"F":8.26730,"S":0.27472,"T":0.27120}
{"scene":"Train","build":"sh3","mask":"real","view":0,"N":1758874,"visible":902109,"U":10.22000,"V":7.47658,"F":6.58986,"S":4.19958,"T":4.25933}
{"scene":"Train","build":"sh3","mask":"real","view":1,"N":1758874,"visible":891995,"U":10.20992,"V":7.37984,"F":6.53603,"S":4.15421,"T":4.20099}
{"scene":"Train","build":"sh3","mask":"real","view":2,"N":1758874,"visible":582483,"U":9.74022,"V":5.53946,"F":6.50861,"S":2.92877,"T":2.93469}
{"scene":"Train","build":"sh3","mask":"real","view":3,"N":1758874,"visible":448986,"U":9.50838,"V":4.55760,"F":6.49008,"S":2.27309,"T":2.32685}
{"scene":"Train","build":"sh3","mask":"real","view":4,"N":1758874,"visible":407541,"U":9.41734,"V":4.07600,"F":6.49440,"S":1.93037,"T":1.95853}
{"scene":"Train","build":"sh3","mask":"real","view":5,"N":1758874,"visible":592874,"U":9.79523,"V":5.65869,"F":6.53770,"S":2.95290,"T":3.02832}
{"scene":"Train","build":"sh3","mask":"real","view":6,"N":1758874,"visible":505290,"U":9.65488,"V":5.14278,"F":6.52227,"S":2.60358,"T":2.65888}
{"scene":"Train","build":"sh3","mask":"real","view":7,"N":1758874,"visible":923867,"U":10.21837,"V":7.59075,"F":6.55888,"S":4.26736,"T":4.38227}
{"scene":"Train","build":"sh3","mask":"all","view":0,"N":1758874,"visible":1758874,"U":11.04122,"V":11.02122,"F":6.60064,"S":6.61146,"T":6.71728}
{"scene":"Train","build":"sh3","mask":"all","view":1,"N":1758874,"visible":1758874,"U":11.04253,"V":11.00640,"F":6.60477,"S":6.60342,"T":6.71747}
{"scene":"Train","build":"sh3","mask":"all","view":2,"N":1758874,"visible":1758874,"U":11.04358,"V":11.04541,"F":6.60602,"S":6.59555,"T":6.71178}
{"scene":"Train","build":"sh3","mask":"all","view":3,"N":1758874,"visible":1758874,"U":11.01168,"V":11.09037,"F":6.59440,"S":6.60685,"T":6.71398}
{"scene":"Train","build":"sh3","mask":"all","view":4,"N":1758874,"visible":1758874,"U":11.05699,"V":11.07504,"F":6.61386,"S":6.59613,"T":6.71251}
{"scene":"Train","build":"sh3","mask":"all","view":5,"N":1758874,"visible":1758874,"U":11.02483,"V":11.06691,"F":6.57526,"S":6.60368,"T":6.71830}
{"scene":"Train","build":"sh3","mask":"all","view":6,"N":1758874,"visible":1758874,"U":11.04147,"V":11.06499,"F":6.60054,"S":6.60042,"T":6.70806}
{"scene":"Train","build":"sh3","mask":"all","view":7,"N":1758874,"visible":1758874,"U":10.98198,"V":11.06800,"F":6.60003,"S":6.60829,"T":6.72912}
{"scene":"Train","build":"sh3","mask":"none","view":0,"N":1758874,"visible":0,"U":8.76067,"V":1.46438,"F":6.45523,"S":0.21014,"T":0.20723}
{"scene":"Train","build":"sh3","mask":"none","view":1,"N":1758874,"visible":0,"U":8.79603,"V":1.54650,"F":6.39830,"S":0.21424,"T":0.21021}
{"scene":"Train","build":"sh3","mask":"none","view":2,"N":1758874,"visible":0,"U":8.76307,"V":1.49597,"F":6.44435,"S":0.20912,"T":0.20669}
{"scene":"Train","build":"sh3","mask":"none","view":3,"N":1758874,"visible":0,"U":8.79213,"V":1.47638,"F":6.44493,"S":0.21622,"T":0.20944}
{"scene":"Train","build":"sh3","mask":"none","view":4,"N":1758874,"visible":0,"U":8.79085,"V":1.51677,"F":6.41850,"S":0.21219,"T":0.20803}
{"scene":"Train","build":"sh3","mask":"none","view":5,"N":1758874,"visible":0,"U":8.78301,"V":1.50768,"F":6.43037,"S":0.20970,"T":0.20803}
{"scene":"Train","build":"sh3","mask":"none","view":6,"N":1758874,"visible":0,"U":8.76349,"V":1.47338,"F":6.44150,"S":0.21306,"T":0.21357}
{"scene":"Train","build":"sh3","mask":"none","view":7,"N":1758874,"visible":0,"U":8.78397,"V":1.49312,"F":6.43603,"S":0.21424,"T":0.21395}
{"scene":"Truck","build":"sh3","mask":"real","view":0,"N":2122837,"visible":765927,"U":11.77834,"V":6.65200,"F":7.85104,"S":3.50922,"T":3.55286}
{"scene":"Truck","build":"sh3","mask":"real","view":1,"N":2122837,"visible":868223,"U":11.81130,"V":6.94064,"F":7.85405,"S":3.67958,"T":3.73043}
{"scene":"Truck","build":"sh3","mask":"real","view":2,"N":2122837,"visible":540862,"U":11.44195,"V":5.31898,"F":7.82720,"S":2.59904,"T":2.65597}
{"scene":"Truck","build":"sh3","mask":"real","view":3,"N":2122837,"visible":641911,"U":11.57174,"V":6.02550,"F":7.83357,"S":3.10653,"T":3.12010}
{"scene":"Truck","build":"sh3","mask":"real","view":4,"N":2122837,"visible":685391,"U":11.54413,"V":5.79267,"F":7.83891,"S":2.92154,"T":2.98022}
{"scene":"Truck","build":"sh3","mask":"real","view":5,"N":2122837,"visible":534032,"U":11.46986,"V":5.39827,"F":7.82573,"S":2.69706,"T":2.70390}
{"scene":"Truck","build":"sh3","mask":"real","view":6,"N":2122837,"visible":757405,"U":11.66864,"V":6.27018,"F":7.83261,"S":3.25754,"T":3.31264}
{"scene":"Truck","build":"sh3","mask":"real","view":7,"N":2122837,"visible":650695,"U":11.59120,"V":6.01610,"F":7.84320,"S":3.05622,"T":3.11094}
{"scene":"Truck","build":"sh3","mask":"all","view":0,"N":2122837,"visible":2122837,"U":13.27091,"V":13.32634,"F":7.95664,"S":7.96851,"T":8.09402}
{"scene":"Truck","build":"sh3","mask":"all","view":1,"N":2122837,"visible":2122837,"U":13.30326,"V":13.34973,"F":7.96890,"S":7.99174,"T":8.09507}
{"scene":"Truck","build":"sh3","mask":"all","view":2,"N":2122837,"visible":2122837,"U":13.38560,"V":13.40435,"F":8.03798,"S":8.05507,"T":8.18803}
{"scene":"Truck","build":"sh3","mask":"all","view":3,"N":2122837,"visible":2122837,"U":13.45088,"V":13.41546,"F":8.04442,"S":8.04698,"T":8.18547}
{"scene":"Truck","build":"sh3","mask":"all","view":4,"N":2122837,"visible":2122837,"U":13.38026,"V":13.46458,"F":8.04378,"S":8.05853,"T":8.18214}
{"scene":"Truck","build":"sh3","mask":"all","view":5,"N":2122837,"visible":2122837,"U":13.43408,"V":13.41379,"F":8.03946,"S":8.05885,"T":8.18310}
{"scene":"Truck","build":"sh3","mask":"all","view":6,"N":2122837,"visible":2122837,"U":13.41760,"V":13.47440,"F":8.31946,"S":8.04739,"T":8.18157}
{"scene":"Truck","build":"sh3","mask":"all","view":7,"N":2122837,"visible":2122837,"U":13.57530,"V":13.58032,"F":8.04016,"S":8.06605,"T":8.19862}
{"scene":"Truck","build":"sh3","mask":"none","view":0,"N":2122837,"visible":0,"U":10.68819,"V":1.79098,"F":7.85418,"S":0.25187,"T":0.24813}
{"scene":"Truck","build":"sh3","mask":"none","view":1,"N":2122837,"visible":0,"U":10.70947,"V":1.82653,"F":7.84806,"S":0.25158,"T":0.24890}
{"scene":"Truck","build":"sh3","mask":"none","view":2,"N":2122837,"visible":0,"U":10.65034,"V":1.78710,"F":7.84944,"S":0.25760,"T":0.25229}
{"scene":"Truck","build":"sh3","mask":"none","view":3,"N":2122837,"visible":0,"U":10.71898,"V":1.83293,"F":7.85424,"S":0.24317,"T":0.24768}
{"scene":"Truck","build":"sh3","mask":"none","view":4,"N":2122837,"visible":0,"U":10.69760,"V":1.82259,"F":7.83686,"S":0.25258,"T":0.25062}
{"scene":"Truck","build":"sh3","mask":"none","view":5,"N":2122837,"visible":0,"U":10.82346,"V":1.83600,"F":7.84794,"S":0.25245,"T":0.23914}
{"scene":"Truck","build":"sh3","mask":"none","view":6,"N":2122837,"visible":0,"U":10.68099,"V":1.74000,"F":7.84528,"S":0.24691,"T":0.24323}
{"scene":"Truck","build":"sh3","mask":"none","view":7,"N":2122837,"visible":0,"U":10.70582,"V":1.77866,"F":7.84666,"S":0.25165,"T":0.24851}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":0,"N":2905981,"visible":662189,"U":12.27984,"V":5.90637,"F":7.36163,"S":2.20813}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":1,"N":2905981,"visible":739869,"U":12.46637,"V":6.28128,"F":7.37814,"S":2.47622}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":2,"N":2905981,"visible":547201,"U":11.83194,"V":5.28109,"F":7.36109,"S":1.90528}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":3,"N":2905981,"visible":784314,"U":12.49757,"V":6.22515,"F":7.37382,"S":2.70211}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":4,"N":2905981,"visible":623788,"U":12.03290,"V":5.83779,"F":7.36582,"S":2.20618}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":5,"N":2905981,"visible":684232,"U":12.16800,"V":5.95734,"F":7.36835,"S":2.27994}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":6,"N":2905981,"visible":481439,"U":11.78186,"V":4.95053,"F":7.35872,"S":1.74138}
{"scene":"bicycle","build":"sh3_16","mask":"real","view":7,"N":2905981,"visible":541928,"U":11.92691,"V":5.33008,"F":7.35053,"S":1.90528}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":0,"N":2905981,"visible":2905981,"U":14.86685,"V":15.07494,"F":7.54605,"S":7.56451}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":1,"N":2905981,"visible":2905981,"U":14.94880,"V":15.05792,"F":7.54746,"S":7.54886}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":2,"N":2905981,"visible":2905981,"U":14.90467,"V":15.07869,"F":7.56250,"S":7.54947}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":3,"N":2905981,"visible":2905981,"U":14.96138,"V":15.04838,"F":7.55846,"S":7.55210}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":4,"N":2905981,"visible":2905981,"U":14.95763,"V":15.03043,"F":7.57974,"S":7.57632}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":5,"N":2905981,"visible":2905981,"U":15.16054,"V":15.06378,"F":7.57251,"S":7.57299}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":6,"N":2905981,"visible":2905981,"U":15.18627,"V":15.06592,"F":7.57587,"S":7.57818}
{"scene":"bicycle","build":"sh3_16","mask":"all","view":7,"N":2905981,"visible":2905981,"U":14.89722,"V":15.03565,"F":7.58083,"S":7.57734}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":0,"N":2905981,"visible":0,"U":11.13088,"V":2.48093,"F":7.28678,"S":0.33984}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":1,"N":2905981,"visible":0,"U":11.12784,"V":2.45248,"F":7.29702,"S":0.33894}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":2,"N":2905981,"visible":0,"U":11.29574,"V":2.40845,"F":7.29990,"S":0.33888}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":3,"N":2905981,"visible":0,"U":11.09690,"V":2.48934,"F":7.30214,"S":0.33894}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":4,"N":2905981,"visible":0,"U":11.31811,"V":2.41254,"F":7.29907,"S":0.36454}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":5,"N":2905981,"visible":0,"U":11.07354,"V":2.39821,"F":7.30813,"S":0.34816}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":6,"N":2905981,"visible":0,"U":11.34576,"V":2.40640,"F":7.29088,"S":0.36864}
{"scene":"bicycle","build":"sh3_16","mask":"none","view":7,"N":2905981,"visible":0,"U":11.34899,"V":2.45248,"F":7.29907,"S":0.33792}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":0,"N":779706,"visible":305680,"U":3.41197,"V":2.22822,"F":1.99450,"S":0.96768}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":1,"N":779706,"visible":304901,"U":3.52358,"V":2.24973,"F":1.94355,"S":0.98406}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":2,"N":779706,"visible":276400,"U":3.39558,"V":2.07248,"F":1.96506,"S":0.98400}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":3,"N":779706,"visible":277872,"U":3.40480,"V":2.11558,"F":1.98646,"S":0.93370}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":4,"N":779706,"visible":237957,"U":3.40685,"V":1.96787,"F":2.01114,"S":0.84992}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":5,"N":779706,"visible":236729,"U":3.45062,"V":1.97120,"F":2.03162,"S":0.87245}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":6,"N":779706,"visible":280047,"U":3.38227,"V":2.06336,"F":2.07974,"S":0.94208}
{"scene":"bonsai","build":"sh3_16","mask":"real","view":7,"N":779706,"visible":255625,"U":3.31562,"V":2.06336,"F":2.00090,"S":0.84573}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":0,"N":779706,"visible":779706,"U":4.42266,"V":4.15949,"F":2.03469,"S":1.99066}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":1,"N":779706,"visible":779706,"U":4.08986,"V":3.94342,"F":2.18310,"S":2.00499}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":2,"N":779706,"visible":779706,"U":3.95776,"V":4.07552,"F":1.99168,"S":2.10099}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":3,"N":779706,"visible":779706,"U":4.16333,"V":3.89734,"F":2.18419,"S":2.00294}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":4,"N":779706,"visible":779706,"U":3.95776,"V":4.13491,"F":1.97939,"S":2.15040}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":5,"N":779706,"visible":779706,"U":4.07226,"V":3.98842,"F":2.10227,"S":1.97632}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":6,"N":779706,"visible":779706,"U":4.10624,"V":4.08371,"F":1.98246,"S":1.97530}
{"scene":"bonsai","build":"sh3_16","mask":"all","view":7,"N":779706,"visible":779706,"U":3.96083,"V":4.14515,"F":1.97347,"S":2.12624}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":0,"N":779706,"visible":0,"U":3.44077,"V":0.68374,"F":2.22582,"S":0.11744}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":1,"N":779706,"visible":0,"U":3.46090,"V":0.64986,"F":1.90752,"S":0.09328}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":2,"N":779706,"visible":0,"U":2.90867,"V":0.65891,"F":2.64848,"S":0.10294}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":3,"N":779706,"visible":0,"U":3.08531,"V":0.67434,"F":1.94378,"S":0.10032}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":4,"N":779706,"visible":0,"U":3.07037,"V":0.68429,"F":1.94698,"S":0.10323}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":5,"N":779706,"visible":0,"U":3.10045,"V":0.67875,"F":1.93030,"S":0.09670}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":6,"N":779706,"visible":0,"U":3.07069,"V":0.67949,"F":1.93376,"S":0.09926}
{"scene":"bonsai","build":"sh3_16","mask":"none","view":7,"N":779706,"visible":0,"U":3.01373,"V":0.69635,"F":1.93984,"S":0.09405}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":0,"N":1763251,"visible":595648,"U":8.02390,"V":4.64246,"F":4.50630,"S":2.09062}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":1,"N":1763251,"visible":719398,"U":7.96730,"V":5.41859,"F":4.53293,"S":2.47645}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":2,"N":1763251,"visible":644934,"U":7.85635,"V":5.00611,"F":4.51939,"S":2.25334}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":3,"N":1763251,"visible":447115,"U":7.51949,"V":3.89629,"F":4.58195,"S":1.66378}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":4,"N":1763251,"visible":377966,"U":7.41229,"V":3.64314,"F":4.50970,"S":1.48560}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":5,"N":1763251,"visible":452956,"U":7.60467,"V":4.25350,"F":4.69734,"S":1.76906}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":6,"N":1763251,"visible":595296,"U":7.85677,"V":4.88579,"F":4.55430,"S":2.20525}
{"scene":"Caterpillar","build":"sh3_16","mask":"real","view":7,"N":1763251,"visible":886490,"U":8.30941,"V":6.10400,"F":4.68630,"S":3.08538}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":0,"N":1763251,"visible":1763251,"U":9.12141,"V":9.20598,"F":4.76730,"S":4.72698}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":1,"N":1763251,"visible":1763251,"U":9.17514,"V":9.09130,"F":4.66797,"S":4.61453}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":2,"N":1763251,"visible":1763251,"U":9.15120,"V":9.13578,"F":4.68189,"S":4.66778}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":3,"N":1763251,"visible":1763251,"U":9.38778,"V":9.09382,"F":4.66842,"S":4.60752}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":4,"N":1763251,"visible":1763251,"U":9.13446,"V":9.99824,"F":4.70691,"S":5.12106}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":5,"N":1763251,"visible":1763251,"U":9.22662,"V":9.08848,"F":4.73101,"S":4.66106}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":6,"N":1763251,"visible":1763251,"U":9.86173,"V":9.66339,"F":4.62579,"S":4.65584}
{"scene":"Caterpillar","build":"sh3_16","mask":"all","view":7,"N":1763251,"visible":1763251,"U":9.03830,"V":9.03258,"F":4.62310,"S":4.60013}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":0,"N":1763251,"visible":0,"U":6.97286,"V":1.64602,"F":4.46250,"S":0.35901}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":1,"N":1763251,"visible":0,"U":6.82483,"V":1.53558,"F":4.44550,"S":0.22547}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":2,"N":1763251,"visible":0,"U":7.16134,"V":1.55171,"F":4.43981,"S":0.21469}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":3,"N":1763251,"visible":0,"U":6.76989,"V":1.64422,"F":4.42896,"S":0.27146}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":4,"N":1763251,"visible":0,"U":7.19485,"V":1.63754,"F":4.45760,"S":0.26829}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":5,"N":1763251,"visible":0,"U":6.77952,"V":1.53389,"F":4.52893,"S":0.22579}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":6,"N":1763251,"visible":0,"U":6.80035,"V":1.55472,"F":4.45910,"S":0.21424}
{"scene":"Caterpillar","build":"sh3_16","mask":"none","view":7,"N":1763251,"visible":0,"U":6.77114,"V":1.52698,"F":4.44128,"S":0.24886}
{"scene":"counter","build":"sh3_16","mask":"real","view":0,"N":688889,"visible":219087,"U":3.00803,"V":1.81795,"F":1.82458,"S":0.83354}
{"scene":"counter","build":"sh3_16","mask":"real","view":1,"N":688889,"visible":219772,"U":3.01734,"V":1.79658,"F":1.79466,"S":0.77779}
{"scene":"counter","build":"sh3_16","mask":"real","view":2,"N":688889,"visible":299325,"U":3.10966,"V":2.22202,"F":1.76701,"S":1.00035}
{"scene":"counter","build":"sh3_16","mask":"real","view":3,"N":688889,"visible":354392,"U":3.24589,"V":2.46525,"F":1.81533,"S":1.12112}
{"scene":"counter","build":"sh3_16","mask":"real","view":4,"N":688889,"visible":340786,"U":3.25142,"V":2.37760,"F":1.84077,"S":1.11613}
{"scene":"counter","build":"sh3_16","mask":"real","view":5,"N":688889,"visible":260829,"U":3.10362,"V":1.95760,"F":1.75152,"S":0.85875}
{"scene":"counter","build":"sh3_16","mask":"real","view":6,"N":688889,"visible":271230,"U":3.06864,"V":2.09910,"F":1.74362,"S":0.92074}
{"scene":"counter","build":"sh3_16","mask":"real","view":7,"N":688889,"visible":294869,"U":3.10822,"V":2.22013,"F":1.76554,"S":0.98947}
{"scene":"counter","build":"sh3_16","mask":"all","view":0,"N":688889,"visible":688889,"U":3.52080,"V":3.66678,"F":1.83683,"S":1.79248}
{"scene":"counter","build":"sh3_16","mask":"all","view":1,"N":688889,"visible":688889,"U":3.60960,"V":3.51360,"F":1.78506,"S":1.74768}
{"scene":"counter","build":"sh3_16","mask":"all","view":2,"N":688889,"visible":688889,"U":3.52726,"V":3.54941,"F":1.81200,"S":1.79578}
{"scene":"counter","build":"sh3_16","mask":"all","view":3,"N":688889,"visible":688889,"U":3.52886,"V":3.60768,"F":1.77238,"S":1.79245}
{"scene":"counter","build":"sh3_16","mask":"all","view":4,"N":688889,"visible":688889,"U":3.54592,"V":3.55917,"F":1.82240,"S":1.89718}
{"scene":"counter","build":"sh3_16","mask":"all","view":5,"N":688889,"visible":688889,"U":3.59648,"V":3.56320,"F":1.82186,"S":1.84138}
{"scene":"counter","build":"sh3_16","mask":"all","view":6,"N":688889,"visible":688889,"U":3.60531,"V":3.56854,"F":1.86163,"S":1.81818}
{"scene":"counter","build":"sh3_16","mask":"all","view":7,"N":688889,"visible":688889,"U":3.54998,"V":3.57168,"F":1.80138,"S":1.84704}
{"scene":"counter","build":"sh3_16","mask":"none","view":0,"N":688889,"visible":0,"U":2.59232,"V":0.60717,"F":1.74528,"S":0.09731}
{"scene":"counter","build":"sh3_16","mask":"none","view":1,"N":688889,"visible":0,"U":2.64154,"V":0.60480,"F":1.76077,"S":0.10685}
{"scene":"counter","build":"sh3_16","mask":"none","view":2,"N":688889,"visible":0,"U":2.71606,"V":0.65414,"F":1.73738,"S":0.09507}
{"scene":"counter","build":"sh3_16","mask":"none","view":3,"N":688889,"visible":0,"U":2.74563,"V":0.62931,"F":1.73309,"S":0.11539}
{"scene":"counter","build":"sh3_16","mask":"none","view":4,"N":688889,"visible":0,"U":2.64285,"V":0.61043,"F":1.75907,"S":0.09459}
{"scene":"counter","build":"sh3_16","mask":"none","view":5,"N":688889,"visible":0,"U":2.63350,"V":0.64624,"F":1.78182,"S":0.09334}
{"scene":"counter","build":"sh3_16","mask":"none","view":6,"N":688889,"visible":0,"U":2.70851,"V":0.62934,"F":1.76960,"S":0.15526}
{"scene":"counter","build":"sh3_16","mask":"none","view":7,"N":688889,"visible":0,"U":2.66934,"V":0.62230,"F":1.74010,"S":0.09347}
{"scene":"Family","build":"sh3_16","mask":"real","view":0,"N":1753998,"visible":472358,"U":7.44621,"V":3.86282,"F":4.55869,"S":1.59514}
{"scene":"Family","build":"sh3_16","mask":"real","view":1,"N":1753998,"visible":638036,"U":7.69142,"V":4.58198,"F":4.50314,"S":2.03437}
{"scene":"Family","build":"sh3_16","mask":"real","view":2,"N":1753998,"visible":529881,"U":7.53078,"V":4.06250,"F":4.52998,"S":1.72112}
{"scene":"Family","build":"sh3_16","mask":"real","view":3,"N":1753998,"visible":421591,"U":7.40333,"V":3.64579,"F":4.50445,"S":1.46893}
{"scene":"Family","build":"sh3_16","mask":"real","view":4,"N":1753998,"visible":574938,"U":7.54246,"V":4.23456,"F":4.45629,"S":1.81206}
{"scene":"Family","build":"sh3_16","mask":"real","view":5,"N":1753998,"visible":444002,"U":12.09578,"V":6.02102,"F":6.56266,"S":1.60173}
{"scene":"Family","build":"sh3_16","mask":"real","view":6,"N":1753998,"visible":428520,"U":7.40691,"V":3.58682,"F":4.47242,"S":1.42515}
{"scene":"Family","build":"sh3_16","mask":"real","view":7,"N":1753998,"visible":575901,"U":7.54688,"V":4.30925,"F":4.43549,"S":1.80096}
{"scene":"Family","build":"sh3_16","mask":"all","view":0,"N":1753998,"visible":1753998,"U":9.06445,"V":9.08774,"F":5.07802,"S":4.67149}
{"scene":"Family","build":"sh3_16","mask":"all","view":1,"N":1753998,"visible":1753998,"U":9.38291,"V":9.49658,"F":4.58854,"S":5.03706}
{"scene":"Family","build":"sh3_16","mask":"all","view":2,"N":1753998,"visible":1753998,"U":9.01222,"V":9.02758,"F":4.58035,"S":4.56806}
{"scene":"Family","build":"sh3_16","mask":"all","view":3,"N":1753998,"visible":1753998,"U":9.00813,"V":9.10746,"F":4.57728,"S":4.56371}
{"scene":"Family","build":"sh3_16","mask":"all","view":4,"N":1753998,"visible":1753998,"U":9.00400,"V":9.27834,"F":4.55965,"S":4.56480}
{"scene":"Family","build":"sh3_16","mask":"all","view":5,"N":1753998,"visible":1753998,"U":9.00493,"V":9.05818,"F":4.55680,"S":4.58035}
{"scene":"Family","build":"sh3_16","mask":"all","view":6,"N":1753998,"visible":1753998,"U":9.03373,"V":9.03466,"F":4.59674,"S":4.59059}
{"scene":"Family","build":"sh3_16","mask":"all","view":7,"N":1753998,"visible":1753998,"U":8.99482,"V":9.34298,"F":4.55862,"S":4.56806}
{"scene":"Family","build":"sh3_16","mask":"none","view":0,"N":1753998,"visible":0,"U":6.73690,"V":1.51450,"F":4.40934,"S":0.21094}
{"scene":"Family","build":"sh3_16","mask":"none","view":1,"N":1753998,"visible":0,"U":6.74099,"V":1.54208,"F":4.40198,"S":0.21898}
{"scene":"Family","build":"sh3_16","mask":"none","view":2,"N":1753998,"visible":0,"U":6.69901,"V":1.53274,"F":4.41549,"S":0.21914}
{"scene":"Family","build":"sh3_16","mask":"none","view":3,"N":1753998,"visible":0,"U":6.76864,"V":1.48582,"F":4.40422,"S":0.20685}
{"scene":"Family","build":"sh3_16","mask":"none","view":4,"N":1753998,"visible":0,"U":6.74499,"V":1.52781,"F":4.40627,"S":0.20275}
{"scene":"Family","build":"sh3_16","mask":"none","view":5,"N":1753998,"visible":0,"U":6.75635,"V":1.50835,"F":4.38272,"S":0.21504}
{"scene":"Family","build":"sh3_16","mask":"none","view":6,"N":1753998,"visible":0,"U":6.80125,"V":1.52166,"F":4.36531,"S":0.21094}
{"scene":"Family","build":"sh3_16","mask":"none","view":7,"N":1753998,"visible":0,"U":6.74611,"V":1.50630,"F":4.40934,"S":0.20890}
{"scene":"Francis","build":"sh3_16","mask":"real","view":0,"N":1157413,"visible":473180,"U":5.16198,"V":3.36896,"F":2.98496,"S":1.51142}
{"scene":"Francis","build":"sh3_16","mask":"real","view":1,"N":1157413,"visible":420224,"U":5.12102,"V":3.20102,"F":2.98291,"S":1.42006}
{"scene":"Francis","build":"sh3_16","mask":"real","view":2,"N":1157413,"visible":296300,"U":4.96842,"V":2.70029,"F":2.95216,"S":1.13050}
{"scene":"Francis","build":"sh3_16","mask":"real","view":3,"N":1157413,"visible":546144,"U":5.24374,"V":3.60038,"F":2.97062,"S":1.65786}
{"scene":"Francis","build":"sh3_16","mask":"real","view":4,"N":1157413,"visible":188117,"U":4.76570,"V":2.14118,"F":2.94093,"S":0.81715}
{"scene":"Francis","build":"sh3_16","mask":"real","view":5,"N":1157413,"visible":287959,"U":4.91315,"V":2.62246,"F":2.95514,"S":1.07418}
{"scene":"Francis","build":"sh3_16","mask":"real","view":6,"N":1157413,"visible":504718,"U":5.22442,"V":3.51846,"F":2.95715,"S":1.59846}
{"scene":"Francis","build":"sh3_16","mask":"real","view":7,"N":1157413,"visible":687886,"U":5.48147,"V":4.34790,"F":2.99312,"S":2.08794}
{"scene":"Francis","build":"sh3_16","mask":"all","view":0,"N":1157413,"visible":1157413,"U":5.95354,"V":5.96787,"F":3.02176,"S":3.01978}
{"scene":"Francis","build":"sh3_16","mask":"all","view":1,"N":1157413,"visible":1157413,"U":5.95558,"V":5.95456,"F":3.04406,"S":3.06074}
{"scene":"Francis","build":"sh3_16","mask":"all","view":2,"N":1157413,"visible":1157413,"U":5.96480,"V":5.99347,"F":2.99315,"S":3.01568}
{"scene":"Francis","build":"sh3_16","mask":"all","view":3,"N":1157413,"visible":1157413,"U":5.94227,"V":5.96582,"F":3.02694,"S":3.01261}
{"scene":"Francis","build":"sh3_16","mask":"all","view":4,"N":1157413,"visible":1157413,"U":5.95149,"V":5.95763,"F":3.03718,"S":3.02797}
{"scene":"Francis","build":"sh3_16","mask":"all","view":5,"N":1157413,"visible":1157413,"U":5.95149,"V":5.94848,"F":3.05965,"S":3.02797}
{"scene":"Francis","build":"sh3_16","mask":"all","view":6,"N":1157413,"visible":1157413,"U":5.99859,"V":5.96883,"F":3.00237,"S":3.02570}
{"scene":"Francis","build":"sh3_16","mask":"all","view":7,"N":1157413,"visible":1157413,"U":5.95750,"V":5.94739,"F":3.02592,"S":3.01978}
{"scene":"Francis","build":"sh3_16","mask":"none","view":0,"N":1157413,"visible":0,"U":4.47696,"V":1.00557,"F":2.91123,"S":0.14320}
{"scene":"Francis","build":"sh3_16","mask":"none","view":1,"N":1157413,"visible":0,"U":4.45645,"V":1.00864,"F":2.90406,"S":0.14534}
{"scene":"Francis","build":"sh3_16","mask":"none","view":2,"N":1157413,"visible":0,"U":4.46259,"V":0.98918,"F":2.91738,"S":0.14848}
{"scene":"Francis","build":"sh3_16","mask":"none","view":3,"N":1157413,"visible":0,"U":4.46054,"V":1.00454,"F":2.89382,"S":0.14538}
{"scene":"Francis","build":"sh3_16","mask":"none","view":4,"N":1157413,"visible":0,"U":4.45542,"V":1.01478,"F":2.90304,"S":0.14522}
{"scene":"Francis","build":"sh3_16","mask":"none","view":5,"N":1157413,"visible":0,"U":4.79334,"V":1.00147,"F":2.92454,"S":0.14336}
{"scene":"Francis","build":"sh3_16","mask":"none","view":6,"N":1157413,"visible":0,"U":4.45338,"V":0.99821,"F":2.88973,"S":0.14029}
{"scene":"Francis","build":"sh3_16","mask":"none","view":7,"N":1157413,"visible":0,"U":4.46157,"V":0.95437,"F":2.92762,"S":0.13722}
{"scene":"garden","build":"sh3_16","mask":"real","view":0,"N":2446509,"visible":939302,"U":10.77658,"V":6.65805,"F":6.21466,"S":2.96448}
{"scene":"garden","build":"sh3_16","mask":"real","view":1,"N":2446509,"visible":881176,"U":11.05789,"V":6.34061,"F":6.46048,"S":2.72486}
{"scene":"garden","build":"sh3_16","mask":"real","view":2,"N":2446509,"visible":869265,"U":10.64755,"V":6.19706,"F":6.22490,"S":2.66240}
{"scene":"garden","build":"sh3_16","mask":"real","view":3,"N":2446509,"visible":748870,"U":10.59021,"V":5.69965,"F":6.22285,"S":2.43581}
{"scene":"garden","build":"sh3_16","mask":"real","view":4,"N":2446509,"visible":757437,"U":10.47859,"V":5.87059,"F":6.26074,"S":2.46989}
{"scene":"garden","build":"sh3_16","mask":"real","view":5,"N":2446509,"visible":734554,"U":10.51024,"V":5.76179,"F":6.21027,"S":2.42483}
{"scene":"garden","build":"sh3_16","mask":"real","view":6,"N":2446509,"visible":776754,"U":10.95066,"V":5.95149,"F":6.52595,"S":2.50982}
{"scene":"garden","build":"sh3_16","mask":"real","view":7,"N":2446509,"visible":877194,"U":10.69763,"V":6.34054,"F":6.24538,"S":2.79040}
{"scene":"garden","build":"sh3_16","mask":"all","view":0,"N":2446509,"visible":2446509,"U":12.73456,"V":12.73446,"F":6.37338,"S":6.36928}
{"scene":"garden","build":"sh3_16","mask":"all","view":1,"N":2446509,"visible":2446509,"U":12.78874,"V":12.78669,"F":6.41827,"S":6.65478}
{"scene":"garden","build":"sh3_16","mask":"all","view":2,"N":2446509,"visible":2446509,"U":12.83050,"V":12.79590,"F":6.59149,"S":6.61504}
{"scene":"garden","build":"sh3_16","mask":"all","view":3,"N":2446509,"visible":2446509,"U":13.46662,"V":12.79488,"F":6.58739,"S":6.39078}
{"scene":"garden","build":"sh3_16","mask":"all","view":4,"N":2446509,"visible":2446509,"U":12.96282,"V":12.79488,"F":6.35392,"S":6.44915}
{"scene":"garden","build":"sh3_16","mask":"all","view":5,"N":2446509,"visible":2446509,"U":12.91571,"V":12.81936,"F":6.46144,"S":6.44813}
{"scene":"garden","build":"sh3_16","mask":"all","view":6,"N":2446509,"visible":2446509,"U":12.81309,"V":12.95232,"F":6.50342,"S":6.44390}
{"scene":"garden","build":"sh3_16","mask":"all","view":7,"N":2446509,"visible":2446509,"U":12.94842,"V":13.15328,"F":6.42150,"S":6.59354}
{"scene":"garden","build":"sh3_16","mask":"none","view":0,"N":2446509,"visible":0,"U":9.50579,"V":2.19034,"F":6.33037,"S":0.31232}
{"scene":"garden","build":"sh3_16","mask":"none","view":1,"N":2446509,"visible":0,"U":9.51091,"V":2.29581,"F":6.22490,"S":0.28774}
{"scene":"garden","build":"sh3_16","mask":"none","view":2,"N":2446509,"visible":0,"U":9.71366,"V":2.10944,"F":6.19930,"S":0.35226}
{"scene":"garden","build":"sh3_16","mask":"none","view":3,"N":2446509,"visible":0,"U":9.71674,"V":2.16262,"F":6.34470,"S":0.30400}
{"scene":"garden","build":"sh3_16","mask":"none","view":4,"N":2446509,"visible":0,"U":9.71776,"V":2.16371,"F":6.33446,"S":0.30515}
{"scene":"garden","build":"sh3_16","mask":"none","view":5,"N":2446509,"visible":0,"U":9.57104,"V":2.15859,"F":6.34038,"S":0.29670}
{"scene":"garden","build":"sh3_16","mask":"none","view":6,"N":2446509,"visible":0,"U":9.68909,"V":2.05210,"F":6.20826,"S":0.29798}
{"scene":"garden","build":"sh3_16","mask":"none","view":7,"N":2446509,"visible":0,"U":9.64608,"V":2.14938,"F":6.33731,"S":0.30310}
{"scene":"Horse","build":"sh3_16","mask":"real","view":0,"N":1083939,"visible":506030,"U":5.00742,"V":3.44781,"F":2.81190,"S":1.57286}
{"scene":"Horse","build":"sh3_16","mask":"real","view":1,"N":1083939,"visible":483515,"U":4.92938,"V":3.33517,"F":2.87539,"S":1.51238}
{"scene":"Horse","build":"sh3_16","mask":"real","view":2,"N":1083939,"visible":451617,"U":4.85558,"V":3.19078,"F":2.81395,"S":1.43053}
{"scene":"Horse","build":"sh3_16","mask":"real","view":3,"N":1083939,"visible":436008,"U":4.88346,"V":3.18054,"F":2.74022,"S":1.44589}
{"scene":"Horse","build":"sh3_16","mask":"real","view":4,"N":1083939,"visible":581240,"U":5.40774,"V":3.79290,"F":2.81907,"S":1.78768}
{"scene":"Horse","build":"sh3_16","mask":"real","view":5,"N":1083939,"visible":541328,"U":5.32070,"V":3.59731,"F":2.81293,"S":1.97427}
{"scene":"Horse","build":"sh3_16","mask":"real","view":6,"N":1083939,"visible":410766,"U":5.04934,"V":2.97574,"F":2.83542,"S":1.30765}
{"scene":"Horse","build":"sh3_16","mask":"real","view":7,"N":1083939,"visible":328502,"U":4.80256,"V":2.63885,"F":2.80064,"S":1.09773}
{"scene":"Horse","build":"sh3_16","mask":"all","view":0,"N":1083939,"visible":1083939,"U":5.87366,"V":5.80608,"F":2.85082,"S":2.85389}
{"scene":"Horse","build":"sh3_16","mask":"all","view":1,"N":1083939,"visible":1083939,"U":5.73338,"V":5.69037,"F":2.85798,"S":2.85798}
{"scene":"Horse","build":"sh3_16","mask":"all","view":2,"N":1083939,"visible":1083939,"U":5.60227,"V":5.78970,"F":2.80986,"S":2.88666}
{"scene":"Horse","build":"sh3_16","mask":"all","view":3,"N":1083939,"visible":1083939,"U":5.61152,"V":5.88902,"F":2.86310,"S":2.84570}
{"scene":"Horse","build":"sh3_16","mask":"all","view":4,"N":1083939,"visible":1083939,"U":5.63405,"V":5.64122,"F":2.85072,"S":2.84138}
{"scene":"Horse","build":"sh3_16","mask":"all","view":5,"N":1083939,"visible":1083939,"U":5.63693,"V":5.82246,"F":2.90202,"S":2.85184}
{"scene":"Horse","build":"sh3_16","mask":"all","view":6,"N":1083939,"visible":1083939,"U":5.81530,"V":5.62768,"F":2.86310,"S":2.89075}
{"scene":"Horse","build":"sh3_16","mask":"all","view":7,"N":1083939,"visible":1083939,"U":5.65555,"V":5.64006,"F":2.84672,"S":2.85798}
{"scene":"Horse","build":"sh3_16","mask":"none","view":0,"N":1083939,"visible":0,"U":4.23219,"V":0.92672,"F":2.74726,"S":0.13712}
{"scene":"Horse","build":"sh3_16","mask":"none","view":1,"N":1083939,"visible":0,"U":4.23507,"V":0.91021,"F":2.75456,"S":0.13619}
{"scene":"Horse","build":"sh3_16","mask":"none","view":2,"N":1083939,"visible":0,"U":4.22810,"V":0.96973,"F":2.70426,"S":0.13312}
{"scene":"Horse","build":"sh3_16","mask":"none","view":3,"N":1083939,"visible":0,"U":4.30179,"V":0.97280,"F":2.65216,"S":0.13619}
{"scene":"Horse","build":"sh3_16","mask":"none","view":4,"N":1083939,"visible":0,"U":4.18509,"V":0.96870,"F":2.74614,"S":0.13414}
{"scene":"Horse","build":"sh3_16","mask":"none","view":5,"N":1083939,"visible":0,"U":4.16461,"V":0.96973,"F":2.75968,"S":0.14029}
{"scene":"Horse","build":"sh3_16","mask":"none","view":6,"N":1083939,"visible":0,"U":4.30262,"V":0.96973,"F":2.66547,"S":0.13619}
{"scene":"Horse","build":"sh3_16","mask":"none","view":7,"N":1083939,"visible":0,"U":4.30387,"V":0.96666,"F":2.66438,"S":0.13414}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":0,"N":2545391,"visible":1143552,"U":11.76883,"V":7.86842,"F":6.55360,"S":3.56250}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":1,"N":2545391,"visible":887296,"U":11.49027,"V":6.68154,"F":6.70925,"S":2.93274}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":2,"N":2545391,"visible":529083,"U":10.83366,"V":4.77901,"F":6.70003,"S":1.77971}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":3,"N":2545391,"visible":952608,"U":11.45651,"V":6.99494,"F":6.47578,"S":3.02592}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":4,"N":2545391,"visible":528747,"U":10.89741,"V":4.94182,"F":6.74202,"S":1.85536}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":5,"N":2545391,"visible":584841,"U":10.72640,"V":4.96736,"F":6.46861,"S":1.95379}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":6,"N":2545391,"visible":533257,"U":10.71901,"V":4.94080,"F":6.46554,"S":1.95174}
{"scene":"Ignatius","build":"sh3_16","mask":"real","view":7,"N":2545391,"visible":846693,"U":11.07149,"V":6.37130,"F":6.47674,"S":2.61325}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":0,"N":2545391,"visible":2545391,"U":13.18195,"V":13.31187,"F":6.65485,"S":6.66624}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":1,"N":2545391,"visible":2545391,"U":13.54547,"V":13.28845,"F":6.64451,"S":6.70003}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":2,"N":2545391,"visible":2545391,"U":13.28742,"V":13.30074,"F":6.67443,"S":6.64166}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":3,"N":2545391,"visible":2545391,"U":13.67245,"V":13.35194,"F":6.82598,"S":7.01645}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":4,"N":2545391,"visible":2545391,"U":13.45331,"V":13.67347,"F":6.83395,"S":6.64986}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":5,"N":2545391,"visible":2545391,"U":13.41747,"V":13.51782,"F":6.64774,"S":6.67341}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":6,"N":2545391,"visible":2545391,"U":13.40006,"V":13.43386,"F":6.64474,"S":6.88006}
{"scene":"Ignatius","build":"sh3_16","mask":"all","view":7,"N":2545391,"visible":2545391,"U":13.35706,"V":13.48813,"F":6.69158,"S":6.69594}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":0,"N":2545391,"visible":0,"U":9.84246,"V":2.32448,"F":6.60173,"S":0.31437}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":1,"N":2545391,"visible":0,"U":10.09971,"V":2.38992,"F":6.62938,"S":0.31846}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":2,"N":2545391,"visible":0,"U":9.94797,"V":2.22310,"F":6.56998,"S":0.31334}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":3,"N":2545391,"visible":0,"U":10.10483,"V":2.24870,"F":6.41434,"S":0.31539}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":4,"N":2545391,"visible":0,"U":9.89082,"V":2.25280,"F":6.62221,"S":0.31120}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":5,"N":2545391,"visible":0,"U":10.10074,"V":2.29581,"F":6.42637,"S":0.28979}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":6,"N":2545391,"visible":0,"U":9.86304,"V":2.22925,"F":6.59149,"S":0.31744}
{"scene":"Ignatius","build":"sh3_16","mask":"none","view":7,"N":2545391,"visible":0,"U":9.96432,"V":2.15962,"F":6.47987,"S":0.29802}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":0,"N":1070742,"visible":431821,"U":4.91520,"V":3.51539,"F":2.78000,"S":1.53805}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":1,"N":1070742,"visible":436989,"U":5.03398,"V":3.63827,"F":2.73091,"S":1.60358}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":2,"N":1070742,"visible":642413,"U":5.12410,"V":4.36736,"F":2.78214,"S":1.99578}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":3,"N":1070742,"visible":430428,"U":5.21728,"V":3.40778,"F":2.83853,"S":1.56774}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":4,"N":1070742,"visible":508910,"U":4.99098,"V":3.83283,"F":2.78733,"S":1.78893}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":5,"N":1070742,"visible":666301,"U":5.25414,"V":4.34176,"F":2.79654,"S":2.02032}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":6,"N":1070742,"visible":469944,"U":4.96947,"V":3.37818,"F":2.76480,"S":1.46531}
{"scene":"kitchen","build":"sh3_16","mask":"real","view":7,"N":1070742,"visible":673260,"U":5.20090,"V":4.13389,"F":2.79142,"S":1.99968}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":0,"N":1070742,"visible":1070742,"U":5.72109,"V":5.56954,"F":2.82608,"S":2.79962}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":1,"N":1070742,"visible":1070742,"U":5.62176,"V":5.56330,"F":2.83853,"S":2.79962}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":2,"N":1070742,"visible":1070742,"U":5.75181,"V":5.71290,"F":2.82624,"S":2.83853}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":3,"N":1070742,"visible":1070742,"U":5.68218,"V":5.73235,"F":2.82195,"S":2.82413}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":4,"N":1070742,"visible":1070742,"U":5.53984,"V":5.76717,"F":2.81088,"S":2.80576}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":5,"N":1070742,"visible":1070742,"U":5.75898,"V":5.55622,"F":2.81395,"S":2.81907}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":6,"N":1070742,"visible":1070742,"U":5.56426,"V":5.60538,"F":2.99213,"S":2.82726}
{"scene":"kitchen","build":"sh3_16","mask":"all","view":7,"N":1070742,"visible":1070742,"U":5.74874,"V":5.59309,"F":2.81805,"S":2.83622}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":0,"N":1070742,"visible":0,"U":4.19635,"V":0.95949,"F":2.70307,"S":0.13312}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":1,"N":1070742,"visible":0,"U":4.31699,"V":0.95027,"F":2.76173,"S":0.13517}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":2,"N":1070742,"visible":0,"U":4.15539,"V":0.92160,"F":2.73101,"S":0.13824}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":3,"N":1070742,"visible":0,"U":4.18406,"V":0.90304,"F":2.88666,"S":0.13312}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":4,"N":1070742,"visible":0,"U":4.12160,"V":0.95130,"F":2.71770,"S":0.13312}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":5,"N":1070742,"visible":0,"U":4.33232,"V":0.95130,"F":2.73818,"S":0.13517}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":6,"N":1070742,"visible":0,"U":4.16358,"V":0.95232,"F":2.75034,"S":0.14221}
{"scene":"kitchen","build":"sh3_16","mask":"none","view":7,"N":1070742,"visible":0,"U":4.15744,"V":0.95949,"F":2.73715,"S":0.13619}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":0,"N":1574183,"visible":1049130,"U":7.69229,"V":6.94579,"F":4.26803,"S":3.22048}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":1,"N":1574183,"visible":603855,"U":7.42400,"V":5.11782,"F":4.14003,"S":2.31424}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":2,"N":1574183,"visible":507835,"U":7.19155,"V":4.43392,"F":4.11648,"S":2.03968}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":3,"N":1574183,"visible":275485,"U":6.81149,"V":3.08634,"F":4.18202,"S":1.18272}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":4,"N":1574183,"visible":809110,"U":7.55200,"V":5.44768,"F":4.08662,"S":2.59994}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":5,"N":1574183,"visible":408686,"U":6.86874,"V":3.91680,"F":4.08986,"S":1.68960}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":6,"N":1574183,"visible":362360,"U":6.80960,"V":3.62502,"F":4.00794,"S":1.56058}
{"scene":"Lighthouse","build":"sh3_16","mask":"real","view":7,"N":1574183,"visible":524664,"U":7.09299,"V":3.93216,"F":4.04378,"S":1.71418}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":0,"N":1574183,"visible":1574183,"U":8.34048,"V":8.32592,"F":4.07962,"S":4.37965}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":1,"N":1574183,"visible":1574183,"U":8.43059,"V":8.37325,"F":4.14195,"S":4.09907}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":2,"N":1574183,"visible":1574183,"U":8.30749,"V":8.36902,"F":4.12445,"S":4.32435}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":3,"N":1574183,"visible":1574183,"U":8.19789,"V":8.37427,"F":4.14186,"S":4.17587}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":4,"N":1574183,"visible":1574183,"U":8.32205,"V":8.32717,"F":4.08678,"S":4.34890}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":5,"N":1574183,"visible":1574183,"U":8.33123,"V":8.40291,"F":4.22381,"S":4.07245}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":6,"N":1574183,"visible":1574183,"U":8.36189,"V":8.37120,"F":4.11034,"S":4.13286}
{"scene":"Lighthouse","build":"sh3_16","mask":"all","view":7,"N":1574183,"visible":1574183,"U":8.36198,"V":8.33645,"F":4.27005,"S":4.10112}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":0,"N":1574183,"visible":0,"U":6.16141,"V":1.39469,"F":4.12877,"S":0.19558}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":1,"N":1574183,"visible":0,"U":6.25459,"V":1.38832,"F":4.00483,"S":0.19251}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":2,"N":1574183,"visible":0,"U":6.26790,"V":1.37114,"F":4.20221,"S":0.19658}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":3,"N":1574183,"visible":0,"U":6.29248,"V":1.36397,"F":3.95776,"S":0.18842}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":4,"N":1574183,"visible":0,"U":6.06506,"V":1.37523,"F":3.98029,"S":0.19642}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":5,"N":1574183,"visible":0,"U":6.04979,"V":1.35782,"F":4.11648,"S":0.18227}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":6,"N":1574183,"visible":0,"U":6.04979,"V":1.38323,"F":3.96595,"S":0.19046}
{"scene":"Lighthouse","build":"sh3_16","mask":"none","view":7,"N":1574183,"visible":0,"U":6.11430,"V":1.33222,"F":3.99053,"S":0.18534}
{"scene":"room","build":"sh3_16","mask":"real","view":0,"N":711818,"visible":229583,"U":3.08019,"V":1.67834,"F":1.82170,"S":0.70861}
{"scene":"room","build":"sh3_16","mask":"real","view":1,"N":711818,"visible":223057,"U":3.33005,"V":1.68653,"F":1.82259,"S":0.70349}
{"scene":"room","build":"sh3_16","mask":"real","view":2,"N":711818,"visible":161796,"U":3.02182,"V":1.39059,"F":1.80326,"S":0.54374}
{"scene":"room","build":"sh3_16","mask":"real","view":3,"N":711818,"visible":262891,"U":3.29216,"V":1.83091,"F":1.82989,"S":0.79776}
{"scene":"room","build":"sh3_16","mask":"real","view":4,"N":711818,"visible":288509,"U":3.18259,"V":2.01114,"F":1.82579,"S":0.88678}
{"scene":"room","build":"sh3_16","mask":"real","view":5,"N":711818,"visible":50187,"U":2.85690,"V":0.90419,"F":1.80326,"S":0.25190}
{"scene":"room","build":"sh3_16","mask":"real","view":6,"N":711818,"visible":39308,"U":2.83040,"V":0.82842,"F":1.77869,"S":0.20992}
{"scene":"room","build":"sh3_16","mask":"real","view":7,"N":711818,"visible":120976,"U":2.91840,"V":1.21651,"F":1.81226,"S":0.43930}
{"scene":"room","build":"sh3_16","mask":"all","view":0,"N":711818,"visible":711818,"U":3.72224,"V":3.67923,"F":1.86266,"S":1.86880}
{"scene":"room","build":"sh3_16","mask":"all","view":1,"N":711818,"visible":711818,"U":3.72422,"V":3.67104,"F":1.87997,"S":1.86262}
{"scene":"room","build":"sh3_16","mask":"all","view":2,"N":711818,"visible":711818,"U":3.87379,"V":3.69459,"F":1.86266,"S":1.85114}
{"scene":"room","build":"sh3_16","mask":"all","view":3,"N":711818,"visible":711818,"U":3.68230,"V":3.76813,"F":1.88006,"S":1.85114}
{"scene":"room","build":"sh3_16","mask":"all","view":4,"N":711818,"visible":711818,"U":3.68742,"V":3.67923,"F":1.88314,"S":1.86470}
{"scene":"room","build":"sh3_16","mask":"all","view":5,"N":711818,"visible":711818,"U":3.68314,"V":3.70570,"F":1.84915,"S":1.88928}
{"scene":"room","build":"sh3_16","mask":"all","view":6,"N":711818,"visible":711818,"U":3.88403,"V":3.70893,"F":1.87466,"S":1.83910}
{"scene":"room","build":"sh3_16","mask":"all","view":7,"N":711818,"visible":711818,"U":3.68538,"V":3.70278,"F":1.86243,"S":2.08384}
{"scene":"room","build":"sh3_16","mask":"none","view":0,"N":711818,"visible":0,"U":2.74022,"V":0.62566,"F":1.80019,"S":0.08806}
{"scene":"room","build":"sh3_16","mask":"none","view":1,"N":711818,"visible":0,"U":2.74944,"V":0.63795,"F":1.79712,"S":0.08602}
{"scene":"room","build":"sh3_16","mask":"none","view":2,"N":711818,"visible":0,"U":2.74739,"V":0.62362,"F":1.79917,"S":0.09014}
{"scene":"room","build":"sh3_16","mask":"none","view":3,"N":711818,"visible":0,"U":2.76685,"V":0.65024,"F":1.80618,"S":0.08704}
{"scene":"room","build":"sh3_16","mask":"none","view":4,"N":711818,"visible":0,"U":2.77472,"V":0.60314,"F":1.73466,"S":0.08781}
{"scene":"room","build":"sh3_16","mask":"none","view":5,"N":711818,"visible":0,"U":2.78528,"V":0.61030,"F":1.79302,"S":0.09216}
{"scene":"room","build":"sh3_16","mask":"none","view":6,"N":711818,"visible":0,"U":2.75251,"V":0.61747,"F":2.03059,"S":0.08704}
{"scene":"room","build":"sh3_16","mask":"none","view":7,"N":711818,"visible":0,"U":2.77402,"V":0.61850,"F":1.75206,"S":0.08602}
{"scene":"stump","build":"sh3_16","mask":"real","view":0,"N":2261151,"visible":747823,"U":10.01370,"V":5.76819,"F":5.77638,"S":2.43507}
{"scene":"stump","build":"sh3_16","mask":"real","view":1,"N":2261151,"visible":670711,"U":9.69523,"V":5.45280,"F":5.94534,"S":2.19238}
{"scene":"stump","build":"sh3_16","mask":"real","view":2,"N":2261151,"visible":685230,"U":9.98080,"V":5.56832,"F":5.83162,"S":2.26694}
{"scene":"stump","build":"sh3_16","mask":"real","view":3,"N":2261151,"visible":371492,"U":9.44947,"V":3.82157,"F":5.72000,"S":1.28909}
{"scene":"stump","build":"sh3_16","mask":"real","view":4,"N":2261151,"visible":346858,"U":9.48122,"V":3.73453,"F":5.89302,"S":1.32915}
{"scene":"stump","build":"sh3_16","mask":"real","view":5,"N":2261151,"visible":135600,"U":9.04192,"V":2.55078,"F":5.78150,"S":0.62054}
{"scene":"stump","build":"sh3_16","mask":"real","view":6,"N":2261151,"visible":167477,"U":9.13715,"V":2.69517,"F":5.69344,"S":0.70758}
{"scene":"stump","build":"sh3_16","mask":"real","view":7,"N":2261151,"visible":506942,"U":10.05856,"V":4.45542,"F":5.72803,"S":1.71930}
{"scene":"stump","build":"sh3_16","mask":"all","view":0,"N":2261151,"visible":2261151,"U":11.86304,"V":11.85075,"F":5.87453,"S":6.09894}
{"scene":"stump","build":"sh3_16","mask":"all","view":1,"N":2261151,"visible":2261151,"U":11.89158,"V":11.83539,"F":6.06822,"S":6.06925}
{"scene":"stump","build":"sh3_16","mask":"all","view":2,"N":2261151,"visible":2261151,"U":12.00845,"V":11.84358,"F":6.07715,"S":5.87155}
{"scene":"stump","build":"sh3_16","mask":"all","view":3,"N":2261151,"visible":2261151,"U":11.77190,"V":11.78102,"F":5.90848,"S":6.23718}
{"scene":"stump","build":"sh3_16","mask":"all","view":4,"N":2261151,"visible":2261151,"U":11.84653,"V":11.82310,"F":5.87162,"S":5.89702}
{"scene":"stump","build":"sh3_16","mask":"all","view":5,"N":2261151,"visible":2261151,"U":11.80467,"V":11.88966,"F":6.07027,"S":6.08157}
{"scene":"stump","build":"sh3_16","mask":"all","view":6,"N":2261151,"visible":2261151,"U":11.82925,"V":11.83418,"F":5.88493,"S":5.93402}
{"scene":"stump","build":"sh3_16","mask":"all","view":7,"N":2261151,"visible":2261151,"U":11.72992,"V":12.20813,"F":5.92384,"S":5.92384}
{"scene":"stump","build":"sh3_16","mask":"none","view":0,"N":2261151,"visible":0,"U":8.90269,"V":1.95994,"F":5.70778,"S":0.28138}
{"scene":"stump","build":"sh3_16","mask":"none","view":1,"N":2261151,"visible":0,"U":8.94464,"V":1.95379,"F":5.83987,"S":0.27024}
{"scene":"stump","build":"sh3_16","mask":"none","view":2,"N":2261151,"visible":0,"U":8.92211,"V":1.91894,"F":5.70266,"S":0.28048}
{"scene":"stump","build":"sh3_16","mask":"none","view":3,"N":2261151,"visible":0,"U":8.95488,"V":1.96077,"F":5.66477,"S":0.28979}
{"scene":"stump","build":"sh3_16","mask":"none","view":4,"N":2261151,"visible":0,"U":8.85840,"V":1.94970,"F":5.66682,"S":0.26726}
{"scene":"stump","build":"sh3_16","mask":"none","view":5,"N":2261151,"visible":0,"U":8.89344,"V":1.93434,"F":5.84909,"S":0.27443}
{"scene":"stump","build":"sh3_16","mask":"none","view":6,"N":2261151,"visible":0,"U":8.88422,"V":1.94867,"F":5.63200,"S":0.26710}
{"scene":"stump","build":"sh3_16","mask":"none","view":7,"N":2261151,"visible":0,"U":8.90675,"V":1.94458,"F":5.70470,"S":0.28058}
{"scene":"Train","build":"sh3_16","mask":"real","view":0,"N":1758874,"visible":902109,"U":8.35277,"V":6.36006,"F":4.71450,"S":2.99613}
{"scene":"Train","build":"sh3_16","mask":"real","view":1,"N":1758874,"visible":891995,"U":8.37530,"V":6.23821,"F":4.50150,"S":2.97472}
{"scene":"Train","build":"sh3_16","mask":"real","view":2,"N":1758874,"visible":582483,"U":7.94394,"V":4.77491,"F":4.53213,"S":2.11968}
{"scene":"Train","build":"sh3_16","mask":"real","view":3,"N":1758874,"visible":448986,"U":7.53459,"V":3.98131,"F":4.62947,"S":1.66582}
{"scene":"Train","build":"sh3_16","mask":"real","view":4,"N":1758874,"visible":407541,"U":7.60320,"V":3.62189,"F":4.47565,"S":1.39878}
{"scene":"Train","build":"sh3_16","mask":"real","view":5,"N":1758874,"visible":592874,"U":7.78854,"V":4.83123,"F":4.48717,"S":2.17984}
{"scene":"Train","build":"sh3_16","mask":"real","view":6,"N":1758874,"visible":505290,"U":7.86918,"V":4.38886,"F":4.66842,"S":1.92102}
{"scene":"Train","build":"sh3_16","mask":"real","view":7,"N":1758874,"visible":923867,"U":8.43059,"V":6.39488,"F":4.54451,"S":3.06688}
{"scene":"Train","build":"sh3_16","mask":"all","view":0,"N":1758874,"visible":1758874,"U":9.29178,"V":9.19552,"F":4.63770,"S":4.59878}
{"scene":"Train","build":"sh3_16","mask":"all","view":1,"N":1758874,"visible":1758874,"U":9.22829,"V":9.23933,"F":4.59674,"S":4.61005}
{"scene":"Train","build":"sh3_16","mask":"all","view":2,"N":1758874,"visible":1758874,"U":9.05709,"V":9.22419,"F":4.59981,"S":4.75238}
{"scene":"Train","build":"sh3_16","mask":"all","view":3,"N":1758874,"visible":1758874,"U":9.53242,"V":9.28768,"F":4.75955,"S":4.57402}
{"scene":"Train","build":"sh3_16","mask":"all","view":4,"N":1758874,"visible":1758874,"U":9.20269,"V":9.26822,"F":4.65184,"S":4.57933}
{"scene":"Train","build":"sh3_16","mask":"all","view":5,"N":1758874,"visible":1758874,"U":9.25082,"V":9.05728,"F":4.60595,"S":4.58854}
{"scene":"Train","build":"sh3_16","mask":"all","view":6,"N":1758874,"visible":1758874,"U":9.25491,"V":9.06854,"F":4.57216,"S":4.77286}
{"scene":"Train","build":"sh3_16","mask":"all","view":7,"N":1758874,"visible":1758874,"U":9.03680,"V":9.26822,"F":4.60800,"S":4.62848}
{"scene":"Train","build":"sh3_16","mask":"none","view":0,"N":1758874,"visible":0,"U":6.97958,"V":1.51331,"F":4.40000,"S":0.21299}
{"scene":"Train","build":"sh3_16","mask":"none","view":1,"N":1758874,"visible":0,"U":6.77786,"V":1.52861,"F":4.40720,"S":0.21171}
{"scene":"Train","build":"sh3_16","mask":"none","view":2,"N":1758874,"visible":0,"U":6.81565,"V":1.51450,"F":4.39587,"S":0.21094}
{"scene":"Train","build":"sh3_16","mask":"none","view":3,"N":1758874,"visible":0,"U":6.74397,"V":1.52371,"F":4.43699,"S":0.22016}
{"scene":"Train","build":"sh3_16","mask":"none","view":4,"N":1758874,"visible":0,"U":6.80448,"V":1.52986,"F":4.44416,"S":0.21197}
{"scene":"Train","build":"sh3_16","mask":"none","view":5,"N":1758874,"visible":0,"U":6.81773,"V":1.51757,"F":4.39910,"S":0.21085}
{"scene":"Train","build":"sh3_16","mask":"none","view":6,"N":1758874,"visible":0,"U":6.80118,"V":1.51654,"F":4.42163,"S":0.21094}
{"scene":"Train","build":"sh3_16","mask":"none","view":7,"N":1758874,"visible":0,"U":6.74714,"V":1.53488,"F":4.42582,"S":0.21069}
{"scene":"Truck","build":"sh3_16","mask":"real","view":0,"N":2122837,"visible":765927,"U":9.33459,"V":5.70675,"F":5.48147,"S":2.49037}
{"scene":"Truck","build":"sh3_16","mask":"real","view":1,"N":2122837,"visible":868223,"U":9.42899,"V":5.91565,"F":5.44973,"S":2.64602}
{"scene":"Truck","build":"sh3_16","mask":"real","view":2,"N":2122837,"visible":540862,"U":8.97946,"V":4.61107,"F":5.39136,"S":1.93024}
{"scene":"Truck","build":"sh3_16","mask":"real","view":3,"N":2122837,"visible":641911,"U":9.24774,"V":5.16710,"F":5.38419,"S":2.22925}
{"scene":"Truck","build":"sh3_16","mask":"real","view":4,"N":2122837,"visible":685391,"U":9.10541,"V":4.97971,"F":5.47226,"S":2.15552}
{"scene":"Truck","build":"sh3_16","mask":"real","view":5,"N":2122837,"visible":534032,"U":9.06138,"V":4.72576,"F":5.38931,"S":1.94150}
{"scene":"Truck","build":"sh3_16","mask":"real","view":6,"N":2122837,"visible":757405,"U":9.31424,"V":5.38624,"F":5.47533,"S":2.32448}
{"scene":"Truck","build":"sh3_16","mask":"real","view":7,"N":2122837,"visible":650695,"U":9.19443,"V":5.18861,"F":5.42106,"S":2.18102}
{"scene":"Truck","build":"sh3_16","mask":"all","view":0,"N":2122837,"visible":2122837,"U":10.93325,"V":10.94451,"F":5.50707,"S":5.50298}
{"scene":"Truck","build":"sh3_16","mask":"all","view":1,"N":2122837,"visible":2122837,"U":10.95270,"V":10.94630,"F":5.51302,"S":5.48352}
{"scene":"Truck","build":"sh3_16","mask":"all","view":2,"N":2122837,"visible":2122837,"U":10.89843,"V":11.27414,"F":5.53370,"S":5.51526}
{"scene":"Truck","build":"sh3_16","mask":"all","view":3,"N":2122837,"visible":2122837,"U":10.94032,"V":10.93203,"F":5.52858,"S":5.50912}
{"scene":"Truck","build":"sh3_16","mask":"all","view":4,"N":2122837,"visible":2122837,"U":10.91072,"V":10.97626,"F":5.49376,"S":5.50707}
{"scene":"Truck","build":"sh3_16","mask":"all","view":5,"N":2122837,"visible":2122837,"U":11.18925,"V":11.21997,"F":5.52854,"S":5.53370}
{"scene":"Truck","build":"sh3_16","mask":"all","view":6,"N":2122837,"visible":2122837,"U":11.43882,"V":11.16448,"F":5.52141,"S":5.78662}
{"scene":"Truck","build":"sh3_16","mask":"all","view":7,"N":2122837,"visible":2122837,"U":11.18822,"V":11.16365,"F":5.54701,"S":5.52346}
{"scene":"Truck","build":"sh3_16","mask":"none","view":0,"N":2122837,"visible":0,"U":8.18381,"V":1.84109,"F":5.32480,"S":0.26608}
{"scene":"Truck","build":"sh3_16","mask":"none","view":1,"N":2122837,"visible":0,"U":8.40806,"V":1.78790,"F":5.54291,"S":0.26214}
{"scene":"Truck","build":"sh3_16","mask":"none","view":2,"N":2122837,"visible":0,"U":8.38355,"V":1.84307,"F":5.48762,"S":0.27034}
{"scene":"Truck","build":"sh3_16","mask":"none","view":3,"N":2122837,"visible":0,"U":8.19085,"V":1.90848,"F":5.34202,"S":0.25277}
{"scene":"Truck","build":"sh3_16","mask":"none","view":4,"N":2122837,"visible":0,"U":8.34253,"V":1.84627,"F":5.34627,"S":0.25600}
{"scene":"Truck","build":"sh3_16","mask":"none","view":5,"N":2122837,"visible":0,"U":8.54813,"V":1.75203,"F":5.71498,"S":0.26816}
{"scene":"Truck","build":"sh3_16","mask":"none","view":6,"N":2122837,"visible":0,"U":8.47853,"V":1.84096,"F":5.56134,"S":0.27034}
{"scene":"Truck","build":"sh3_16","mask":"none","view":7,"N":2122837,"visible":0,"U":8.40086,"V":1.83603,"F":5.30637,"S":0.28877}


==> figsrc/data/projadam_native.json <==
{
 "about": "Projection backward + Adam stage measured in each project's own code during real training, RTX 3070. Window steps 9000..9299 (stump 9500.., Horse 10500..) with each project's MCMC strategy capped at our frozen state's splat count (frozen_N), so N in the window is ~N_ours. Table 4 scales each scene's native ms by N_ours / N_native and averages over scenes like the other rows; the raw unscaled mean is kept here.",
 "gpu": "NVIDIA GeForce RTX 3070 8 GB (local, driver 610.88, WDDM) for gsplat and VkSplat",
 "collected_by": "Desktop/projadam-native/collect_native.py",
 "frozen_N": {
  "bicycle": 2905981,
  "bonsai": 779706,
  "counter": 688889,
  "garden": 2446509,
  "kitchen": 1070742,
  "room": 711818,
  "stump": 2261151,
  "Caterpillar": 1763251,
  "Family": 1753998,
  "Francis": 1157413,
  "Horse": 1083939,
  "Ignatius": 2545391,
  "Lighthouse": 1574183,
  "Train": 1758874,
  "Truck": 2122837
 },
 "projects": {
  "gsplat": {
   "repo": "https://github.com/nerfstudio-project/gsplat",
   "release": "1.5.3 (PyPI wheel, CUDA extension JIT-built locally with CUDA 12.9 / MSVC 14.39, sm_86); examples/simple_trainer.py from tag v1.5.3 (937e299)",
   "command": "(runner Desktop/projadam-native/gsplat/run_gsplat_native.sh) simple_trainer_prof.py mcmc --data-factor <1|2> --visible-adam --strategy.cap-max <N_ours> --max-steps 9301 --disable-viewer (eval/save/ply steps pushed past the run)",
   "config": "MCMC preset (opacity_reg 0.01, scale_reg 0.01), SH degree 3, SelectiveAdam (visible_adam: sparse Adam that skips splats with radii == 0), packed=False. Full-resolution 'images' except bicycle and stump (the dataset's images_2) and Lighthouse (images resized 2x locally into Desktop/projadam-native/ds): at full resolution these filled the 8 GB card and spilled into shared system memory under WDDM (GPU stalled, observed on stump and Lighthouse; the runs were discarded). The stage is per splat; per-scene ns/splat of the half-res runs fits the same visible/unseen model as the full-res ones. Window 9000..9299 except stump 9500..9799 and Horse 10500..10799 (cap reached late, as in the LichtFeld runs).",
   "instrumentation": "timing-only copy simple_trainer_prof.py (make_prof_trainer.py): NVTX range per step, cudaProfilerStart/Stop around the window, N and SelectiveAdam's visible count logged after the optimizer (outside the stage). Local fixes outside the training code: pycolmap 'L'->'Q' (Windows COLMAP reader), -Wno-attributes dropped for MSVC, cached extension loaded directly under nsys/ncu.",
   "timing": "Nsight Systems 2025.1.3, steps 9000..9299; per step, stage = sum of GPU durations of every kernel and memset that starts after rasterize_to_pixels_3dgs_bwd ends and ends by the last of the 6 adam_kernel launches (parse_nsys.py). span = rasterizer-backward end to last Adam end (includes GPU idle while Python launches; the trainer calls loss.item() between backward and the optimizer).",
   "kernels_counted": [
    "FillFunctor (zero-initialised parameter-gradient buffers, torch.zeros in the C++ bwd ops)",
    "spherical_harmonics_bwd_kernel (+ compare/where of its mask)",
    "projection_ewa_3dgs_fused_bwd_kernel",
    "autograd: direct_copy (cat([sh0, shN]) backward into the two leaf grads), sigmoid_backward (opacity), Mul (exp backward, scales), add (gradient accumulation with the MCMC opacity/scale regularisers)",
    "visibility mask (radii > 0).all(-1).any(0): compare + and/or reduce",
    "adam_kernel x6 (SelectiveAdam, one per parameter group: means, scales, quats, opacities, sh0, shN)"
   ],
   "kernels_excluded": [
    "forward, loss and fused-SSIM backward, rasterize_to_pixels_3dgs_bwd (before the window)",
    "MCMC step_post_backward (noise injection: quat_scale_to_covar_preci_fwd, normal sampling, gemv; relocation/add every 100 steps) - after the last Adam kernel",
    "memcpys (loss.item(), image upload)"
   ],
   "scenes": {
    "Caterpillar": {
     "stage_ms": 12.506099516666666,
     "stage_ms_median": 12.8367125,
     "span_ms": 18.54040382333333,
     "N": 1763251.0,
     "N_min": 1763251,
     "N_max": 1763251,
     "visible_frac": 0.48139295539886273,
     "n_steps": 300,
     "image_hw": [
      2182,
      3917
     ],
     "kernels_ms": {
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.6783,
      "void at::native::elementwise_kernel<": 1.7909,
      "void at::native::reduce_kernel<": 0.0416,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.1487,
      "void gsplat::adam_kernel<float>": 4.3406,
      "void at::native::vectorized_elementwise_kernel<": 3.572
     }
    },
    "Family": {
     "stage_ms": 11.476197403333332,
     "stage_ms_median": 11.4001915,
     "span_ms": 17.436489096666666,
     "N": 1753998.0,
     "N_min": 1753998,
     "N_max": 1753998,
     "visible_frac": 0.37539543374621864,
     "n_steps": 300,
     "image_hw": [
      2182,
      3909
     ],
     "kernels_ms": {
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.6237,
      "void at::native::vectorized_elementwise_kernel<": 0.1568,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.9146,
      "void at::native::elementwise_kernel<": 1.7856,
      "void at::native::reduce_kernel<": 0.0279,
      "void gsplat::adam_kernel<float>": 3.6425
     }
    },
    "Francis": {
     "stage_ms": 7.614289186666665,
     "stage_ms_median": 7.876235,
     "span_ms": 11.965160050000001,
     "N": 1157413.0,
     "N_min": 1157413,
     "N_max": 1157413,
     "visible_frac": 0.37622751486864814,
     "n_steps": 300,
     "image_hw": [
      2183,
      3911
     ],
     "kernels_ms": {
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.4181,
      "void at::native::vectorized_elementwise_kernel<": 0.0419,
      "void at::native::reduce_kernel<": 0.0599,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.6115,
      "void at::native::elementwise_kernel<": 1.1807,
      "void gsplat::adam_kernel<float>": 2.4063
     }
    },
    "Horse": {
     "stage_ms": 7.88928094,
     "stage_ms_median": 7.888057,
     "span_ms": 11.862786043333331,
     "N": 1083939.0,
     "N_min": 1083939,
     "N_max": 1083939,
     "visible_frac": 0.5095891373961081,
     "n_steps": 300,
     "image_hw": [
      2183,
      3916
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.0288,
      "void at::native::reduce_kernel<": 0.056,
      "void at::native::elementwise_kernel<": 1.1035,
      "void gsplat::adam_kernel<float>": 2.7889,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.747,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.445
     }
    },
    "Ignatius": {
     "stage_ms": 16.338466866666664,
     "stage_ms_median": 16.439118,
     "span_ms": 24.749397793333333,
     "N": 2545391.0,
     "N_min": 2545391,
     "N_max": 2545391,
     "visible_frac": 0.3548001387606069,
     "n_steps": 300,
     "image_hw": [
      2180,
      3907
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.0489,
      "void at::native::reduce_kernel<": 0.1285,
      "void gsplat::adam_kernel<float>": 5.071,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.2627,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.8753,
      "void at::native::elementwise_kernel<": 0.1742
     }
    },
    "Lighthouse": {
     "stage_ms": 11.288695206666667,
     "stage_ms_median": 11.439856,
     "span_ms": 16.68415644,
     "N": 1574183.0,
     "N_min": 1574183,
     "N_max": 1574183,
     "visible_frac": 0.4995539548663232,
     "n_steps": 300,
     "image_hw": [
      1094,
      2152
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.057,
      "void gsplat::adam_kernel<float>": 3.9494,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.0662,
      "void at::native::reduce_kernel<": 0.081,
      "void at::native::elementwise_kernel<": 1.5991,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.6123
     }
    },
    "Train": {
     "stage_ms": 12.884098286666667,
     "stage_ms_median": 12.832524,
     "span_ms": 18.969725083333334,
     "N": 1758874.0,
     "N_min": 1758874,
     "N_max": 1758874,
     "visible_frac": 0.5279175142733362,
     "n_steps": 300,
     "image_hw": [
      2182,
      3920
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.0452,
      "void at::native::elementwise_kernel<": 0.1209,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.2497,
      "void gsplat::adam_kernel<float>": 4.6194,
      "void at::native::reduce_kernel<": 0.0279,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.7032
     }
    },
    "Truck": {
     "stage_ms": 13.944692273333333,
     "stage_ms_median": 14.006965000000001,
     "span_ms": 20.9803948,
     "N": 2122837.0,
     "N_min": 2122837,
     "N_max": 2122837,
     "visible_frac": 0.3800113590131194,
     "n_steps": 300,
     "image_hw": [
      2183,
      3915
     ],
     "kernels_ms": {
      "void at::native::reduce_kernel<": 0.0508,
      "void at::native::vectorized_elementwise_kernel<": 0.4413,
      "void at::native::elementwise_kernel<": 2.1594,
      "void gsplat::adam_kernel<float>": 4.4358,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.1237,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.76
     }
    },
    "bicycle": {
     "stage_ms": 16.90722066333333,
     "stage_ms_median": 16.9941305,
     "span_ms": 26.264007669999998,
     "N": 2905981.0,
     "N_min": 2905981,
     "N_max": 2905981,
     "visible_frac": 0.24299350202220868,
     "n_steps": 300,
     "image_hw": [
      1643,
      2473
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.6015,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.057,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.8868,
      "void at::native::reduce_kernel<": 0.0684,
      "void at::native::elementwise_kernel<": 2.9472,
      "void gsplat::adam_kernel<float>": 4.5352
     }
    },
    "bonsai": {
     "stage_ms": 4.956117896666666,
     "stage_ms_median": 4.947132,
     "span_ms": 8.812418573333332,
     "N": 779706.0,
     "N_min": 779706,
     "N_max": 779706,
     "visible_frac": 0.3357785840645919,
     "n_steps": 300,
     "image_hw": [
      2078,
      3118
     ],
     "kernels_ms": {
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.2729,
      "void at::native::vectorized_elementwise_kernel<": 0.0149,
      "void at::native::elementwise_kernel<": 0.0545,
      "void at::native::reduce_kernel<": 0.04,
      "void gsplat::adam_kernel<float>": 1.5015,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.3745
     }
    },
    "counter": {
     "stage_ms": 4.693460823333333,
     "stage_ms_median": 4.791534,
     "span_ms": 7.949318853333333,
     "N": 688889.0,
     "N_min": 688889,
     "N_max": 688889,
     "visible_frac": 0.41931454365894455,
     "n_steps": 300,
     "image_hw": [
      2076,
      3115
     ],
     "kernels_ms": {
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.4021,
      "void gsplat::adam_kernel<float>": 1.5439,
      "void at::native::elementwise_kernel<": 0.0486,
      "void at::native::vectorized_elementwise_kernel<": 1.4025,
      "void at::native::reduce_kernel<": 0.0356,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.2599
     }
    },
    "garden": {
     "stage_ms": 15.908431973333332,
     "stage_ms_median": 15.806518,
     "span_ms": 24.074219943333333,
     "N": 2446509.0,
     "N_min": 2446509,
     "N_max": 2446509,
     "visible_frac": 0.36889636076003257,
     "n_steps": 300,
     "image_hw": [
      3361,
      5187
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 4.9589,
      "void at::native::reduce_kernel<": 0.1237,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 1.2494,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.8573,
      "void gsplat::adam_kernel<float>": 5.0087,
      "void at::native::elementwise_kernel<": 0.1688
     }
    },
    "kitchen": {
     "stage_ms": 8.49089060666667,
     "stage_ms_median": 8.554753000000002,
     "span_ms": 12.54707334,
     "N": 1070742.0,
     "N_min": 1070742,
     "N_max": 1070742,
     "visible_frac": 0.6431160665532251,
     "n_steps": 300,
     "image_hw": [
      2078,
      3115
     ],
     "kernels_ms": {
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.4754,
      "void at::native::vectorized_elementwise_kernel<": 0.0209,
      "void at::native::elementwise_kernel<": 0.0744,
      "void gsplat::adam_kernel<float>": 3.2504,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.913,
      "void at::native::reduce_kernel<": 0.018
     }
    },
    "room": {
     "stage_ms": 4.377031836666666,
     "stage_ms_median": 4.5508685,
     "span_ms": 7.833149433333333,
     "N": 711818.0,
     "N_min": 711818,
     "N_max": 711818,
     "visible_frac": 0.2957205165739932,
     "n_steps": 300,
     "image_hw": [
      2075,
      3114
     ],
     "kernels_ms": {
      "void at::native::vectorized_elementwise_kernel<": 0.0196,
      "void at::native::reduce_kernel<": 0.0131,
      "void gsplat::adam_kernel<float>": 1.2666,
      "void at::native::elementwise_kernel<": 0.7258,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.236,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.3105
     }
    },
    "stump": {
     "stage_ms": 13.794945836666665,
     "stage_ms_median": 14.231057499999999,
     "span_ms": 21.319494000000002,
     "N": 2261151.0,
     "N_min": 2261151,
     "N_max": 2261151,
     "visible_frac": 0.2912879532002359,
     "n_steps": 300,
     "image_hw": [
      1650,
      2489
     ],
     "kernels_ms": {
      "void at::native::reduce_kernel<": 0.1145,
      "void at::native::elementwise_kernel<": 2.2995,
      "void at::native::vectorized_elementwise_kernel<": 0.0435,
      "void gsplat::projection_ewa_3dgs_fused_bwd_kernel<float>": 0.7287,
      "void gsplat::spherical_harmonics_bwd_kernel<float>": 0.9543,
      "void gsplat::adam_kernel<float>": 3.9886
     }
    }
   },
   "ncu": {
    "scene": "garden",
    "tool": "Nsight Compute 2025.2.0",
    "steps": "8 steps (9302..)",
    "resumed_from": "a step-9300 checkpoint of the same garden config trained without a profiler at images_2 (half res; ncu's replay needs extra device memory, a spill would hide DRAM traffic); moments re-initialised (ncu slows every launch, training 9000 steps under it is impractical). Runner Desktop/projadam-native/gsplat/run_gsplat_ncu.sh",
    "N": 2446509,
    "visible": [
     1017414,
     865875,
     925117,
     892633,
     902692,
     883880,
     895205,
     1118190
    ],
    "per_visible": {
     "read": 1828.995227906858,
     "write": 2229.4350317974463,
     "inst": 10831.555667528446
    },
    "per_unseen": {
     "read": 524.9152376019889,
     "write": 1178.1594276658898,
     "inst": 6758.561991586752
    },
    "fit_r2": {
     "read": 0.998526207434986,
     "write": 0.9969648700849693,
     "inst": 0.9999999999412117
    },
    "method": "least squares over the profiled steps: total(step) = a*visible + b*(N - visible), metrics smsp__thread_inst_executed.sum, dram__bytes_read.sum, dram__bytes_write.sum summed over the stage kernels of each step"
   }
  },
  "VkSplat": {
   "repo": "https://github.com/harry7557558/vksplat",
   "commit": "b3ad2b0 (local build in Desktop/vksplat-vanilla)",
   "command": "vksplat/stage_bench.py native_<scene> <N_ours> images <w0> <w0+300> (GARDEN=<scene dir>); runner Desktop/projadam-native/vksplat/run_vksplat_native.sh",
   "config": "upstream MCMCTrainerConfig (SH degree 3, active SH 3 from step 3000), cap_max = N_ours, full-resolution 'images' (all 15 scenes). Window 9000..9299 except stump 9500..9799 and Horse 10500..10799.",
   "timing": "VkSplat's own per-pass Vulkan timestamp timer (get_timing_breakdown), differenced between steps 9000 and 9300: pass FusedProjectionBackwardOptimizerStep = one compute dispatch (fused_projection_backward_optimizer.slang, every splat). The screen-space gradient clears are inside its RasterizeBackward pass (before the stage, as in gsplat and LichtFeld); MCMCPostBackward (noise/relocation) is a separate pass after it and excluded.",
   "kernels_counted": [
    "FusedProjectionBackwardOptimizerStep (one dispatch)"
   ],
   "kernels_excluded": [
    "RasterizeBackward (incl. clears of v_xy/v_inv_cov/v_rgb)",
    "MCMCPostBackward"
   ],
   "bytes_note": "Vulkan: Nsight Compute cannot profile it. Bytes and instructions stay those of our CUDA rebuild of this kernel (bench_projadam.cu structure F, sh3).",
   "scenes": {
    "Caterpillar": {
     "stage_ms": 6.081241279999763,
     "calls_per_step": 1.0,
     "N": 1763251,
     "N_last_refines": [
      1763251,
      1763251,
      1763251,
      1763251
     ],
     "wall_ms_per_step": 79.35401899999988,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1342,
      "ComputeSSIMGradient": 7.3981,
      "ComputeTileRanges": 0.1611,
      "CopyTrainImageToDevice": 3.238,
      "FusedProjectionBackwardOptimizerStep": 6.0812,
      "GenerateKeys": 2.4316,
      "MCMCPostBackward": 0.388,
      "ProjectionForward": 1.1443,
      "RasterizeBackward": 44.0267,
      "RasterizeForward": 8.8301,
      "SortRTS": 4.4191,
      "_Cumsum": 0.1302,
      "_RasterizeBackwardScheduling_PerSplat": 43.2347,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.792,
      "_Sum": 0.0011
     }
    },
    "Family": {
     "stage_ms": 6.031507946666608,
     "calls_per_step": 1.0,
     "N": 1753998,
     "N_last_refines": [
      1753998,
      1753998,
      1753998,
      1753998
     ],
     "wall_ms_per_step": 71.47803533333331,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1345,
      "ComputeSSIMGradient": 7.3863,
      "ComputeTileRanges": 0.113,
      "CopyTrainImageToDevice": 3.279,
      "FusedProjectionBackwardOptimizerStep": 6.0315,
      "GenerateKeys": 1.9077,
      "MCMCPostBackward": 0.3852,
      "ProjectionForward": 1.1192,
      "RasterizeBackward": 38.472,
      "RasterizeForward": 8.5326,
      "SortRTS": 3.0106,
      "_Cumsum": 0.1304,
      "_RasterizeBackwardScheduling_PerSplat": 37.3123,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 1.1597,
      "_Sum": 0.0011
     }
    },
    "Francis": {
     "stage_ms": 3.9918529066666157,
     "calls_per_step": 1.0,
     "N": 1157413,
     "N_last_refines": [
      1157413,
      1157413,
      1157413,
      1157413
     ],
     "wall_ms_per_step": 81.87068400000005,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0994,
      "ComputeSSIMGradient": 7.3907,
      "ComputeTileRanges": 0.1789,
      "CopyTrainImageToDevice": 4.0007,
      "FusedProjectionBackwardOptimizerStep": 3.9919,
      "GenerateKeys": 2.5416,
      "MCMCPostBackward": 0.2603,
      "ProjectionForward": 0.7521,
      "RasterizeBackward": 47.0401,
      "RasterizeForward": 9.6917,
      "SortRTS": 4.9117,
      "_Cumsum": 0.0951,
      "_RasterizeBackwardScheduling_PerSplat": 46.2239,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.8163,
      "_Sum": 0.0008
     }
    },
    "Horse": {
     "stage_ms": 3.74137077333339,
     "calls_per_step": 1.0,
     "N": 1083939,
     "N_last_refines": [
      1083939,
      1083939,
      1083939,
      1083939
     ],
     "wall_ms_per_step": 76.79129199999996,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0944,
      "ComputeSSIMGradient": 7.427,
      "ComputeTileRanges": 0.1233,
      "CopyTrainImageToDevice": 3.2314,
      "FusedProjectionBackwardOptimizerStep": 3.7414,
      "GenerateKeys": 2.0813,
      "MCMCPostBackward": 0.2536,
      "ProjectionForward": 0.71,
      "RasterizeBackward": 44.4823,
      "RasterizeForward": 10.3865,
      "SortRTS": 3.2872,
      "_Cumsum": 0.0902,
      "_RasterizeBackwardScheduling_PerSplat": 33.4974,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 10.9849,
      "_Sum": 0.0007
     }
    },
    "Ignatius": {
     "stage_ms": 8.749390399999916,
     "calls_per_step": 1.0,
     "N": 2545391,
     "N_last_refines": [
      2545391,
      2545391,
      2545391,
      2545391
     ],
     "wall_ms_per_step": 75.61734899999996,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1802,
      "ComputeSSIMGradient": 7.3896,
      "ComputeTileRanges": 0.1288,
      "CopyTrainImageToDevice": 3.2243,
      "FusedProjectionBackwardOptimizerStep": 8.7494,
      "GenerateKeys": 1.9274,
      "MCMCPostBackward": 0.5522,
      "ProjectionForward": 1.6142,
      "RasterizeBackward": 39.2351,
      "RasterizeForward": 7.904,
      "SortRTS": 3.4646,
      "_Cumsum": 0.177,
      "_RasterizeBackwardScheduling_PerSplat": 38.455,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.7801,
      "_Sum": 0.0015
     }
    },
    "Lighthouse": {
     "stage_ms": 5.437346133333373,
     "calls_per_step": 1.0,
     "N": 1574183,
     "N_last_refines": [
      1574183,
      1574183,
      1574183,
      1574183
     ],
     "wall_ms_per_step": 118.91492599999992,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1236,
      "ComputeSSIMGradient": 8.3204,
      "ComputeTileRanges": 0.28,
      "CopyTrainImageToDevice": 3.4986,
      "FusedProjectionBackwardOptimizerStep": 5.4373,
      "GenerateKeys": 4.2474,
      "MCMCPostBackward": 0.3544,
      "ProjectionForward": 1.04,
      "RasterizeBackward": 71.9073,
      "RasterizeForward": 14.6835,
      "SortRTS": 7.9552,
      "_Cumsum": 0.12,
      "_RasterizeBackwardScheduling_PerSplat": 70.7814,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 1.1258,
      "_Sum": 0.001
     }
    },
    "Train": {
     "stage_ms": 6.078330239999919,
     "calls_per_step": 1.0,
     "N": 1758874,
     "N_last_refines": [
      1758874,
      1758874,
      1758874,
      1758874
     ],
     "wall_ms_per_step": 89.42782133333328,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1342,
      "ComputeSSIMGradient": 7.4126,
      "ComputeTileRanges": 0.2009,
      "CopyTrainImageToDevice": 3.2306,
      "FusedProjectionBackwardOptimizerStep": 6.0783,
      "GenerateKeys": 3.2803,
      "MCMCPostBackward": 0.3912,
      "ProjectionForward": 1.164,
      "RasterizeBackward": 50.9302,
      "RasterizeForward": 9.9313,
      "SortRTS": 5.5887,
      "_Cumsum": 0.1304,
      "_RasterizeBackwardScheduling_PerSplat": 50.1517,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.7785,
      "_Sum": 0.0011
     }
    },
    "Truck": {
     "stage_ms": 7.31267829333343,
     "calls_per_step": 1.0,
     "N": 2122837,
     "N_last_refines": [
      2122837,
      2122837,
      2122837,
      2122837
     ],
     "wall_ms_per_step": 93.28869066666698,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1555,
      "ComputeSSIMGradient": 7.4063,
      "ComputeTileRanges": 0.1826,
      "CopyTrainImageToDevice": 4.1366,
      "FusedProjectionBackwardOptimizerStep": 7.3127,
      "GenerateKeys": 2.8057,
      "MCMCPostBackward": 0.4653,
      "ProjectionForward": 1.371,
      "RasterizeBackward": 52.3083,
      "RasterizeForward": 10.8807,
      "SortRTS": 5.045,
      "_Cumsum": 0.152,
      "_RasterizeBackwardScheduling_PerSplat": 51.4019,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.9063,
      "_Sum": 0.0013
     }
    },
    "bicycle": {
     "stage_ms": 9.973395413333344,
     "calls_per_step": 1.0,
     "N": 2905981,
     "N_last_refines": [
      2905981,
      2905981,
      2905981,
      2905981
     ],
     "wall_ms_per_step": 135.08627066666654,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1799,
      "ComputeSSIMGradient": 13.6214,
      "ComputeTileRanges": 0.2191,
      "CopyTrainImageToDevice": 5.824,
      "FusedProjectionBackwardOptimizerStep": 9.9734,
      "GenerateKeys": 2.9099,
      "MCMCPostBackward": 0.6451,
      "ProjectionForward": 1.8282,
      "RasterizeBackward": 74.9207,
      "RasterizeForward": 18.1764,
      "SortRTS": 5.531,
      "_Cumsum": 0.1768,
      "_RasterizeBackwardScheduling_PerSplat": 48.3751,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 26.5457,
      "_Sum": 0.0014
     }
    },
    "bonsai": {
     "stage_ms": 2.691785386666664,
     "calls_per_step": 1.0,
     "N": 779706,
     "N_last_refines": [
      779706,
      779706,
      779706,
      779706
     ],
     "wall_ms_per_step": 42.71116033333347,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0544,
      "ComputeSSIMGradient": 5.4957,
      "ComputeTileRanges": 0.0642,
      "CopyTrainImageToDevice": 2.4971,
      "FusedProjectionBackwardOptimizerStep": 2.6918,
      "GenerateKeys": 1.6397,
      "MCMCPostBackward": 0.1742,
      "ProjectionForward": 0.5123,
      "RasterizeBackward": 22.2039,
      "RasterizeForward": 5.0679,
      "SortRTS": 1.7561,
      "_Cumsum": 0.0501,
      "_RasterizeBackwardScheduling_PerSplat": 21.5678,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.6361,
      "_Sum": 0.0005
     }
    },
    "counter": {
     "stage_ms": 2.384039253333299,
     "calls_per_step": 1.0,
     "N": 688889,
     "N_last_refines": [
      688889,
      688889,
      688889,
      688889
     ],
     "wall_ms_per_step": 52.597860333333415,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0483,
      "ComputeSSIMGradient": 5.4842,
      "ComputeTileRanges": 0.0891,
      "CopyTrainImageToDevice": 2.4911,
      "FusedProjectionBackwardOptimizerStep": 2.384,
      "GenerateKeys": 1.5418,
      "MCMCPostBackward": 0.1545,
      "ProjectionForward": 0.4562,
      "RasterizeBackward": 29.9922,
      "RasterizeForward": 6.8986,
      "SortRTS": 2.5018,
      "_Cumsum": 0.0439,
      "_RasterizeBackwardScheduling_PerSplat": 29.454,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.5383,
      "_Sum": 0.0005
     }
    },
    "garden": {
     "stage_ms": 8.427246933333237,
     "calls_per_step": 1.0,
     "N": 2446509,
     "N_last_refines": [
      2446509,
      2446509,
      2446509,
      2446509
     ],
     "wall_ms_per_step": 108.85377199999994,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1755,
      "ComputeSSIMGradient": 15.5494,
      "ComputeTileRanges": 0.1441,
      "CopyTrainImageToDevice": 7.6169,
      "FusedProjectionBackwardOptimizerStep": 8.4272,
      "GenerateKeys": 3.0806,
      "MCMCPostBackward": 0.5289,
      "ProjectionForward": 1.5664,
      "RasterizeBackward": 54.8076,
      "RasterizeForward": 11.9812,
      "SortRTS": 3.7703,
      "_Cumsum": 0.1719,
      "_RasterizeBackwardScheduling_PerSplat": 37.6284,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 17.1792,
      "_Sum": 0.0015
     }
    },
    "kitchen": {
     "stage_ms": 3.8259421866666443,
     "calls_per_step": 1.0,
     "N": 1070742,
     "N_last_refines": [
      1070742,
      1070742,
      1070742,
      1070742
     ],
     "wall_ms_per_step": 54.71098300000013,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0945,
      "ComputeSSIMGradient": 5.4981,
      "ComputeTileRanges": 0.0915,
      "CopyTrainImageToDevice": 2.5428,
      "FusedProjectionBackwardOptimizerStep": 3.8259,
      "GenerateKeys": 1.6291,
      "MCMCPostBackward": 0.2411,
      "ProjectionForward": 0.7329,
      "RasterizeBackward": 30.137,
      "RasterizeForward": 6.4274,
      "SortRTS": 2.5392,
      "_Cumsum": 0.0903,
      "_RasterizeBackwardScheduling_PerSplat": 29.5884,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.5486,
      "_Sum": 0.0007
     }
    },
    "room": {
     "stage_ms": 2.5158772266668037,
     "calls_per_step": 1.0,
     "N": 711818,
     "N_last_refines": [
      711818,
      711818,
      711818,
      711818
     ],
     "wall_ms_per_step": 49.63222866666683,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.0503,
      "ComputeSSIMGradient": 5.5115,
      "ComputeTileRanges": 0.0793,
      "CopyTrainImageToDevice": 2.5458,
      "FusedProjectionBackwardOptimizerStep": 2.5159,
      "GenerateKeys": 2.2433,
      "MCMCPostBackward": 0.1634,
      "ProjectionForward": 0.4583,
      "RasterizeBackward": 26.9419,
      "RasterizeForward": 6.3028,
      "SortRTS": 2.1871,
      "_Cumsum": 0.0455,
      "_RasterizeBackwardScheduling_PerSplat": 26.027,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 0.915,
      "_Sum": 0.0005
     }
    },
    "stump": {
     "stage_ms": 7.773971946666572,
     "calls_per_step": 1.0,
     "N": 2261151,
     "N_last_refines": [
      2261151,
      2261151,
      2261151,
      2261151
     ],
     "wall_ms_per_step": 120.41533766666664,
     "other_passes_ms": {
      "CalculateIndexBufferOffset": 0.1651,
      "ComputeSSIMGradient": 14.6556,
      "ComputeTileRanges": 0.1663,
      "CopyTrainImageToDevice": 6.0787,
      "FusedProjectionBackwardOptimizerStep": 7.774,
      "GenerateKeys": 3.1422,
      "MCMCPostBackward": 0.5019,
      "ProjectionForward": 1.4432,
      "RasterizeBackward": 65.1668,
      "RasterizeForward": 15.4992,
      "SortRTS": 4.4938,
      "_Cumsum": 0.1611,
      "_RasterizeBackwardScheduling_PerSplat": 32.6027,
      "_RasterizeBackwardScheduling_Tensor_0_8_8": 32.5642,
      "_Sum": 0.0014
     }
    }
   }
  },
  "LichtFeld": {
   "what": "LichtFeld Studio 'projection backward + Adam' stage, timed in LichtFeld's own unmodified training binary with Nsight Systems during real MCMC training",
   "repo": "https://github.com/MrNeRF/LichtFeld-Studio",
   "commit": "393aa4274 (binary reports: version v0.5.5-dev-190-g393aa4274 | tag 393aa4274)",
   "code_modified": false,
   "box": {
    "provider": "Vast.ai",
    "instance_id": 60972487,
    "offer_id": 59473264,
    "machine_id": 145190,
    "location": "Sweden, SE",
    "gpu": "NVIDIA GeForce RTX 3070 8 GB (SM 8.6), max SM clock 2130 MHz, PCIe gen4 x16 max (listed pcie_bw 25.6 GB/s)",
    "driver": "620.70.06 (CUDA driver 13.5)",
    "cuda_toolkit_in_container": "12.8.1 (image nvidia/cuda:12.8.1-devel-ubuntu24.04)",
    "cpu": "AMD Ryzen 5 7600X 6-Core (12 threads visible), 30 GB RAM",
    "dph_total_usd": 0.197,
    "total_cost_usd": 0.84,
    "cost_note": "Vast credit 27.407 before rent -> 26.565 right after destroy (incl. ~3.45 h at 0.197 $/h incl. 100 GB disk, plus ~23 GB bandwidth at 0.0065 $/GB); destroyed 2026-11-17, vastai show instances = none"
   },
   "build": {
    "apt": "git curl wget unzip zip tar pkg-config python3 python3-dev python3-pip ccache ninja-build nasm autoconf autoconf-archive automake libtool gcc-14 g++-14 libxinerama-dev libxcursor-dev xorg-dev libglu1-mesa-dev libwayland-dev libxkbcommon-dev libegl-dev libdecor-0-dev libibus-1.0-dev libdbus-1-dev libsystemd-dev libgtk-3-dev bison flex cuda-nsight-systems-12-8 cuda-nsight-compute-12-8",
    "cmake": "pip install --break-system-packages 'cmake>=3.30,<4.2'  -> cmake 4.1.3",
    "source": "git clone https://github.com/MrNeRF/LichtFeld-Studio.git && git checkout 393aa4274 && git submodule update --init --recursive",
    "vcpkg": "git clone https://github.com/microsoft/vcpkg.git /root/vcpkg && /root/vcpkg/bootstrap-vcpkg.sh -disableMetrics; export VCPKG_ROOT=/root/vcpkg CC=gcc-14 CXX=g++-14 CUDACXX=/usr/local/cuda/bin/nvcc",
    "configure": "cmake --preset linux-release -DCMAKE_CUDA_ARCHITECTURES=86 -DCMAKE_CUDA_HOST_COMPILER=g++-14 -DLFS_ENFORCE_LINUX_GUI_BACKENDS=OFF",
    "build": "cmake --build --preset linux-release -j 12",
    "notes": "Release build (CMake summary: Build type Release). The CMake summary printed 'CUDA Archs: native', i.e. the project's own arch logic resolved to the local GPU = sm_86 on this RTX 3070. Build took ~24 min incl. 83 vcpkg packages. Script: scripts/setup.sh"
   },
   "data": {
    "mipnerf360": "official http://storage.googleapis.com/gresearch/refraw360/360_v2.zip downloaded on the box; full-resolution images/ folder + the zip's own sparse/0 (PINHOLE cameras); script scripts/data.sh",
    "tanks_and_temples_4k": "uploaded from the local C:/Users/Nicholas/Desktop/3DGSDATASETS/tandt_4k/<Scene>/{images,sparse} (PINHOLE), ~5.8 MB/s, 29 min for 10.5 GB"
   },
   "protocol": {
    "strategy": "--strategy mcmc (LichtFeld default is mrnf; mcmc_defaults() = plain OptimizationParameters with strategy=mcmc: no exposure correction, refine_every 100, start_refine 500, stop_refine 25000, 1.05x growth per refine until max_cap, sh_degree_interval 1000)",
    "sh_degree": 3,
    "max_cap": "per scene = our frozen-state splat count",
    "resolution": "--max-width 0 (cap disabled), -r default auto=1 => full resolution; all scenes fit in 8 GB",
    "iterations": "--iter 9350 (window 9000-9299); stump --iter 9850 (window 9500-9799, cap reached between 9200 and 9500); Horse --iter 10850 (window 10500-10799, cap reached ~10100)",
    "window": "LichtFeld's own --profile-window=START:STOP (trainer.cpp calls cudaProfilerStart at iter START, cudaProfilerStop at STOP, and pushes an NVTX range 'train_step:<iter>' per step); nsys --capture-range=cudaProfilerApi --capture-range-end=stop --trace=cuda,nvtx --sample=none --cpuctxsw=none",
    "eval_export": "evaluation is off by default (enable_eval=false, no --eval); no --export; default save_steps {7000,30000} writes project.licht at step 7000 and at the end (both outside the window)",
    "step_assignment": "every GPU op is assigned to the step whose NVTX train_step range encloses its launching CUDA runtime call (correlationId); scripts/steps.py -> <scene>/ops.csv",
    "statistics": "stage time per step = sum of GPU durations of the stage kernels of that step; mean/median over the window's non-refine steps (steps with iter % 100 == 0 run MCMC relocation + optimizer-state resets at the start of the step and are excluded; 3 of 300); all-steps numbers are also given. span = first stage kernel start to last stage kernel end (identical here: the stage is a single kernel)",
    "N_check": "N is verified two ways: the progress bar 'Splats:' value equals max_cap during the whole window, and preprocess_backward_cu grid = ceil(N/256) blocks (block 256) in every window step",
    "caveats": [
     "Morton reorder (morton_reorder_interval 5000) runs at 5000 and 10000: mip360 and 7 T&T windows sit ~4000 steps after the step-5000 reorder with the later-added splats appended unsorted; Horse window (10500-10799) sits 500 steps after the step-10000 reorder, so its memory order is fresher than the others.",
     "Stump reached the cap at step ~9300, so its window starts at 9500; bicycle reached it at ~8700.",
     "nsys tracing (cuda+nvtx, no sampling) adds CPU launch overhead but kernel GPU durations are unaffected; the stage kernel had zero time overlap with the GT-image decode kernels on other streams (garden checked).",
     "Iteration count shortened from LichtFeld default 30000 to 9350/9850/10850 (not checked whether LichtFeld LR schedules key on the total iteration count); this does not change the stage kernel work per step, which depends on N, SH degree and the enabled features.",
     "The rasterizer backward and step totals in each scene entry are given for context only."
    ]
   },
   "kernel_list": {
    "included": {
     "fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<MIP=false, ACTIVE_SH_BASES=16, DISABLED_FEATURES=true>": "THE stage. One launch per step over all N splats (grid ceil(N/256) x 256). Launched from fast_lfs::rasterization::backward() (src/training/rasterization/fastgs/rasterization/src/backward.cu) right after blend_backward_cu, inside NVTX range rasterize/rasterize_backward. Per splat: projection/preprocess backward (2D mean, conic, depth, colour/SH grads -> means, scales, rotations, opacity, sh0, shN), fused regularizer grads, and the joint 16/8-bit-moment Adam update (joint_adam_codec) of every parameter group in place; invisible splats get the Adam momentum decay in the same kernel ('vksplat-style fold, replaces the previous adam_step_invisible launches'). AdamOptimizer::step() is a no-op on these steps (fused_step_iteration_ == iteration) and zero_grad() is skipped (last_step_zeroed_gradients_), confirmed by the trace: no other Adam/optimizer kernel or gradient memset runs on non-refine steps."
    },
    "excluded": {
     "memset x5-6 at the start of rasterize_backward (grad_mean2d/conic/depth/opacity/color helper buffers + grad_w2c, rasterization_api.cu:629-653)": "clears of the per-visible-splat 2D gradient accumulators that blend_backward_cu atomically adds into; they run BEFORE the rasterizer backward, so they are outside the stage by its definition. Reported per scene as excluded_helper_grad_clears_ms_mean (0.07-0.12 ms) in case the table wants them.",
     "blend_backward_cu<MCMC,...>": "rasterizer (per-pixel/tile) backward",
     "lfs::training::mcmc::max_error_and_zero_densification_kernel": "MCMC post_backward hook (run at the start of the next step, fastgs_strategy_hooks_at_start): densification error-score bookkeeping",
     "lfs::training::mcmc::inject_noise_kernel": "MCMC position noise injection (every step)",
     "forward kernels (preprocess_cu x2, visibility count_blocks/compact_indices, CUB scans + radix sorts, gather_depth_ordered_counts_cu, create_instances_cu, extract_instance_ranges_cu, D2D memcpy, blend_cu)": "projection/sort/rasterizer forward",
     "lfs::core::tensor_ops::clamp_kernel_vectorized": "image clamp after forward",
     "fusedL1SSIMForwardCUDA, fused_l1_ssim_sum_kernel, final_mean_reduce_kernel, fusedL1SSIMBackwardCUDA, ssim_to_error_map_kernel, cub Bulk": "loss forward/backward and the SSIM error map used for densification",
     "update_camera_loss_heatmap_kernel (1 block), 2x cub::DeviceFor::Bulk 1-block kernels in compute_scale_reg_loss / compute_opacity_reg_loss, 4-byte D2H memcpy": "after the stage: per-camera loss bookkeeping, adding the already-computed scalar regularizer losses into the reported loss, async loss readback. The regularizer GRADIENTS are inside preprocess_backward_cu. ~0.005 ms/step total.",
     "refine steps (iter % 100 == 0): clip_log_scale_by_screen_share, compute_dead_mask, multinomial_sample_all, copy_gaussian_params, relocate_copies, sh_value_quant re-encode, joint_encode_zero_mark_cu / joint_encode_zero_rows_cu / joint_encode_zero_shN_cu + memsets": "MCMC relocation and the optimizer-state reset for relocated rows (densification); those steps are excluded from the stats",
     "nvjpeg DecodeSingleGPU kernels, lfs::io::cuda fill/flag_u8_sentinel_kernel (other streams, outside train_step ranges)": "GT image loading/decoding on the GPU by the loader threads; measured zero time overlap with preprocess_backward_cu in the garden window",
     "~19 small D2H memcpys per 300 steps (288-1468 B) after the stage": "async host readbacks (camera loss heatmap / loss ring), not GPU compute; excluded"
    }
   },
   "_image_sizes": {
    "bicycle": [
     4946,
     3286
    ],
    "bonsai": [
     3118,
     2078
    ],
    "counter": [
     3115,
     2076
    ],
    "garden": [
     5187,
     3361
    ],
    "kitchen": [
     3115,
     2078
    ],
    "room": [
     3114,
     2075
    ],
    "stump": [
     4978,
     3300
    ],
    "Caterpillar": [
     3917,
     2182
    ],
    "Family": [
     3909,
     2182
    ],
    "Francis": [
     3911,
     2183
    ],
    "Horse": [
     3916,
     2183
    ],
    "Ignatius": [
     3907,
     2180
    ],
    "Lighthouse": [
     4305,
     2188
    ],
    "Train": [
     3920,
     2182
    ],
    "Truck": [
     3915,
     2183
    ]
   },
   "scenes": {
    "Caterpillar": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Caterpillar/Caterpillar ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Caterpillar -o /root/out/Caterpillar/model --headless --strategy mcmc --sh-degree 3 --max-cap 1763251 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=654",
     "resolution": {
      "image_wh": [
       3917,
       2182
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1763251,
     "N_check": {
      "splats_in_log_during_window": [
       1763251
      ],
      "preprocess_backward_grid_blocks": [
       6888
      ],
      "block": 256,
      "ceil_N_over_256": 6888,
      "first_logged_step_at_cap": 5400
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 9.37208339057239,
     "stage_ms_median": 9.425098,
     "stage_ms_std": 0.16136533786289117,
     "stage_ms_min": 8.680769,
     "stage_ms_max": 9.56238,
     "span_ms_mean": 9.37208339057239,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 9.37208339057239
     },
     "excluded_helper_grad_clears_ms_mean": 0.10584137373737373,
     "rasterizer_backward_ms_mean": 48.62421042424243,
     "step_gpu_sum_ms_mean": 85.31957444444444,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 9.37236308,
      "stage_ms_median": 9.421593999999999
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 9.37236308
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.001960756666666667
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.001428125
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010731
      },
      "memcpy kind2 1272 B": {
       "count": 19,
       "mean_ms": 0.0014416842105263157
      }
     },
     "stage_ms": 9.37208339057239
    },
    "Family": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Family/Family ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Family -o /root/out/Family/model --headless --strategy mcmc --sh-degree 3 --max-cap 1753998 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=628",
     "resolution": {
      "image_wh": [
       3909,
       2182
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1753998,
     "N_check": {
      "splats_in_log_during_window": [
       1753998
      ],
      "preprocess_backward_grid_blocks": [
       6852
      ],
      "block": 256,
      "ceil_N_over_256": 6852,
      "first_logged_step_at_cap": 5300
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 9.331877552188553,
     "stage_ms_median": 9.343547,
     "stage_ms_std": 0.06165632600566334,
     "stage_ms_min": 9.090745,
     "stage_ms_max": 9.416315,
     "span_ms_mean": 9.331877552188553,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 9.331877552188553
     },
     "excluded_helper_grad_clears_ms_mean": 0.07472604377104378,
     "rasterizer_backward_ms_mean": 48.40871531986532,
     "step_gpu_sum_ms_mean": 83.21757046464647,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 9.331331413333332,
      "stage_ms_median": 9.343243000000001
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 9.331331413333332
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019858433333333333
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014652483333333333
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010613333333333332
      },
      "memcpy kind2 1468 B": {
       "count": 19,
       "mean_ms": 0.001367578947368421
      }
     },
     "stage_ms": 9.331877552188553
    },
    "Francis": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Francis/Francis ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Francis -o /root/out/Francis/model --headless --strategy mcmc --sh-degree 3 --max-cap 1157413 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=673",
     "resolution": {
      "image_wh": [
       3911,
       2183
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1157413,
     "N_check": {
      "splats_in_log_during_window": [
       1157413
      ],
      "preprocess_backward_grid_blocks": [
       4522
      ],
      "block": 256,
      "ceil_N_over_256": 4522,
      "first_logged_step_at_cap": 4600
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 6.160289097643098,
     "stage_ms_median": 6.195994,
     "stage_ms_std": 0.11587805633361795,
     "stage_ms_min": 5.829878,
     "stage_ms_max": 6.305083,
     "span_ms_mean": 6.160289097643098,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 6.160289097643098
     },
     "excluded_helper_grad_clears_ms_mean": 0.05757930976430976,
     "rasterizer_backward_ms_mean": 49.191059683501685,
     "step_gpu_sum_ms_mean": 80.81407982154882,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 6.160579366666667,
      "stage_ms_median": 6.195754
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 6.160579366666667
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019832766666666667
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014521216666666668
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010645333333333333
      },
      "memcpy kind2 1308 B": {
       "count": 19,
       "mean_ms": 0.0014383684210526315
      }
     },
     "stage_ms": 6.160289097643098
    },
    "Horse": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Horse/Horse ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Horse -o /root/out/Horse/model --headless --strategy mcmc --sh-degree 3 --max-cap 1083939 --iter 10850 --max-width 0 --profile-window=10500:10800",
     "rc": "rc=0 wall=505",
     "resolution": {
      "image_wh": [
       3916,
       2183
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 10850,
     "window_steps": [
      10500,
      10799
     ],
     "N": 1083939,
     "N_check": {
      "splats_in_log_during_window": [
       1083939
      ],
      "preprocess_backward_grid_blocks": [
       4235
      ],
      "block": 256,
      "ceil_N_over_256": 4235,
      "first_logged_step_at_cap": 10200
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      10500,
      10600,
      10700
     ],
     "stage_ms_mean": 5.806632986531986,
     "stage_ms_median": 5.812758,
     "stage_ms_std": 0.02736867195288191,
     "stage_ms_min": 5.712694,
     "stage_ms_max": 5.861782,
     "span_ms_mean": 5.806632986531986,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 5.806632986531986
     },
     "excluded_helper_grad_clears_ms_mean": 0.06300557912457913,
     "rasterizer_backward_ms_mean": 54.77786941750842,
     "step_gpu_sum_ms_mean": 87.28762108080808,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 5.806745116666667,
      "stage_ms_median": 5.8129495
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 5.806745116666667
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019381466666666667
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014614066666666667
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010827333333333334
      },
      "memcpy kind2 288 B": {
       "count": 18,
       "mean_ms": 0.0013617777777777777
      }
     },
     "stage_ms": 5.806632986531986
    },
    "Ignatius": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Ignatius/Ignatius ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Ignatius -o /root/out/Ignatius/model --headless --strategy mcmc --sh-degree 3 --max-cap 2545391 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=685",
     "resolution": {
      "image_wh": [
       3907,
       2180
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 2545391,
     "N_check": {
      "splats_in_log_during_window": [
       2545391
      ],
      "preprocess_backward_grid_blocks": [
       9943
      ],
      "block": 256,
      "ceil_N_over_256": 9943,
      "first_logged_step_at_cap": 5600
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 13.603742191919192,
     "stage_ms_median": 13.653437,
     "stage_ms_std": 0.16954172818340135,
     "stage_ms_min": 12.680981,
     "stage_ms_max": 13.98752,
     "span_ms_mean": 13.603742191919192,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 13.603742191919192
     },
     "excluded_helper_grad_clears_ms_mean": 0.11073845791245791,
     "rasterizer_backward_ms_mean": 54.81205246801347,
     "step_gpu_sum_ms_mean": 98.31252523569023,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 13.601397933333333,
      "stage_ms_median": 13.651517
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 13.601397933333333
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019701566666666666
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0013655050000000001
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010731
      },
      "memcpy kind2 1308 B": {
       "count": 19,
       "mean_ms": 0.0014298947368421053
      }
     },
     "stage_ms": 13.603742191919192
    },
    "Lighthouse": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Lighthouse/Lighthouse ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Lighthouse -o /root/out/Lighthouse/model --headless --strategy mcmc --sh-degree 3 --max-cap 1574183 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=1087",
     "resolution": {
      "image_wh": [
       4305,
       2188
      ],
      "blend_cu_tile_grid": "270x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1574183,
     "N_check": {
      "splats_in_log_during_window": [
       1574183
      ],
      "preprocess_backward_grid_blocks": [
       6150
      ],
      "block": 256,
      "ceil_N_over_256": 6150,
      "first_logged_step_at_cap": 4500
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 8.388413074074075,
     "stage_ms_median": 8.446222,
     "stage_ms_std": 0.1942150041339635,
     "stage_ms_min": 7.800583,
     "stage_ms_max": 8.6412,
     "span_ms_mean": 8.388413074074075,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 8.388413074074075
     },
     "excluded_helper_grad_clears_ms_mean": 0.08946383838383838,
     "rasterizer_backward_ms_mean": 80.94974542760943,
     "step_gpu_sum_ms_mean": 130.20742493939395,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 8.38696885,
      "stage_ms_median": 8.444734
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 8.38696885
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019517066666666666
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014274766666666668
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010890666666666666
      },
      "memcpy kind2 1236 B": {
       "count": 19,
       "mean_ms": 0.0013777368421052632
      }
     },
     "stage_ms": 8.388413074074075
    },
    "Train": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Train/Train ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Train -o /root/out/Train/model --headless --strategy mcmc --sh-degree 3 --max-cap 1758874 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=790",
     "resolution": {
      "image_wh": [
       3920,
       2182
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1758874,
     "N_check": {
      "splats_in_log_during_window": [
       1758874
      ],
      "preprocess_backward_grid_blocks": [
       6871
      ],
      "block": 256,
      "ceil_N_over_256": 6871,
      "first_logged_step_at_cap": 4800
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 9.374521154882155,
     "stage_ms_median": 9.425073,
     "stage_ms_std": 0.192375845801672,
     "stage_ms_min": 8.759147,
     "stage_ms_max": 9.61029,
     "span_ms_mean": 9.374521154882155,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 9.374521154882155
     },
     "excluded_helper_grad_clears_ms_mean": 0.10582739393939394,
     "rasterizer_backward_ms_mean": 52.305152353535355,
     "step_gpu_sum_ms_mean": 91.91326911447811,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 9.375519913333333,
      "stage_ms_median": 9.425889
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 9.375519913333333
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00194658
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014252883333333334
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010730666666666667
      },
      "memcpy kind2 1204 B": {
       "count": 19,
       "mean_ms": 0.0013658947368421052
      }
     },
     "stage_ms": 9.374521154882155
    },
    "Truck": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/Truck/Truck ./build-linux-release/LichtFeld-Studio -d /root/data/tandt_4k/Truck -o /root/out/Truck/model --headless --strategy mcmc --sh-degree 3 --max-cap 2122837 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=847",
     "resolution": {
      "image_wh": [
       3915,
       2183
      ],
      "blend_cu_tile_grid": "245x137x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 2122837,
     "N_check": {
      "splats_in_log_during_window": [
       2122837
      ],
      "preprocess_backward_grid_blocks": [
       8293
      ],
      "block": 256,
      "ceil_N_over_256": 8293,
      "first_logged_step_at_cap": 5700
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 11.43819297979798,
     "stage_ms_median": 11.4633,
     "stage_ms_std": 0.08707912498253244,
     "stage_ms_min": 11.167777,
     "stage_ms_max": 11.555653,
     "span_ms_mean": 11.43819297979798,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 11.43819297979798
     },
     "excluded_helper_grad_clears_ms_mean": 0.10917946464646465,
     "rasterizer_backward_ms_mean": 67.47797351515152,
     "step_gpu_sum_ms_mean": 112.37432719191919,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 11.437319663333334,
      "stage_ms_median": 11.462899499999999
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 11.437319663333334
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019723966666666667
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.001365405
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010848
      },
      "memcpy kind2 1252 B": {
       "count": 19,
       "mean_ms": 0.0014096842105263158
      }
     },
     "stage_ms": 11.43819297979798
    },
    "bicycle": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/bicycle/bicycle ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/bicycle -o /root/out/bicycle/model --headless --strategy mcmc --sh-degree 3 --max-cap 2905981 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=900",
     "resolution": {
      "image_wh": [
       4946,
       3286
      ],
      "blend_cu_tile_grid": "310x206x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 2905981,
     "N_check": {
      "splats_in_log_during_window": [
       2905981
      ],
      "preprocess_backward_grid_blocks": [
       11352
      ],
      "block": 256,
      "ceil_N_over_256": 11352,
      "first_logged_step_at_cap": 8700
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 15.373245003367003,
     "stage_ms_median": 15.513175,
     "stage_ms_std": 0.2942957667874277,
     "stage_ms_min": 14.110377,
     "stage_ms_max": 15.678904,
     "span_ms_mean": 15.373245003367003,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 15.373245003367003
     },
     "excluded_helper_grad_clears_ms_mean": 0.10587786531986532,
     "rasterizer_backward_ms_mean": 121.2382758989899,
     "step_gpu_sum_ms_mean": 188.47100118518517,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 15.374910223333334,
      "stage_ms_median": 15.514054999999999
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 15.374910223333334
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019437066666666667
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014170816666666667
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0011318333333333332
      },
      "memcpy kind2 776 B": {
       "count": 19,
       "mean_ms": 0.0015410526315789473
      }
     },
     "stage_ms": 15.373245003367003
    },
    "bonsai": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/bonsai/bonsai ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/bonsai -o /root/out/bonsai/model --headless --strategy mcmc --sh-degree 3 --max-cap 779706 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=432",
     "resolution": {
      "image_wh": [
       3118,
       2078
      ],
      "blend_cu_tile_grid": "195x130x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 779706,
     "N_check": {
      "splats_in_log_during_window": [
       779706
      ],
      "preprocess_backward_grid_blocks": [
       3046
      ],
      "block": 256,
      "ceil_N_over_256": 3046,
      "first_logged_step_at_cap": 3300
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 4.23855539057239,
     "stage_ms_median": 4.236699,
     "stage_ms_std": 0.020337240283590685,
     "stage_ms_min": 4.185435,
     "stage_ms_max": 4.281947,
     "span_ms_mean": 4.23855539057239,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 4.23855539057239
     },
     "excluded_helper_grad_clears_ms_mean": 0.0438466734006734,
     "rasterizer_backward_ms_mean": 29.36114361952862,
     "step_gpu_sum_ms_mean": 49.98787274410775,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 4.238468243333333,
      "stage_ms_median": 4.236618999999999
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 4.238468243333333
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.0019695
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0013669383333333334
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010645333333333333
      },
      "memcpy kind2 1168 B": {
       "count": 19,
       "mean_ms": 0.0014517894736842105
      }
     },
     "stage_ms": 4.23855539057239
    },
    "counter": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/counter/counter ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/counter -o /root/out/counter/model --headless --strategy mcmc --sh-degree 3 --max-cap 688889 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=543",
     "resolution": {
      "image_wh": [
       3115,
       2076
      ],
      "blend_cu_tile_grid": "195x130x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 688889,
     "N_check": {
      "splats_in_log_during_window": [
       688889
      ],
      "preprocess_backward_grid_blocks": [
       2691
      ],
      "block": 256,
      "ceil_N_over_256": 2691,
      "first_logged_step_at_cap": 3600
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 3.7260580505050505,
     "stage_ms_median": 3.730878,
     "stage_ms_std": 0.03466748653645119,
     "stage_ms_min": 3.562109,
     "stage_ms_max": 3.782399,
     "span_ms_mean": 3.7260580505050505,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 3.7260580505050505
     },
     "excluded_helper_grad_clears_ms_mean": 0.04739246464646465,
     "rasterizer_backward_ms_mean": 37.53373271043771,
     "step_gpu_sum_ms_mean": 60.92352004713805,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 3.7253852866666666,
      "stage_ms_median": 3.730766
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 3.7253852866666666
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00197164
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014706233333333333
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010826666666666667
      },
      "memcpy kind2 960 B": {
       "count": 19,
       "mean_ms": 0.001433263157894737
      }
     },
     "stage_ms": 3.7260580505050505
    },
    "garden": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/garden/garden ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/garden -o /root/out/garden/model --headless --strategy mcmc --sh-degree 3 --max-cap 2446509 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=1028",
     "resolution": {
      "image_wh": [
       5187,
       3361
      ],
      "blend_cu_tile_grid": "325x211x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 2446509,
     "N_check": {
      "splats_in_log_during_window": [
       2446509
      ],
      "preprocess_backward_grid_blocks": [
       9557
      ],
      "block": 256,
      "ceil_N_over_256": 9557,
      "first_logged_step_at_cap": 6400
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 13.18574971043771,
     "stage_ms_median": 13.181694,
     "stage_ms_std": 0.03249077590277952,
     "stage_ms_min": 13.125439,
     "stage_ms_max": 13.485217,
     "span_ms_mean": 13.18574971043771,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 13.18574971043771
     },
     "excluded_helper_grad_clears_ms_mean": 0.11751399663299664,
     "rasterizer_backward_ms_mean": 89.20873337373737,
     "step_gpu_sum_ms_mean": 147.20838076767677,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 13.18546137,
      "stage_ms_median": 13.1814225
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 13.18546137
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00195894
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0014487600000000001
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0011029666666666667
      },
      "memcpy kind2 740 B": {
       "count": 19,
       "mean_ms": 0.0013541052631578948
      }
     },
     "stage_ms": 13.18574971043771
    },
    "kitchen": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/kitchen/kitchen ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/kitchen -o /root/out/kitchen/model --headless --strategy mcmc --sh-degree 3 --max-cap 1070742 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=555",
     "resolution": {
      "image_wh": [
       3115,
       2078
      ],
      "blend_cu_tile_grid": "195x130x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 1070742,
     "N_check": {
      "splats_in_log_during_window": [
       1070742
      ],
      "preprocess_backward_grid_blocks": [
       4183
      ],
      "block": 256,
      "ceil_N_over_256": 4183,
      "first_logged_step_at_cap": 3600
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 5.861361063973064,
     "stage_ms_median": 5.865779,
     "stage_ms_std": 0.02152661932276613,
     "stage_ms_min": 5.786962,
     "stage_ms_max": 5.906643,
     "span_ms_mean": 5.861361063973064,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 5.861361063973064
     },
     "excluded_helper_grad_clears_ms_mean": 0.08192190572390573,
     "rasterizer_backward_ms_mean": 37.534193838383835,
     "step_gpu_sum_ms_mean": 63.008269636363636,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 5.8613828366666665,
      "stage_ms_median": 5.8657305
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 5.8613828366666665
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00196812
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.001444005
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.001072
      },
      "memcpy kind2 1116 B": {
       "count": 19,
       "mean_ms": 0.001360842105263158
      }
     },
     "stage_ms": 5.861361063973064
    },
    "room": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/room/room ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/room -o /root/out/room/model --headless --strategy mcmc --sh-degree 3 --max-cap 711818 --iter 9350 --max-width 0 --profile-window=9000:9300",
     "rc": "rc=0 wall=458",
     "resolution": {
      "image_wh": [
       3114,
       2075
      ],
      "blend_cu_tile_grid": "195x130x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9350,
     "window_steps": [
      9000,
      9299
     ],
     "N": 711818,
     "N_check": {
      "splats_in_log_during_window": [
       711818
      ],
      "preprocess_backward_grid_blocks": [
       2781
      ],
      "block": 256,
      "ceil_N_over_256": 2781,
      "first_logged_step_at_cap": 4300
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9000,
      9100,
      9200
     ],
     "stage_ms_mean": 3.8056029494949497,
     "stage_ms_median": 3.849186,
     "stage_ms_std": 0.09791596858665824,
     "stage_ms_min": 3.453726,
     "stage_ms_max": 3.902915,
     "span_ms_mean": 3.8056029494949497,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 3.8056029494949497
     },
     "excluded_helper_grad_clears_ms_mean": 0.02575119191919192,
     "rasterizer_backward_ms_mean": 33.37763070707071,
     "step_gpu_sum_ms_mean": 55.15830407744108,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 3.805865333333333,
      "stage_ms_median": 3.84973
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 3.805865333333333
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00193719
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.001354415
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010677333333333333
      },
      "memcpy kind2 1244 B": {
       "count": 19,
       "mean_ms": 0.001359157894736842
      }
     },
     "stage_ms": 3.8056029494949497
    },
    "stump": {
     "command": "/opt/nvidia/nsight-systems/2024.6.2/bin/nsys profile --trace=cuda,nvtx --sample=none --cpuctxsw=none --capture-range=cudaProfilerApi --capture-range-end=stop -f true -o /root/out/stump/stump ./build-linux-release/LichtFeld-Studio -d /root/data/360_v2/stump -o /root/out/stump/model --headless --strategy mcmc --sh-degree 3 --max-cap 2261151 --iter 9850 --max-width 0 --profile-window=9500:9800",
     "rc": "rc=0 wall=887",
     "resolution": {
      "image_wh": [
       4978,
       3300
      ],
      "blend_cu_tile_grid": "312x207x1",
      "tile": 16,
      "note": "full resolution (--max-width 0, -r auto=1); tile grid = ceil(W/16) x ceil(H/16)"
     },
     "iterations": 9850,
     "window_steps": [
      9500,
      9799
     ],
     "N": 2261151,
     "N_check": {
      "splats_in_log_during_window": [
       2261151
      ],
      "preprocess_backward_grid_blocks": [
       8833
      ],
      "block": 256,
      "ceil_N_over_256": 8833,
      "first_logged_step_at_cap": 9300
     },
     "n_steps": 297,
     "refine_steps_excluded": [
      9500,
      9600,
      9700
     ],
     "stage_ms_mean": 11.995453168350169,
     "stage_ms_median": 12.20735,
     "stage_ms_std": 0.3727985313846485,
     "stage_ms_min": 10.967467,
     "stage_ms_max": 12.298391,
     "span_ms_mean": 11.995453168350169,
     "per_kernel_ms_mean": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<": 11.995453168350169
     },
     "excluded_helper_grad_clears_ms_mean": 0.0930023771043771,
     "rasterizer_backward_ms_mean": 111.36473797306397,
     "step_gpu_sum_ms_mean": 171.14127977441078,
     "all_steps_incl_refine": {
      "n": 300,
      "stage_ms_mean": 11.992683983333333,
      "stage_ms_median": 12.207253999999999
     },
     "ops_after_rasterizer_backward": {
      "void fast_lfs::rasterization::kernels::backward::preprocess_backward_cu<(bool)0, (int)16, (bool)1>(const float3 *, const float3 *, const float4 *, const float4 ": {
       "count": 300,
       "mean_ms": 11.992683983333333
      },
      "lfs::training::kernels::<unnamed>::update_camera_loss_heatmap_kernel(const float *, int, float, float *, float *, unsigned long)": {
       "count": 300,
       "mean_ms": 0.00197804
      },
      "void cub::CUB_200700_860_NS::detail::for_each::static_kernel<cub::CUB_200700_860_NS::detail::for_each::policy_hub_t::policy_350_t, long, thrust::THRUST_200700_8": {
       "count": 600,
       "mean_ms": 0.0013720633333333333
      },
      "memcpy kind2 4 B": {
       "count": 30,
       "mean_ms": 0.0010848333333333333
      },
      "memcpy kind2 500 B": {
       "count": 19,
       "mean_ms": 0.0013877894736842105
      }
     },
     "stage_ms": 11.995453168350169
    }
   },
   "ncu_training_run": {
    "status": "NOT AVAILABLE on this host",
    "detail": "ncu 2025.1.1 (cuda-nsight-compute-12-8) attached fine (--profile-from-start off works with LichtFeld's --profile-window cudaProfilerStart), but the first counter collection failed with ==ERROR== ERR_NVGPUCTRPERM; /proc/driver/nvidia/params shows RmProfilingAdminOnly: 1 and the container is not privileged (running as root uid 0 is not enough). Cannot be changed from inside the container; not pursued further. Command tried: ncu --profile-from-start off -k regex:preprocess_backward_cu --metrics smsp__thread_inst_executed.sum,dram__bytes_read.sum,dram__bytes_write.sum,gpu__time_duration.sum --csv LichtFeld-Studio -d .../garden ... --iter 310 --profile-window=300:303. For a later run on a host that allows counters: the same command with --profile-window=9000:9008 and --iter 9010 lands on 8 window steps."
   },
   "ncu": {
    "scene": "garden (our frozen state, N = 2446509)",
    "tool": "Nsight Compute 2025.2.0 (local RTX 3070)",
    "per_visible": {
     "read": 737.1855194483242,
     "write": 560.3804735645771,
     "inst": 13043.109055801553
    },
    "per_unseen": {
     "read": 534.9745682521503,
     "write": 449.2969206326239,
     "inst": 11931.08663446568
    },
    "kernel_ns_per_splat": {
     "all": 5.9836706098363015,
     "none": 5.179363738289947
    },
    "source": "NOT from the training run: the Vast host blocks GPU counters. LichtFeld's kernels_backward.cuh (393aa42) compiled unmodified in our harness lf_real_bench.cu (session 36570a33 scratchpad, ncuLF.csv, 2026-11-12), same instantiation preprocess_backward_cu<false,16,true> and storage as its MCMC training, launched on our garden state with every splat visible / none visible."
   }
  }
 }
}

==> figsrc/data/projadam_ncu.json <==
{
 "sh3_V": {
  "all": {
   "inst": 2520.000610666055,
   "dram_read": 1281.3187640020944,
   "dram_write": 963.8579052846321,
   "kernel_us": 14400800.0
  },
  "none": {
   "inst": 44.00061066605518,
   "dram_read": 40.4914856229836,
   "dram_write": 15.922115961968668,
   "kernel_us": 427808.0
  }
 },
 "sh3_F": {
  "all": {
   "inst": 2162.0002035553516,
   "dram_read": 761.9345540931997,
   "dram_write": 707.2533540649146,
   "kernel_us": 9024064.0
  },
  "none": {
   "inst": 1111.0002035553516,
   "dram_read": 726.1909537222222,
   "dram_write": 707.255080606693,
   "kernel_us": 8819488.0
  }
 },
 "sh3_S": {
  "all": {
   "inst": 2165.0002035553516,
   "dram_read": 764.183557877776,
   "dram_write": 707.2771594136789,
   "kernel_us": 9076448.0
  },
  "none": {
   "inst": 12.000203555351728,
   "dram_read": 4.021115802149103,
   "dram_write": 0.09202990873935064,
   "kernel_us": 77952.0
  }
 },
 "rgb32_S": {
  "all": {
   "inst": 959.0688887717151,
   "dram_read": 241.0421314616051,
   "dram_write": 192.74997312497112,
   "kernel_us": 2620640.0
  },
  "none": {
   "inst": 12.000203555351728,
   "dram_read": 4.33435233632903,
   "dram_write": 0.7320537140881149,
   "kernel_us": 61344.0
  }
 },
 "rgb16_S": {
  "all": {
   "inst": 1307.3929452129544,
   "dram_read": 179.40699666340896,
   "dram_write": 128.24422718248738,
   "kernel_us": 1889888.0
  },
  "none": {
   "inst": 12.000203555351728,
   "dram_read": 4.0129016488392235,
   "dram_write": 0.10040102039273104,
   "kernel_us": 59104.0
  }
 },
 "sh3_16_F": {
  "all": {
   "inst": 3530.0002035553516,
   "dram_read": 523.1796196130895,
   "dram_write": 471.86768738639427,
   "kernel_us": 6142944.0
  },
  "none": {
   "inst": 2480.0003605136953,
   "dram_read": 483.54544046230774,
   "dram_write": 474.66635928991064,
   "kernel_us": 6353248.0
  }
 },
 "sh3_16_S": {
  "all": {
   "inst": 3533.0002035553516,
   "dram_read": 530.4295254993953,
   "dram_write": 476.8472431534076,
   "kernel_us": 6776896.0
  },
  "none": {
   "inst": 12.000203555351728,
   "dram_read": 4.163738616943571,
   "dram_write": 0.07570624101525888,
   "kernel_us": 78144.0
  }
 }
}

==> figsrc/data/projadam_neutral_rebuilt.jsonl <==
{"scene":"garden_neutral","build":"sh3","mask":"real","view":0,"N":2141764,"visible":964513,"U":12.29418,"V":7.19149,"F":8.25626,"S":4.14746,"T":3.88678,"L":24.01226}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":1,"N":2141764,"visible":858779,"U":12.37811,"V":6.93850,"F":8.63546,"S":3.86678,"T":3.81053,"L":24.79117}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":2,"N":2141764,"visible":845929,"U":12.64653,"V":6.92752,"F":8.64490,"S":3.40102,"T":3.95843,"L":24.40874}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":3,"N":2141764,"visible":773620,"U":12.51658,"V":6.15104,"F":8.43091,"S":3.14950,"T":3.20266,"L":24.21398}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":4,"N":2141764,"visible":792111,"U":13.22157,"V":6.56902,"F":8.87194,"S":3.63776,"T":3.23264,"L":25.53331}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":5,"N":2141764,"visible":757689,"U":13.34371,"V":6.99043,"F":8.99725,"S":3.40317,"T":3.12560,"L":26.75088}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":6,"N":2141764,"visible":765675,"U":12.50822,"V":6.81958,"F":8.83354,"S":3.69744,"T":3.56202,"L":25.77933}
{"scene":"garden_neutral","build":"sh3","mask":"real","view":7,"N":2141764,"visible":856469,"U":12.96714,"V":7.21923,"F":8.67085,"S":3.43597,"T":3.91901,"L":25.41715}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":0,"N":2141764,"visible":2141764,"U":13.87418,"V":14.13254,"F":8.41021,"S":8.43251,"T":8.54976,"L":25.22442}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":1,"N":2141764,"visible":2141764,"U":14.10358,"V":14.16614,"F":8.37942,"S":8.44192,"T":8.56160,"L":25.18269}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":2,"N":2141764,"visible":2141764,"U":14.15651,"V":14.46384,"F":8.38134,"S":8.42237,"T":8.54234,"L":25.62010}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":3,"N":2141764,"visible":2141764,"U":14.10435,"V":14.13718,"F":8.40118,"S":8.42291,"T":8.54179,"L":24.94749}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":4,"N":2141764,"visible":2141764,"U":13.78963,"V":14.23661,"F":8.49520,"S":8.17027,"T":8.53443,"L":24.68646}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":5,"N":2141764,"visible":2141764,"U":13.59107,"V":13.58528,"F":8.13872,"S":8.15798,"T":8.29075,"L":24.38634}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":6,"N":2141764,"visible":2141764,"U":13.59635,"V":13.59533,"F":8.13158,"S":8.67994,"T":8.26586,"L":24.03146}
{"scene":"garden_neutral","build":"sh3","mask":"all","view":7,"N":2141764,"visible":2141764,"U":13.86074,"V":13.58323,"F":8.12630,"S":8.13443,"T":8.59162,"L":24.01766}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":0,"N":2141764,"visible":0,"U":11.19792,"V":1.86458,"F":8.22710,"S":0.28419,"T":0.26144,"L":24.29466}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":1,"N":2141764,"visible":0,"U":11.07334,"V":1.86179,"F":7.96758,"S":0.27971,"T":0.25110,"L":23.81107}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":2,"N":2141764,"visible":0,"U":11.10749,"V":1.91802,"F":7.96614,"S":0.29133,"T":0.25904,"L":23.33866}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":3,"N":2141764,"visible":0,"U":10.89514,"V":1.82067,"F":7.99232,"S":0.29210,"T":0.26877,"L":23.26320}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":4,"N":2141764,"visible":0,"U":10.99626,"V":1.79338,"F":8.00490,"S":0.28246,"T":0.26909,"L":22.96134}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":5,"N":2141764,"visible":0,"U":10.88554,"V":1.86563,"F":7.98586,"S":0.27117,"T":0.26806,"L":23.25318}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":6,"N":2141764,"visible":0,"U":10.99754,"V":1.89370,"F":7.96589,"S":0.28218,"T":0.26278,"L":23.23821}
{"scene":"garden_neutral","build":"sh3","mask":"none","view":7,"N":2141764,"visible":0,"U":10.88602,"V":1.91626,"F":7.97226,"S":0.27958,"T":0.26544,"L":23.24128}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":0,"N":2141764,"visible":964513,"U":9.61552,"V":6.01552,"F":5.48509,"S":2.68749}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":1,"N":2141764,"visible":858779,"U":9.33533,"V":5.63754,"F":5.47258,"S":2.40915}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":2,"N":2141764,"visible":845929,"U":9.39578,"V":5.50211,"F":5.39728,"S":2.44045}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":3,"N":2141764,"visible":773620,"U":9.30957,"V":5.29117,"F":5.49072,"S":2.18493}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":4,"N":2141764,"visible":792111,"U":9.29290,"V":5.25680,"F":5.50320,"S":2.23075}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":5,"N":2141764,"visible":757689,"U":9.37405,"V":5.15370,"F":5.50477,"S":2.10906}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":6,"N":2141764,"visible":765675,"U":9.59030,"V":5.12550,"F":5.48387,"S":2.23414}
{"scene":"garden_neutral","build":"sh3_16","mask":"real","view":7,"N":2141764,"visible":856469,"U":9.39667,"V":5.55168,"F":5.51706,"S":2.40778}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":0,"N":2141764,"visible":2141764,"U":11.10598,"V":11.11283,"F":5.69267,"S":5.61162}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":1,"N":2141764,"visible":2141764,"U":11.17702,"V":11.22224,"F":5.62621,"S":5.57475}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":2,"N":2141764,"visible":2141764,"U":11.27709,"V":11.34374,"F":5.62173,"S":5.66624}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":3,"N":2141764,"visible":2141764,"U":11.13187,"V":11.27741,"F":5.60733,"S":5.67277}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":4,"N":2141764,"visible":2141764,"U":11.09725,"V":11.09574,"F":5.61501,"S":5.59437}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":5,"N":2141764,"visible":2141764,"U":11.39638,"V":11.07027,"F":5.60838,"S":5.62026}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":6,"N":2141764,"visible":2141764,"U":11.08429,"V":11.18659,"F":5.62042,"S":5.68474}
{"scene":"garden_neutral","build":"sh3_16","mask":"all","view":7,"N":2141764,"visible":2141764,"U":11.39030,"V":11.12573,"F":5.58925,"S":5.67904}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":0,"N":2141764,"visible":0,"U":8.30890,"V":1.86205,"F":5.40090,"S":0.26240}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":1,"N":2141764,"visible":0,"U":8.29501,"V":1.87862,"F":5.49709,"S":0.25946}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":2,"N":2141764,"visible":0,"U":8.25136,"V":1.81578,"F":5.45309,"S":0.25894}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":3,"N":2141764,"visible":0,"U":8.29722,"V":1.87248,"F":5.37642,"S":0.26912}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":4,"N":2141764,"visible":0,"U":8.29933,"V":1.90141,"F":5.37946,"S":0.26301}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":5,"N":2141764,"visible":0,"U":8.54557,"V":1.80576,"F":5.43725,"S":0.25843}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":6,"N":2141764,"visible":0,"U":8.28883,"V":1.87098,"F":5.38224,"S":0.27232}
{"scene":"garden_neutral","build":"sh3_16","mask":"none","view":7,"N":2141764,"visible":0,"U":8.30118,"V":1.87398,"F":5.36253,"S":0.24547}


==> figsrc/data/projadam_quality.json <==
{
 "allin": {
  "all": {
   "bicycle": {
    "psnr": 24.27924919128418,
    "ssim": 0.7223040342330933
   },
   "bonsai": {
    "psnr": 32.72142987637906,
    "ssim": 0.9348807818180805
   },
   "counter": {
    "psnr": 29.646720314025877,
    "ssim": 0.9093953390916188
   },
   "garden": {
    "psnr": 26.294235388437908,
    "ssim": 0.7856884002685547
   },
   "kitchen": {
    "psnr": 31.148810250418528,
    "ssim": 0.9156944513320923
   },
   "room": {
    "psnr": 31.617552977341873,
    "ssim": 0.9148737008755023
   },
   "stump": {
    "psnr": 26.225163459777832,
    "ssim": 0.7912074513733387
   },
   "Caterpillar": {
    "psnr": 22.47953712940216,
    "ssim": 0.722218570113182
   },
   "Family": {
    "psnr": 25.748230975607168,
    "ssim": 0.8505305038846057
   },
   "Francis": {
    "psnr": 28.170221538078493,
    "ssim": 0.8783588831017657
   },
   "Horse": {
    "psnr": 25.279746373494465,
    "ssim": 0.8715301089816623
   },
   "Ignatius": {
    "psnr": 21.896859262047744,
    "ssim": 0.7020877018207456
   },
   "Lighthouse": {
    "psnr": 22.16111305432442,
    "ssim": 0.8241956524359875
   },
   "Train": {
    "psnr": 21.3418002379568,
    "ssim": 0.7741753474662179
   },
   "Truck": {
    "psnr": 24.492103385925294,
    "ssim": 0.832701849937439
   }
  },
  "all_fk": {
   "bicycle": {
    "psnr": 24.33216049194336,
    "ssim": 0.7234349656105041
   },
   "garden": {
    "psnr": 26.27368728319804,
    "ssim": 0.7851881509025892
   },
   "stump": {
    "psnr": 26.202227115631104,
    "ssim": 0.791606817394495
   },
   "Caterpillar": {
    "psnr": 22.339227628707885,
    "ssim": 0.7186548113822937
   },
   "Family": {
    "psnr": 26.550649103911027,
    "ssim": 0.8619792241117229
   },
   "Ignatius": {
    "psnr": 21.625176987996916,
    "ssim": 0.7008818736890468
   },
   "Truck": {
    "psnr": 24.440273237228393,
    "ssim": 0.8325659915804863
   }
  },
  "no_adam": {
   "bicycle": {
    "psnr": 24.44608901977539,
    "ssim": 0.7266105604171753
   },
   "bonsai": {
    "psnr": 32.71081053244101,
    "ssim": 0.9350447074787037
   },
   "counter": {
    "psnr": 29.637073262532553,
    "ssim": 0.9101552506287892
   },
   "garden": {
    "psnr": 26.280264377593994,
    "ssim": 0.788149451216062
   },
   "kitchen": {
    "psnr": 31.344880621773857,
    "ssim": 0.9165526628494263
   },
   "room": {
    "psnr": 31.915081170889046,
    "ssim": 0.9158111902383658
   },
   "stump": {
    "psnr": 26.199808597564697,
    "ssim": 0.7930081374943256
   },
   "Caterpillar": {
    "psnr": 22.552605986595154,
    "ssim": 0.7246710762381554
   },
   "Family": {
    "psnr": 26.546316520027492,
    "ssim": 0.8621343788893326
   },
   "Francis": {
    "psnr": 28.363318326996595,
    "ssim": 0.8785905169277657
   },
   "Horse": {
    "psnr": 25.215138541327583,
    "ssim": 0.871558215883043
   },
   "Ignatius": {
    "psnr": 21.472760642447124,
    "ssim": 0.7028038167371983
   },
   "Lighthouse": {
    "psnr": 22.328756430210213,
    "ssim": 0.8269160038385636
   },
   "Train": {
    "psnr": 21.738090013202868,
    "ssim": 0.776866792063964
   },
   "Truck": {
    "psnr": 24.474451875686647,
    "ssim": 0.8325727209448814
   }
  },
  "no_bwd": {
   "bicycle": {
    "psnr": 24.32802520751953,
    "ssim": 0.7225947761535645
   },
   "bonsai": {
    "psnr": 32.62017992380503,
    "ssim": 0.935156669165637
   },
   "counter": {
    "psnr": 29.617699432373048,
    "ssim": 0.9098432958126068
   },
   "garden": {
    "psnr": 26.273767471313477,
    "ssim": 0.7856394325693449
   },
   "kitchen": {
    "psnr": 30.951138959612166,
    "ssim": 0.9143095305987767
   },
   "room": {
    "psnr": 31.758369103456154,
    "ssim": 0.9152011886621133
   },
   "stump": {
    "psnr": 26.201741099357605,
    "ssim": 0.7923615016043186
   }
  },
  "no_cones_sh0": {
   "bicycle": {
    "psnr": 24.117660140991212,
    "ssim": 0.7164996027946472
   },
   "bonsai": {
    "psnr": 30.630864684646195,
    "ssim": 0.9216934877472955
   },
   "counter": {
    "psnr": 27.91336466471354,
    "ssim": 0.8939551134904226
   },
   "garden": {
    "psnr": 25.733585675557453,
    "ssim": 0.7759723464647929
   },
   "kitchen": {
    "psnr": 30.28469521658761,
    "ssim": 0.9061369282858712
   },
   "room": {
    "psnr": 30.99698501978165,
    "ssim": 0.9104822018207648
   },
   "stump": {
    "psnr": 25.70099937915802,
    "ssim": 0.7874896675348282
   }
  },
  "no_cones_sh2": {
   "bicycle": {
    "psnr": 24.4356258392334,
    "ssim": 0.7257895040512085
   },
   "bonsai": {
    "psnr": 31.418081592869115,
    "ssim": 0.9300518084216762
   },
   "counter": {
    "psnr": 28.581197675069173,
    "ssim": 0.9041123310724895
   },
   "garden": {
    "psnr": 25.987197240193684,
    "ssim": 0.7821402847766876
   },
   "kitchen": {
    "psnr": 31.05447562081473,
    "ssim": 0.9156228934015547
   },
   "room": {
    "psnr": 31.3198117965307,
    "ssim": 0.912555428651663
   },
   "stump": {
    "psnr": 26.50285840034485,
    "ssim": 0.7985202521085739
   },
   "Caterpillar": {
    "psnr": 21.605200576782227,
    "ssim": 0.710341463983059
   },
   "Family": {
    "psnr": 25.587431285692297,
    "ssim": 0.8548145825448243
   },
   "Francis": {
    "psnr": 27.288485596819623,
    "ssim": 0.8741229394587074
   },
   "Horse": {
    "psnr": 24.500082863701714,
    "ssim": 0.8644821246465048
   },
   "Ignatius": {
    "psnr": 21.02765885795035,
    "ssim": 0.6906995831466303
   },
   "Lighthouse": {
    "psnr": 21.76823454636794,
    "ssim": 0.820213544063079
   },
   "Train": {
    "psnr": 20.70617224040784,
    "ssim": 0.7650849317249498
   },
   "Truck": {
    "psnr": 24.20756139755249,
    "ssim": 0.8291562005877495
   }
  },
  "no_direct": {
   "bicycle": {
    "psnr": 24.30234115600586,
    "ssim": 0.7222567915916442
   },
   "bonsai": {
    "psnr": 32.697083395880625,
    "ssim": 0.9340057566359237
   },
   "counter": {
    "psnr": 29.668582280476887,
    "ssim": 0.9086754620075226
   },
   "garden": {
    "psnr": 26.28907783826192,
    "ssim": 0.7847265775005022
   },
   "kitchen": {
    "psnr": 31.364279447283064,
    "ssim": 0.915463558265141
   },
   "room": {
    "psnr": 31.73810924627842,
    "ssim": 0.9136418639085232
   },
   "stump": {
    "psnr": 25.9466792345047,
    "ssim": 0.790970753878355
   },
   "Caterpillar": {
    "psnr": 22.30284457206726,
    "ssim": 0.7209605813026428
   },
   "Family": {
    "psnr": 26.49002738620924,
    "ssim": 0.8606626780136771
   },
   "Francis": {
    "psnr": 27.906881495219906,
    "ssim": 0.8771808554486531
   },
   "Horse": {
    "psnr": 24.44529808892144,
    "ssim": 0.8692717485957675
   },
   "Ignatius": {
    "psnr": 21.60218585409769,
    "ssim": 0.7006182801432725
   },
   "Lighthouse": {
    "psnr": 22.319264583098583,
    "ssim": 0.827194169545785
   },
   "Train": {
    "psnr": 21.72945469304135,
    "ssim": 0.7757520016871
   },
   "Truck": {
    "psnr": 24.46183156967163,
    "ssim": 0.8319398790597916
   }
  },
  "no_fwd": {
   "bicycle": {
    "psnr": 24.359264755249022,
    "ssim": 0.7236789011955261
   },
   "bonsai": {
    "psnr": 32.68005164893898,
    "ssim": 0.9349895586838594
   },
   "counter": {
    "psnr": 29.66655044555664,
    "ssim": 0.9096106688181559
   },
   "garden": {
    "psnr": 26.25303514798482,
    "ssim": 0.784666525820891
   },
   "kitchen": {
    "psnr": 31.31506609235491,
    "ssim": 0.9160550628389631
   },
   "room": {
    "psnr": 31.58853354820838,
    "ssim": 0.9153823806689336
   },
   "stump": {
    "psnr": 26.20780622959137,
    "ssim": 0.7916266247630119
   }
  },
  "no_layer": {
   "bicycle": {
    "psnr": 24.02910385131836,
    "ssim": 0.719753155708313
   },
   "bonsai": {
    "psnr": 33.259809545568515,
    "ssim": 0.9369018754443607
   },
   "counter": {
    "psnr": 29.923706436157225,
    "ssim": 0.9102010230223337
   },
   "garden": {
    "psnr": 26.316227595011394,
    "ssim": 0.7831124762694041
   },
   "kitchen": {
    "psnr": 31.55972638811384,
    "ssim": 0.9161823647362846
   },
   "room": {
    "psnr": 31.956196858332707,
    "ssim": 0.9164539147645999
   },
   "stump": {
    "psnr": 25.586883187294006,
    "ssim": 0.7827140018343925
   },
   "Caterpillar": {
    "psnr": 22.14769241809845,
    "ssim": 0.7146254196763039
   },
   "Family": {
    "psnr": 26.439315505649734,
    "ssim": 0.8604887244494065
   },
   "Francis": {
    "psnr": 28.134798096447454,
    "ssim": 0.8753299407842683
   },
   "Horse": {
    "psnr": 24.882153193155926,
    "ssim": 0.8697361217604743
   },
   "Ignatius": {
    "psnr": 21.796525187608673,
    "ssim": 0.7022459376149062
   },
   "Lighthouse": {
    "psnr": 21.804741737170097,
    "ssim": 0.8209405755385374
   },
   "Train": {
    "psnr": 21.56440039684898,
    "ssim": 0.7715039661056117
   },
   "Truck": {
    "psnr": 24.501131057739258,
    "ssim": 0.831212043762207
   }
  }
 },
 "adam_split": {
  "all_rep": {
   "bicycle": {
    "psnr": 24.39621742248535,
    "ssim": 0.7236257457733154
   },
   "kitchen": {
    "psnr": 31.450085285731724,
    "ssim": 0.9168571880885533
   },
   "room": {
    "psnr": 31.618581087161335,
    "ssim": 0.9152765258764609
   },
   "Family": {
    "psnr": 26.41408634185791,
    "ssim": 0.8611024682936461
   },
   "Train": {
    "psnr": 21.509840488433838,
    "ssim": 0.774770565723118
   }
  },
  "bf16_only": {
   "bicycle": {
    "psnr": 24.34408950805664,
    "ssim": 0.7258831691741944
   },
   "kitchen": {
    "psnr": 31.447429765973773,
    "ssim": 0.9166038087436131
   },
   "room": {
    "psnr": 31.775809654822716,
    "ssim": 0.9160089294115702
   },
   "Family": {
    "psnr": 26.544003113456395,
    "ssim": 0.8624862911908523
   },
   "Train": {
    "psnr": 21.547883234525983,
    "ssim": 0.7759237477653905
   }
  },
  "sparse_only": {
   "bicycle": {
    "psnr": 24.341355438232423,
    "ssim": 0.7227318811416626
   },
   "kitchen": {
    "psnr": 31.469321496146065,
    "ssim": 0.9162879058292934
   },
   "room": {
    "psnr": 31.623573498848156,
    "ssim": 0.9150456755589216
   },
   "Family": {
    "psnr": 26.388168003248133,
    "ssim": 0.8609026152154674
   },
   "Train": {
    "psnr": 21.442268497065495,
    "ssim": 0.774018301775581
   }
  }
 },
 "_source": "RESULTS_ARCHIVE/cone_runs/{allin,adam_split}/_meta/<group>/<scene>/<arm>/eval.json (GS-CUDA all-in stack, 2026-11-07/08; 30k, LR horizon 30k, every-8th split, full res)"
}

==> figsrc/data/projadam_real_systems.jsonl <==
{"system": "gsplat-1.5.3", "view": 0, "N": 2141764, "visible": 958006, "stage_ms": 8.024543762207031}
{"system": "gsplat-1.5.3", "view": 1, "N": 2141764, "visible": 854362, "stage_ms": 7.6539201736450195}
{"system": "gsplat-1.5.3", "view": 2, "N": 2141764, "visible": 840976, "stage_ms": 7.547520160675049}
{"system": "gsplat-1.5.3", "view": 3, "N": 2141764, "visible": 768299, "stage_ms": 7.271168231964111}
{"system": "gsplat-1.5.3", "view": 4, "N": 2141764, "visible": 786202, "stage_ms": 7.360000133514404}
{"system": "gsplat-1.5.3", "view": 5, "N": 2141764, "visible": 752245, "stage_ms": 7.174272060394287}
{"system": "gsplat-1.5.3", "view": 6, "N": 2141764, "visible": 762263, "stage_ms": 7.225632190704346}
{"system": "gsplat-1.5.3", "view": 7, "N": 2141764, "visible": 852596, "stage_ms": 7.630943775177002}
{"system": "vksplat-b3ad2b0", "view": 0, "image": 0, "N": 2141764, "calls": 7, "stage_ms": 8.293965714285717}
{"system": "vksplat-b3ad2b0", "view": 1, "image": 23, "N": 2141764, "calls": 7, "stage_ms": 7.821631999999998}
{"system": "vksplat-b3ad2b0", "view": 2, "image": 46, "N": 2141764, "calls": 7, "stage_ms": 7.92430628571429}
{"system": "vksplat-b3ad2b0", "view": 3, "image": 69, "N": 2141764, "calls": 7, "stage_ms": 7.911131428571432}
{"system": "vksplat-b3ad2b0", "view": 4, "image": 91, "N": 2141764, "calls": 7, "stage_ms": 7.944361142857142}
{"system": "vksplat-b3ad2b0", "view": 5, "image": 114, "N": 2141764, "calls": 7, "stage_ms": 8.143725714285708}
{"system": "vksplat-b3ad2b0", "view": 6, "image": 137, "N": 2141764, "calls": 7, "stage_ms": 7.902139428571431}
{"system": "vksplat-b3ad2b0", "view": 7, "image": 160, "N": 2141764, "calls": 7, "stage_ms": 8.025819428571422}


==> figsrc/data/qual_crops.json <==
{
 "aspect": 1.0,
 "views": [
  {
   "scene": "garden",
   "view": 10,
   "x0": 0.35721,
   "y0": 0.29126,
   "w": 0.23425,
   "aspect": 1.25
  },
  {
   "scene": "bonsai",
   "view": 15,
   "x0": 0.41229,
   "y0": 0.38714,
   "w": 0.23661,
   "aspect": 1.25
  },
  {
   "scene": "bicycle",
   "view": 4,
   "x0": 0.60597,
   "y0": 0.38081,
   "w": 0.17527,
   "aspect": 1.25
  }
 ]
}

==> figsrc/data/sampling.json <==
{"rows": [{"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.263164210963893, "ssim": 0.9290415032489879, "lpips": 0.2252198380191584, "splats": null, "train_s": 313.63, "ckey": "lc:lc-FGS@bonsai@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.909010641915458, "ssim": 0.9102504508835929, "lpips": 0.17504383075450147, "splats": null, "train_s": 351.57, "ckey": "lc:lc-FGS@kitchen@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.52603396391257, "ssim": 0.8155725323236905, "lpips": 0.2895452909123821, "splats": null, "train_s": 447.27, "ckey": "lc:lc-FGS@lighthouse@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.659470407586348, "ssim": 0.758430711532894, "lpips": 0.3573122192174196, "splats": null, "train_s": 410.58, "ckey": "lc:lc-FGS@train@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.16981248855591, "ssim": 0.827285711467266, "lpips": 0.286737359687686, "splats": null, "train_s": 432.67, "ckey": "lc:lc-FGS@truck@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.83446384120632, "ssim": 0.9256281546644263, "lpips": 0.22195091763058225, "splats": null, "train_s": 133.71, "ckey": "lc:lc-FGS-r2@bonsai@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.263851056780133, "ssim": 0.9038698639188494, "lpips": 0.17350053388093198, "splats": null, "train_s": 153.26, "ckey": "lc:lc-FGS-r2@kitchen@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.659666990622497, "ssim": 0.815774835073031, "lpips": 0.2719898909354248, "splats": null, "train_s": 158.7, "ckey": "lc:lc-FGS-r2@lighthouse@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.595254546717594, "ssim": 0.7598032292566801, "lpips": 0.3378894568273896, "splats": null, "train_s": 156.99, "ckey": "lc:lc-FGS-r2@train@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.916867685317992, "ssim": 0.8193462789058685, "lpips": 0.28462655590847136, "splats": null, "train_s": 168.41, "ckey": "lc:lc-FGS-r2@truck@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.80214242677431, "ssim": 0.9347889681120176, "lpips": 0.22098376632139488, "splats": 1146410, "train_s": 387.8, "ckey": "lc:lc-VKF@bonsai@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.178267124720982, "ssim": 0.9207313844135829, "lpips": 0.1551106516804014, "splats": 1704265, "train_s": 529.5, "ckey": "lc:lc-VKF@kitchen@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.647222421108147, "ssim": 0.8245611756275861, "lpips": 0.2686203624575566, "splats": 808775, "train_s": 532.5, "ckey": "lc:lc-VKF@lighthouse@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.053454072851885, "ssim": 0.7690709766588713, "lpips": 0.3354569816667783, "splats": 976405, "train_s": 499.6, "ckey": "lc:lc-VKF@train@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.107041788101196, "ssim": 0.8340219959616662, "lpips": 0.26736747175455094, "splats": 3373541, "train_s": 648.4, "ckey": "lc:lc-VKF@truck@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.299184232144743, "ssim": 0.9316005304053023, "lpips": 0.21558083619016247, "splats": 1277773, "train_s": 186.9, "ckey": "lc:lc-VKF-r2@bonsai@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 29.87704042707171, "ssim": 0.9089638301304408, "lpips": 0.1517285291637693, "splats": 1814943, "train_s": 267.8, "ckey": "lc:lc-VKF-r2@kitchen@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.565370364066883, "ssim": 0.8195266723632812, "lpips": 0.25335620145480603, "splats": 941817, "train_s": 217.3, "ckey": "lc:lc-VKF-r2@lighthouse@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.147080446544447, "ssim": 0.7716308957652042, "lpips": 0.30441837574012187, "splats": 1181810, "train_s": 227.3, "ckey": "lc:lc-VKF-r2@train@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.664105319976805, "ssim": 0.8234187290072441, "lpips": 0.2648829577490687, "splats": 3496666, "train_s": 355.8, "ckey": "lc:lc-VKF-r2@truck@48672106"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.279812850952148, "ssim": 0.7164484453201294, "lpips": 0.4272453033924103, "splats": null, "train_s": 706.56, "ckey": "lc:lc-FGS@bicycle@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.461103757222492, "ssim": 0.9016985277334849, "lpips": 0.25380189542969067, "splats": null, "train_s": 321.43, "ckey": "lc:lc-FGS@counter@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.030991315841675, "ssim": 0.7687853202223778, "lpips": 0.31919524710004527, "splats": null, "train_s": 798.02, "ckey": "lc:lc-FGS@garden@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.36408888988006, "ssim": 0.9098378312893403, "lpips": 0.25746923942978567, "splats": null, "train_s": 304.25, "ckey": "lc:lc-FGS@room@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.333781719207764, "ssim": 0.79265021905303, "lpips": 0.437066541519016, "splats": null, "train_s": 660.17, "ckey": "lc:lc-FGS@stump@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.147715606689452, "ssim": 0.7188280344009399, "lpips": 0.37720286011695864, "splats": null, "train_s": 278.97, "ckey": "lc:lc-FGS-r2@bicycle@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.337590154012045, "ssim": 0.898291552066803, "lpips": 0.24701407738029957, "splats": null, "train_s": 135.29, "ckey": "lc:lc-FGS-r2@counter@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.712416648864746, "ssim": 0.7608280057708422, "lpips": 0.3090255580221613, "splats": null, "train_s": 284.29, "ckey": "lc:lc-FGS-r2@garden@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.1109676361084, "ssim": 0.906997222166795, "lpips": 0.2556838775292421, "splats": null, "train_s": 128.43, "ckey": "lc:lc-FGS-r2@room@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.41810369491577, "ssim": 0.7949499785900116, "lpips": 0.4029742069542408, "splats": null, "train_s": 242.79, "ckey": "lc:lc-FGS-r2@stump@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.76926010131836, "ssim": 0.6972846293449402, "lpips": 0.500626962184906, "splats": 3344798, "train_s": 868.5, "ckey": "lc:lc-VKF@bicycle@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.929944547017417, "ssim": 0.9117443660895029, "lpips": 0.23749803689618906, "splats": 1079412, "train_s": 425.8, "ckey": "lc:lc-VKF@counter@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.09234396616618, "ssim": 0.7861456349492073, "lpips": 0.2694897707551718, "splats": 5392962, "train_s": 1095.1, "ckey": "lc:lc-VKF@garden@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.27495594513722, "ssim": 0.9128627914648789, "lpips": 0.24899519922641608, "splats": 1369740, "train_s": 427.2, "ckey": "lc:lc-VKF@room@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.720096349716187, "ssim": 0.7858259975910187, "lpips": 0.448551919311285, "splats": 2395459, "train_s": 711.8, "ckey": "lc:lc-VKF@stump@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.795720291137695, "ssim": 0.7110429739952088, "lpips": 0.3901244711875915, "splats": 5047350, "train_s": 508.3, "ckey": "lc:lc-VKF-r2@bicycle@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.740744590759277, "ssim": 0.9075582881768545, "lpips": 0.2262782771140337, "splats": 1193114, "train_s": 196.1, "ckey": "lc:lc-VKF-r2@counter@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.478310267130535, "ssim": 0.7797351082166036, "lpips": 0.23255315562710166, "splats": 6244159, "train_s": 629.1, "ckey": "lc:lc-VKF-r2@garden@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.960620684501453, "ssim": 0.9125933051109314, "lpips": 0.23373132839034766, "splats": 1538636, "train_s": 202.5, "ckey": "lc:lc-VKF-r2@room@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.97374725341797, "ssim": 0.7899553328752518, "lpips": 0.3810504199936986, "splats": 3667489, "train_s": 395.6, "ckey": "lc:lc-VKF-r2@stump@48680227"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.492003655433656, "ssim": 0.6976127594709396, "lpips": 0.4109767162706703, "splats": null, "train_s": 409.81, "ckey": "lc:lc-FGS@caterpillar@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.671577578005582, "ssim": 0.8523790797461634, "lpips": 0.26412086132103985, "splats": null, "train_s": 420.28, "ckey": "lc:lc-FGS@family@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 27.111384880252, "ssim": 0.8663614770261253, "lpips": 0.2498591274886233, "splats": null, "train_s": 384.74, "ckey": "lc:lc-FGS@francis@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.49653222825792, "ssim": 0.8635894060134888, "lpips": 0.2290777862071991, "splats": null, "train_s": 388.77, "ckey": "lc:lc-FGS@horse@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.021858634018315, "ssim": 0.6864256669835347, "lpips": 0.38485781039770056, "splats": null, "train_s": 449.92, "ckey": "lc:lc-FGS@ignatius@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.552058839797972, "ssim": 0.6989501312375068, "lpips": 0.39183744764886796, "splats": null, "train_s": 155.53, "ckey": "lc:lc-FGS-r2@caterpillar@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.483050595159117, "ssim": 0.8465657156446705, "lpips": 0.2542426629882792, "splats": null, "train_s": 159.68, "ckey": "lc:lc-FGS-r2@family@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.81867362231743, "ssim": 0.8629760204291925, "lpips": 0.24507215060293674, "splats": null, "train_s": 145.73, "ckey": "lc:lc-FGS-r2@francis@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.040299945407444, "ssim": 0.8585986561245389, "lpips": 0.2241489500221279, "splats": null, "train_s": 141.08, "ckey": "lc:lc-FGS-r2@horse@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.900766093556474, "ssim": 0.6780868187183287, "lpips": 0.38042159805574066, "splats": null, "train_s": 181.1, "ckey": "lc:lc-FGS-r2@ignatius@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.769285440444946, "ssim": 0.7070726245641709, "lpips": 0.3972746967803687, "splats": 1217586, "train_s": 435.4, "ckey": "lc:lc-VKF@caterpillar@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.324985794399094, "ssim": 0.8580734224423118, "lpips": 0.24035768231134053, "splats": 2355528, "train_s": 509.0, "ckey": "lc:lc-VKF@family@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.217668882230434, "ssim": 0.869802259817356, "lpips": 0.24432698269261094, "splats": 987711, "train_s": 418.1, "ckey": "lc:lc-VKF@francis@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.509913126627605, "ssim": 0.8610065446959602, "lpips": 0.2357710703379578, "splats": 1099514, "train_s": 405.3, "ckey": "lc:lc-VKF@horse@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.900803054251323, "ssim": 0.6997877577456032, "lpips": 0.3436824833837951, "splats": 3489119, "train_s": 570.2, "ckey": "lc:lc-VKF@ignatius@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.82344431877136, "ssim": 0.7124447718262672, "lpips": 0.3492618452757597, "splats": 1498648, "train_s": 212.1, "ckey": "lc:lc-VKF-r2@caterpillar@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.178480065387227, "ssim": 0.8511095111784728, "lpips": 0.2284498388433586, "splats": 2585701, "train_s": 280.8, "ckey": "lc:lc-VKF-r2@family@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.879746413812406, "ssim": 0.8686567457710824, "lpips": 0.22503652214640524, "splats": 1068047, "train_s": 192.7, "ckey": "lc:lc-VKF-r2@francis@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 22.575007332695854, "ssim": 0.8462198442882962, "lpips": 0.236933797908326, "splats": 1292822, "train_s": 199.1, "ckey": "lc:lc-VKF-r2@horse@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.884455727367865, "ssim": 0.6886378410385876, "lpips": 0.32691670590784494, "splats": 3952682, "train_s": 356.4, "ckey": "lc:lc-VKF-r2@ignatius@48680230"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.501675248146057, "ssim": 0.6973342269659042, "lpips": 0.41238787467591465, "splats": null, "train_s": 721.63, "ckey": "lc:lc-FGS@caterpillar@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.709240540214207, "ssim": 0.852494064880454, "lpips": 0.2632576056715587, "splats": null, "train_s": 745.81, "ckey": "lc:lc-FGS@family@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.91516062108482, "ssim": 0.8660634872390003, "lpips": 0.25186745349953815, "splats": null, "train_s": 658.35, "ckey": "lc:lc-FGS@francis@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.863176345825195, "ssim": 0.8683727979660034, "lpips": 0.21918055270281103, "splats": null, "train_s": 677.74, "ckey": "lc:lc-FGS@horse@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.11924148187405, "ssim": 0.6876186146968748, "lpips": 0.3836892290813167, "splats": null, "train_s": 798.6, "ckey": "lc:lc-FGS@ignatius@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.50605752468109, "ssim": 0.6982502073049546, "lpips": 0.39187364680692555, "splats": null, "train_s": 272.54, "ckey": "lc:lc-FGS-r2@caterpillar@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.53614027603813, "ssim": 0.846854453501494, "lpips": 0.2538632986986119, "splats": null, "train_s": 283.52, "ckey": "lc:lc-FGS-r2@family@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.550801067817503, "ssim": 0.8619745620867101, "lpips": 0.2466459627172387, "splats": null, "train_s": 231.3, "ckey": "lc:lc-FGS-r2@francis@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.713307062784832, "ssim": 0.8641646305720011, "lpips": 0.21321018785238266, "splats": null, "train_s": 239.39, "ckey": "lc:lc-FGS-r2@horse@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.80085528769144, "ssim": 0.6779214012913588, "lpips": 0.38054862482155244, "splats": null, "train_s": 323.79, "ckey": "lc:lc-FGS-r2@ignatius@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.63663833141327, "ssim": 0.7051393300294876, "lpips": 0.4010404835920781, "splats": 1167022, "train_s": 733.8, "ckey": "lc:lc-VKF@caterpillar@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.436312260835066, "ssim": 0.8587231895197993, "lpips": 0.2391178072227732, "splats": 2320861, "train_s": 839.1, "ckey": "lc:lc-VKF@family@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.886546018646985, "ssim": 0.8726716812064008, "lpips": 0.2390671113460529, "splats": 1041509, "train_s": 716.6, "ckey": "lc:lc-VKF@francis@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.16156472100152, "ssim": 0.8578808307647705, "lpips": 0.24053094339453512, "splats": 1097577, "train_s": 690.3, "ckey": "lc:lc-VKF@horse@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.225136524293482, "ssim": 0.7006012942732834, "lpips": 0.3429105711601129, "splats": 3564189, "train_s": 922.1, "ckey": "lc:lc-VKF@ignatius@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.55102186203003, "ssim": 0.7115540131926537, "lpips": 0.3498813597019762, "splats": 1477663, "train_s": 336.4, "ckey": "lc:lc-VKF-r2@caterpillar@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.168882369995117, "ssim": 0.8509282599324766, "lpips": 0.22944882872473935, "splats": 2622443, "train_s": 428.3, "ckey": "lc:lc-VKF-r2@family@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.95834932094667, "ssim": 0.8696112283846227, "lpips": 0.22378615178622124, "splats": 1058744, "train_s": 300.7, "ckey": "lc:lc-VKF-r2@francis@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 22.84987799326579, "ssim": 0.8476765420701768, "lpips": 0.2379984219248096, "splats": 1258562, "train_s": 322.0, "ckey": "lc:lc-VKF-r2@horse@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.7815935088367, "ssim": 0.6893641643407868, "lpips": 0.3265518366200168, "splats": 3987462, "train_s": 514.8, "ckey": "lc:lc-VKF-r2@ignatius@48680241"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.270087966918947, "ssim": 0.7163680076599122, "lpips": 0.42683901757001874, "splats": null, "train_s": 2192.62, "ckey": "lc:lc-FGS@bicycle@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.511436462402344, "ssim": 0.9019100268681844, "lpips": 0.25311055965721607, "splats": null, "train_s": 959.97, "ckey": "lc:lc-FGS@counter@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.975179354349773, "ssim": 0.7685009514292082, "lpips": 0.31979404933129746, "splats": null, "train_s": 2486.21, "ckey": "lc:lc-FGS@garden@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.333269217075447, "ssim": 0.9095831834352933, "lpips": 0.25812979515355366, "splats": null, "train_s": 894.2, "ckey": "lc:lc-FGS@room@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.338897109031677, "ssim": 0.7926192656159401, "lpips": 0.4361945819109678, "splats": null, "train_s": 1963.81, "ckey": "lc:lc-FGS@stump@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.14966178894043, "ssim": 0.7186010766029358, "lpips": 0.3774198952317238, "splats": null, "train_s": 837.6, "ckey": "lc:lc-FGS-r2@bicycle@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.364174715677898, "ssim": 0.8981416702270508, "lpips": 0.24816198932627836, "splats": null, "train_s": 362.65, "ckey": "lc:lc-FGS-r2@counter@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.681747674942017, "ssim": 0.7603888511657715, "lpips": 0.3093549196297924, "splats": null, "train_s": 857.42, "ckey": "lc:lc-FGS-r2@garden@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.982732528295273, "ssim": 0.9069055578647516, "lpips": 0.2549588687908955, "splats": null, "train_s": 324.47, "ckey": "lc:lc-FGS-r2@room@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.391473650932312, "ssim": 0.7946919947862625, "lpips": 0.40345682855695486, "splats": null, "train_s": 716.81, "ckey": "lc:lc-FGS-r2@stump@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.75621536254883, "ssim": 0.6954508781433105, "lpips": 0.5051092892885208, "splats": 3298818, "train_s": 2186.7, "ckey": "lc:lc-VKF@bicycle@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.880308787027996, "ssim": 0.9111961901187897, "lpips": 0.23823796280970175, "splats": 1093393, "train_s": 1060.3, "ckey": "lc:lc-VKF@counter@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.33559329693134, "ssim": 0.9134796460469564, "lpips": 0.24912968827172732, "splats": 1365039, "train_s": 1028.0, "ckey": "lc:lc-VKF@room@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.71971035003662, "ssim": 0.7859383933246136, "lpips": 0.4474172443151474, "splats": 2559660, "train_s": 1805.9, "ckey": "lc:lc-VKF@stump@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.82444664001465, "ssim": 0.7122524833679199, "lpips": 0.3902891656756401, "splats": 5074870, "train_s": 1215.4, "ckey": "lc:lc-VKF-r2@bicycle@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.459137153625488, "ssim": 0.9061630070209503, "lpips": 0.22812096072981755, "splats": 1179261, "train_s": 474.0, "ckey": "lc:lc-VKF-r2@counter@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.765553107628456, "ssim": 0.911628299798721, "lpips": 0.234343219978305, "splats": 1545868, "train_s": 479.0, "ckey": "lc:lc-VKF-r2@room@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.98871600627899, "ssim": 0.7900228537619114, "lpips": 0.3803709321655333, "splats": 3881843, "train_s": 955.7, "ckey": "lc:lc-VKF-r2@stump@48680244"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.386598563194276, "ssim": 0.6970445916056633, "lpips": 0.41140933739952745, "splats": null, "train_s": 1346.9, "ckey": "lc:lc-FGS@caterpillar@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.727796305780824, "ssim": 0.8526043503180795, "lpips": 0.2635365136210685, "splats": null, "train_s": 1345.06, "ckey": "lc:lc-FGS@family@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.758130841138886, "ssim": 0.8660353494853508, "lpips": 0.2520297478839028, "splats": null, "train_s": 1230.84, "ckey": "lc:lc-FGS@francis@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.899924808078342, "ssim": 0.8670480317539639, "lpips": 0.22104664622909492, "splats": null, "train_s": 1227.39, "ckey": "lc:lc-FGS@horse@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.11239326290968, "ssim": 0.6873217748432625, "lpips": 0.38496031911998263, "splats": null, "train_s": 1475.36, "ckey": "lc:lc-FGS@ignatius@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.50861475467682, "ssim": 0.6979653269052506, "lpips": 0.3923990058247, "splats": null, "train_s": 486.41, "ckey": "lc:lc-FGS-r2@caterpillar@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.466308220573094, "ssim": 0.8465766841950624, "lpips": 0.2538215814806197, "splats": null, "train_s": 512.25, "ckey": "lc:lc-FGS-r2@family@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.657057831927045, "ssim": 0.8625899349770895, "lpips": 0.2459763398439419, "splats": null, "train_s": 412.23, "ckey": "lc:lc-FGS-r2@francis@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.732840008205837, "ssim": 0.8614462150467767, "lpips": 0.216548768699997, "splats": null, "train_s": 426.77, "ckey": "lc:lc-FGS-r2@horse@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.94498431973341, "ssim": 0.6783241426072469, "lpips": 0.3798609193323589, "splats": null, "train_s": 586.59, "ckey": "lc:lc-FGS-r2@ignatius@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.660068583488464, "ssim": 0.7052085638046265, "lpips": 0.3975402812939137, "splats": 1163536, "train_s": 1442.2, "ckey": "lc:lc-VKF@caterpillar@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.475093717160433, "ssim": 0.8594141356323076, "lpips": 0.2357925306600721, "splats": 2410823, "train_s": 1654.0, "ckey": "lc:lc-VKF@family@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.499332660582006, "ssim": 0.8710442447080845, "lpips": 0.24122169536606566, "splats": 1043709, "train_s": 1372.5, "ckey": "lc:lc-VKF@francis@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 22.705739551120335, "ssim": 0.8546866310967339, "lpips": 0.2446079889519347, "splats": 1141324, "train_s": 1299.0, "ckey": "lc:lc-VKF@horse@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.26928252708621, "ssim": 0.7040903568267822, "lpips": 0.33884289415507785, "splats": 3595599, "train_s": 1837.9, "ckey": "lc:lc-VKF@ignatius@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.714212656021118, "ssim": 0.7127514213323594, "lpips": 0.34967290740460155, "splats": 1477527, "train_s": 601.0, "ckey": "lc:lc-VKF-r2@caterpillar@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.234315042910367, "ssim": 0.8511800519798113, "lpips": 0.22845841701263966, "splats": 2588696, "train_s": 782.3, "ckey": "lc:lc-VKF-r2@family@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.643165169692622, "ssim": 0.8675619538237409, "lpips": 0.22762799278901116, "splats": 1037299, "train_s": 534.9, "ckey": "lc:lc-VKF-r2@francis@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.35737482706706, "ssim": 0.8512704968452454, "lpips": 0.2281403455676304, "splats": 1279567, "train_s": 562.0, "ckey": "lc:lc-VKF-r2@horse@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.74238307301591, "ssim": 0.6896302947183934, "lpips": 0.327433823357995, "splats": 4021884, "train_s": 977.8, "ckey": "lc:lc-VKF-r2@ignatius@48680254"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.27381721496582, "ssim": 0.7161908149719238, "lpips": 0.4275958102941513, "splats": null, "train_s": 3228.77, "ckey": "lc:lc-FGS@bicycle@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.000747124354046, "ssim": 0.7685554772615433, "lpips": 0.31949944887310266, "splats": null, "train_s": 3683.04, "ckey": "lc:lc-FGS@garden@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.141244049072267, "ssim": 0.7189748287200928, "lpips": 0.37705238193273544, "splats": null, "train_s": 1260.94, "ckey": "lc:lc-FGS-r2@bicycle@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.70439608891805, "ssim": 0.7609175940354665, "lpips": 0.3087621607507269, "splats": null, "train_s": 1310.88, "ckey": "lc:lc-FGS-r2@garden@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.76652877807617, "ssim": 0.6974338555335998, "lpips": 0.5001320514082909, "splats": 3365653, "train_s": 3474.7, "ckey": "lc:lc-VKF@bicycle@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.072229941685993, "ssim": 0.7851676320036253, "lpips": 0.2689527194015682, "splats": 5414916, "train_s": 4600.5, "ckey": "lc:lc-VKF@garden@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.801272048950196, "ssim": 0.7121989727020264, "lpips": 0.3879924961924553, "splats": 5092973, "train_s": 1797.2, "ckey": "lc:lc-VKF-r2@bicycle@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.503379344940186, "ssim": 0.7802547688285509, "lpips": 0.2324940807496508, "splats": 6286030, "train_s": 2324.8, "ckey": "lc:lc-VKF-r2@garden@48680264"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.228929107253617, "ssim": 0.9291048323785936, "lpips": 0.22587051735939206, "splats": null, "train_s": 1410.75, "ckey": "lc:lc-FGS@bonsai@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.481164677937826, "ssim": 0.9018288731575013, "lpips": 0.2530802781383196, "splats": null, "train_s": 1493.23, "ckey": "lc:lc-FGS@counter@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.80313061305455, "ssim": 0.9098362343651908, "lpips": 0.17553164139389993, "splats": null, "train_s": 1626.87, "ckey": "lc:lc-FGS@kitchen@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.86575669508714, "ssim": 0.8164037007551926, "lpips": 0.28896108258945435, "splats": null, "train_s": 1996.72, "ckey": "lc:lc-FGS@lighthouse@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.309606307592148, "ssim": 0.9095668502343006, "lpips": 0.25850362645891994, "splats": null, "train_s": 1379.35, "ckey": "lc:lc-FGS@room@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.252272963523865, "ssim": 0.7923547811806202, "lpips": 0.437625368591398, "splats": null, "train_s": 2971.29, "ckey": "lc:lc-FGS@stump@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.72390987998561, "ssim": 0.7597220116540006, "lpips": 0.3565876880464585, "splats": null, "train_s": 1867.14, "ckey": "lc:lc-FGS@train@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.149403238296507, "ssim": 0.8273956283926964, "lpips": 0.28544127764180305, "splats": null, "train_s": 2002.64, "ckey": "lc:lc-FGS@truck@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.848690496908652, "ssim": 0.9257600855182957, "lpips": 0.22150098643190153, "splats": null, "train_s": 518.75, "ckey": "lc:lc-FGS-r2@bonsai@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.365041478474936, "ssim": 0.8982297003269195, "lpips": 0.24749882258474826, "splats": null, "train_s": 544.73, "ckey": "lc:lc-FGS-r2@counter@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.334255055018833, "ssim": 0.9041127783911569, "lpips": 0.1734734937016453, "splats": null, "train_s": 633.73, "ckey": "lc:lc-FGS-r2@kitchen@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.717338904356346, "ssim": 0.8160157983119671, "lpips": 0.2712781558362528, "splats": null, "train_s": 681.7, "ckey": "lc:lc-FGS-r2@lighthouse@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.10703028165377, "ssim": 0.9069394346995231, "lpips": 0.25512020051097256, "splats": null, "train_s": 475.05, "ckey": "lc:lc-FGS-r2@room@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.411511540412903, "ssim": 0.7951466627418995, "lpips": 0.4028934477828443, "splats": null, "train_s": 1077.64, "ckey": "lc:lc-FGS-r2@stump@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.668298420153167, "ssim": 0.7602075259936484, "lpips": 0.33662212414568976, "splats": null, "train_s": 670.13, "ckey": "lc:lc-FGS-r2@train@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.93540768623352, "ssim": 0.8196661829948425, "lpips": 0.2840377324260771, "splats": null, "train_s": 735.41, "ckey": "lc:lc-FGS-r2@truck@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.651852375752217, "ssim": 0.935441390888111, "lpips": 0.2208731348148069, "splats": 1129352, "train_s": 1440.6, "ckey": "lc:lc-VKF@bonsai@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.938338915507, "ssim": 0.9118683238824209, "lpips": 0.23657197890182335, "splats": 1086612, "train_s": 1699.9, "ckey": "lc:lc-VKF@counter@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.07787764413016, "ssim": 0.9202949438776289, "lpips": 0.15620053820312024, "splats": 1705436, "train_s": 2175.2, "ckey": "lc:lc-VKF@kitchen@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.591074283306416, "ssim": 0.8207522798807193, "lpips": 0.27269269621525055, "splats": 761840, "train_s": 2216.8, "ckey": "lc:lc-VKF@lighthouse@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.32000844906538, "ssim": 0.9137957050250127, "lpips": 0.24827594587054008, "splats": 1355149, "train_s": 1637.0, "ckey": "lc:lc-VKF@room@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.651170015335083, "ssim": 0.7853408232331276, "lpips": 0.447621853556484, "splats": 2492483, "train_s": 2732.7, "ckey": "lc:lc-VKF@stump@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.237211980317767, "ssim": 0.7706562217913175, "lpips": 0.33148488868027925, "splats": 1028634, "train_s": 2070.7, "ckey": "lc:lc-VKF@train@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.1266441822052, "ssim": 0.8341340094804763, "lpips": 0.26799633651971816, "splats": 3358786, "train_s": 2590.8, "ckey": "lc:lc-VKF@truck@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.104769577851165, "ssim": 0.9306833115783898, "lpips": 0.21553789738666368, "splats": 1255671, "train_s": 632.7, "ckey": "lc:lc-VKF-r2@bonsai@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.70722548166911, "ssim": 0.9078514536221822, "lpips": 0.2264353709295392, "splats": 1170224, "train_s": 712.4, "ckey": "lc:lc-VKF-r2@counter@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 29.985071999686106, "ssim": 0.9092403173446655, "lpips": 0.1511334491627557, "splats": 1813538, "train_s": 1005.0, "ckey": "lc:lc-VKF-r2@kitchen@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.919033197256233, "ssim": 0.8220028479894003, "lpips": 0.2523183352194535, "splats": 947088, "train_s": 801.9, "ckey": "lc:lc-VKF-r2@lighthouse@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.934279857537685, "ssim": 0.9121825129557879, "lpips": 0.23445861012889788, "splats": 1528999, "train_s": 707.4, "ckey": "lc:lc-VKF-r2@room@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.038790941238403, "ssim": 0.790423821657896, "lpips": 0.3779996538069099, "splats": 3719214, "train_s": 1362.2, "ckey": "lc:lc-VKF-r2@stump@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.806697870555677, "ssim": 0.769960946158359, "lpips": 0.3075536447087009, "splats": 1221480, "train_s": 801.9, "ckey": "lc:lc-VKF-r2@train@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.726521921157836, "ssim": 0.8241900578141212, "lpips": 0.26442944230511783, "splats": 3439485, "train_s": 1210.6, "ckey": "lc:lc-VKF-r2@truck@48680267"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.456041646003722, "ssim": 0.6977480947971344, "lpips": 0.41297137676738205, "splats": null, "train_s": 2150.51, "ckey": "lc:lc-FGS@caterpillar@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.69768814418627, "ssim": 0.8522052479826886, "lpips": 0.26374112138443667, "splats": null, "train_s": 2217.18, "ckey": "lc:lc-FGS@family@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.91876008775499, "ssim": 0.8655503922038608, "lpips": 0.22157060272163814, "splats": null, "train_s": 2017.49, "ckey": "lc:lc-FGS@horse@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.090855621710055, "ssim": 0.6873186448725258, "lpips": 0.3851660132044699, "splats": null, "train_s": 2370.62, "ckey": "lc:lc-FGS@ignatius@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.554927277565003, "ssim": 0.6988478153944016, "lpips": 0.39266056679189204, "splats": null, "train_s": 786.09, "ckey": "lc:lc-FGS-r2@caterpillar@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.510999264924422, "ssim": 0.8466758546621903, "lpips": 0.25411376575736894, "splats": null, "train_s": 822.15, "ckey": "lc:lc-FGS-r2@family@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.37945090399848, "ssim": 0.8601467079586453, "lpips": 0.22171436974571812, "splats": null, "train_s": 703.57, "ckey": "lc:lc-FGS-r2@horse@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.936152458190918, "ssim": 0.6787698632333337, "lpips": 0.37978234423733337, "splats": null, "train_s": 924.2, "ckey": "lc:lc-FGS-r2@ignatius@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.915921378135682, "ssim": 0.7070275038480759, "lpips": 0.39626354044303297, "splats": 1150199, "train_s": 2147.4, "ckey": "lc:lc-VKF@caterpillar@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.444826582203742, "ssim": 0.8593785322230795, "lpips": 0.23623507542778616, "splats": 2370018, "train_s": 2464.5, "ckey": "lc:lc-VKF@family@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.35057470533583, "ssim": 0.859675043159061, "lpips": 0.23656407329771253, "splats": 1095566, "train_s": 2005.6, "ckey": "lc:lc-VKF@horse@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.252653261510336, "ssim": 0.7038036497627816, "lpips": 0.342129231407875, "splats": 3494789, "train_s": 2673.4, "ckey": "lc:lc-VKF@ignatius@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.768094778060913, "ssim": 0.7139641121029854, "lpips": 0.3468575236387551, "splats": 1506173, "train_s": 932.1, "ckey": "lc:lc-VKF-r2@caterpillar@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.17558641019075, "ssim": 0.8502708984457928, "lpips": 0.22973112219377703, "splats": 2582230, "train_s": 1173.4, "ckey": "lc:lc-VKF-r2@family@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.229451391432022, "ssim": 0.8355083068211874, "lpips": 0.2633038316335943, "splats": 1308396, "train_s": 869.5, "ckey": "lc:lc-VKF-r2@horse@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.883756195626606, "ssim": 0.6898080546681474, "lpips": 0.3265333471865189, "splats": 3995864, "train_s": 1431.4, "ckey": "lc:lc-VKF-r2@ignatius@48692346"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.296299753962337, "ssim": 0.929400394091735, "lpips": 0.22507435002842466, "splats": null, "train_s": 920.31, "ckey": "lc:lc-FGS@bonsai@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.873072160993303, "ssim": 0.9105036837714059, "lpips": 0.17497201870594706, "splats": null, "train_s": 1050.78, "ckey": "lc:lc-FGS@kitchen@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.75362137036446, "ssim": 0.815784983145885, "lpips": 0.28825781057373834, "splats": null, "train_s": 1294.98, "ckey": "lc:lc-FGS@lighthouse@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.77408911052503, "ssim": 0.7594847632081885, "lpips": 0.3571363650262356, "splats": null, "train_s": 1220.28, "ckey": "lc:lc-FGS@train@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.179549598693846, "ssim": 0.8274186849594116, "lpips": 0.286446928139776, "splats": null, "train_s": 1312.37, "ckey": "lc:lc-FGS@truck@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.847261944332637, "ssim": 0.9256355053669697, "lpips": 0.2218134686652873, "splats": null, "train_s": 344.43, "ckey": "lc:lc-FGS-r2@bonsai@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.384658922467914, "ssim": 0.9042007582528251, "lpips": 0.17352266806576933, "splats": null, "train_s": 413.47, "ckey": "lc:lc-FGS-r2@kitchen@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.733404990954277, "ssim": 0.8155243381475791, "lpips": 0.27189084862430507, "splats": null, "train_s": 442.59, "ckey": "lc:lc-FGS-r2@lighthouse@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.671029768492048, "ssim": 0.7604775789536928, "lpips": 0.3382529916829969, "splats": null, "train_s": 444.42, "ckey": "lc:lc-FGS-r2@train@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.91627597808838, "ssim": 0.8195711642503738, "lpips": 0.28481611553579567, "splats": null, "train_s": 493.8, "ckey": "lc:lc-FGS-r2@truck@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.934457005681217, "ssim": 0.9346492032747011, "lpips": 0.2210410548927816, "splats": 1150370, "train_s": 991.5, "ckey": "lc:lc-VKF@bonsai@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.154316275460378, "ssim": 0.9209694283349174, "lpips": 0.15500087993485587, "splats": 1698781, "train_s": 1431.1, "ckey": "lc:lc-VKF@kitchen@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.049784953777607, "ssim": 0.8189054376039749, "lpips": 0.2758819993155507, "splats": 748001, "train_s": 1451.6, "ckey": "lc:lc-VKF@lighthouse@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.988575082076224, "ssim": 0.7678318211906835, "lpips": 0.3324999453892049, "splats": 1011283, "train_s": 1404.8, "ckey": "lc:lc-VKF@train@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.150284576416016, "ssim": 0.8341695860028266, "lpips": 0.2676347425207496, "splats": 3318889, "train_s": 1739.6, "ckey": "lc:lc-VKF@truck@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.05664211994893, "ssim": 0.9303665547757536, "lpips": 0.21624963443625617, "splats": 1243544, "train_s": 435.9, "ckey": "lc:lc-VKF-r2@bonsai@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 29.697346578325543, "ssim": 0.9079067145075117, "lpips": 0.152373901914273, "splats": 1827572, "train_s": 685.5, "ckey": "lc:lc-VKF-r2@kitchen@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.424233827835476, "ssim": 0.817944836922181, "lpips": 0.25580316595733166, "splats": 976268, "train_s": 547.0, "ckey": "lc:lc-VKF-r2@lighthouse@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.068370618318255, "ssim": 0.7720435810716528, "lpips": 0.3054816094227135, "splats": 1189651, "train_s": 551.2, "ckey": "lc:lc-VKF-r2@train@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.7182785987854, "ssim": 0.824112243950367, "lpips": 0.2646334134042263, "splats": 3463806, "train_s": 890.0, "ckey": "lc:lc-VKF-r2@truck@48692393"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.637696661600252, "ssim": 0.8660649075740721, "lpips": 0.2529812681534123, "splats": null, "train_s": 2022.05, "ckey": "lc:lc-FGS@francis@48714597"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.59697700128323, "ssim": 0.8620521179059657, "lpips": 0.24688707461308051, "splats": null, "train_s": 662.37, "ckey": "lc:lc-FGS-r2@francis@48714597"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 27.1135196685791, "ssim": 0.872638975701681, "lpips": 0.23705115878000493, "splats": 1040426, "train_s": 2113.7, "ckey": "lc:lc-VKF@francis@48714597"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.61633724119605, "ssim": 0.8679956052361465, "lpips": 0.22629262509233342, "splats": 1062152, "train_s": 817.1, "ckey": "lc:lc-VKF-r2@francis@48714597"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.279780883789062, "ssim": 0.7164056944847107, "lpips": 0.42698265343904496, "splats": null, "train_s": 1235.4, "ckey": "lc:lc-FGS@bicycle@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.524997393290203, "ssim": 0.9019929468631744, "lpips": 0.2522550284862518, "splats": null, "train_s": 566.05, "ckey": "lc:lc-FGS@counter@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.970667123794556, "ssim": 0.768232507010301, "lpips": 0.31995454570278525, "splats": null, "train_s": 1387.91, "ckey": "lc:lc-FGS@garden@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.22117624527369, "ssim": 0.9095609310345772, "lpips": 0.2583309221917238, "splats": null, "train_s": 526.44, "ckey": "lc:lc-FGS@room@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.34470558166504, "ssim": 0.7923620454967022, "lpips": 0.4371721460483968, "splats": null, "train_s": 1131.48, "ckey": "lc:lc-FGS@stump@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.136421737670897, "ssim": 0.71874018907547, "lpips": 0.3776170989871025, "splats": null, "train_s": 487.3, "ckey": "lc:lc-FGS-r2@bicycle@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.35413138071696, "ssim": 0.898223203420639, "lpips": 0.24765961691737176, "splats": null, "train_s": 218.51, "ckey": "lc:lc-FGS-r2@counter@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.660916646321613, "ssim": 0.7605653430024782, "lpips": 0.309131167208155, "splats": null, "train_s": 505.14, "ckey": "lc:lc-FGS-r2@garden@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.124800070738182, "ssim": 0.9072340497603784, "lpips": 0.25511545477769315, "splats": null, "train_s": 193.96, "ckey": "lc:lc-FGS-r2@room@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.435242891311646, "ssim": 0.7950004525482655, "lpips": 0.4030219232663512, "splats": null, "train_s": 419.59, "ckey": "lc:lc-FGS-r2@stump@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.81394790649414, "ssim": 0.6965602469444275, "lpips": 0.5027974712848663, "splats": 3347634, "train_s": 1548.7, "ckey": "lc:lc-VKF@bicycle@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.864956410725913, "ssim": 0.9115265349547068, "lpips": 0.23745903074741365, "splats": 1067067, "train_s": 676.5, "ckey": "lc:lc-VKF@counter@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 26.122481902440388, "ssim": 0.7859764695167542, "lpips": 0.268742211163044, "splats": 5400889, "train_s": 1940.9, "ckey": "lc:lc-VKF@garden@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.35518059363732, "ssim": 0.9134495762678293, "lpips": 0.24823180543115506, "splats": 1362141, "train_s": 694.2, "ckey": "lc:lc-VKF@room@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.7387775182724, "ssim": 0.7862627953290939, "lpips": 0.4456491111777723, "splats": 2468444, "train_s": 1175.8, "ckey": "lc:lc-VKF@stump@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.75179489135742, "ssim": 0.710495491027832, "lpips": 0.3904412665963173, "splats": 5075777, "train_s": 741.5, "ckey": "lc:lc-VKF-r2@bicycle@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 28.75451717376709, "ssim": 0.9077625393867492, "lpips": 0.2271582207332055, "splats": 1166746, "train_s": 301.0, "ckey": "lc:lc-VKF-r2@counter@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.411876519521076, "ssim": 0.7782702321807543, "lpips": 0.23268319247290492, "splats": 6220013, "train_s": 956.4, "ckey": "lc:lc-VKF-r2@garden@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.060777713090946, "ssim": 0.9112279598529522, "lpips": 0.23309342501064143, "splats": 1565514, "train_s": 298.2, "ckey": "lc:lc-VKF-r2@room@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 25.9820955991745, "ssim": 0.7902091518044472, "lpips": 0.38073527766391635, "splats": 3778063, "train_s": 577.6, "ckey": "lc:lc-VKF-r2@stump@48714625"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.27371339540224, "ssim": 0.9294290929227262, "lpips": 0.2246109231098278, "splats": null, "train_s": 503.45, "ckey": "lc:lc-FGS@bonsai@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.85468570164272, "ssim": 0.9102408528327942, "lpips": 0.17517977319657801, "splats": null, "train_s": 574.54, "ckey": "lc:lc-FGS@kitchen@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.828283407749275, "ssim": 0.8161457715890347, "lpips": 0.2885828380807279, "splats": null, "train_s": 722.8, "ckey": "lc:lc-FGS@lighthouse@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.58990814811305, "ssim": 0.7585293917279494, "lpips": 0.35870262745179626, "splats": null, "train_s": 660.08, "ckey": "lc:lc-FGS@train@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.165723657608034, "ssim": 0.8271117374300957, "lpips": 0.2863792350515723, "splats": null, "train_s": 714.07, "ckey": "lc:lc-FGS@truck@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.83191593273266, "ssim": 0.9249327150551049, "lpips": 0.22187800161741875, "splats": null, "train_s": 199.72, "ckey": "lc:lc-FGS-r2@bonsai@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 30.351699938092914, "ssim": 0.9040292450359889, "lpips": 0.1735916297350611, "splats": null, "train_s": 237.17, "ckey": "lc:lc-FGS-r2@kitchen@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 22.02159035511506, "ssim": 0.8168886044086554, "lpips": 0.26993105343232554, "splats": null, "train_s": 258.59, "ckey": "lc:lc-FGS-r2@lighthouse@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.727861705579254, "ssim": 0.7604994475841522, "lpips": 0.3373138541355729, "splats": null, "train_s": 249.77, "ckey": "lc:lc-FGS-r2@train@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "FastGS r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.921044874191285, "ssim": 0.8194967359304428, "lpips": 0.28478481257334354, "splats": null, "train_s": 272.76, "ckey": "lc:lc-FGS-r2@truck@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.875264348210514, "ssim": 0.9350964394775597, "lpips": 0.22205654209530032, "splats": 1107735, "train_s": 528.4, "ckey": "lc:lc-VKF@bonsai@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.271589497157507, "ssim": 0.9213709115982056, "lpips": 0.15376792667167527, "splats": 1696340, "train_s": 768.8, "ckey": "lc:lc-VKF@kitchen@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 22.173132823063778, "ssim": 0.8245177712195959, "lpips": 0.2664962591221317, "splats": 777446, "train_s": 810.1, "ckey": "lc:lc-VKF@lighthouse@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.918790440810355, "ssim": 0.768049114628842, "lpips": 0.3343792439095284, "splats": 995428, "train_s": 735.1, "ckey": "lc:lc-VKF@train@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r1", "arm_label": "trains at r1, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 24.043118381500243, "ssim": 0.8335275247693061, "lpips": 0.2682479565963149, "splats": 3361038, "train_s": 936.3, "ckey": "lc:lc-VKF@truck@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 31.3361792693267, "ssim": 0.931424991504566, "lpips": 0.2157707229457997, "splats": 1251417, "train_s": 242.5, "ckey": "lc:lc-VKF-r2@bonsai@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 29.77193489074707, "ssim": 0.9075426016535078, "lpips": 0.1535836006381682, "splats": 1850835, "train_s": 378.1, "ckey": "lc:lc-VKF-r2@kitchen@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 21.901547578664925, "ssim": 0.8202724716602228, "lpips": 0.2525019967833009, "splats": 938131, "train_s": 308.3, "ckey": "lc:lc-VKF-r2@lighthouse@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 20.95384831177561, "ssim": 0.7685788948284952, "lpips": 0.3112807983140412, "splats": 1131651, "train_s": 307.8, "ckey": "lc:lc-VKF-r2@train@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "VkSplat r2", "arm_label": "trains at r2, scored at r1", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 30000, "final": true, "psnr": 23.732408857345582, "ssim": 0.8244288459420204, "lpips": 0.26454095197841526, "splats": 3439377, "train_s": 465.6, "ckey": "lc:lc-VKF-r2@truck@48714631"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.0343, "ssim": 0.78934, "lpips": 0.2379, "splats": 2384667, "train_s": 781.2, "ckey": "abl3:F0@garden@48538485"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 27.1167, "ssim": 0.87302, "lpips": 0.221, "splats": 542189, "train_s": 222.8, "ckey": "abl3:F0@francis@48555547"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.1402, "ssim": 0.69503, "lpips": 0.3309, "splats": 1812079, "train_s": 310.2, "ckey": "abl3:F0@ignatius@48555547"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.4492, "ssim": 0.7301, "lpips": 0.3338, "splats": 2403402, "train_s": 1031.9, "ckey": "abl3:F0@bicycle@48555740"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.4582, "ssim": 0.93056, "lpips": 0.2189, "splats": 591413, "train_s": 391.3, "ckey": "abl3:F0@bonsai@48555740"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.6048, "ssim": 0.91426, "lpips": 0.2395, "splats": 541571, "train_s": 438.8, "ckey": "abl3:F0@room@48555744"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.57, "ssim": 0.80335, "lpips": 0.3515, "splats": 2219838, "train_s": 826.8, "ckey": "abl3:F0@stump@48555744"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 27.3304, "ssim": 0.87416, "lpips": null, "splats": 544746, "train_s": 324.2, "ckey": "abl3:F0@francis@48555797"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.2966, "ssim": 0.69846, "lpips": null, "splats": 1796917, "train_s": 506.7, "ckey": "abl3:F0@ignatius@48555797"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6323, "ssim": 0.81411, "lpips": 0.2776, "splats": 352255, "train_s": 362.0, "ckey": "abl3:F0@lighthouse@48555798"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.1174, "ssim": 0.8269, "lpips": 0.2645, "splats": 1324116, "train_s": 477.0, "ckey": "abl3:F0@truck@48555798"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 25.6838, "ssim": 0.85598, "lpips": 0.226, "splats": 1158339, "train_s": 437.9, "ckey": "abl3:F0@family@48555799"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 20.97, "ssim": 0.75926, "lpips": 0.3382, "splats": 538988, "train_s": 345.2, "ckey": "abl3:F0@train@48555799"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6217, "ssim": 0.70861, "lpips": 0.3699, "splats": 731278, "train_s": 315.4, "ckey": "abl3:F0@caterpillar@48555802"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.1512, "ssim": 0.86363, "lpips": 0.2085, "splats": 575883, "train_s": 308.1, "ckey": "abl3:F0@horse@48555802"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.9967, "ssim": 0.87268, "lpips": 0.2206, "splats": 544029, "train_s": 428.2, "ckey": "abl3:F0@francis@48555803"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.2744, "ssim": 0.69459, "lpips": 0.3338, "splats": 1795453, "train_s": 698.2, "ckey": "abl3:F0@ignatius@48555803"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6399, "ssim": 0.81189, "lpips": 0.2785, "splats": 362312, "train_s": 503.5, "ckey": "abl3:F0@lighthouse@48555805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.1452, "ssim": 0.82754, "lpips": 0.2649, "splats": 1314300, "train_s": 660.3, "ckey": "abl3:F0@truck@48555805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 25.7493, "ssim": 0.85716, "lpips": 0.2252, "splats": 1161672, "train_s": 624.5, "ckey": "abl3:F0@family@48555816"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 20.9253, "ssim": 0.75911, "lpips": 0.3392, "splats": 531777, "train_s": 492.5, "ckey": "abl3:F0@train@48555816"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.5992, "ssim": 0.70816, "lpips": 0.3693, "splats": 725704, "train_s": 486.1, "ckey": "abl3:F0@caterpillar@48555817"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.7771, "ssim": 0.86812, "lpips": 0.2039, "splats": 554202, "train_s": 473.4, "ckey": "abl3:F0@horse@48555817"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6698, "ssim": 0.7086, "lpips": 0.3709, "splats": 733163, "train_s": 233.5, "ckey": "abl3:F0@caterpillar@48569465"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.4701, "ssim": 0.86453, "lpips": 0.2073, "splats": 561732, "train_s": 238.4, "ckey": "abl3:F0@horse@48569465"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.4709, "ssim": 0.91363, "lpips": 0.2392, "splats": 533159, "train_s": 291.3, "ckey": "abl3:F0@room@48569473"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.5849, "ssim": 0.80274, "lpips": 0.3519, "splats": 2207760, "train_s": 547.9, "ckey": "abl3:F0@stump@48569473"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.0956, "ssim": 0.78961, "lpips": 0.238, "splats": 2376424, "train_s": 1199.5, "ckey": "abl3:F0@garden@48569476"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 28.6219, "ssim": 0.90433, "lpips": 0.2328, "splats": 479066, "train_s": 457.6, "ckey": "abl3:F0@counter@48569479"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 30.5963, "ssim": 0.91245, "lpips": 0.1633, "splats": 725907, "train_s": 676.4, "ckey": "abl3:F0@kitchen@48569479"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 28.5468, "ssim": 0.90423, "lpips": 0.2333, "splats": 479881, "train_s": 297.3, "ckey": "abl3:F0@counter@48569495"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 30.8221, "ssim": 0.91364, "lpips": 0.1613, "splats": 713534, "train_s": 434.7, "ckey": "abl3:F0@kitchen@48569495"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.13, "ssim": 0.78869, "lpips": 0.2386, "splats": 2395865, "train_s": 483.8, "ckey": "abl3:F0@garden@48580805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.332, "ssim": 0.72879, "lpips": 0.3342, "splats": 2474801, "train_s": 379.9, "ckey": "abl3:F0@bicycle@48580814"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.4431, "ssim": 0.93077, "lpips": 0.2186, "splats": 593951, "train_s": 156.0, "ckey": "abl3:F0@bonsai@48580814"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 25.7694, "ssim": 0.85732, "lpips": 0.2258, "splats": 1163818, "train_s": 240.5, "ckey": "abl3:F0@family@48580821"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 20.6052, "ssim": 0.75623, "lpips": 0.3401, "splats": 531346, "train_s": 194.0, "ckey": "abl3:F0@train@48580821"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 28.5979, "ssim": 0.90397, "lpips": 0.2331, "splats": 472946, "train_s": 207.2, "ckey": "abl3:F0@counter@48580825"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 30.8542, "ssim": 0.91406, "lpips": 0.1617, "splats": 722892, "train_s": 287.0, "ckey": "abl3:F0@kitchen@48580825"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.4568, "ssim": 0.73004, "lpips": 0.3338, "splats": 2416788, "train_s": 698.1, "ckey": "abl3:F0@bicycle@48580827"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.4699, "ssim": 0.93065, "lpips": 0.2194, "splats": 582424, "train_s": 278.7, "ckey": "abl3:F0@bonsai@48580827"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.5834, "ssim": 0.9143, "lpips": 0.2403, "splats": 535495, "train_s": 158.6, "ckey": "abl3:F0@room@48584812"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.4334, "ssim": 0.80167, "lpips": 0.3515, "splats": 2261986, "train_s": 296.6, "ckey": "abl3:F0@stump@48584812"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 27.2221, "ssim": 0.8743, "lpips": 0.22, "splats": 541414, "train_s": 313.7, "ckey": "abl3:F0@francis@48621682"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.4094, "ssim": 0.69658, "lpips": 0.3314, "splats": 1797468, "train_s": 488.2, "ckey": "abl3:F0@ignatius@48621682"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.8119, "ssim": 0.81349, "lpips": 0.2784, "splats": 352376, "train_s": 225.5, "ckey": "abl3:F0@lighthouse@48633558"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.1387, "ssim": 0.82716, "lpips": 0.2655, "splats": 1310593, "train_s": 284.8, "ckey": "abl3:F0@truck@48633558"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 28.5551, "ssim": 0.90419, "lpips": 0.2329, "splats": null, "train_s": 118.9, "ckey": "ref:ref-F0@counter@48583264"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.1358, "ssim": 0.791, "lpips": 0.2398, "splats": null, "train_s": 269.5, "ckey": "ref:ref-F0@garden@48583264"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.4037, "ssim": 0.73049, "lpips": 0.3345, "splats": null, "train_s": 249.8, "ckey": "ref:ref-F0@bicycle@48583266"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.6541, "ssim": 0.91417, "lpips": 0.2395, "splats": null, "train_s": 119.8, "ckey": "ref:ref-F0@room@48583266"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 30.86, "ssim": 0.91399, "lpips": 0.1618, "splats": null, "train_s": 147.6, "ckey": "ref:ref-F0@kitchen@48583274"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.2043, "ssim": 0.82805, "lpips": 0.265, "splats": null, "train_s": 156.9, "ckey": "ref:ref-F0@truck@48583274"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 27.1601, "ssim": 0.87379, "lpips": 0.2203, "splats": null, "train_s": 118.5, "ckey": "ref:ref-F0@francis@48583276"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.0297, "ssim": 0.76131, "lpips": 0.3365, "splats": null, "train_s": 124.1, "ckey": "ref:ref-F0@train@48583276"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.73, "ssim": 0.81429, "lpips": null, "splats": null, "train_s": 118.8, "ckey": "ref:ref-F0@lighthouse@48583284"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6525, "ssim": 0.70945, "lpips": 0.3678, "splats": null, "train_s": 110.1, "ckey": "ref:ref-F0@caterpillar@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 24.2905, "ssim": 0.86294, "lpips": 0.209, "splats": null, "train_s": 107.2, "ckey": "ref:ref-F0@horse@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.33, "ssim": 0.69667, "lpips": 0.332, "splats": null, "train_s": 164.0, "ckey": "ref:ref-F0@ignatius@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 31.5035, "ssim": 0.93078, "lpips": 0.2189, "splats": null, "train_s": 110.6, "ckey": "ref:ref-F0@bonsai@48610984"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 26.4267, "ssim": 0.80285, "lpips": 0.3516, "splats": null, "train_s": 212.9, "ckey": "ref:ref-F0@stump@48610984"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 25.7461, "ssim": 0.85649, "lpips": 0.2249, "splats": null, "train_s": 168.7, "ckey": "ref:ref-F0@family@48632072"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 30k", "arm_label": "F0 at 30k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 30000, "steps": 80000, "final": false, "psnr": 21.6026, "ssim": 0.81405, "lpips": 0.2794, "splats": null, "train_s": 137.3, "ckey": "ref:ref-F0@lighthouse@48632072"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.3126, "ssim": 0.79538, "lpips": 0.2251, "splats": 2384667, "train_s": 1416.2, "ckey": "abl3:F0@garden@48538485"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "francis", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 28.1838, "ssim": 0.87916, "lpips": 0.2085, "splats": 542189, "train_s": 380.7, "ckey": "abl3:F0@francis@48555547"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.4675, "ssim": 0.70376, "lpips": 0.3062, "splats": 1812079, "train_s": 548.9, "ckey": "abl3:F0@ignatius@48555547"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bicycle", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.5915, "ssim": 0.73455, "lpips": 0.3163, "splats": 2403402, "train_s": 1806.3, "ckey": "abl3:F0@bicycle@48555740"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bonsai", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 32.0538, "ssim": 0.93361, "lpips": 0.2131, "splats": 591413, "train_s": 694.6, "ckey": "abl3:F0@bonsai@48555740"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "room", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.9319, "ssim": 0.91659, "lpips": 0.2322, "splats": 541571, "train_s": 752.9, "ckey": "abl3:F0@room@48555744"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "stump", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.5425, "ssim": 0.80216, "lpips": 0.342, "splats": 2219838, "train_s": 1537.2, "ckey": "abl3:F0@stump@48555744"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 27.8549, "ssim": 0.87813, "lpips": null, "splats": 544746, "train_s": 579.8, "ckey": "abl3:F0@francis@48555797"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.4641, "ssim": 0.70466, "lpips": null, "splats": 1796917, "train_s": 920.5, "ckey": "abl3:F0@ignatius@48555797"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.1328, "ssim": 0.82094, "lpips": 0.2541, "splats": 352255, "train_s": 609.1, "ckey": "abl3:F0@lighthouse@48555798"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "truck", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.5246, "ssim": 0.83317, "lpips": 0.2476, "splats": 1324116, "train_s": 826.3, "ckey": "abl3:F0@truck@48555798"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "family", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.4468, "ssim": 0.86161, "lpips": 0.2127, "splats": 1158339, "train_s": 764.3, "ckey": "abl3:F0@family@48555799"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "train", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.4954, "ssim": 0.76993, "lpips": 0.3045, "splats": 538988, "train_s": 589.1, "ckey": "abl3:F0@train@48555799"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.0913, "ssim": 0.71856, "lpips": 0.3418, "splats": 731278, "train_s": 560.6, "ckey": "abl3:F0@caterpillar@48555802"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "horse", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.7094, "ssim": 0.86657, "lpips": 0.2008, "splats": 575883, "train_s": 564.5, "ckey": "abl3:F0@horse@48555802"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "francis", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 27.9293, "ssim": 0.87851, "lpips": 0.2076, "splats": 544029, "train_s": 764.6, "ckey": "abl3:F0@francis@48555803"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.6535, "ssim": 0.70521, "lpips": 0.3085, "splats": 1795453, "train_s": 1263.8, "ckey": "abl3:F0@ignatius@48555803"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.1375, "ssim": 0.81983, "lpips": 0.2536, "splats": 362312, "train_s": 847.6, "ckey": "abl3:F0@lighthouse@48555805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "truck", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.5117, "ssim": 0.83273, "lpips": 0.248, "splats": 1314300, "train_s": 1153.2, "ckey": "abl3:F0@truck@48555805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "family", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.4131, "ssim": 0.86198, "lpips": 0.2124, "splats": 1161672, "train_s": 1104.8, "ckey": "abl3:F0@family@48555816"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "train", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.6593, "ssim": 0.77267, "lpips": 0.3046, "splats": 531777, "train_s": 841.0, "ckey": "abl3:F0@train@48555816"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.0272, "ssim": 0.71826, "lpips": 0.3418, "splats": 725704, "train_s": 867.4, "ckey": "abl3:F0@caterpillar@48555817"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "horse", "ds": "T&T-4K", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 25.101, "ssim": 0.8703, "lpips": 0.1962, "splats": 554202, "train_s": 873.2, "ckey": "abl3:F0@horse@48555817"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.9488, "ssim": 0.71918, "lpips": 0.3414, "splats": 733163, "train_s": 401.2, "ckey": "abl3:F0@caterpillar@48569465"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "horse", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.9294, "ssim": 0.867, "lpips": 0.1998, "splats": 561732, "train_s": 414.0, "ckey": "abl3:F0@horse@48569465"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.8416, "ssim": 0.9162, "lpips": 0.2322, "splats": 533159, "train_s": 501.8, "ckey": "abl3:F0@room@48569473"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.6035, "ssim": 0.80135, "lpips": 0.3434, "splats": 2207760, "train_s": 1011.7, "ckey": "abl3:F0@stump@48569473"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "garden", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.3033, "ssim": 0.79515, "lpips": 0.2248, "splats": 2376424, "train_s": 2185.1, "ckey": "abl3:F0@garden@48569476"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "counter", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 28.988, "ssim": 0.90749, "lpips": 0.2244, "splats": 479066, "train_s": 793.8, "ckey": "abl3:F0@counter@48569479"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "kitchen", "ds": "mip360", "tier": "3060", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 30.9144, "ssim": 0.91635, "lpips": 0.1548, "splats": 725907, "train_s": 1118.8, "ckey": "abl3:F0@kitchen@48569479"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 28.9402, "ssim": 0.90733, "lpips": 0.2248, "splats": 479881, "train_s": 513.6, "ckey": "abl3:F0@counter@48569495"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.3664, "ssim": 0.91751, "lpips": 0.1535, "splats": 713534, "train_s": 714.9, "ckey": "abl3:F0@kitchen@48569495"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "garden", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.3489, "ssim": 0.79564, "lpips": 0.2247, "splats": 2395865, "train_s": 859.7, "ckey": "abl3:F0@garden@48580805"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bicycle", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.6505, "ssim": 0.73615, "lpips": 0.3166, "splats": 2474801, "train_s": 671.5, "ckey": "abl3:F0@bicycle@48580814"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bonsai", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 32.1116, "ssim": 0.93373, "lpips": 0.2133, "splats": 593951, "train_s": 279.2, "ckey": "abl3:F0@bonsai@48580814"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "family", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.4276, "ssim": 0.86178, "lpips": 0.2131, "splats": 1163818, "train_s": 431.1, "ckey": "abl3:F0@family@48580821"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "train", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.3789, "ssim": 0.7695, "lpips": 0.306, "splats": 531346, "train_s": 337.6, "ckey": "abl3:F0@train@48580821"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "counter", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 29.0076, "ssim": 0.90732, "lpips": 0.2248, "splats": 472946, "train_s": 356.1, "ckey": "abl3:F0@counter@48580825"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "kitchen", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.2704, "ssim": 0.91732, "lpips": 0.1526, "splats": 722892, "train_s": 472.7, "ckey": "abl3:F0@kitchen@48580825"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.6221, "ssim": 0.73537, "lpips": 0.3166, "splats": 2416788, "train_s": 1217.7, "ckey": "abl3:F0@bicycle@48580827"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 32.0597, "ssim": 0.93346, "lpips": 0.2138, "splats": 582424, "train_s": 487.3, "ckey": "abl3:F0@bonsai@48580827"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "room", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.9137, "ssim": 0.91723, "lpips": 0.2311, "splats": 535495, "train_s": 268.8, "ckey": "abl3:F0@room@48584812"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "stump", "ds": "mip360", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.5554, "ssim": 0.80127, "lpips": 0.3432, "splats": 2261986, "train_s": 545.5, "ckey": "abl3:F0@stump@48584812"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "francis", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 28.044, "ssim": 0.87868, "lpips": 0.2078, "splats": 541414, "train_s": 549.9, "ckey": "abl3:F0@francis@48621682"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "ignatius", "ds": "T&T-4K", "tier": "3070", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.7546, "ssim": 0.70401, "lpips": 0.3067, "splats": 1797468, "train_s": 867.8, "ckey": "abl3:F0@ignatius@48621682"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.3355, "ssim": 0.82194, "lpips": 0.2539, "splats": 352376, "train_s": 376.9, "ckey": "abl3:F0@lighthouse@48633558"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "truck", "ds": "T&T-4K", "tier": "3090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.527, "ssim": 0.83282, "lpips": 0.2481, "splats": 1310593, "train_s": 491.0, "ckey": "abl3:F0@truck@48633558"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "counter", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 28.9519, "ssim": 0.90755, "lpips": 0.2243, "splats": null, "train_s": 200.5, "ckey": "ref:ref-F0@counter@48583264"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "garden", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.298, "ssim": 0.7948, "lpips": 0.2258, "splats": null, "train_s": 474.8, "ckey": "ref:ref-F0@garden@48583264"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bicycle", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.5585, "ssim": 0.73512, "lpips": 0.3175, "splats": null, "train_s": 427.0, "ckey": "ref:ref-F0@bicycle@48583266"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "room", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.9567, "ssim": 0.91657, "lpips": 0.2327, "splats": null, "train_s": 199.9, "ckey": "ref:ref-F0@room@48583266"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "kitchen", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 31.3497, "ssim": 0.91771, "lpips": 0.1521, "splats": null, "train_s": 239.6, "ckey": "ref:ref-F0@kitchen@48583274"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "truck", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.5557, "ssim": 0.83321, "lpips": 0.2483, "splats": null, "train_s": 270.2, "ckey": "ref:ref-F0@truck@48583274"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "francis", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 27.9537, "ssim": 0.87939, "lpips": 0.2078, "splats": null, "train_s": 211.4, "ckey": "ref:ref-F0@francis@48583276"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "train", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.5236, "ssim": 0.77272, "lpips": 0.3031, "splats": null, "train_s": 217.6, "ckey": "ref:ref-F0@train@48583276"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 22.1428, "ssim": 0.82168, "lpips": null, "splats": null, "train_s": 198.9, "ckey": "ref:ref-F0@lighthouse@48583284"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "caterpillar", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.9991, "ssim": 0.71939, "lpips": 0.3398, "splats": null, "train_s": 195.7, "ckey": "ref:ref-F0@caterpillar@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "horse", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 24.7202, "ssim": 0.86604, "lpips": 0.2011, "splats": null, "train_s": 194.1, "ckey": "ref:ref-F0@horse@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "ignatius", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.7676, "ssim": 0.70531, "lpips": 0.3081, "splats": null, "train_s": 293.2, "ckey": "ref:ref-F0@ignatius@48583286"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "bonsai", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 32.0308, "ssim": 0.93334, "lpips": 0.2134, "splats": null, "train_s": 191.0, "ckey": "ref:ref-F0@bonsai@48610984"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "stump", "ds": "mip360", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.445, "ssim": 0.80197, "lpips": 0.3427, "splats": null, "train_s": 382.4, "ckey": "ref:ref-F0@stump@48610984"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "family", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 26.4168, "ssim": 0.86183, "lpips": 0.2127, "splats": null, "train_s": 289.9, "ckey": "ref:ref-F0@family@48632072"}, {"campaign": "4c Forward r1 vs r2", "arm": "OURS r1 60k", "arm_label": "F0 at 60k", "scene": "lighthouse", "ds": "T&T-4K", "tier": "4090", "ckpt": 60000, "steps": 80000, "final": false, "psnr": 21.9684, "ssim": 0.81914, "lpips": 0.2562, "splats": null, "train_s": 234.0, "ckey": "ref:ref-F0@lighthouse@48632072"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 24.586620025634765, "ssim": 0.7343585777282715, "lpips": null, "splats": 2422616, "train_s": 1580.0, "ckey": "local:CK4@bicycle"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 32.24165055558488, "ssim": 0.9343374001013266, "lpips": null, "splats": 607422, "train_s": 603.7, "ckey": "local:CK4@bonsai"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 29.122915585835774, "ssim": 0.9080540617307027, "lpips": null, "splats": 480378, "train_s": 664.6, "ckey": "local:CK4@counter"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 26.342283805211384, "ssim": 0.7957072878877322, "lpips": null, "splats": 2367687, "train_s": 1791.3, "ckey": "local:CK4@garden"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 31.376343372889927, "ssim": 0.9174390656607492, "lpips": null, "splats": 730720, "train_s": 919.0, "ckey": "local:CK4@kitchen"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 31.915320958846653, "ssim": 0.9167237006700956, "lpips": null, "splats": 540475, "train_s": 606.9, "ckey": "local:CK4@room"}, {"campaign": "4b Forward alternative", "arm": "ck4", "arm_label": "checkerboard 4, trains at r1", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 26.601815700531006, "ssim": 0.8014393039047718, "lpips": null, "splats": 2197387, "train_s": 1301.0, "ckey": "local:CK4@stump"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "bicycle", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 24.08677360534668, "ssim": 0.7148597526550293, "lpips": null, "splats": 1357663, "train_s": 1319.3, "ckey": "local:R2@bicycle"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "bonsai", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 31.602861043569202, "ssim": 0.9276557919141408, "lpips": null, "splats": 420333, "train_s": 508.1, "ckey": "local:R2@bonsai"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "counter", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 28.714401880900066, "ssim": 0.8979570865631104, "lpips": null, "splats": 359995, "train_s": 600.2, "ckey": "local:R2@counter"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "garden", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 25.600886821746826, "ssim": 0.7605529154340426, "lpips": null, "splats": 1038627, "train_s": 1228.5, "ckey": "local:R2@garden"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "kitchen", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 29.978973279680524, "ssim": 0.9028587562697274, "lpips": null, "splats": 623391, "train_s": 820.5, "ckey": "local:R2@kitchen"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "room", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 31.099436735495544, "ssim": 0.9054430417525463, "lpips": null, "splats": 398848, "train_s": 525.2, "ckey": "local:R2@room"}, {"campaign": "4b Forward alternative", "arm": "r2", "arm_label": "half res, rendered at r1 to score", "scene": "stump", "ds": "mip360", "tier": "3070", "ckpt": 80000, "steps": 80000, "final": true, "psnr": 26.452108502388, "ssim": 0.7944299019873142, "lpips": null, "splats": 1092736, "train_s": 953.1, "ckey": "local:R2@stump"}], "curves": {"abl3:F0@garden@48538485": [[5000, 91.7, 0.70671, 24.0471], [10000, 238.6, 0.74905, 24.9809], [15000, 414.3, 0.7707, 25.5746], [20000, 561.7, 0.78269, 25.8824], [25000, 673.5, 0.78539, 25.9405], [30000, 781.2, 0.78934, 26.0343], [35000, 887.2, 0.79093, 26.1591], [40000, 993.0, 0.79274, 26.2003], [45000, 1098.8, 0.79296, 26.2257], [50000, 1204.6, 0.79424, 26.2295], [55000, 1310.4, 0.79458, 26.2829], [60000, 1416.2, 0.79538, 26.3126], [65000, 1522.4, 0.79545, 26.3304], [70000, 1628.2, 0.79601, 26.3468], [75000, 1734.1, 0.79592, 26.3672], [80000, 1840.1, 0.79565, 26.3236]], "abl3:F0@francis@48555547": [[5000, 46.9, 0.83222, 23.584], [10000, 86.8, 0.84377, 24.2974], [15000, 130.4, 0.85465, 24.8933], [20000, 168.2, 0.86597, 25.9612], [25000, 196.2, 0.87055, 26.7698], [30000, 222.8, 0.87302, 27.1167], [35000, 249.1, 0.87442, 27.1592], [40000, 275.3, 0.87631, 27.5808], [45000, 301.5, 0.87741, 27.7491], [50000, 327.8, 0.8775, 27.7418], [55000, 354.2, 0.87789, 27.8665], [60000, 380.7, 0.87916, 28.1838], [65000, 407.3, 0.87847, 28.0349], [70000, 433.8, 0.87916, 28.2586], [75000, 460.4, 0.87903, 28.2697], [80000, 487.1, 0.88019, 28.2997]], "abl3:F0@ignatius@48555547": [[5000, 55.6, 0.63226, 19.8701], [10000, 109.7, 0.65216, 20.1473], [15000, 173.4, 0.67332, 20.5854], [20000, 227.7, 0.6844, 20.7414], [25000, 270.0, 0.69365, 21.1493], [30000, 310.2, 0.69503, 21.1402], [35000, 349.7, 0.698, 21.2152], [40000, 389.4, 0.69998, 21.2974], [45000, 429.2, 0.70104, 21.2324], [50000, 468.9, 0.70351, 21.4336], [55000, 508.9, 0.70262, 21.447], [60000, 548.9, 0.70376, 21.4675], [65000, 589.0, 0.70242, 21.3915], [70000, 629.0, 0.70326, 21.4737], [75000, 669.2, 0.70412, 21.5462], [80000, 709.4, 0.70366, 21.4314]], "abl3:F0@bicycle@48555740": [[5000, 125.0, 0.62915, 21.7505], [10000, 311.8, 0.66927, 22.8257], [15000, 553.4, 0.69953, 23.6778], [20000, 760.7, 0.71532, 23.979], [25000, 900.2, 0.72511, 24.2663], [30000, 1031.9, 0.7301, 24.4492], [35000, 1160.2, 0.73208, 24.5168], [40000, 1289.4, 0.73289, 24.5387], [45000, 1418.4, 0.73424, 24.5828], [50000, 1547.4, 0.73421, 24.57], [55000, 1676.8, 0.73445, 24.5794], [60000, 1806.3, 0.73455, 24.5915], [65000, 1935.6, 0.7347, 24.6133], [70000, 2065.8, 0.7349, 24.5977], [75000, 2196.1, 0.73443, 24.5833], [80000, 2326.6, 0.73416, 24.6019]], "abl3:F0@bonsai@48555740": [[5000, 71.9, 0.90454, 28.5044], [10000, 145.8, 0.91481, 29.4698], [15000, 221.8, 0.9237, 30.3904], [20000, 287.5, 0.92672, 30.7996], [25000, 340.3, 0.92908, 31.234], [30000, 391.3, 0.93056, 31.4582], [35000, 441.5, 0.93175, 31.664], [40000, 492.0, 0.93253, 31.7844], [45000, 542.5, 0.93284, 31.9086], [50000, 593.1, 0.93302, 31.9833], [55000, 643.8, 0.93348, 31.9798], [60000, 694.6, 0.93361, 32.0538], [65000, 745.6, 0.93402, 32.1876], [70000, 796.4, 0.93404, 32.2091], [75000, 847.4, 0.93348, 32.1371], [80000, 898.4, 0.93326, 32.1326]], "abl3:F0@room@48555744": [[5000, 69.8, 0.88711, 28.6219], [10000, 150.3, 0.89621, 29.369], [15000, 245.4, 0.90535, 30.477], [20000, 326.6, 0.91067, 31.1361], [25000, 384.9, 0.91144, 31.3363], [30000, 438.8, 0.91426, 31.6048], [35000, 491.1, 0.91486, 31.6687], [40000, 543.4, 0.91576, 31.8084], [45000, 595.6, 0.91563, 31.832], [50000, 647.9, 0.9163, 31.8975], [55000, 700.5, 0.91635, 31.8328], [60000, 752.9, 0.91659, 31.9319], [65000, 805.2, 0.91656, 31.9546], [70000, 857.4, 0.91675, 31.9028], [75000, 909.8, 0.91695, 31.9796], [80000, 962.2, 0.91697, 32.0225]], "abl3:F0@stump@48555744": [[5000, 104.9, 0.74996, 24.6076], [10000, 256.2, 0.77963, 25.7341], [15000, 435.2, 0.79588, 26.3288], [20000, 587.7, 0.80068, 26.4742], [25000, 708.7, 0.80299, 26.542], [30000, 826.8, 0.80335, 26.57], [35000, 943.7, 0.80321, 26.5952], [40000, 1061.5, 0.80352, 26.6283], [45000, 1180.0, 0.80296, 26.5476], [50000, 1298.6, 0.80277, 26.5655], [55000, 1418.0, 0.8026, 26.5744], [60000, 1537.2, 0.80216, 26.5425], [65000, 1657.1, 0.80209, 26.5732], [70000, 1777.5, 0.80146, 26.5182], [75000, 1898.3, 0.80125, 26.4766], [80000, 2019.6, 0.80135, 26.4796]], "abl3:F0@francis@48555797": [[5000, 49.6, 0.83248, 23.8204], [10000, 107.0, 0.84305, 24.4154], [15000, 175.3, 0.8565, 25.2618], [20000, 235.9, 0.86623, 26.3462], [25000, 281.1, 0.87134, 26.9582], [30000, 324.2, 0.87416, 27.3304], [35000, 366.4, 0.8752, 27.2866], [40000, 408.7, 0.8763, 27.4636], [45000, 451.3, 0.87695, 27.5872], [50000, 494.0, 0.87724, 27.7134], [55000, 536.9, 0.87763, 27.8327], [60000, 579.8, 0.87813, 27.8549], [65000, 622.5, 0.87753, 27.5761], [70000, 665.4, 0.87854, 27.6615], [75000, 708.5, 0.87855, 27.8621], [80000, 751.8, 0.87853, 28.0476]], "abl3:F0@ignatius@48555797": [[5000, 66.2, 0.63201, 19.7815], [10000, 158.9, 0.6555, 20.2817], [15000, 268.0, 0.672, 20.5185], [20000, 363.3, 0.68672, 20.9491], [25000, 436.8, 0.69387, 21.2452], [30000, 506.7, 0.69846, 21.2966], [35000, 574.8, 0.69966, 21.3202], [40000, 643.4, 0.69898, 21.3168], [45000, 712.4, 0.70223, 21.35], [50000, 781.6, 0.7037, 21.4434], [55000, 851.0, 0.70545, 21.5802], [60000, 920.5, 0.70466, 21.4641], [65000, 989.3, 0.70587, 21.5931], [70000, 1058.7, 0.70714, 21.8104], [75000, 1128.5, 0.70519, 21.6494], [80000, 1198.4, 0.70685, 21.7296]], "abl3:F0@lighthouse@48555798": [[5000, 70.9, 0.77206, 19.9022], [10000, 136.5, 0.78067, 20.224], [15000, 211.7, 0.7952, 20.9345], [20000, 276.4, 0.80218, 20.852], [25000, 320.4, 0.81001, 21.282], [30000, 362.0, 0.81411, 21.6323], [35000, 402.5, 0.81596, 21.7904], [40000, 443.5, 0.81879, 21.9113], [45000, 484.8, 0.82022, 22.0182], [50000, 526.0, 0.82032, 22.087], [55000, 567.4, 0.82153, 22.1777], [60000, 609.1, 0.82094, 22.1328], [65000, 650.4, 0.82135, 22.1887], [70000, 692.0, 0.82177, 22.2212], [75000, 733.8, 0.82152, 22.2229], [80000, 775.8, 0.82143, 22.2618]], "abl3:F0@truck@48555798": [[5000, 72.5, 0.76982, 21.9312], [10000, 157.4, 0.78916, 22.6531], [15000, 261.7, 0.80826, 23.3532], [20000, 352.0, 0.81762, 23.6975], [25000, 416.8, 0.82405, 23.9924], [30000, 477.0, 0.8269, 24.1174], [35000, 534.5, 0.82914, 24.2202], [40000, 592.6, 0.83063, 24.295], [45000, 650.8, 0.83152, 24.3719], [50000, 709.1, 0.8323, 24.4178], [55000, 767.7, 0.83248, 24.4599], [60000, 826.3, 0.83317, 24.5246], [65000, 884.1, 0.8335, 24.5335], [70000, 942.3, 0.83358, 24.5759], [75000, 1000.8, 0.83321, 24.5525], [80000, 1059.4, 0.83424, 24.6441]], "abl3:F0@family@48555799": [[5000, 82.2, 0.81917, 23.5826], [10000, 160.6, 0.83453, 24.3703], [15000, 248.3, 0.84508, 24.9602], [20000, 325.2, 0.85125, 25.1409], [25000, 383.0, 0.85444, 25.4063], [30000, 437.9, 0.85598, 25.6838], [35000, 491.9, 0.85875, 26.0639], [40000, 546.3, 0.85941, 26.1426], [45000, 600.5, 0.8593, 26.1749], [50000, 655.2, 0.86092, 26.3089], [55000, 710.2, 0.86072, 26.3776], [60000, 764.3, 0.86161, 26.4468], [65000, 818.8, 0.86208, 26.5053], [70000, 874.2, 0.862, 26.5056], [75000, 929.1, 0.86258, 26.593], [80000, 984.5, 0.86263, 26.5828]], "abl3:F0@train@48555799": [[5000, 69.4, 0.68202, 18.0029], [10000, 129.2, 0.69705, 18.5477], [15000, 198.6, 0.72027, 19.3484], [20000, 259.5, 0.73849, 20.0617], [25000, 303.5, 0.75338, 20.5011], [30000, 345.2, 0.75926, 20.97], [35000, 385.7, 0.7632, 21.0731], [40000, 426.3, 0.76628, 21.0942], [45000, 466.9, 0.76758, 21.2749], [50000, 507.4, 0.77025, 21.3158], [55000, 548.1, 0.77005, 21.2907], [60000, 589.1, 0.76993, 21.4954], [65000, 630.1, 0.77135, 21.4691], [70000, 671.2, 0.76947, 21.4664], [75000, 712.1, 0.77248, 21.4301], [80000, 753.0, 0.77355, 21.6273]], "abl3:F0@caterpillar@48555802": [[5000, 49.7, 0.6357, 19.5923], [10000, 107.2, 0.65506, 20.3135], [15000, 172.9, 0.67843, 20.8731], [20000, 230.9, 0.69045, 21.0546], [25000, 274.2, 0.70328, 21.4008], [30000, 315.4, 0.70861, 21.6217], [35000, 356.1, 0.71144, 21.719], [40000, 396.8, 0.71364, 21.7977], [45000, 437.5, 0.71529, 21.7624], [50000, 478.5, 0.71625, 21.9776], [55000, 519.5, 0.7171, 21.9949], [60000, 560.6, 0.71856, 22.0913], [65000, 602.0, 0.71679, 21.8971], [70000, 643.2, 0.71818, 22.1156], [75000, 684.4, 0.71804, 22.1175], [80000, 725.9, 0.71937, 22.1141]], "abl3:F0@horse@48555802": [[5000, 38.9, 0.84717, 22.9186], [10000, 96.9, 0.85633, 23.3794], [15000, 163.0, 0.85834, 23.3677], [20000, 221.1, 0.86134, 23.736], [25000, 265.6, 0.86224, 23.8676], [30000, 308.1, 0.86363, 24.1512], [35000, 350.4, 0.86449, 24.2593], [40000, 392.9, 0.86504, 24.4567], [45000, 435.6, 0.86504, 24.5122], [50000, 478.4, 0.86556, 24.5843], [55000, 521.4, 0.86619, 24.664], [60000, 564.5, 0.86657, 24.7094], [65000, 608.5, 0.86695, 24.7843], [70000, 652.1, 0.86663, 24.7701], [75000, 695.7, 0.86593, 24.6556], [80000, 739.6, 0.86702, 24.8066]], "abl3:F0@francis@48555803": [[5000, 61.3, 0.83283, 23.9855], [10000, 138.6, 0.84446, 24.339], [15000, 230.9, 0.85682, 25.2808], [20000, 312.2, 0.86529, 26.2012], [25000, 371.8, 0.87063, 26.9468], [30000, 428.2, 0.87268, 26.9967], [35000, 483.7, 0.87517, 27.2768], [40000, 539.5, 0.8757, 27.4599], [45000, 595.5, 0.87701, 27.4497], [50000, 651.7, 0.87795, 27.8978], [55000, 708.0, 0.87882, 28.0527], [60000, 764.6, 0.87851, 27.9293], [65000, 821.1, 0.87942, 28.0637], [70000, 877.9, 0.87936, 28.1243], [75000, 935.0, 0.87901, 27.9436], [80000, 992.3, 0.88018, 28.2589]], "abl3:F0@ignatius@48555803": [[5000, 87.2, 0.62749, 19.5541], [10000, 216.8, 0.6538, 20.1024], [15000, 369.5, 0.67309, 20.5945], [20000, 502.2, 0.68337, 20.7244], [25000, 602.6, 0.69042, 21.0777], [30000, 698.2, 0.69459, 21.2744], [35000, 791.9, 0.70024, 21.5031], [40000, 885.7, 0.70148, 21.4658], [45000, 979.8, 0.70321, 21.5596], [50000, 1074.2, 0.70504, 21.7063], [55000, 1168.9, 0.70421, 21.7072], [60000, 1263.8, 0.70521, 21.6535], [65000, 1358.7, 0.707, 21.8636], [70000, 1454.0, 0.70808, 21.8717], [75000, 1549.7, 0.70789, 21.8514], [80000, 1645.4, 0.70902, 22.0062]], "abl3:F0@lighthouse@48555805": [[5000, 92.2, 0.76667, 19.5317], [10000, 184.3, 0.77974, 20.2217], [15000, 292.9, 0.79145, 20.7542], [20000, 384.3, 0.80085, 20.9118], [25000, 446.0, 0.8089, 21.417], [30000, 503.5, 0.81189, 21.6399], [35000, 560.3, 0.81468, 21.7368], [40000, 617.4, 0.81748, 22.0438], [45000, 674.7, 0.81793, 21.9294], [50000, 732.2, 0.81911, 22.0642], [55000, 789.8, 0.81746, 21.93], [60000, 847.6, 0.81983, 22.1375], [65000, 905.3, 0.8194, 22.0752], [70000, 963.2, 0.82026, 22.0759], [75000, 1021.5, 0.81969, 22.0424], [80000, 1079.9, 0.82096, 22.1726]], "abl3:F0@truck@48555805": [[5000, 95.7, 0.7696, 21.9305], [10000, 215.1, 0.78858, 22.6348], [15000, 359.2, 0.8088, 23.3562], [20000, 485.3, 0.81972, 23.7879], [25000, 575.8, 0.825, 24.0282], [30000, 660.3, 0.82754, 24.1452], [35000, 742.4, 0.83025, 24.2871], [40000, 824.5, 0.83044, 24.3285], [45000, 906.8, 0.83168, 24.3947], [50000, 989.0, 0.83163, 24.4131], [55000, 1071.0, 0.83254, 24.4574], [60000, 1153.2, 0.83273, 24.5117], [65000, 1235.4, 0.83257, 24.4962], [70000, 1317.7, 0.83369, 24.5735], [75000, 1400.1, 0.83376, 24.5862], [80000, 1482.6, 0.83386, 24.6153]], "abl3:F0@family@48555816": [[5000, 106.0, 0.81971, 23.6052], [10000, 219.8, 0.83346, 24.3334], [15000, 347.7, 0.84568, 24.9707], [20000, 459.7, 0.85138, 25.152], [25000, 544.2, 0.85429, 25.4118], [30000, 624.5, 0.85716, 25.7493], [35000, 704.0, 0.85825, 25.8848], [40000, 783.6, 0.85919, 26.0686], [45000, 863.6, 0.85992, 26.1416], [50000, 943.8, 0.86026, 26.1876], [55000, 1024.2, 0.86088, 26.3418], [60000, 1104.8, 0.86198, 26.4131], [65000, 1185.8, 0.86162, 26.4368], [70000, 1266.5, 0.86214, 26.472], [75000, 1347.6, 0.86208, 26.5263], [80000, 1428.6, 0.86252, 26.5174]], "abl3:F0@train@48555816": [[5000, 94.1, 0.68026, 17.9331], [10000, 181.1, 0.69833, 18.7161], [15000, 282.6, 0.72316, 19.4711], [20000, 370.6, 0.73932, 20.0328], [25000, 433.6, 0.75358, 20.5581], [30000, 492.5, 0.75911, 20.9253], [35000, 550.5, 0.76388, 21.1213], [40000, 608.3, 0.76807, 21.384], [45000, 666.3, 0.76871, 21.4606], [50000, 724.2, 0.77154, 21.5203], [55000, 782.7, 0.77126, 21.5722], [60000, 841.0, 0.77267, 21.6593], [65000, 899.7, 0.77285, 21.76], [70000, 958.3, 0.77396, 21.7903], [75000, 1017.0, 0.77278, 21.6181], [80000, 1076.0, 0.7735, 21.6859]], "abl3:F0@caterpillar@48555817": [[5000, 72.8, 0.63901, 19.7114], [10000, 161.9, 0.65421, 20.1613], [15000, 264.7, 0.6781, 20.9579], [20000, 355.1, 0.69473, 21.2646], [25000, 422.2, 0.7034, 21.4729], [30000, 486.1, 0.70816, 21.5992], [35000, 550.1, 0.71274, 21.8747], [40000, 613.2, 0.7143, 21.8235], [45000, 676.6, 0.71611, 22.0091], [50000, 740.0, 0.71737, 22.0043], [55000, 803.6, 0.71671, 21.9339], [60000, 867.4, 0.71826, 22.0272], [65000, 932.5, 0.71893, 21.9832], [70000, 996.6, 0.71815, 22.0965], [75000, 1060.8, 0.71906, 22.1379], [80000, 1125.1, 0.71995, 22.0614]], "abl3:F0@horse@48555817": [[5000, 59.2, 0.84999, 23.2089], [10000, 149.4, 0.8585, 23.6081], [15000, 251.1, 0.86088, 23.772], [20000, 340.0, 0.86514, 24.2839], [25000, 407.8, 0.86617, 24.4423], [30000, 473.4, 0.86812, 24.7771], [35000, 538.8, 0.86866, 24.938], [40000, 604.9, 0.86942, 24.9589], [45000, 671.5, 0.86994, 25.0122], [50000, 738.4, 0.8697, 24.9677], [55000, 805.7, 0.87022, 25.0746], [60000, 873.2, 0.8703, 25.101], [65000, 940.9, 0.87019, 25.1027], [70000, 1009.1, 0.87071, 25.1629], [75000, 1077.5, 0.87053, 25.2054], [80000, 1145.7, 0.87087, 25.2427]], "abl3:F0@caterpillar@48569465": [[5000, 56.7, 0.63747, 19.7516], [10000, 94.7, 0.6551, 20.194], [15000, 138.2, 0.67727, 20.7705], [20000, 176.1, 0.69222, 21.182], [25000, 205.5, 0.70226, 21.4397], [30000, 233.5, 0.7086, 21.6698], [35000, 261.3, 0.71118, 21.6665], [40000, 289.2, 0.71498, 21.8591], [45000, 317.1, 0.7167, 21.8815], [50000, 345.2, 0.71845, 21.971], [55000, 373.2, 0.71905, 21.9653], [60000, 401.2, 0.71918, 21.9488], [65000, 429.5, 0.72077, 22.1458], [70000, 457.7, 0.72104, 22.2889], [75000, 485.9, 0.72155, 22.2289], [80000, 514.1, 0.72155, 22.1709]], "abl3:F0@horse@48569465": [[5000, 51.1, 0.84597, 22.7794], [10000, 90.8, 0.85737, 23.6504], [15000, 139.9, 0.85985, 23.6559], [20000, 178.7, 0.86397, 24.2288], [25000, 209.2, 0.86403, 24.2745], [30000, 238.4, 0.86453, 24.4701], [35000, 267.2, 0.86591, 24.6466], [40000, 296.3, 0.86632, 24.7355], [45000, 325.6, 0.86617, 24.8195], [50000, 354.9, 0.86665, 24.8818], [55000, 384.4, 0.8672, 24.9302], [60000, 414.0, 0.867, 24.9294], [65000, 443.5, 0.86726, 24.9843], [70000, 473.2, 0.86783, 25.0102], [75000, 503.0, 0.86766, 25.0279], [80000, 532.8, 0.86786, 25.0555]], "abl3:F0@room@48569473": [[5000, 49.4, 0.88502, 28.5455], [10000, 101.9, 0.89485, 29.2805], [15000, 163.8, 0.9056, 30.4216], [20000, 216.7, 0.90993, 31.0904], [25000, 255.2, 0.91213, 31.3266], [30000, 291.3, 0.91363, 31.4709], [35000, 326.6, 0.91477, 31.6366], [40000, 361.7, 0.91526, 31.6736], [45000, 396.8, 0.91582, 31.7751], [50000, 431.8, 0.91611, 31.8403], [55000, 466.8, 0.91605, 31.8173], [60000, 501.8, 0.9162, 31.8416], [65000, 537.1, 0.91592, 31.8295], [70000, 572.2, 0.91682, 31.9044], [75000, 607.2, 0.91618, 31.8898], [80000, 642.3, 0.91632, 31.9059]], "abl3:F0@stump@48569473": [[5000, 71.9, 0.7468, 24.5012], [10000, 172.3, 0.77852, 25.5476], [15000, 290.3, 0.79095, 25.9522], [20000, 390.8, 0.80108, 26.5155], [25000, 470.3, 0.80294, 26.5894], [30000, 547.9, 0.80274, 26.5849], [35000, 624.4, 0.80219, 26.5973], [40000, 701.4, 0.8031, 26.6753], [45000, 778.7, 0.80198, 26.6281], [50000, 856.1, 0.80234, 26.6363], [55000, 933.8, 0.80204, 26.6342], [60000, 1011.7, 0.80135, 26.6035], [65000, 1090.0, 0.80131, 26.5967], [70000, 1168.2, 0.80126, 26.6103], [75000, 1246.5, 0.80102, 26.6106], [80000, 1325.0, 0.80095, 26.5657]], "abl3:F0@garden@48569476": [[5000, 136.0, 0.70757, 24.1554], [10000, 361.2, 0.7502, 25.062], [15000, 628.9, 0.77345, 25.5997], [20000, 858.3, 0.78093, 25.8667], [25000, 1032.3, 0.78578, 25.9307], [30000, 1199.5, 0.78961, 26.0956], [35000, 1362.8, 0.79154, 26.1715], [40000, 1527.2, 0.79224, 26.2257], [45000, 1692.0, 0.79412, 26.2931], [50000, 1856.9, 0.79482, 26.3245], [55000, 2021.1, 0.79543, 26.3315], [60000, 2185.1, 0.79515, 26.3033], [65000, 2349.5, 0.79401, 26.2603], [70000, 2514.8, 0.79579, 26.3812], [75000, 2680.1, 0.79604, 26.3402], [80000, 2844.8, 0.79588, 26.3428]], "abl3:F0@counter@48569479": [[5000, 72.0, 0.86547, 26.2321], [10000, 161.4, 0.88144, 27.0812], [15000, 258.5, 0.89433, 27.8584], [20000, 340.6, 0.90026, 28.2673], [25000, 400.5, 0.90198, 28.4161], [30000, 457.6, 0.90433, 28.6219], [35000, 513.8, 0.90556, 28.7148], [40000, 569.8, 0.90592, 28.7881], [45000, 625.8, 0.9068, 28.852], [50000, 681.8, 0.90679, 28.8842], [55000, 737.8, 0.90733, 28.9565], [60000, 793.8, 0.90749, 28.988], [65000, 850.0, 0.90799, 29.0261], [70000, 906.1, 0.9081, 29.08], [75000, 962.2, 0.90776, 29.0737], [80000, 1018.4, 0.90799, 29.1003]], "abl3:F0@kitchen@48569479": [[5000, 99.2, 0.86497, 27.225], [10000, 243.4, 0.88991, 28.58], [15000, 401.7, 0.90151, 29.4618], [20000, 524.2, 0.90735, 30.0507], [25000, 601.9, 0.90996, 30.3373], [30000, 676.4, 0.91245, 30.5963], [35000, 749.9, 0.91426, 30.6754], [40000, 823.3, 0.91468, 30.753], [45000, 896.8, 0.915, 30.7587], [50000, 970.5, 0.91529, 30.837], [55000, 1044.6, 0.91554, 30.8599], [60000, 1118.8, 0.91635, 30.9144], [65000, 1192.8, 0.91621, 30.9671], [70000, 1267.1, 0.91646, 30.9874], [75000, 1341.1, 0.91583, 30.8895], [80000, 1415.1, 0.91653, 30.9742]], "abl3:F0@counter@48569495": [[5000, 45.6, 0.86419, 26.2308], [10000, 103.9, 0.88115, 27.084], [15000, 168.2, 0.89359, 27.8019], [20000, 222.0, 0.89916, 28.1199], [25000, 260.5, 0.9021, 28.3495], [30000, 297.3, 0.90423, 28.5468], [35000, 333.7, 0.90536, 28.659], [40000, 369.7, 0.90599, 28.735], [45000, 405.6, 0.90647, 28.7949], [50000, 441.6, 0.90696, 28.8524], [55000, 477.6, 0.9073, 28.9327], [60000, 513.6, 0.90733, 28.9402], [65000, 549.8, 0.90751, 28.9612], [70000, 585.8, 0.90755, 28.9689], [75000, 621.8, 0.90779, 29.0334], [80000, 657.9, 0.9081, 29.0444]], "abl3:F0@kitchen@48569495": [[5000, 62.7, 0.86801, 27.5007], [10000, 156.7, 0.888, 28.7254], [15000, 259.1, 0.90216, 29.7771], [20000, 337.9, 0.90859, 30.3706], [25000, 387.3, 0.91209, 30.7232], [30000, 434.7, 0.91364, 30.8221], [35000, 481.4, 0.91491, 30.9958], [40000, 528.0, 0.91562, 31.0911], [45000, 574.7, 0.91593, 31.1453], [50000, 621.4, 0.91682, 31.2802], [55000, 668.1, 0.91657, 31.2864], [60000, 714.9, 0.91751, 31.3664], [65000, 761.7, 0.91677, 31.3665], [70000, 808.7, 0.91716, 31.4098], [75000, 855.7, 0.91753, 31.4327], [80000, 902.7, 0.91775, 31.4186]], "abl3:F0@garden@48580805": [[5000, 75.4, 0.70668, 24.1547], [10000, 163.8, 0.75093, 25.0642], [15000, 269.0, 0.76944, 25.4957], [20000, 354.4, 0.78419, 25.9659], [25000, 420.2, 0.78834, 26.1135], [30000, 483.8, 0.78869, 26.13], [35000, 546.5, 0.79188, 26.2111], [40000, 609.0, 0.79296, 26.2682], [45000, 671.6, 0.79352, 26.2725], [50000, 734.2, 0.79496, 26.3669], [55000, 797.0, 0.79527, 26.361], [60000, 859.7, 0.79564, 26.3489], [65000, 922.7, 0.79513, 26.3517], [70000, 985.6, 0.79536, 26.3563], [75000, 1048.5, 0.79579, 26.3585], [80000, 1111.4, 0.79609, 26.3901]], "abl3:F0@bicycle@48580814": [[5000, 44.5, 0.63072, 21.7807], [10000, 114.1, 0.66728, 22.8377], [15000, 204.6, 0.70031, 23.6761], [20000, 279.9, 0.71808, 24.0706], [25000, 331.4, 0.72527, 24.2478], [30000, 379.9, 0.72879, 24.332], [35000, 427.6, 0.73183, 24.4461], [40000, 475.7, 0.73409, 24.5626], [45000, 524.4, 0.73442, 24.5887], [50000, 573.4, 0.73503, 24.5995], [55000, 622.4, 0.73528, 24.5917], [60000, 671.5, 0.73615, 24.6505], [65000, 720.8, 0.7345, 24.5733], [70000, 770.0, 0.7346, 24.5607], [75000, 819.3, 0.73536, 24.5975], [80000, 868.7, 0.73464, 24.5675]], "abl3:F0@bonsai@48580814": [[5000, 28.3, 0.90486, 28.5717], [10000, 57.9, 0.9144, 29.4476], [15000, 88.2, 0.92383, 30.3393], [20000, 114.1, 0.92717, 30.7947], [25000, 135.4, 0.92951, 31.2237], [30000, 156.0, 0.93077, 31.4431], [35000, 176.4, 0.9318, 31.6287], [40000, 196.9, 0.93232, 31.7689], [45000, 217.4, 0.93287, 31.8756], [50000, 238.0, 0.9332, 32.0099], [55000, 258.6, 0.93373, 32.1079], [60000, 279.2, 0.93373, 32.1116], [65000, 300.1, 0.93377, 32.0994], [70000, 320.8, 0.93398, 32.1468], [75000, 341.5, 0.93428, 32.2317], [80000, 362.3, 0.93436, 32.2765]], "abl3:F0@family@48580821": [[5000, 35.8, 0.81885, 23.4993], [10000, 80.4, 0.8334, 24.3699], [15000, 130.8, 0.84625, 24.9946], [20000, 174.9, 0.85185, 25.2391], [25000, 208.6, 0.85436, 25.4765], [30000, 240.5, 0.85732, 25.7694], [35000, 272.3, 0.85804, 26.019], [40000, 303.9, 0.85957, 26.0878], [45000, 335.5, 0.86011, 26.2], [50000, 367.3, 0.86109, 26.2654], [55000, 399.2, 0.86128, 26.262], [60000, 431.1, 0.86178, 26.4276], [65000, 463.1, 0.86181, 26.3992], [70000, 495.1, 0.86198, 26.4092], [75000, 527.2, 0.86241, 26.5146], [80000, 559.3, 0.86245, 26.5372]], "abl3:F0@train@48580821": [[5000, 31.0, 0.68086, 18.0152], [10000, 65.7, 0.69926, 18.6822], [15000, 107.2, 0.72057, 19.3969], [20000, 144.0, 0.73967, 20.134], [25000, 169.8, 0.75159, 20.4989], [30000, 194.0, 0.75623, 20.6052], [35000, 218.0, 0.76285, 20.977], [40000, 241.8, 0.76504, 21.0532], [45000, 265.7, 0.76681, 21.1424], [50000, 289.6, 0.7685, 21.2859], [55000, 313.6, 0.76921, 21.316], [60000, 337.6, 0.7695, 21.3789], [65000, 361.9, 0.77059, 21.3643], [70000, 386.0, 0.77192, 21.5236], [75000, 410.1, 0.77212, 21.5859], [80000, 434.3, 0.77115, 21.4418]], "abl3:F0@counter@48580825": [[5000, 41.5, 0.86375, 26.1976], [10000, 79.5, 0.88293, 27.1777], [15000, 120.9, 0.89398, 27.8787], [20000, 155.6, 0.89887, 28.1576], [25000, 181.9, 0.90248, 28.4836], [30000, 207.2, 0.90397, 28.5979], [35000, 232.3, 0.90553, 28.7385], [40000, 257.1, 0.90549, 28.749], [45000, 281.8, 0.90628, 28.8472], [50000, 306.6, 0.907, 28.944], [55000, 331.3, 0.90726, 29.0097], [60000, 356.1, 0.90732, 29.0076], [65000, 381.1, 0.90727, 29.0401], [70000, 405.9, 0.90764, 29.0476], [75000, 430.7, 0.90717, 29.0394], [80000, 455.5, 0.90791, 29.1318]], "abl3:F0@kitchen@48580825": [[5000, 52.4, 0.86964, 27.6139], [10000, 111.3, 0.88707, 28.7298], [15000, 174.6, 0.90159, 29.7337], [20000, 223.5, 0.90824, 30.1971], [25000, 255.7, 0.91132, 30.5864], [30000, 287.0, 0.91406, 30.8542], [35000, 318.1, 0.91454, 30.8793], [40000, 349.0, 0.9157, 31.0462], [45000, 379.9, 0.9163, 31.0484], [50000, 410.8, 0.91749, 31.2943], [55000, 441.8, 0.9168, 31.1672], [60000, 472.7, 0.91732, 31.2704], [65000, 504.0, 0.91755, 31.3298], [70000, 534.9, 0.91725, 31.3448], [75000, 566.0, 0.91709, 31.3507], [80000, 597.1, 0.91775, 31.4571]], "abl3:F0@bicycle@48580827": [[5000, 89.9, 0.63387, 21.9003], [10000, 215.1, 0.66793, 22.8368], [15000, 378.2, 0.6987, 23.5886], [20000, 516.8, 0.71498, 24.0042], [25000, 610.3, 0.72511, 24.319], [30000, 698.1, 0.73004, 24.4568], [35000, 784.0, 0.73286, 24.4998], [40000, 870.4, 0.73396, 24.5321], [45000, 957.0, 0.73372, 24.5489], [50000, 1043.8, 0.73537, 24.613], [55000, 1130.7, 0.7353, 24.6218], [60000, 1217.7, 0.73537, 24.6221], [65000, 1304.8, 0.73545, 24.6226], [70000, 1392.2, 0.73528, 24.6252], [75000, 1479.6, 0.73509, 24.6022], [80000, 1567.1, 0.73553, 24.6134]], "abl3:F0@bonsai@48580827": [[5000, 56.7, 0.90474, 28.5816], [10000, 108.9, 0.91407, 29.295], [15000, 161.6, 0.92314, 30.3309], [20000, 206.9, 0.92683, 30.7238], [25000, 243.5, 0.92919, 31.1678], [30000, 278.7, 0.93065, 31.4699], [35000, 312.9, 0.93156, 31.6301], [40000, 347.8, 0.93195, 31.7909], [45000, 382.7, 0.93228, 31.8633], [50000, 417.7, 0.93297, 31.9289], [55000, 452.4, 0.93336, 32.0691], [60000, 487.3, 0.93346, 32.0597], [65000, 522.0, 0.93364, 32.1144], [70000, 557.0, 0.93369, 32.1574], [75000, 592.0, 0.93388, 32.163], [80000, 627.3, 0.93423, 32.2531]], "abl3:F0@room@48584812": [[5000, 24.9, 0.88625, 28.5914], [10000, 54.5, 0.89603, 29.4356], [15000, 89.9, 0.90652, 30.5989], [20000, 119.3, 0.91068, 31.1819], [25000, 139.7, 0.91295, 31.3709], [30000, 158.6, 0.9143, 31.5834], [35000, 177.2, 0.91551, 31.6484], [40000, 195.5, 0.91573, 31.6645], [45000, 214.0, 0.9163, 31.7746], [50000, 232.3, 0.91659, 31.8575], [55000, 250.5, 0.91684, 31.8356], [60000, 268.8, 0.91723, 31.9137], [65000, 287.2, 0.91686, 31.8964], [70000, 305.4, 0.91705, 31.8904], [75000, 323.7, 0.91708, 31.7961], [80000, 342.0, 0.91712, 31.8797]], "abl3:F0@stump@48584812": [[5000, 35.7, 0.75099, 24.6098], [10000, 91.8, 0.77908, 25.7779], [15000, 158.5, 0.79466, 26.1225], [20000, 212.3, 0.80117, 26.3725], [25000, 255.0, 0.80295, 26.4422], [30000, 296.6, 0.80167, 26.4334], [35000, 337.6, 0.8029, 26.5527], [40000, 379.0, 0.80268, 26.5872], [45000, 420.4, 0.80285, 26.5879], [50000, 462.0, 0.80212, 26.5869], [55000, 503.7, 0.80131, 26.5359], [60000, 545.5, 0.80127, 26.5554], [65000, 587.5, 0.80082, 26.5318], [70000, 629.5, 0.80075, 26.5486], [75000, 671.6, 0.8006, 26.5513], [80000, 713.8, 0.80033, 26.5129]], "abl3:F0@francis@48621682": [[5000, 61.3, 0.8352, 24.2331], [10000, 114.4, 0.84512, 24.6377], [15000, 177.1, 0.85587, 24.9168], [20000, 232.4, 0.86574, 25.8107], [25000, 274.1, 0.87024, 26.4901], [30000, 313.7, 0.8743, 27.2221], [35000, 353.1, 0.87413, 27.0339], [40000, 392.2, 0.87746, 27.7087], [45000, 431.5, 0.8774, 27.931], [50000, 470.8, 0.8774, 27.9543], [55000, 510.3, 0.87699, 27.5283], [60000, 549.9, 0.87868, 28.044], [65000, 589.8, 0.87875, 28.2431], [70000, 629.7, 0.87853, 28.1839], [75000, 669.6, 0.87795, 27.9653], [80000, 709.6, 0.87918, 28.2933]], "abl3:F0@ignatius@48621682": [[5000, 76.2, 0.62906, 19.7043], [10000, 163.3, 0.65311, 20.1136], [15000, 266.8, 0.67483, 20.5926], [20000, 356.3, 0.68427, 20.6947], [25000, 423.8, 0.6917, 21.1906], [30000, 488.2, 0.69658, 21.4094], [35000, 551.4, 0.69985, 21.5622], [40000, 614.4, 0.70017, 21.5763], [45000, 677.6, 0.70323, 21.7538], [50000, 740.8, 0.70381, 21.723], [55000, 804.1, 0.70309, 21.7887], [60000, 867.8, 0.70401, 21.7546], [65000, 931.6, 0.70408, 21.7623], [70000, 995.5, 0.70371, 21.8084], [75000, 1059.4, 0.70486, 21.8113], [80000, 1123.5, 0.70572, 21.847]], "abl3:F0@lighthouse@48633558": [[5000, 50.1, 0.77277, 19.9519], [10000, 89.8, 0.77994, 20.2297], [15000, 134.9, 0.7924, 20.7177], [20000, 173.3, 0.80057, 21.143], [25000, 200.1, 0.81038, 21.6913], [30000, 225.5, 0.81349, 21.8119], [35000, 250.6, 0.8156, 21.8927], [40000, 275.7, 0.8169, 21.9088], [45000, 301.0, 0.81942, 22.0757], [50000, 326.3, 0.82019, 22.1515], [55000, 351.5, 0.82149, 22.2625], [60000, 376.9, 0.82194, 22.3355], [65000, 402.3, 0.82131, 22.2574], [70000, 427.8, 0.82256, 22.277], [75000, 453.4, 0.82123, 22.3315], [80000, 479.0, 0.82239, 22.3697]], "abl3:F0@truck@48633558": [[5000, 49.3, 0.76968, 21.91], [10000, 99.4, 0.79082, 22.7529], [15000, 160.0, 0.80809, 23.293], [20000, 212.0, 0.81856, 23.7104], [25000, 249.6, 0.82392, 24.0268], [30000, 284.8, 0.82716, 24.1387], [35000, 319.2, 0.82954, 24.2639], [40000, 353.5, 0.83131, 24.3928], [45000, 387.8, 0.83132, 24.4023], [50000, 422.1, 0.83223, 24.4967], [55000, 456.6, 0.8327, 24.5029], [60000, 491.0, 0.83282, 24.527], [65000, 525.7, 0.83301, 24.5379], [70000, 560.2, 0.8332, 24.572], [75000, 594.7, 0.83356, 24.6017], [80000, 629.2, 0.83359, 24.5901]], "ref:ref-F0@counter@48583264": [[5000, 23.9, 0.86691, 26.2754], [10000, 46.2, 0.88108, 27.0849], [15000, 70.5, 0.89369, 27.7597], [20000, 90.7, 0.89853, 28.1038], [25000, 105.1, 0.90255, 28.3744], [30000, 118.9, 0.90419, 28.5551], [35000, 132.8, 0.9048, 28.6318], [40000, 146.3, 0.90579, 28.7444], [45000, 159.8, 0.9065, 28.8322], [50000, 173.4, 0.90683, 28.8788], [55000, 186.9, 0.90707, 28.9042], [60000, 200.5, 0.90755, 28.9519], [65000, 214.3, 0.90706, 28.9268], [70000, 227.8, 0.90802, 29.0537], [75000, 241.4, 0.9078, 29.0701], [80000, 254.9, 0.90786, 29.0512]], "ref:ref-F0@garden@48583264": [[5000, 47.3, 0.70874, 24.1265], [10000, 95.0, 0.75036, 25.0405], [15000, 151.7, 0.76598, 25.3791], [20000, 198.5, 0.78336, 25.9249], [25000, 234.6, 0.7853, 25.9052], [30000, 269.5, 0.791, 26.1358], [35000, 304.1, 0.7918, 26.2134], [40000, 338.3, 0.7924, 26.2269], [45000, 372.4, 0.79344, 26.2389], [50000, 406.5, 0.79412, 26.2535], [55000, 440.7, 0.79482, 26.2628], [60000, 474.8, 0.7948, 26.298], [65000, 509.3, 0.79408, 26.273], [70000, 543.5, 0.79466, 26.2897], [75000, 577.7, 0.79527, 26.3158], [80000, 611.9, 0.79552, 26.3335]], "ref:ref-F0@bicycle@48583266": [[5000, 43.4, 0.6318, 21.8578], [10000, 86.1, 0.66832, 22.8044], [15000, 142.0, 0.69862, 23.6372], [20000, 188.3, 0.7152, 24.0305], [25000, 219.9, 0.7237, 24.1872], [30000, 249.8, 0.73049, 24.4037], [35000, 279.3, 0.73208, 24.4984], [40000, 308.7, 0.73379, 24.5435], [45000, 338.1, 0.73313, 24.5027], [50000, 367.7, 0.73376, 24.4957], [55000, 397.3, 0.73493, 24.5591], [60000, 427.0, 0.73512, 24.5585], [65000, 457.1, 0.73443, 24.5277], [70000, 486.8, 0.73433, 24.5545], [75000, 516.7, 0.73507, 24.5785], [80000, 546.5, 0.73486, 24.5619]], "ref:ref-F0@room@48583266": [[5000, 25.8, 0.88518, 28.4688], [10000, 46.5, 0.89683, 29.5321], [15000, 70.9, 0.90616, 30.5996], [20000, 91.4, 0.91124, 31.2437], [25000, 106.2, 0.91196, 31.4071], [30000, 119.8, 0.91417, 31.6541], [35000, 133.5, 0.91525, 31.776], [40000, 146.8, 0.91554, 31.7611], [45000, 160.1, 0.91564, 31.8686], [50000, 173.3, 0.91577, 31.8119], [55000, 186.6, 0.91634, 31.8975], [60000, 199.9, 0.91657, 31.9567], [65000, 213.5, 0.91714, 31.9885], [70000, 226.9, 0.91664, 31.9529], [75000, 240.2, 0.91681, 31.8637], [80000, 253.6, 0.91678, 31.9828]], "ref:ref-F0@kitchen@48583274": [[5000, 24.3, 0.87075, 27.5708], [10000, 56.3, 0.88731, 28.5057], [15000, 90.2, 0.90068, 29.5636], [20000, 115.8, 0.90612, 30.102], [25000, 132.0, 0.91127, 30.6041], [30000, 147.6, 0.91399, 30.86], [35000, 163.1, 0.91486, 30.9993], [40000, 178.4, 0.91556, 31.0223], [45000, 193.7, 0.91622, 31.12], [50000, 208.9, 0.91626, 31.2088], [55000, 224.3, 0.91718, 31.3389], [60000, 239.6, 0.91771, 31.3497], [65000, 255.2, 0.91758, 31.361], [70000, 270.6, 0.91769, 31.3953], [75000, 286.1, 0.91769, 31.4342], [80000, 301.5, 0.91708, 31.3655]], "ref:ref-F0@truck@48583274": [[5000, 25.3, 0.77124, 21.9685], [10000, 53.7, 0.78825, 22.6651], [15000, 88.3, 0.80601, 23.2883], [20000, 117.4, 0.82, 23.8044], [25000, 137.8, 0.82346, 24.0439], [30000, 156.9, 0.82805, 24.2043], [35000, 175.8, 0.82958, 24.3048], [40000, 194.6, 0.83134, 24.3863], [45000, 213.3, 0.83196, 24.4581], [50000, 232.0, 0.83265, 24.5123], [55000, 251.0, 0.83293, 24.525], [60000, 270.2, 0.83321, 24.5557], [65000, 289.3, 0.83344, 24.5788], [70000, 308.0, 0.834, 24.6147], [75000, 326.7, 0.83355, 24.6097], [80000, 345.4, 0.83389, 24.6437]], "ref:ref-F0@francis@48583276": [[5000, 19.2, 0.83365, 23.7521], [10000, 39.6, 0.84362, 24.3174], [15000, 64.6, 0.85684, 25.1656], [20000, 86.7, 0.86567, 25.928], [25000, 103.0, 0.8706, 26.8103], [30000, 118.5, 0.87379, 27.1601], [35000, 133.9, 0.87567, 27.5454], [40000, 149.2, 0.87633, 27.5944], [45000, 164.6, 0.87711, 27.7678], [50000, 180.1, 0.87857, 27.8138], [55000, 195.7, 0.87852, 27.9938], [60000, 211.4, 0.87939, 27.9537], [65000, 226.9, 0.87932, 28.0361], [70000, 242.4, 0.87905, 28.1545], [75000, 258.0, 0.87908, 28.0946], [80000, 273.7, 0.87977, 28.165]], "ref:ref-F0@train@48583276": [[5000, 21.1, 0.67801, 17.9635], [10000, 42.9, 0.70083, 18.7806], [15000, 68.8, 0.72595, 19.6188], [20000, 91.7, 0.74258, 20.264], [25000, 108.3, 0.75241, 20.5924], [30000, 124.1, 0.76131, 21.0297], [35000, 139.6, 0.76466, 21.0538], [40000, 155.2, 0.76648, 21.2982], [45000, 170.7, 0.77005, 21.4352], [50000, 186.3, 0.77077, 21.3501], [55000, 202.0, 0.77061, 21.3573], [60000, 217.6, 0.77272, 21.5236], [65000, 233.3, 0.77176, 21.4588], [70000, 249.0, 0.77302, 21.5221], [75000, 264.7, 0.77323, 21.5158], [80000, 280.3, 0.77407, 21.591]], "ref:ref-F0@lighthouse@48583284": [[5000, 24.6, 0.77309, 20.0156], [10000, 45.7, 0.78152, 20.3627], [15000, 70.8, 0.79553, 21.02], [20000, 91.4, 0.80183, 21.1201], [25000, 105.5, 0.81117, 21.3831], [30000, 118.8, 0.81429, 21.73], [35000, 132.1, 0.81699, 21.8493], [40000, 145.3, 0.81845, 21.8577], [45000, 158.5, 0.8184, 21.8424], [50000, 171.8, 0.82049, 22.0125], [55000, 185.1, 0.82038, 22.0732], [60000, 198.9, 0.82168, 22.1428], [65000, 212.9, 0.8215, 22.216], [70000, 226.9, 0.8212, 22.1895], [75000, 242.6, 0.82162, 22.2247], [80000, 256.6, 0.82243, 22.2519]], "ref:ref-F0@caterpillar@48583286": [[5000, 17.4, 0.63595, 19.6055], [10000, 37.0, 0.65635, 20.2292], [15000, 60.3, 0.67922, 20.8497], [20000, 80.7, 0.6914, 21.0237], [25000, 95.7, 0.70201, 21.3023], [30000, 110.1, 0.70945, 21.6525], [35000, 124.4, 0.7122, 21.7038], [40000, 138.6, 0.71402, 21.8755], [45000, 152.8, 0.71403, 21.6566], [50000, 167.1, 0.71741, 21.9424], [55000, 181.3, 0.71924, 22.1027], [60000, 195.7, 0.71939, 21.9991], [65000, 210.4, 0.71862, 22.0044], [70000, 224.7, 0.71909, 22.0592], [75000, 239.1, 0.72118, 22.2414], [80000, 253.5, 0.72094, 22.1703]], "ref:ref-F0@horse@48583286": [[5000, 13.8, 0.84717, 22.8516], [10000, 34.3, 0.85534, 23.3842], [15000, 57.6, 0.85771, 23.3827], [20000, 77.7, 0.86184, 23.8876], [25000, 92.8, 0.86154, 23.9917], [30000, 107.2, 0.86294, 24.2905], [35000, 121.5, 0.86411, 24.4387], [40000, 135.9, 0.86467, 24.4578], [45000, 150.4, 0.86501, 24.5565], [50000, 164.9, 0.86522, 24.5971], [55000, 179.5, 0.86569, 24.6152], [60000, 194.1, 0.86604, 24.7202], [65000, 208.8, 0.86584, 24.6153], [70000, 223.5, 0.86567, 24.6582], [75000, 238.2, 0.86627, 24.6977], [80000, 252.9, 0.8662, 24.702]], "ref:ref-F0@ignatius@48583286": [[5000, 21.8, 0.62875, 19.5746], [10000, 51.9, 0.65378, 20.1995], [15000, 88.3, 0.67259, 20.6102], [20000, 119.2, 0.68394, 20.8173], [25000, 142.1, 0.69021, 21.1392], [30000, 164.0, 0.69667, 21.33], [35000, 185.6, 0.69857, 21.5018], [40000, 207.0, 0.70106, 21.5144], [45000, 228.5, 0.70277, 21.55], [50000, 250.0, 0.7033, 21.6233], [55000, 271.6, 0.70453, 21.7293], [60000, 293.2, 0.70531, 21.7676], [65000, 315.2, 0.70471, 21.7389], [70000, 336.9, 0.70489, 21.6854], [75000, 358.7, 0.70577, 21.7413], [80000, 380.4, 0.7053, 21.6929]], "ref:ref-F0@bonsai@48610984": [[5000, 26.2, 0.90466, 28.5612], [10000, 46.2, 0.91598, 29.5642], [15000, 66.3, 0.92334, 30.4669], [20000, 83.3, 0.927, 30.7331], [25000, 97.2, 0.92946, 31.2324], [30000, 110.6, 0.93078, 31.5035], [35000, 124.0, 0.93163, 31.6558], [40000, 137.3, 0.93255, 31.8276], [45000, 150.7, 0.93262, 31.8278], [50000, 164.1, 0.93284, 31.9327], [55000, 177.5, 0.93333, 31.999], [60000, 191.0, 0.93334, 32.0308], [65000, 204.7, 0.93364, 32.0783], [70000, 218.2, 0.93362, 32.1151], [75000, 231.8, 0.93371, 32.111], [80000, 245.3, 0.93403, 32.1697]], "ref:ref-F0@stump@48610984": [[5000, 38.3, 0.75221, 24.6933], [10000, 75.3, 0.77897, 25.3989], [15000, 119.7, 0.79355, 26.012], [20000, 155.8, 0.79977, 26.2464], [25000, 184.7, 0.80279, 26.3974], [30000, 212.9, 0.80285, 26.4267], [35000, 241.2, 0.8036, 26.4808], [40000, 269.3, 0.80285, 26.4823], [45000, 297.5, 0.8025, 26.4685], [50000, 325.7, 0.80285, 26.4671], [55000, 354.0, 0.80187, 26.4549], [60000, 382.4, 0.80197, 26.445], [65000, 410.8, 0.80152, 26.414], [70000, 439.3, 0.80075, 26.3632], [75000, 467.7, 0.80099, 26.3799], [80000, 496.2, 0.8008, 26.3748]], "ref:ref-F0@family@48632072": [[5000, 37.2, 0.81987, 23.5142], [10000, 66.1, 0.83471, 24.3648], [15000, 98.6, 0.8452, 24.9849], [20000, 126.9, 0.8525, 25.2619], [25000, 148.4, 0.85483, 25.5197], [30000, 168.7, 0.85649, 25.7461], [35000, 188.9, 0.85824, 25.9895], [40000, 209.0, 0.85958, 26.1729], [45000, 229.2, 0.86098, 26.2893], [50000, 249.4, 0.86101, 26.309], [55000, 269.7, 0.86139, 26.4012], [60000, 289.9, 0.86183, 26.4168], [65000, 310.5, 0.86187, 26.4679], [70000, 330.9, 0.86199, 26.5337], [75000, 351.2, 0.86213, 26.4094], [80000, 371.8, 0.86259, 26.5847]], "ref:ref-F0@lighthouse@48632072": [[5000, 32.7, 0.77273, 19.9379], [10000, 55.3, 0.78119, 20.3285], [15000, 81.7, 0.79349, 21.0428], [20000, 104.7, 0.80409, 20.9834], [25000, 121.1, 0.80977, 21.4039], [30000, 137.3, 0.81405, 21.6026], [35000, 153.6, 0.81478, 21.5898], [40000, 169.7, 0.8166, 21.6387], [45000, 185.8, 0.81915, 21.8914], [50000, 201.8, 0.81915, 21.8941], [55000, 217.9, 0.8194, 21.924], [60000, 234.0, 0.81914, 21.9684], [65000, 250.3, 0.82037, 21.9934], [70000, 266.4, 0.82003, 22.027], [75000, 282.5, 0.81991, 22.0266], [80000, 298.5, 0.81969, 22.0579]], "lc:lc-FGS@bonsai@48672106": [[5000, 60.09, 0.9068106509543754, 28.53939015156514], [10000, 119.74, 0.9186350622692624, 29.542086163082637], [15000, 178.3, 0.9218811425002845, 30.1176078383987], [20000, 223.73, 0.9284793025738484, 30.915852933316618], [25000, 268.73, 0.9294320892643284, 31.14956778448981], [30000, 313.63, 0.9299743272162773, 31.271923889984954]], "lc:lc-FGS@kitchen@48672106": [[5000, 65.93, 0.8664368867874146, 27.80060452052525], [10000, 132.16, 0.8941822222300938, 29.156021118164062], [15000, 196.94, 0.9026953629084996, 29.860918698992048], [20000, 247.63, 0.9089395148413522, 30.625776181902204], [25000, 299.5, 0.9103177411215646, 30.80992856706892], [30000, 351.57, 0.9110620873314994, 30.91642020089286]], "lc:lc-FGS@lighthouse@48672106": [[5000, 86.46, 0.7722409382844583, 19.971636307545197], [10000, 171.48, 0.7908334563939999, 20.74116344940968], [15000, 254.19, 0.8034854286756271, 20.844774539654072], [20000, 319.44, 0.8135672395045941, 21.315361194121532], [25000, 383.48, 0.8151839772860209, 21.44207805242294], [30000, 447.27, 0.8161904659026709, 21.526991135034805]], "lc:lc-FGS@train@48672106": [[5000, 77.9, 0.6788332932873776, 17.90266335637946], [10000, 153.86, 0.7122194343491605, 19.126423660077545], [15000, 230.53, 0.7374948890585649, 19.672991878107975], [20000, 291.4, 0.7542220150169573, 20.400570743962337], [25000, 351.13, 0.7575492388323734, 20.555354394410784], [30000, 410.58, 0.759085338366659, 20.660245594225433]], "lc:lc-FGS@truck@48672106": [[5000, 77.85, 0.7761579841375351, 22.112042284011842], [10000, 157.39, 0.8024807631969452, 22.96946692466736], [15000, 238.16, 0.8169219270348549, 23.519413661956786], [20000, 303.47, 0.8261934354901314, 23.996946811676025], [25000, 368.05, 0.8273821279406548, 24.106816482543945], [30000, 432.67, 0.8280040219426155, 24.171317386627198]], "lc:lc-FGS-r2@bonsai@48672106": [[5000, 26.52, 0.9060360338236835, 28.44965816188503], [10000, 53.44, 0.9165429408485825, 29.32046214954273], [15000, 79.63, 0.9203998027621089, 29.861953065202044], [20000, 96.82, 0.9251126212042731, 30.500153258040143], [25000, 116.08, 0.9260161035769695, 30.73195859548208], [30000, 133.71, 0.9265555529981047, 30.842183602822793]], "lc:lc-FGS-r2@kitchen@48672106": [[5000, 30.11, 0.8662812863077436, 27.67647432599749], [10000, 60.79, 0.8905477779252189, 28.986877822875975], [15000, 90.96, 0.895931259223393, 29.415829413277763], [20000, 112.25, 0.9018074308122908, 29.9577214377267], [25000, 132.75, 0.9039903283119202, 30.204623467581612], [30000, 153.26, 0.904637702873775, 30.27023489815848]], "lc:lc-FGS-r2@lighthouse@48672106": [[5000, 31.33, 0.7742987275123596, 19.962108538700985], [10000, 62.73, 0.7927458179302704, 20.744883097135105], [15000, 94.44, 0.8058784237274756, 20.940901780739807], [20000, 116.12, 0.8146970715278234, 21.43755991030962], [25000, 137.54, 0.8157854416431525, 21.598126142452923], [30000, 158.7, 0.816377349388905, 21.660642623901367]], "lc:lc-FGS-r2@train@48672106": [[5000, 30.52, 0.6822403873267927, 17.958983847969456], [10000, 60.43, 0.7166438824252078, 19.202503630989476], [15000, 92.09, 0.7412724306708888, 19.747714770467656], [20000, 114.28, 0.7561586389416143, 20.32737922668457], [25000, 135.8, 0.7589982638233587, 20.493152618408203], [30000, 156.99, 0.7604479240743738, 20.596016532496403]], "lc:lc-FGS-r2@truck@48672106": [[5000, 31.15, 0.7767776533961296, 22.152521800994872], [10000, 64.18, 0.7995086088776588, 22.918304681777954], [15000, 97.7, 0.8114493563771248, 23.37162537574768], [20000, 121.49, 0.8188520431518554, 23.764416790008546], [25000, 144.95, 0.8196701660752297, 23.856234645843507], [30000, 168.41, 0.8200658202171326, 23.91827836036682]], "lc:lc-VKF@bonsai@48672106": [[5000, 65.62, 0.912501563897004, 29.015936825726484], [10000, 131.37, 0.9236384984609243, 29.909342482283307], [15000, 200.75, 0.9301307765213219, 30.907659427539723], [20000, 264.5, 0.9333061672545768, 31.41008134790369], [25000, 327.16, 0.9349012664846472, 31.744626586501663], [30000, 387.77, 0.9347884961076685, 31.802142014374603]], "lc:lc-VKF@kitchen@48672106": [[5000, 85.71, 0.8853018982069832, 28.052636119297574], [10000, 180.0, 0.9072732772145953, 29.69338329860142], [15000, 271.95, 0.914314147404262, 30.372572435651506], [20000, 358.91, 0.9194307753017971, 30.844887270246232], [25000, 444.63, 0.9202843904495239, 31.076717158726282], [30000, 529.45, 0.9207307423864092, 31.17826739719936]], "lc:lc-VKF@lighthouse@48672106": [[5000, 84.9, 0.7783337403566409, 20.2520692776411], [10000, 172.48, 0.796669724660042, 20.646304155007385], [15000, 263.49, 0.8105868039987026, 20.828179261623283], [20000, 359.69, 0.8192625488990393, 21.366315156985554], [25000, 446.84, 0.8227661404854212, 21.653644757393078], [30000, 532.52, 0.824557961561741, 21.647222225482647]], "lc:lc-VKF@train@48672106": [[5000, 82.94, 0.6881563945820457, 18.27177750436883], [10000, 162.45, 0.7191805353290156, 19.046420273027923], [15000, 248.75, 0.7468566314170235, 19.977257678383275], [20000, 335.07, 0.7613338200669539, 20.613565244172747], [25000, 417.04, 0.7654714192214765, 20.802827910373086], [30000, 499.64, 0.769068098381946, 21.05345374659488]], "lc:lc-VKF@truck@48672106": [[5000, 81.87, 0.7814712375402451, 22.085109281539918], [10000, 185.15, 0.8067232355475425, 22.85143027305603], [15000, 304.76, 0.8234502032399178, 23.478414154052736], [20000, 420.81, 0.8308624878525734, 23.886597776412962], [25000, 535.81, 0.8320820793509484, 23.966059970855714], [30000, 648.45, 0.8340203806757926, 24.10703310966492]], "lc:lc-VKF-r2@bonsai@48672106": [[5000, 28.13, 0.9139965498769606, 29.10460075172218], [10000, 61.33, 0.9239236776893204, 30.11455535888672], [15000, 93.01, 0.9281985695297653, 30.607023496885557], [20000, 124.19, 0.9291170094464276, 30.739473806845176], [25000, 154.69, 0.9315577246047355, 31.24837741336307], [30000, 186.86, 0.9316000873978073, 31.29918397439493]], "lc:lc-VKF-r2@kitchen@48672106": [[5000, 34.4, 0.8840229647500174, 27.787519727434432], [10000, 85.33, 0.9014810851642063, 29.004972839355467], [15000, 131.27, 0.9061784880501883, 29.409992000034876], [20000, 180.07, 0.9086133956909179, 29.694019644601003], [25000, 223.79, 0.909051559652601, 29.750674765450615], [30000, 267.78, 0.9089632136481148, 29.877038955688477]], "lc:lc-VKF-r2@lighthouse@48672106": [[5000, 30.13, 0.7800084230227348, 20.100530110872707], [10000, 64.01, 0.794850134696716, 20.447253520672138], [15000, 102.62, 0.805307788726611, 20.713154279268704], [20000, 141.26, 0.816876735442724, 21.21185464125413], [25000, 178.43, 0.8195289205282162, 21.38698778396998], [30000, 217.3, 0.8195238006420624, 21.565369826096756]], "lc:lc-VKF-r2@train@48672106": [[5000, 28.03, 0.6960152575844213, 18.406614579652484], [10000, 63.18, 0.723955932416414, 19.329509559430573], [15000, 104.27, 0.7532541171500557, 20.248742028286582], [20000, 146.05, 0.7643821066931674, 20.7289776802063], [25000, 187.07, 0.7687841042091972, 20.930878839994733], [30000, 227.35, 0.771628266886661, 21.147083182083932]], "lc:lc-VKF-r2@truck@48672106": [[5000, 32.42, 0.782277013361454, 22.10471887588501], [10000, 94.15, 0.8088765189051628, 22.912313175201415], [15000, 161.85, 0.818445859849453, 23.276662254333495], [20000, 227.49, 0.8229375705122948, 23.56027145385742], [25000, 292.02, 0.8234619453549386, 23.61865339279175], [30000, 355.8, 0.823417080938816, 23.664101219177248]], "lc:lc-FGS@bicycle@48680227": [[5000, 118.06, 0.6194103860855102, 21.203152389526366], [10000, 245.06, 0.6651497745513916, 22.72388328552246], [15000, 376.8, 0.7006258893013001, 23.731276550292968], [20000, 487.79, 0.7146252942085266, 24.20159423828125], [25000, 597.29, 0.7161765217781066, 24.254955444335938], [30000, 706.56, 0.7170239615440369, 24.281512832641603]], "lc:lc-FGS@counter@48680227": [[5000, 60.7, 0.8630805234114329, 25.99562600453695], [10000, 120.77, 0.886515873670578, 27.121935017903645], [15000, 180.5, 0.8942838827768962, 27.588993390401203], [20000, 227.69, 0.9010080695152283, 28.27199217478434], [25000, 274.63, 0.9019613444805146, 28.378520901997884], [30000, 321.43, 0.9026382764180502, 28.46532573699951]], "lc:lc-FGS@garden@48680227": [[5000, 135.45, 0.6907006055116653, 23.90245270729065], [10000, 282.38, 0.7421889627973238, 25.24516423543294], [15000, 431.14, 0.7582589238882065, 25.64696518580119], [20000, 554.43, 0.7672416940331459, 25.94797396659851], [25000, 676.28, 0.7684928004940351, 25.998070160547893], [30000, 798.02, 0.7693554585178694, 26.033406098683674]], "lc:lc-FGS@room@48680227": [[5000, 56.31, 0.8840461984658853, 28.67403773772411], [10000, 113.14, 0.8982203205426534, 29.790826161702473], [15000, 170.95, 0.9055469922530346, 30.531022438636192], [20000, 215.89, 0.9099048345516889, 31.206791853293396], [25000, 260.09, 0.9106267446126693, 31.298722633948692], [30000, 304.25, 0.911002802543151, 31.37268208234738]], "lc:lc-FGS@stump@48680227": [[5000, 114.45, 0.7412552461028099, 24.356935262680054], [10000, 233.67, 0.7802778109908104, 25.78734517097473], [15000, 355.07, 0.7897093258798122, 26.206379055976868], [20000, 457.41, 0.7930607125163078, 26.320898175239563], [25000, 559.02, 0.7933889552950859, 26.34287190437317], [30000, 660.17, 0.7933885343372822, 26.33636236190796]], "lc:lc-FGS-r2@bicycle@48680227": [[5000, 41.77, 0.6244593524932861, 21.3012801361084], [10000, 93.64, 0.6786779022216797, 23.001019744873048], [15000, 149.52, 0.7079783749580383, 23.736557998657226], [20000, 193.55, 0.7180261278152466, 24.099062194824217], [25000, 236.27, 0.7187947678565979, 24.127291946411134], [30000, 278.97, 0.7193966102600098, 24.149353866577147]], "lc:lc-FGS-r2@counter@48680227": [[5000, 26.27, 0.8646954973538716, 26.08564879099528], [10000, 52.39, 0.8848829984664917, 27.083363660176595], [15000, 77.65, 0.89178280433019, 27.483970069885252], [20000, 97.05, 0.8977355817953746, 28.14040495554606], [25000, 116.18, 0.8986421406269074, 28.256204223632814], [30000, 135.29, 0.8992267509301504, 28.341687393188476]], "lc:lc-FGS-r2@garden@48680227": [[5000, 47.41, 0.7035220141212145, 24.198879798253376], [10000, 101.39, 0.7405696685115496, 25.086907545725506], [15000, 156.41, 0.7522795498371124, 25.42366671562195], [20000, 199.63, 0.7596230755249659, 25.64669354756673], [25000, 242.0, 0.7606253226598104, 25.68249781926473], [30000, 284.29, 0.7613831212123235, 25.71466334660848]], "lc:lc-FGS-r2@room@48680227": [[5000, 24.15, 0.8853587003854605, 28.77880927843925], [10000, 48.67, 0.8968587426038889, 29.70696390592135], [15000, 72.42, 0.903345756041698, 30.316303302080204], [20000, 89.56, 0.9071067296541654, 30.975727521456204], [25000, 108.8, 0.9077456012750283, 31.055805450830704], [30000, 128.43, 0.9081502251135998, 31.11901694077712]], "lc:lc-FGS-r2@stump@48680227": [[5000, 38.98, 0.7492958828806877, 24.609004378318787], [10000, 84.68, 0.7870075926184654, 25.98494791984558], [15000, 132.84, 0.7935694307088852, 26.347205996513367], [20000, 170.11, 0.7956462204456329, 26.41542363166809], [25000, 206.5, 0.7959614247083664, 26.437320470809937], [30000, 242.79, 0.7956784144043922, 26.420753717422485]], "lc:lc-VKF@bicycle@48680227": [[5000, 121.99, 0.626844744682312, 21.7560196685791], [10000, 258.94, 0.6617535734176636, 22.8699373626709], [15000, 412.7, 0.6860329294204712, 23.46280693054199], [20000, 565.17, 0.6931116795539856, 23.648095169067382], [25000, 714.55, 0.6958111953735352, 23.730867919921874], [30000, 868.53, 0.6972842168807983, 23.769259719848634]], "lc:lc-VKF@counter@48680227": [[5000, 65.63, 0.8787255624930064, 26.67040398915609], [10000, 140.46, 0.8965811133384705, 27.601059913635254], [15000, 212.13, 0.9061424632867178, 28.249237251281738], [20000, 290.19, 0.9087818821271261, 28.601989936828613], [25000, 359.19, 0.911138516664505, 28.77808049519857], [30000, 425.8, 0.9117439389228821, 28.929943974812826]], "lc:lc-VKF@garden@48680227": [[5000, 139.45, 0.6900325914223989, 23.956082503000896], [10000, 316.98, 0.7560562392075857, 25.333816528320312], [15000, 521.45, 0.7731713354587555, 25.630277077356975], [20000, 714.39, 0.7844058473904928, 26.01647440592448], [25000, 905.67, 0.7843408162395159, 26.022279739379883], [30000, 1095.05, 0.7861453120907148, 26.09234356880188]], "lc:lc-VKF@room@48680227": [[5000, 70.41, 0.8885442477006179, 28.894848310030422], [10000, 142.0, 0.8995895278759491, 29.669471545097156], [15000, 215.81, 0.9080746250274854, 30.532447179158527], [20000, 288.6, 0.9113432826139988, 31.033763298621544], [25000, 357.9, 0.912720745954758, 31.12879039079715], [30000, 427.15, 0.9128624460636041, 31.274961080306614]], "lc:lc-VKF@stump@48680227": [[5000, 110.28, 0.7388140633702278, 24.020601511001587], [10000, 229.61, 0.7718396633863449, 25.115187883377075], [15000, 354.13, 0.7834627255797386, 25.537508130073547], [20000, 473.45, 0.7856025993824005, 25.6638525724411], [25000, 592.57, 0.7860527709126472, 25.698798894882202], [30000, 711.77, 0.785825826227665, 25.720096111297607]], "lc:lc-VKF-r2@bicycle@48680227": [[5000, 43.05, 0.6315014863014221, 21.772290344238282], [10000, 124.17, 0.6794255685806274, 23.067478485107422], [15000, 224.91, 0.7071981453895568, 23.64420082092285], [20000, 320.37, 0.7121584796905518, 23.76755599975586], [25000, 414.76, 0.7127666783332824, 23.77680480957031], [30000, 508.29, 0.7110425853729248, 23.795720596313476]], "lc:lc-VKF-r2@counter@48680227": [[5000, 25.5, 0.8808738927046458, 26.775166829427082], [10000, 61.04, 0.8975503663221995, 27.61846243540446], [15000, 96.34, 0.9043184518814087, 28.18441416422526], [20000, 130.31, 0.905653198560079, 28.409026654561362], [25000, 163.56, 0.9075410664081573, 28.68125909169515], [30000, 196.09, 0.9075578510761261, 28.740744082132974]], "lc:lc-VKF-r2@garden@48680227": [[5000, 58.31, 0.725097268819809, 24.50026512145996], [10000, 168.52, 0.7683149352669716, 25.172538201014202], [15000, 291.96, 0.7791263659795126, 25.427750031153362], [20000, 404.96, 0.7800505434473356, 25.4671364625295], [25000, 517.28, 0.7801423395673434, 25.451456308364868], [30000, 629.09, 0.7797348027427992, 25.47830851872762]], "lc:lc-VKF-r2@room@48680227": [[5000, 22.92, 0.8910920864496475, 28.85846764002091], [10000, 58.04, 0.9024611176588596, 29.79535523439065], [15000, 96.02, 0.9086225246771787, 30.299743309999123], [20000, 132.67, 0.9114516652547396, 30.69513765970866], [25000, 167.79, 0.9119218373909975, 30.848917251978165], [30000, 202.48, 0.9125929673512777, 30.960620244344074]], "lc:lc-VKF-r2@stump@48680227": [[5000, 39.83, 0.7498341016471386, 24.35398817062378], [10000, 107.74, 0.7848357930779457, 25.530803084373474], [15000, 184.58, 0.7924051433801651, 25.90509045124054], [20000, 255.33, 0.7936711870133877, 26.05396068096161], [25000, 325.3, 0.7913663499057293, 26.014354705810547], [30000, 395.56, 0.789955161511898, 25.973746061325073]], "lc:lc-FGS@caterpillar@48680230": [[5000, 74.94, 0.6299045488238335, 19.529927945137025], [10000, 149.89, 0.6594367548823357, 20.34983584880829], [15000, 226.19, 0.6819095149636268, 20.927375531196596], [20000, 288.28, 0.6938881009817124, 21.241374444961547], [25000, 349.14, 0.6966043591499329, 21.382926321029665], [30000, 409.81, 0.6982030391693115, 21.49297444820404]], "lc:lc-FGS@family@48680230": [[5000, 77.06, 0.8178825987421948, 23.5741490488467], [10000, 154.77, 0.835895660130874, 24.421651923138164], [15000, 232.82, 0.8448157686254253, 24.806381764619246], [20000, 296.53, 0.8507475308749987, 25.212218574855637], [25000, 358.45, 0.8520792217358298, 25.497320092242695], [30000, 420.28, 0.8530390573584515, 25.67371132062829]], "lc:lc-FGS@francis@48680230": [[5000, 70.44, 0.8289418118755992, 23.855296902540253], [10000, 141.27, 0.8452132155255574, 24.55890850904511], [15000, 212.71, 0.8561875965537095, 25.18025067957436], [20000, 270.59, 0.8646400512718573, 26.526829370638218], [25000, 327.77, 0.8662961983099217, 26.869394581492354], [30000, 384.74, 0.867105295018452, 27.11508653222061]], "lc:lc-FGS@horse@48680230": [[5000, 67.92, 0.852872629960378, 23.57288212246365], [10000, 140.42, 0.8569239245520698, 23.700442949930828], [15000, 213.53, 0.8599048852920532, 24.002747853597004], [20000, 272.91, 0.8628999789555868, 24.177549997965496], [25000, 330.94, 0.8635152777036031, 24.35964520772298], [30000, 388.77, 0.8641819424099393, 24.49860191345215]], "lc:lc-FGS@ignatius@48680230": [[5000, 78.32, 0.6271051052140026, 19.717279643547243], [10000, 160.59, 0.6563868726172098, 20.231999955526213], [15000, 244.99, 0.6693564449868551, 20.318606260346204], [20000, 314.38, 0.6824250933600635, 20.746705404142055], [25000, 382.18, 0.6852469851331013, 20.90459297924507], [30000, 449.92, 0.6869221823971446, 21.022649625452555]], "lc:lc-FGS-r2@caterpillar@48680230": [[5000, 28.54, 0.6344901740550994, 19.576495027542116], [10000, 58.67, 0.6644698739051819, 20.3808634519577], [15000, 89.89, 0.6845141053199768, 20.982037663459778], [20000, 112.49, 0.6944839477539062, 21.18636236190796], [25000, 134.04, 0.697755505144596, 21.41448793411255], [30000, 155.53, 0.6995430931448936, 21.55304388999939]], "lc:lc-FGS-r2@family@48680230": [[5000, 29.91, 0.8190270377242047, 23.58693205791971], [10000, 61.42, 0.8338051917760269, 24.371138323908266], [15000, 93.17, 0.8404819252698318, 24.67378462915835], [20000, 116.16, 0.8451937696208125, 25.025996664296027], [25000, 138.04, 0.846430242061615, 25.33438255475915], [30000, 159.68, 0.8472174574499545, 25.485045391580332]], "lc:lc-FGS-r2@francis@48680230": [[5000, 28.04, 0.8322539678434047, 23.971480020662632], [10000, 56.51, 0.8462543254945336, 24.485924255557176], [15000, 85.22, 0.8539979690458717, 25.021240653061284], [20000, 106.49, 0.8610874196378197, 26.21151835743974], [25000, 126.12, 0.8628884175928627, 26.54687072009575], [30000, 145.73, 0.8637140713086943, 26.8218852717702]], "lc:lc-FGS-r2@horse@48680230": [[5000, 25.31, 0.8525543080435859, 23.717556847466362], [10000, 52.51, 0.8554342720243666, 23.782220204671223], [15000, 80.14, 0.8570376833279928, 23.915048599243164], [20000, 101.21, 0.8581139246622721, 23.794784545898438], [25000, 121.2, 0.8583888477749295, 23.888052622477215], [30000, 141.08, 0.8591828942298889, 24.04205385843913]], "lc:lc-FGS-r2@ignatius@48680230": [[5000, 31.58, 0.6306062326198671, 19.74901548246058], [10000, 66.79, 0.6548354262258949, 20.23329713867932], [15000, 103.05, 0.6635324126336632, 20.264910860759457], [20000, 129.85, 0.674501879913051, 20.670647272249546], [25000, 155.5, 0.6771893646658921, 20.836994845692704], [30000, 181.1, 0.6785757265439848, 20.90152984712182]], "lc:lc-VKF@caterpillar@48680230": [[5000, 63.55, 0.6329428717494011, 19.71110577583313], [10000, 131.14, 0.6646723039448261, 20.57381432056427], [15000, 207.5, 0.6860278233885765, 21.068138217926027], [20000, 284.12, 0.6991056382656098, 21.630030250549318], [25000, 360.18, 0.7048285588622093, 21.613347482681274], [30000, 435.39, 0.7070708051323891, 21.76928472518921]], "lc:lc-VKF@family@48680230": [[5000, 69.9, 0.8191619865272356, 23.03276364699654], [10000, 153.15, 0.840389837389407, 23.93511734838071], [15000, 243.6, 0.8487947492495828, 24.35351334447446], [20000, 332.57, 0.85580531410549, 25.005305870719578], [25000, 420.62, 0.8581711494404337, 25.24532172990882], [30000, 509.0, 0.8580721992513408, 25.324989816416863]], "lc:lc-VKF@francis@48680230": [[5000, 61.11, 0.830487880764938, 23.38278151721489], [10000, 127.26, 0.8460282378080415, 24.14449205631163], [15000, 200.09, 0.8571215359176078, 24.733613805073063], [20000, 273.62, 0.8649921562613511, 25.490670273943646], [25000, 346.05, 0.8667303454585191, 25.78952010084943], [30000, 418.08, 0.8698014224447855, 26.217668626366592]], "lc:lc-VKF@horse@48680230": [[5000, 56.42, 0.8431203696462843, 21.67663786146376], [10000, 122.07, 0.8524130119217767, 22.29501575893826], [15000, 193.88, 0.8547952903641595, 22.49960199991862], [20000, 264.72, 0.8596350153287252, 23.165515899658203], [25000, 334.98, 0.8605737884839376, 23.36424658033583], [30000, 405.33, 0.8610020478566488, 23.510123782687717]], "lc:lc-VKF@ignatius@48680230": [[5000, 68.87, 0.6312498377590645, 19.764925165874203], [10000, 159.58, 0.6657983064651489, 20.104112787944516], [15000, 264.85, 0.6832962166972276, 20.531674198988007], [20000, 366.93, 0.6937766336813206, 20.73924701969798], [25000, 468.61, 0.700211821532831, 21.03455496997368], [30000, 570.19, 0.6997859230855616, 20.90080279838748]], "lc:lc-VKF-r2@caterpillar@48680230": [[5000, 23.07, 0.6490269102156162, 20.126313352584837], [10000, 55.81, 0.6690231047570705, 20.34762496948242], [15000, 95.09, 0.6939014151692391, 21.12661209106445], [20000, 134.59, 0.7059438571333885, 21.468369817733766], [25000, 173.48, 0.7101047292351723, 21.7575572013855], [30000, 212.05, 0.7124430999159813, 21.823403787612914]], "lc:lc-VKF-r2@family@48680230": [[5000, 30.14, 0.8231330799019855, 23.159750814023226], [10000, 78.34, 0.838806064232536, 23.9870489369268], [15000, 129.89, 0.8455894615339197, 24.378296313078508], [20000, 180.79, 0.8492384190144746, 24.880141382632047], [25000, 231.04, 0.8504616410835929, 25.075064742046855], [30000, 280.82, 0.8511088827381963, 25.17821991961935]], "lc:lc-VKF-r2@francis@48680230": [[5000, 21.95, 0.836092669789384, 23.75600591519984], [10000, 52.68, 0.8533165585703966, 24.970106869209104], [15000, 87.92, 0.8602232903968997, 25.375923086957233], [20000, 123.77, 0.8664116030786095, 26.233948428456376], [25000, 158.4, 0.8678118862756868, 26.668228847224537], [30000, 192.65, 0.8686559563729821, 26.879746646415896]], "lc:lc-VKF-r2@horse@48680230": [[5000, 21.26, 0.8417055606842041, 21.50371053483751], [10000, 53.59, 0.8476967944039239, 22.04232184092204], [15000, 91.02, 0.8460487855805291, 21.91348859998915], [20000, 127.34, 0.8468236062261794, 22.351482815212673], [25000, 163.31, 0.846333642800649, 22.45135349697537], [30000, 199.12, 0.8462150825394524, 22.575008604261612]], "lc:lc-VKF-r2@ignatius@48680230": [[5000, 32.05, 0.6357883847341305, 19.660101797522568], [10000, 91.45, 0.6657922616819056, 20.11276433526016], [15000, 159.77, 0.6776216073734004, 20.319348684171352], [20000, 225.75, 0.6844658328265678, 20.47119252274676], [25000, 291.24, 0.6891388035402065, 20.843565010442966], [30000, 356.4, 0.6886358551862763, 20.884456285616245]], "lc:lc-FGS@caterpillar@48680241": [[5000, 131.67, 0.6298639744520187, 19.54656937122345], [10000, 259.86, 0.6599635429680347, 20.42486252784729], [15000, 390.77, 0.6817592233419418, 20.94787518978119], [20000, 502.89, 0.693049493432045, 21.229303097724916], [25000, 612.37, 0.6962971553206444, 21.399587321281434], [30000, 721.63, 0.6979280188679695, 21.50265018939972]], "lc:lc-FGS@family@48680241": [[5000, 134.69, 0.8175919794518015, 23.580297760341477], [10000, 269.34, 0.8359144848325978, 24.41548264544943], [15000, 404.8, 0.8449804134990858, 24.814024095949918], [20000, 520.83, 0.850941733173702, 25.256539344787598], [25000, 633.35, 0.8522746239019476, 25.537945374198582], [30000, 745.81, 0.8531557800977126, 25.71144033514935]], "lc:lc-FGS@francis@48680241": [[5000, 118.9, 0.8284792682019676, 23.64240699861108], [10000, 236.01, 0.8447836913713594, 24.346060590046207], [15000, 354.9, 0.8557820291053958, 25.025101824504574], [20000, 457.14, 0.86463606793706, 26.31234410913979], [25000, 557.7, 0.8660190817786426, 26.6849904874476], [30000, 658.35, 0.8668159987868332, 26.918615527269317]], "lc:lc-FGS@horse@48680241": [[5000, 113.63, 0.8570307890574137, 23.97763294643826], [10000, 237.21, 0.8629535966449313, 24.224205440945095], [15000, 362.33, 0.8650403353903029, 24.38723267449273], [20000, 470.3, 0.8677731487486098, 24.514727486504448], [25000, 574.26, 0.8682353297869364, 24.665284898546005], [30000, 677.74, 0.8689655396673415, 24.865403281317818]], "lc:lc-FGS@ignatius@48680241": [[5000, 137.25, 0.6270548861201216, 19.74211876566817], [10000, 280.23, 0.6571173522530532, 20.291741417675482], [15000, 427.06, 0.6698973658608227, 20.35022714661389], [20000, 552.87, 0.6840911783823153, 20.9388712441049], [25000, 675.8, 0.6868640576920858, 21.110024661552615], [30000, 798.6, 0.6881133565088597, 21.12004087029434]], "lc:lc-FGS-r2@caterpillar@48680241": [[5000, 47.52, 0.6346244066953659, 19.5886070728302], [10000, 97.33, 0.6646030433475971, 20.46109104156494], [15000, 149.5, 0.6843667238950729, 21.014096808433532], [20000, 191.6, 0.6949275448918343, 21.29320318698883], [25000, 232.16, 0.6976889118552208, 21.428317070007324], [30000, 272.54, 0.6988338246941567, 21.507023787498476]], "lc:lc-FGS-r2@family@48680241": [[5000, 50.41, 0.819225461586662, 23.630789383597996], [10000, 103.46, 0.8339284917582637, 24.406795957814094], [15000, 157.47, 0.8406529517277427, 24.71406020288882], [20000, 200.89, 0.8453431220158286, 25.07783728060515], [25000, 242.27, 0.8466657490833945, 25.383721890656844], [30000, 283.52, 0.847508790700332, 25.53815281909445]], "lc:lc-FGS-r2@francis@48680241": [[5000, 42.47, 0.8317650571102049, 23.906325782217632], [10000, 85.81, 0.8461250968095733, 24.363912768480255], [15000, 129.51, 0.8537736055327625, 24.899601913079984], [20000, 164.23, 0.8607894487497283, 26.020945711833676], [25000, 197.78, 0.862184201798788, 26.375108300185786], [30000, 231.3, 0.8627123541948272, 26.553928980013218]], "lc:lc-FGS-r2@horse@48680241": [[5000, 39.56, 0.8543213870790269, 23.85775629679362], [10000, 85.26, 0.8586895532078214, 24.18600336710612], [15000, 131.84, 0.8611903654204475, 24.424142413669163], [20000, 169.22, 0.8634321755833096, 24.475296020507812], [25000, 204.38, 0.8642122877968682, 24.602488623725044], [30000, 239.39, 0.8647445241610209, 24.715226915147568]], "lc:lc-FGS-r2@ignatius@48680241": [[5000, 54.49, 0.6302238397481965, 19.730072323868914], [10000, 114.58, 0.6547717859105366, 20.253959399897877], [15000, 176.79, 0.6635852194413906, 20.22117742678014], [20000, 226.95, 0.6746298132873163, 20.589843587177555], [25000, 275.53, 0.6771547823417478, 20.725841917642732], [30000, 323.79, 0.6784119664168939, 20.801604131372965]], "lc:lc-VKF@caterpillar@48680241": [[5000, 110.58, 0.6355414502322674, 19.815442776679994], [10000, 226.08, 0.6606298886239529, 20.25082883834839], [15000, 352.68, 0.6845678977668286, 21.068372535705567], [20000, 481.88, 0.6968563929200172, 21.303641700744627], [25000, 608.45, 0.7016358494758606, 21.515276551246643], [30000, 733.8, 0.705137488245964, 21.63663649559021]], "lc:lc-VKF@family@48680241": [[5000, 117.14, 0.8178743422031403, 22.99256693798563], [10000, 254.69, 0.8387700539568196, 23.938925577246625], [15000, 403.35, 0.8497435100700544, 24.468277101931363], [20000, 551.2, 0.8549984810145005, 25.10371436243472], [25000, 695.9, 0.8574025928974152, 25.34038543701172], [30000, 839.08, 0.8587219365265059, 25.436309192491613]], "lc:lc-VKF@francis@48680241": [[5000, 103.29, 0.8326680660247803, 24.042883547340953], [10000, 215.44, 0.8497666498509849, 24.738684770537585], [15000, 343.09, 0.8615290638877124, 25.67059605296065], [20000, 470.53, 0.8684520372530309, 26.3008011608589], [25000, 594.22, 0.8709440289474115, 26.7779172106487], [30000, 716.56, 0.8726711476721415, 26.886550670716822]], "lc:lc-VKF@horse@48680241": [[5000, 94.44, 0.8413753377066718, 21.338476604885525], [10000, 206.13, 0.8498663968510098, 22.014319101969402], [15000, 327.67, 0.8524586227205064, 22.14271418253581], [20000, 449.31, 0.8566460741890801, 22.83760558234321], [25000, 569.88, 0.8575108779801263, 23.045685450236004], [30000, 690.29, 0.8578760027885437, 23.161516825358074]], "lc:lc-VKF@ignatius@48680241": [[5000, 115.86, 0.6314805186376339, 19.690024678300066], [10000, 261.81, 0.6649905893860794, 20.33982330415307], [15000, 428.75, 0.6819566590030018, 20.521145029765805], [20000, 594.2, 0.6949742581786179, 20.969552784431272], [25000, 757.92, 0.6982055422736377, 21.13181574751691], [30000, 922.09, 0.7005994552519264, 21.225136477772782]], "lc:lc-VKF-r2@caterpillar@48680241": [[5000, 39.08, 0.6445489227771759, 19.964103555679323], [10000, 90.88, 0.672147336602211, 20.59267666339874], [15000, 151.87, 0.6940827414393425, 21.04178810119629], [20000, 213.98, 0.7051977634429931, 21.391724729537962], [25000, 276.25, 0.7085052073001862, 21.375725984573364], [30000, 336.36, 0.7115522012114525, 21.5510205745697]], "lc:lc-VKF-r2@family@48680241": [[5000, 47.39, 0.8236319033995919, 23.194464103035305], [10000, 118.85, 0.8369689687438633, 23.943392795065176], [15000, 197.05, 0.8449790892393693, 24.327946787295133], [20000, 275.18, 0.8493312752765158, 24.90955800595491], [25000, 351.99, 0.8499954161436661, 25.085823142010234], [30000, 428.32, 0.8509272336959839, 25.168886392012887]], "lc:lc-VKF-r2@francis@48680241": [[5000, 35.81, 0.8377238148596229, 24.085832595825195], [10000, 82.67, 0.851663903492253, 24.68335844830769], [15000, 137.47, 0.8611101275537072, 25.45976927222275], [20000, 193.72, 0.8670859845673166, 26.37839354538336], [25000, 247.66, 0.8685574502479739, 26.696670439185166], [30000, 300.71, 0.8696103793818776, 26.958348344012006]], "lc:lc-VKF-r2@horse@48680241": [[5000, 35.63, 0.8411417073673673, 21.48899989657932], [10000, 86.58, 0.8476618462138705, 22.093605783250595], [15000, 144.74, 0.8459521929423014, 22.031354904174805], [20000, 204.64, 0.8479009800487094, 22.618609958224827], [25000, 263.43, 0.8479020860460069, 22.761872397528755], [30000, 321.95, 0.8476717604531182, 22.849877251519096]], "lc:lc-VKF-r2@ignatius@48680241": [[5000, 50.18, 0.6412079515980511, 19.71397620875661], [10000, 133.85, 0.6682823591115998, 20.18960024670857], [15000, 230.14, 0.6796737749402116, 20.344729493303998], [20000, 326.29, 0.6858918913980809, 20.58417657526528], [25000, 420.78, 0.6878429898401586, 20.625721442990187], [30000, 514.78, 0.6893623776552154, 20.78159299710902]], "lc:lc-FGS@bicycle@48680244": [[5000, 357.49, 0.6195049810409546, 21.222484970092772], [10000, 745.5, 0.6654344058036804, 22.75495445251465], [15000, 1153.13, 0.7006124901771545, 23.733684921264647], [20000, 1509.53, 0.71457927942276, 24.195628356933593], [25000, 1852.81, 0.7161413788795471, 24.24890411376953], [30000, 2192.62, 0.7169425535202026, 24.271782836914063]], "lc:lc-FGS@counter@48680244": [[5000, 176.91, 0.8634359419345856, 26.029530016581216], [10000, 349.9, 0.8866760830084482, 27.169995244344076], [15000, 521.8, 0.8945172429084778, 27.623755137125652], [20000, 668.47, 0.9011935373147328, 28.316150093078612], [25000, 814.25, 0.902175388733546, 28.42720890045166], [30000, 959.97, 0.9028482337792715, 28.515673700968424]], "lc:lc-FGS@garden@48680244": [[5000, 409.24, 0.6904772818088531, 23.89130123456319], [10000, 855.91, 0.7417296643058459, 25.21434712409973], [15000, 1312.21, 0.7580106556415558, 25.600441773732502], [20000, 1706.73, 0.7669333964586258, 25.890751838684082], [25000, 2096.85, 0.7681884492437044, 25.94605763753255], [30000, 2486.21, 0.7690707842508951, 25.97758404413859]], "lc:lc-FGS@room@48680244": [[5000, 161.42, 0.8830258448918661, 28.424336115519207], [10000, 322.69, 0.8972914310602041, 29.665125088813976], [15000, 485.0, 0.905026973822178, 30.452814591236603], [20000, 622.31, 0.9096101950376462, 31.170304567385944], [25000, 758.25, 0.9103496059393271, 31.271736634083283], [30000, 894.2, 0.9107400255325513, 31.341764939136993]], "lc:lc-FGS@stump@48680244": [[5000, 329.44, 0.741413589566946, 24.330911874771118], [10000, 677.42, 0.779933724552393, 25.753645420074463], [15000, 1035.12, 0.7895604781806469, 26.201520085334778], [20000, 1346.84, 0.7930284477770329, 26.324315786361694], [25000, 1655.88, 0.7934077195823193, 26.349088311195374], [30000, 1963.81, 0.7933565005660057, 26.34147810935974]], "lc:lc-FGS-r2@bicycle@48680244": [[5000, 117.31, 0.6244085192680359, 21.307969207763673], [10000, 269.09, 0.6785124683380127, 23.01943328857422], [15000, 435.35, 0.7078382992744445, 23.73819320678711], [20000, 571.83, 0.7178737092018127, 24.097979278564452], [25000, 704.76, 0.7186527514457702, 24.128988571166992], [30000, 837.6, 0.7191684675216675, 24.151289825439452]], "lc:lc-FGS-r2@counter@48680244": [[5000, 68.59, 0.8649416108926137, 26.099858029683432], [10000, 136.89, 0.884858246644338, 27.12448221842448], [15000, 204.39, 0.8916685362656911, 27.53076082865397], [20000, 257.68, 0.8975874066352845, 28.168447494506836], [25000, 310.2, 0.8984620054562886, 28.278249168395995], [30000, 362.65, 0.8990726172924042, 28.368285751342775]], "lc:lc-FGS-r2@garden@48680244": [[5000, 136.96, 0.7031540845831236, 24.15767987569173], [10000, 296.11, 0.7402152369419733, 25.06344135602315], [15000, 458.33, 0.7519264171520869, 25.400495449701946], [20000, 593.07, 0.7592145353555679, 25.61687485376994], [25000, 725.29, 0.7602152302861214, 25.660866896311443], [30000, 857.42, 0.7609444558620453, 25.683992624282837]], "lc:lc-FGS-r2@room@48680244": [[5000, 59.42, 0.8847682460760459, 28.643584520388874], [10000, 120.98, 0.8966555992762247, 29.627907826350285], [15000, 182.76, 0.9035256245197394, 30.311256115253155], [20000, 230.63, 0.9072360274119254, 30.885181182470077], [25000, 277.6, 0.9077392847110064, 30.940103775415665], [30000, 324.47, 0.9080895567551638, 30.990615111130936]], "lc:lc-FGS-r2@stump@48680244": [[5000, 107.77, 0.7494901642203331, 24.61154329776764], [10000, 238.86, 0.7869214117527008, 25.98651123046875], [15000, 378.1, 0.7934763766825199, 26.338192343711853], [20000, 492.78, 0.7955093160271645, 26.396979808807373], [25000, 605.01, 0.7956566028296947, 26.410128712654114], [30000, 716.81, 0.7954195886850357, 26.394097089767456]], "lc:lc-VKF@bicycle@48680244": [[5000, 280.03, 0.6271336269378662, 21.70839080810547], [10000, 624.53, 0.6610068392753601, 22.883734817504884], [15000, 1019.3, 0.6851056504249573, 23.483899154663085], [20000, 1417.65, 0.6921570420265197, 23.647867889404296], [25000, 1804.44, 0.6949939680099487, 23.7105810546875], [30000, 2186.66, 0.6954515862464905, 23.75621536254883]], "lc:lc-VKF@counter@48680244": [[5000, 156.43, 0.8775633891423543, 26.64328187306722], [10000, 337.64, 0.896690179904302, 27.58577105204264], [15000, 525.1, 0.9052963435649872, 28.213139724731445], [20000, 706.66, 0.908743820587794, 28.56591771443685], [25000, 884.72, 0.910636168718338, 28.747821935017903], [30000, 1060.35, 0.9111968139807384, 28.880307579040526]], "lc:lc-VKF@room@48680244": [[5000, 139.25, 0.8890329996744791, 28.91411928030161], [10000, 308.94, 0.9004356402617234, 29.637279510498047], [15000, 496.47, 0.9084115150647286, 30.53363252297426], [20000, 679.01, 0.9122459384111258, 31.049042432736126], [25000, 855.39, 0.9134041728117527, 31.18693826137445], [30000, 1028.03, 0.9134803185096154, 31.33559319911859]], "lc:lc-VKF@stump@48680244": [[5000, 259.07, 0.7379130609333515, 24.01336097717285], [10000, 549.68, 0.771556381136179, 25.104060769081116], [15000, 865.86, 0.7825143449008465, 25.47639763355255], [20000, 1179.15, 0.7861877642571926, 25.711506128311157], [25000, 1492.53, 0.7863518930971622, 25.72505295276642], [30000, 1805.89, 0.7859388329088688, 25.71971070766449]], "lc:lc-VKF-r2@bicycle@48680244": [[5000, 97.71, 0.635067548751831, 21.850778045654298], [10000, 277.78, 0.6834008073806763, 23.14212142944336], [15000, 512.39, 0.7072669410705567, 23.555428009033204], [20000, 751.7, 0.7119508218765259, 23.736335983276366], [25000, 985.36, 0.713208224773407, 23.796948318481444], [30000, 1215.43, 0.7122531938552856, 23.824452896118164]], "lc:lc-VKF-r2@counter@48680244": [[5000, 59.69, 0.880972703297933, 26.598719533284505], [10000, 142.9, 0.8960431774457296, 27.377168782552083], [15000, 228.69, 0.9017808934052786, 27.79462547302246], [20000, 312.14, 0.9051735242207845, 28.22072950998942], [25000, 393.6, 0.9067767500877381, 28.412665621439615], [30000, 474.04, 0.9061635772387187, 28.459120496114096]], "lc:lc-VKF-r2@room@48680244": [[5000, 52.54, 0.8933859696755042, 28.93787315564278], [10000, 132.48, 0.9019073813389509, 29.409176166240986], [15000, 221.98, 0.908253489396511, 30.133723723582733], [20000, 310.14, 0.9104080597559611, 30.53424346141326], [25000, 395.38, 0.9115797036733383, 30.729404889620266], [30000, 479.05, 0.9116289692047315, 30.765519508948692]], "lc:lc-VKF-r2@stump@48680244": [[5000, 88.5, 0.7486508041620255, 24.281379461288452], [10000, 244.38, 0.7865522317588329, 25.57544434070587], [15000, 424.93, 0.7921950332820415, 25.944634199142456], [20000, 602.5, 0.7934667319059372, 26.065876007080078], [25000, 779.22, 0.7909296490252018, 25.99119281768799], [30000, 955.68, 0.7900234013795853, 25.988722443580627]], "lc:lc-FGS@caterpillar@48680254": [[5000, 239.78, 0.6292657412588596, 19.49452362060547], [10000, 479.67, 0.6594746991991997, 20.396363615989685], [15000, 725.32, 0.681235472112894, 20.92334740161896], [20000, 936.25, 0.6930906027555466, 21.176581811904907], [25000, 1141.79, 0.6963301122188568, 21.316733503341673], [30000, 1346.9, 0.6976304531097413, 21.387554335594178]], "lc:lc-FGS@family@48680254": [[5000, 237.98, 0.8175763785839081, 23.511044751042906], [10000, 479.28, 0.8359833256058071, 24.402399726535965], [15000, 724.25, 0.8450193133043207, 24.834836628126062], [20000, 935.48, 0.8509309654650481, 25.248605272044305], [25000, 1140.36, 0.8523236085539279, 25.553053855895996], [30000, 1345.06, 0.8532648021760194, 25.729971346647844]], "lc:lc-FGS@francis@48680254": [[5000, 215.37, 0.8289511843425471, 23.72175435322087], [10000, 439.89, 0.8447078335575942, 24.311236195447968], [15000, 664.91, 0.8559708653426752, 24.983854549687084], [20000, 855.85, 0.8644846866770488, 26.115423388597442], [25000, 1043.38, 0.8659368331839399, 26.50763051102801], [30000, 1230.84, 0.8667877694455589, 26.761407154362377]], "lc:lc-FGS@horse@48680254": [[5000, 202.33, 0.8538971874448988, 23.857675128512913], [10000, 425.16, 0.8598560094833374, 24.25263828701443], [15000, 650.73, 0.8622879650857713, 24.47459665934245], [20000, 847.33, 0.8662466870413886, 24.6122858259413], [25000, 1037.73, 0.8671372532844543, 24.751516766018337], [30000, 1227.39, 0.8676359984609816, 24.902119954427082]], "lc:lc-FGS@ignatius@48680254": [[5000, 249.56, 0.6269613329957171, 19.777324583472275], [10000, 513.14, 0.6570174475995506, 20.316678372825063], [15000, 784.92, 0.6698242411380861, 20.367802154727098], [20000, 1018.17, 0.6834208049425264, 20.842131126217726], [25000, 1246.7, 0.6862078149144243, 21.00292861752394], [30000, 1475.36, 0.6878185417593979, 21.113197582524]], "lc:lc-FGS-r2@caterpillar@48680254": [[5000, 81.36, 0.6342632859945297, 19.630006408691408], [10000, 169.48, 0.6650865033268929, 20.530989861488344], [15000, 262.23, 0.684296277910471, 21.020988965034483], [20000, 338.79, 0.6944560229778289, 21.26912479400635], [25000, 412.53, 0.6972644492983818, 21.42747347354889], [30000, 486.41, 0.6985518679022789, 21.509609436988832]], "lc:lc-FGS-r2@family@48680254": [[5000, 87.46, 0.8191520895646967, 23.673677320065707], [10000, 182.41, 0.8337941999020784, 24.409856174303137], [15000, 281.16, 0.8405207291893337, 24.745815069779105], [20000, 360.92, 0.8452159425486689, 25.01469425533129], [25000, 436.73, 0.8464832966742308, 25.31988052699877], [30000, 512.25, 0.8472306508085002, 25.468313258627187]], "lc:lc-FGS-r2@francis@48680254": [[5000, 72.29, 0.8323695063591003, 23.93053208327875], [10000, 147.6, 0.8462708999470967, 24.471891682322433], [15000, 225.17, 0.8545263627680336, 25.04608463659519], [20000, 289.26, 0.8610947350176369, 26.066485009542326], [25000, 350.79, 0.8625520918427444, 26.42013591673316], [30000, 412.23, 0.8633286531378583, 26.66018351112924]], "lc:lc-FGS-r2@horse@48680254": [[5000, 67.95, 0.8533117042647468, 23.91284137301975], [10000, 147.62, 0.8566021786795722, 24.034431881374783], [15000, 229.75, 0.858679817782508, 24.3138427734375], [20000, 298.23, 0.8606239822175767, 24.34276580810547], [25000, 362.75, 0.8613893985748291, 24.557613372802734], [30000, 426.77, 0.8620243006282382, 24.734786139594185]], "lc:lc-FGS-r2@ignatius@48680254": [[5000, 94.2, 0.6308038983403182, 19.770736810637683], [10000, 203.85, 0.6549625222275897, 20.249031462320467], [15000, 317.13, 0.663415805595677, 20.240311715661026], [20000, 409.42, 0.6746500352533852, 20.682759494316286], [25000, 498.41, 0.6773729295265384, 20.828600092632016], [30000, 586.59, 0.6788150144786369, 20.94575874979903]], "lc:lc-VKF@caterpillar@48680254": [[5000, 215.04, 0.6355236403644084, 19.86163604259491], [10000, 457.39, 0.6631606392562389, 20.456124830245972], [15000, 705.21, 0.6858661122620106, 21.064124011993407], [20000, 956.54, 0.6967941306531429, 21.45018744468689], [25000, 1204.5, 0.7029180593788624, 21.572025752067567], [30000, 1442.18, 0.7052067741751671, 21.660068678855897]], "lc:lc-VKF@family@48680254": [[5000, 219.65, 0.819134022878564, 23.018084277277406], [10000, 491.08, 0.8394684700862222, 23.94083541372548], [15000, 785.6, 0.8496360726978468, 24.47183841207753], [20000, 1080.5, 0.8569863477478856, 25.17604977151622], [25000, 1366.44, 0.8583709973355999, 25.328243711720344], [30000, 1653.96, 0.8594128152598506, 25.475087953650434]], "lc:lc-VKF@francis@48680254": [[5000, 193.17, 0.8311156703204643, 23.859782823702183], [10000, 409.73, 0.8501085450009602, 24.628303713914825], [15000, 650.93, 0.8597759270086521, 25.21401258794273], [20000, 891.56, 0.8662018339808394, 25.88569057278517], [25000, 1133.11, 0.8692392866785933, 26.209915416996655], [30000, 1372.54, 0.8710434276883195, 26.499335033137623]], "lc:lc-VKF@horse@48680254": [[5000, 172.28, 0.8410881161689758, 21.119131724039715], [10000, 382.61, 0.8499216768476698, 21.99249267578125], [15000, 616.2, 0.8498840265803866, 21.839718924628365], [20000, 846.3, 0.8547113935152689, 22.482423782348633], [25000, 1072.55, 0.8547849191559685, 22.563384797837998], [30000, 1299.01, 0.8546819157070584, 22.705736372205948]], "lc:lc-VKF@ignatius@48680254": [[5000, 225.78, 0.6277311407938236, 19.502929501417206], [10000, 518.98, 0.6661196627267977, 20.443023169912944], [15000, 852.32, 0.6858332884020921, 20.72759384062232], [20000, 1183.94, 0.6968563955004622, 21.05113383037288], [25000, 1511.92, 0.7005604898057333, 21.16269730358589], [30000, 1837.94, 0.7040886210232247, 21.269277502850787]], "lc:lc-VKF-r2@caterpillar@48680254": [[5000, 67.18, 0.6448147550225258, 19.8798317193985], [10000, 162.14, 0.6765514932572841, 20.80771896839142], [15000, 268.99, 0.6949391782283783, 21.177933764457702], [20000, 383.01, 0.7062307387590409, 21.51299104690552], [25000, 495.86, 0.711130864918232, 21.70875027179718], [30000, 601.02, 0.7127519756555557, 21.71422896385193]], "lc:lc-VKF-r2@family@48680254": [[5000, 85.09, 0.8204201848610587, 23.014222601185676], [10000, 217.28, 0.8390131709368333, 23.944816506427266], [15000, 359.44, 0.8454281882099484, 24.3159586035687], [20000, 502.57, 0.8495349300944287, 24.9700577362724], [25000, 643.59, 0.8505357335443082, 25.117320102194082], [30000, 782.34, 0.8511788767317067, 25.234320930812668]], "lc:lc-VKF-r2@francis@48680254": [[5000, 62.06, 0.8297738614605694, 23.406923991877857], [10000, 154.45, 0.8443355858325958, 24.099504214961353], [15000, 249.49, 0.8575617511097978, 24.95394857918344], [20000, 349.1, 0.8614232859960417, 25.883762452660537], [25000, 441.51, 0.8655726633420805, 26.20649672717583], [30000, 534.95, 0.8675630775893607, 26.643167914413823]], "lc:lc-VKF-r2@horse@48680254": [[5000, 61.43, 0.8410309751828512, 21.571800020005966], [10000, 151.72, 0.8476755221684774, 22.225258509318035], [15000, 256.42, 0.8486950463718839, 22.398960537380642], [20000, 359.41, 0.8517686261071099, 23.090463214450413], [25000, 460.84, 0.8513448569509718, 23.23784531487359], [30000, 561.96, 0.8512656887372335, 23.35736804538303]], "lc:lc-VKF-r2@ignatius@48680254": [[5000, 90.34, 0.641428267083517, 19.879505925062226], [10000, 246.68, 0.6658099351859674, 20.116479664314085], [15000, 434.52, 0.6802821871710987, 20.27596294589159], [20000, 620.22, 0.6869148655635554, 20.666463805408014], [25000, 798.61, 0.6904269747617768, 20.84853521207484], [30000, 977.8, 0.6896309634534324, 20.742389213748094]], "lc:lc-FGS@bicycle@48680264": [[5000, 519.48, 0.6193711924552917, 21.188347549438475], [10000, 1086.38, 0.6648338079452515, 22.734584426879884], [15000, 1677.22, 0.7002738118171692, 23.714323348999024], [20000, 2197.98, 0.7142757725715637, 24.187675170898437], [25000, 2712.84, 0.7158993315696717, 24.246065826416014], [30000, 3228.77, 0.7167657375335693, 24.275525970458986]], "lc:lc-FGS@garden@48680264": [[5000, 602.63, 0.6904651969671249, 23.889509359995525], [10000, 1259.21, 0.7419370710849762, 25.211629152297974], [15000, 1928.16, 0.7580146590868632, 25.615954955418903], [20000, 2517.76, 0.7669822598497072, 25.912723700205486], [25000, 3101.14, 0.7682402084271113, 25.965270439783733], [30000, 3683.04, 0.7691260824600855, 26.003164132436115]], "lc:lc-FGS-r2@bicycle@48680264": [[5000, 174.7, 0.6241474080085755, 21.283124923706055], [10000, 401.04, 0.6786172294616699, 23.009557571411133], [15000, 647.54, 0.7081655883789062, 23.74011993408203], [20000, 855.07, 0.7182178092002869, 24.09737823486328], [25000, 1058.02, 0.7189978265762329, 24.122334594726563], [30000, 1260.94, 0.7195435452461243, 24.142889785766602]], "lc:lc-FGS-r2@garden@48680264": [[5000, 207.69, 0.7037679801384608, 24.156676769256592], [10000, 449.27, 0.7408022582530975, 25.088664452234905], [15000, 694.41, 0.7523755232493082, 25.40694570541382], [20000, 902.39, 0.7597083921233813, 25.63491439819336], [25000, 1106.78, 0.760713075598081, 25.67589282989502], [30000, 1310.88, 0.7614753047625223, 25.706642548243206]], "lc:lc-VKF@bicycle@48680264": [[5000, 433.97, 0.624505124092102, 21.59304878234863], [10000, 974.36, 0.6623835015296936, 22.883350448608397], [15000, 1598.01, 0.6853971338272095, 23.417436904907227], [20000, 2248.15, 0.6935853743553162, 23.649394073486327], [25000, 2867.57, 0.6968791389465332, 23.795057067871095], [30000, 3474.71, 0.697434527873993, 23.76652877807617]], "lc:lc-VKF@garden@48680264": [[5000, 532.32, 0.6922228013475736, 24.06311583518982], [10000, 1265.94, 0.7548330674568812, 25.30472691853841], [15000, 2118.88, 0.7745052178700765, 25.70596210161845], [20000, 2983.27, 0.782326211531957, 25.982044617335003], [25000, 3793.61, 0.7852061837911606, 26.08417844772339], [30000, 4600.53, 0.7851685434579849, 26.072229305903118]], "lc:lc-VKF-r2@bicycle@48680264": [[5000, 152.74, 0.6320984435081481, 21.77895294189453], [10000, 418.22, 0.6834569334983825, 23.186343307495118], [15000, 765.67, 0.7082053995132447, 23.671867446899412], [20000, 1119.27, 0.7119100069999695, 23.78263313293457], [25000, 1464.22, 0.7131079292297363, 23.828342742919922], [30000, 1797.17, 0.7121995782852173, 23.801273803710938]], "lc:lc-VKF-r2@garden@48680264": [[5000, 191.88, 0.7221528440713882, 24.439184109369915], [10000, 578.89, 0.7681600277622541, 25.2272310256958], [15000, 1032.88, 0.7778305063645045, 25.347580512364704], [20000, 1469.38, 0.780537486076355, 25.4710594813029], [25000, 1899.94, 0.7805187304814657, 25.453343629837036], [30000, 2324.79, 0.7802557100852331, 25.503379106521606]], "lc:lc-FGS@bonsai@48680267": [[5000, 262.12, 0.9069255687095024, 28.50383846179859], [10000, 517.18, 0.9188884641673114, 29.512495556393183], [15000, 770.03, 0.9231172026814641, 30.07939859338709], [20000, 985.11, 0.9285060650593525, 30.866001335350244], [25000, 1198.27, 0.9294653422123677, 31.09938636985985], [30000, 1410.75, 0.9300368315464741, 31.23758841849662]], "lc:lc-FGS@counter@48680267": [[5000, 270.52, 0.8631661117076874, 26.032651519775392], [10000, 541.02, 0.8864125231901805, 27.12728640238444], [15000, 807.89, 0.8946044007937114, 27.626026662190757], [20000, 1037.66, 0.9011104106903076, 28.295639355977375], [25000, 1265.58, 0.9019374171892802, 28.36301186879476], [30000, 1493.23, 0.902769289414088, 28.485408782958984]], "lc:lc-FGS@kitchen@48680267": [[5000, 293.72, 0.8661069308008467, 27.82071086338588], [10000, 590.87, 0.8942055514880589, 29.174803270612443], [15000, 881.85, 0.9025436333247594, 29.810337666102818], [20000, 1132.65, 0.9086634414536613, 30.547105952671597], [25000, 1380.09, 0.9099688121250697, 30.712812151227677], [30000, 1626.87, 0.9106431450162615, 30.810408891950335]], "lc:lc-FGS@lighthouse@48680267": [[5000, 366.15, 0.7719959861192948, 19.965093441498585], [10000, 721.79, 0.7901055094523307, 20.64026145445995], [15000, 1080.47, 0.804365044985062, 21.09834120823787], [20000, 1390.83, 0.8145844080509284, 21.685430233295147], [25000, 1694.17, 0.816041900561406, 21.801416886158478], [30000, 1996.72, 0.8170236960435525, 21.866792091956505]], "lc:lc-FGS@room@48680267": [[5000, 245.92, 0.8831892242798438, 28.50633890200884], [10000, 495.2, 0.897583863674066, 29.706634863829002], [15000, 746.29, 0.9051647339111719, 30.3878051562187], [20000, 959.63, 0.9094947882187672, 31.142675595405773], [25000, 1169.91, 0.9102675364567683, 31.246221102201023], [30000, 1379.35, 0.9106899561026157, 31.31804260840783]], "lc:lc-FGS@stump@48680267": [[5000, 494.26, 0.7414877936244011, 24.350626587867737], [10000, 1015.21, 0.7797271311283112, 25.714911699295044], [15000, 1553.54, 0.789385873824358, 26.095406651496887], [20000, 2030.24, 0.792746040970087, 26.24729096889496], [25000, 2501.09, 0.7931058034300804, 26.263880372047424], [30000, 2971.29, 0.7930930145084858, 26.254835844039917]], "lc:lc-FGS@train@48680267": [[5000, 345.87, 0.6794653597630953, 17.95362821378206], [10000, 675.43, 0.7124215097803819, 19.12539223620766], [15000, 1013.81, 0.7381889380906758, 19.681439675782855], [20000, 1303.43, 0.7547803332931117, 20.363017684534977], [25000, 1585.89, 0.7585509121417999, 20.59741497039795], [30000, 1867.14, 0.7603787073963567, 20.724698443161813]], "lc:lc-FGS@truck@48680267": [[5000, 350.32, 0.7763067051768303, 22.099987745285034], [10000, 705.54, 0.8023726984858512, 22.95343871116638], [15000, 1067.95, 0.8171003416180611, 23.50498480796814], [20000, 1381.23, 0.8262873411178588, 23.971323919296264], [25000, 1691.95, 0.8274593487381935, 24.081890106201172], [30000, 2002.64, 0.8281154006719589, 24.15090618133545]], "lc:lc-FGS-r2@bonsai@48680267": [[5000, 99.18, 0.9062760488407032, 28.434181728878535], [10000, 194.24, 0.916792318627641, 29.369582150433516], [15000, 290.5, 0.9205909677453943, 29.890406273506784], [20000, 367.55, 0.925271166337503, 30.542432217984587], [25000, 443.33, 0.9261779334094074, 30.749944480689795], [30000, 518.75, 0.9266893154865986, 30.856462169337917]], "lc:lc-FGS-r2@counter@48680267": [[5000, 98.42, 0.8647934099038442, 26.1005890528361], [10000, 199.47, 0.8850506563981374, 27.135624186197916], [15000, 299.51, 0.8916846474011739, 27.52317460378011], [20000, 381.73, 0.8976810514926911, 28.15870412190755], [25000, 463.27, 0.89860347310702, 28.28212502797445], [30000, 544.73, 0.8991650919119517, 28.369110361735025]], "lc:lc-FGS-r2@kitchen@48680267": [[5000, 115.9, 0.8661451084273202, 27.73583766392299], [10000, 235.11, 0.8908036470413208, 29.03184160505022], [15000, 351.14, 0.8961855019841876, 29.465744726998466], [20000, 447.13, 0.9020806806428092, 30.0298278263637], [25000, 540.64, 0.9041608418737139, 30.266358021327427], [30000, 633.73, 0.9048903959138053, 30.340737097603935]], "lc:lc-FGS-r2@lighthouse@48680267": [[5000, 126.82, 0.7738901789371784, 19.991269062726925], [10000, 254.09, 0.7928752654638046, 20.763449204273712], [15000, 380.22, 0.8063149819007287, 21.070280319605118], [20000, 483.03, 0.8147259889504849, 21.49772233229417], [25000, 582.5, 0.8157395063302456, 21.622083517221306], [30000, 681.7, 0.8166162631450555, 21.718322460468]], "lc:lc-FGS-r2@room@48680267": [[5000, 83.57, 0.8848633338243533, 28.680762119782276], [10000, 171.2, 0.8964333427258027, 29.65803205049955], [15000, 260.21, 0.9027346204488705, 30.35357176951873], [20000, 332.51, 0.9070332325421847, 31.00036650437575], [25000, 403.62, 0.9074296080149137, 31.0534788278433], [30000, 475.05, 0.9081013554181808, 31.115011166303585]], "lc:lc-FGS-r2@stump@48680267": [[5000, 158.08, 0.7492207549512386, 24.597084999084473], [10000, 353.71, 0.7870480306446552, 26.00250804424286], [15000, 560.48, 0.7936606779694557, 26.293110132217407], [20000, 735.39, 0.7957159467041492, 26.36060631275177], [25000, 906.65, 0.7959690317511559, 26.37945258617401], [30000, 1077.64, 0.7958762310445309, 26.41416609287262]], "lc:lc-FGS-r2@train@48680267": [[5000, 123.16, 0.6821415894909909, 17.932855355112178], [10000, 244.97, 0.7163026003461135, 19.16917421943263], [15000, 369.8, 0.7414487616011971, 19.707843956194427], [20000, 472.87, 0.7564432777856526, 20.349704792625026], [25000, 571.71, 0.7594911973727377, 20.56737954992997], [30000, 670.13, 0.760852470209724, 20.669090572156403]], "lc:lc-FGS-r2@truck@48680267": [[5000, 123.83, 0.7770940482616424, 22.187611961364745], [10000, 258.51, 0.7997151419520379, 22.937711429595947], [15000, 396.15, 0.8117817178368568, 23.397760915756226], [20000, 510.82, 0.8191937878727913, 23.789326477050782], [25000, 623.16, 0.8199959233403206, 23.880921602249146], [30000, 735.41, 0.8203868240118026, 23.936838150024414]], "lc:lc-VKF@bonsai@48680267": [[5000, 224.51, 0.9102881727991877, 28.85471333684148], [10000, 469.0, 0.9244778913420599, 30.1236667117557], [15000, 714.76, 0.9305106369224755, 30.87805567560969], [20000, 958.71, 0.9335039467424959, 31.36331965472247], [25000, 1200.03, 0.9348314485034427, 31.75778430217021], [30000, 1440.57, 0.9354409221056346, 31.651851654052734]], "lc:lc-VKF@counter@48680267": [[5000, 248.39, 0.8786521852016449, 26.705022112528482], [10000, 538.49, 0.8977077166239421, 27.71244939168294], [15000, 840.98, 0.9062988658746084, 28.354607836405435], [20000, 1134.61, 0.9094639043013255, 28.65529441833496], [25000, 1419.9, 0.910482660929362, 28.751846822102866], [30000, 1699.86, 0.9118689715862274, 28.938339106241862]], "lc:lc-VKF@kitchen@48680267": [[5000, 288.72, 0.8839487041745867, 28.087355695452008], [10000, 671.33, 0.9065426281520299, 29.47360578264509], [15000, 1065.93, 0.9156169721058437, 30.320945739746094], [20000, 1445.1, 0.9193665402276175, 30.830055945260185], [25000, 1812.59, 0.9202128955296107, 30.959361212594168], [30000, 2175.24, 0.9202943137713842, 31.07787824358259]], "lc:lc-VKF@lighthouse@48680267": [[5000, 329.69, 0.7731804007138962, 19.632220341609074], [10000, 687.48, 0.7917574445406595, 20.377776781717937], [15000, 1086.18, 0.8087788056104611, 20.82397055014586], [20000, 1478.73, 0.8159025846383511, 21.264447358938362], [25000, 1852.02, 0.8203004812582945, 21.53427344102126], [30000, 2216.83, 0.8207492813085898, 21.591075383699856]], "lc:lc-VKF@room@48680267": [[5000, 220.46, 0.8898930289806464, 28.85743185190054], [10000, 489.42, 0.9018124066866361, 29.824376326340897], [15000, 790.88, 0.9091797134815118, 30.543107644105568], [20000, 1084.12, 0.9125881638282385, 31.102893193562824], [25000, 1363.67, 0.9134487295762087, 31.238990783691406], [30000, 1637.02, 0.9137964049975077, 31.320008204533504]], "lc:lc-VKF@stump@48680267": [[5000, 391.18, 0.7374989651143551, 23.958721160888672], [10000, 830.43, 0.7724755331873894, 25.16732621192932], [15000, 1309.29, 0.7824851423501968, 25.521609902381897], [20000, 1785.06, 0.7856788523495197, 25.677293062210083], [25000, 2257.15, 0.7857200838625431, 25.67454206943512], [30000, 2732.72, 0.7853412628173828, 25.651170253753662]], "lc:lc-VKF@train@48680267": [[5000, 311.28, 0.6902020071682177, 18.286767633337725], [10000, 641.59, 0.7210498154163361, 19.247628613522178], [15000, 1009.32, 0.7449112236499786, 20.14639304813586], [20000, 1376.06, 0.7613913699200279, 20.782302003157767], [25000, 1726.12, 0.765670392074083, 20.998688471944707], [30000, 2070.73, 0.770653276067031, 21.23721177954423]], "lc:lc-VKF@truck@48680267": [[5000, 318.03, 0.7784650564193726, 22.014635610580445], [10000, 729.82, 0.8094284057617187, 22.993379306793212], [15000, 1206.9, 0.8236673727631569, 23.429973745346068], [20000, 1680.83, 0.8299228727817536, 23.84348373413086], [25000, 2139.84, 0.8329043880105018, 23.966200494766234], [30000, 2590.84, 0.834132370352745, 24.12664399147034]], "lc:lc-VKF-r2@bonsai@48680267": [[5000, 89.41, 0.9126230107771384, 28.967421969851934], [10000, 201.12, 0.922600227433282, 29.94495799090411], [15000, 311.18, 0.9280180560575949, 30.547397561975426], [20000, 419.64, 0.9302102150143804, 31.02983990231076], [25000, 526.56, 0.9310428870690836, 31.09853203232224], [30000, 632.65, 0.930682855683404, 31.1047691139015]], "lc:lc-VKF-r2@counter@48680267": [[5000, 90.95, 0.8795518378416697, 26.605835024515788], [10000, 216.48, 0.8976739645004272, 27.612177085876464], [15000, 346.6, 0.9042870799700419, 28.157832845052084], [20000, 470.67, 0.9064388195673625, 28.47374579111735], [25000, 592.98, 0.9075964748859405, 28.611581103006998], [30000, 712.37, 0.907852053642273, 28.707225163777668]], "lc:lc-VKF-r2@kitchen@48680267": [[5000, 119.96, 0.8826454945972988, 27.838396399361745], [10000, 302.14, 0.9022270083427429, 29.168346405029297], [15000, 485.09, 0.9082490086555481, 29.640916769845145], [20000, 661.79, 0.9084709763526917, 29.704806246076313], [25000, 834.4, 0.9093379974365234, 29.954445811680387], [30000, 1005.0, 0.9092396787234716, 29.9850711277553]], "lc:lc-VKF-r2@lighthouse@48680267": [[5000, 99.85, 0.7807596501631614, 20.25663786668044], [10000, 225.56, 0.7946708569159875, 20.525995230063415], [15000, 372.23, 0.8103991960867857, 21.282192474756485], [20000, 521.25, 0.8199975444720342, 21.711273878048626], [25000, 663.29, 0.8200593499036936, 21.813169308197804], [30000, 801.88, 0.8219998585872161, 21.919033001630734]], "lc:lc-VKF-r2@room@48680267": [[5000, 76.61, 0.8925651464706812, 28.91837286337828], [10000, 196.73, 0.9028560289969811, 29.760334014892578], [15000, 328.2, 0.9090293645858765, 30.3754208393586], [20000, 459.06, 0.9118084235069079, 30.70850607065054], [25000, 586.06, 0.9127027636919266, 30.949329865284454], [30000, 707.42, 0.9121832022300134, 30.93427961300581]], "lc:lc-VKF-r2@stump@48680267": [[5000, 131.6, 0.7500562258064747, 24.263511538505554], [10000, 352.03, 0.7862331792712212, 25.58279836177826], [15000, 606.58, 0.7944554090499878, 26.02142882347107], [20000, 859.93, 0.7932298257946968, 26.04055368900299], [25000, 1111.0, 0.7923272401094437, 26.084166884422302], [30000, 1362.21, 0.7904242090880871, 26.038791060447693]], "lc:lc-VKF-r2@train@48680267": [[5000, 98.62, 0.6963010242110804, 18.398252763246234], [10000, 219.18, 0.7267372184678128, 19.266714572906494], [15000, 365.27, 0.7504913367723164, 19.88210038134926], [20000, 515.12, 0.7643936950909463, 20.485420427824323], [25000, 659.93, 0.7676926349338732, 20.642354413082725], [30000, 801.92, 0.7699581180748186, 20.80669741881521]], "lc:lc-VKF-r2@truck@48680267": [[5000, 116.29, 0.7859273090958595, 22.183939123153685], [10000, 307.66, 0.8079153895378113, 22.92668523788452], [15000, 534.38, 0.8197286173701286, 23.364667415618896], [20000, 765.1, 0.8227220326662064, 23.587218856811525], [25000, 989.3, 0.8237961232662201, 23.65317258834839], [30000, 1210.61, 0.8241884872317314, 23.726520156860353]], "lc:lc-FGS@caterpillar@48692346": [[5000, 387.27, 0.6293847471475601, 19.477817511558534], [10000, 764.61, 0.6594213813543319, 20.322802710533143], [15000, 1151.63, 0.681462076306343, 20.883802342414857], [20000, 1489.69, 0.693411922454834, 21.192807698249815], [25000, 1820.61, 0.6965671345591545, 21.355448007583618], [30000, 2150.51, 0.698344986140728, 21.45700333118439]], "lc:lc-FGS@family@48692346": [[5000, 399.83, 0.8174984286660734, 23.55117474431577], [10000, 793.97, 0.8356953068919803, 24.40437358358632], [15000, 1192.07, 0.8447326045969258, 24.792137353316598], [20000, 1541.06, 0.8505954483281011, 25.253629933232848], [25000, 1879.21, 0.8519956521365953, 25.53174528868302], [30000, 2217.18, 0.8528640982897385, 25.699822135593582]], "lc:lc-FGS@horse@48692346": [[5000, 339.09, 0.8543397519323561, 23.871944639417862], [10000, 706.84, 0.8600518107414246, 24.223414950900608], [15000, 1074.69, 0.8619385229216682, 24.461277855767143], [20000, 1397.01, 0.8650196658240424, 24.664534250895183], [25000, 1708.01, 0.8654105398390028, 24.710742526584202], [30000, 2017.49, 0.8661396967040168, 24.920904371473526]], "lc:lc-FGS@ignatius@48692346": [[5000, 406.01, 0.62679877949924, 19.718648026629193], [10000, 825.76, 0.6565278463247346, 20.282167690556225], [15000, 1257.87, 0.6695398135883052, 20.359617791524748], [20000, 1634.32, 0.6834093143300313, 20.840934009086794], [25000, 2002.67, 0.6861564618785206, 20.98725895765351], [30000, 2370.62, 0.6878155353592663, 21.091658499182724]], "lc:lc-FGS-r2@caterpillar@48692346": [[5000, 136.36, 0.6340682886540889, 19.56273283958435], [10000, 276.99, 0.6644481673836709, 20.460055947303772], [15000, 424.02, 0.6840668082237243, 20.956179237365724], [20000, 547.12, 0.6948747858405113, 21.240795493125916], [25000, 666.44, 0.6979216575622559, 21.45261695384979], [30000, 786.09, 0.6994415238499642, 21.55590295791626]], "lc:lc-FGS-r2@family@48692346": [[5000, 145.76, 0.8191637085831683, 23.62396128281303], [10000, 297.75, 0.8337297258169755, 24.39751625061035], [15000, 450.9, 0.8406206136164458, 24.743621660315473], [20000, 578.75, 0.845212204300839, 25.052356180937394], [25000, 700.68, 0.8465638925199923, 25.364895945009977], [30000, 822.15, 0.8473268747329712, 25.51300231270168]], "lc:lc-FGS-r2@horse@48692346": [[5000, 113.63, 0.852812773651547, 23.796556260850693], [10000, 241.91, 0.8562637368837992, 23.922516928778755], [15000, 372.71, 0.8577536278300815, 24.111729092068142], [20000, 482.53, 0.8596145643128289, 24.118065304226345], [25000, 586.23, 0.8601847754584419, 24.254903157552082], [30000, 703.57, 0.8607258465554979, 24.381377114189995]], "lc:lc-FGS-r2@ignatius@48692346": [[5000, 154.08, 0.6304468737869728, 19.709733195421173], [10000, 322.97, 0.6546371521019354, 20.203253118003285], [15000, 497.7, 0.6634563120400033, 20.239296029253705], [20000, 643.31, 0.6750801351012253, 20.668403555707233], [25000, 783.74, 0.6775800527595892, 20.79885631654321], [30000, 924.2, 0.6792592508036915, 20.936910303627574]], "lc:lc-VKF@caterpillar@48692346": [[5000, 321.63, 0.6326916515827179, 19.678335523605348], [10000, 660.02, 0.664118705689907, 20.645988392829896], [15000, 1037.6, 0.686100472509861, 21.15550813674927], [20000, 1416.28, 0.6980576634407043, 21.584024667739868], [25000, 1784.35, 0.7045063138008117, 21.766612386703493], [30000, 2147.45, 0.7070257142186165, 21.91591830253601]], "lc:lc-VKF@family@48692346": [[5000, 337.96, 0.818822751874509, 23.0598958886188], [10000, 738.68, 0.8392699710700823, 23.932258730349332], [15000, 1177.16, 0.8496272136335787, 24.424843871075176], [20000, 1614.28, 0.8559183996656666, 25.092177391052246], [25000, 2042.13, 0.8579441166442373, 25.281270110088848], [30000, 2464.48, 0.8593775228313778, 25.444847563038703]], "lc:lc-VKF@horse@48692346": [[5000, 264.77, 0.8420134120517306, 21.630103323194717], [10000, 589.26, 0.8510153624746535, 22.121059735616047], [15000, 944.29, 0.8531949851248, 22.242082595825195], [20000, 1300.22, 0.857657962375217, 22.96889220343696], [25000, 1652.46, 0.8587773773405287, 23.254790412055122], [30000, 2005.6, 0.8596701886918809, 23.350574281480576]], "lc:lc-VKF@ignatius@48692346": [[5000, 334.85, 0.6303467605172134, 19.722259614525772], [10000, 762.76, 0.6684047027332026, 20.381307508887314], [15000, 1250.25, 0.6850325668730387, 20.536419612605396], [20000, 1732.36, 0.6975875802156402, 21.083171402535786], [25000, 2204.6, 0.7010908722877502, 21.16725644832704], [30000, 2673.45, 0.7038018049263373, 21.252643026956697]], "lc:lc-VKF-r2@caterpillar@48692346": [[5000, 109.8, 0.6442169532179832, 19.890651512145997], [10000, 255.06, 0.6721445679664612, 20.53244020938873], [15000, 424.39, 0.6954314470291137, 21.144469332695007], [20000, 597.42, 0.7063681930303574, 21.523224806785585], [25000, 765.36, 0.710722379386425, 21.65216543674469], [30000, 932.09, 0.7139646947383881, 21.76809434890747]], "lc:lc-VKF-r2@family@48692346": [[5000, 131.69, 0.8226002389970033, 23.131220485853113], [10000, 328.77, 0.839257432066876, 23.972201388815176], [15000, 542.49, 0.8453932041707246, 24.34072320357613], [20000, 756.42, 0.8489327158616937, 24.81653134719185], [25000, 966.34, 0.850116887818212, 25.009930403336234], [30000, 1173.39, 0.8502696895081064, 25.175584419913914]], "lc:lc-VKF-r2@horse@48692346": [[5000, 92.56, 0.8402895794974433, 21.447285652160645], [10000, 233.29, 0.845128059387207, 21.84078386094835], [15000, 392.81, 0.8406991627481248, 20.97576406266954], [20000, 553.27, 0.8378865056567721, 21.111231062147354], [25000, 711.68, 0.8389290571212769, 21.28472328186035], [30000, 869.49, 0.8355031079716153, 21.22945393456353]], "lc:lc-VKF-r2@ignatius@48692346": [[5000, 138.27, 0.6400930590745879, 19.773624769071255], [10000, 371.23, 0.6697883097136893, 20.391374797355837], [15000, 640.17, 0.6791991518764962, 20.31680765384581], [20000, 908.08, 0.6877960417328811, 20.634104775219427], [25000, 1170.87, 0.6877602513243513, 20.859940040402297], [30000, 1431.4, 0.6898062883353815, 20.883755032609148]], "lc:lc-FGS@bonsai@48692393": [[5000, 169.7, 0.9068523017135827, 28.500927280735326], [10000, 334.73, 0.9191548373248126, 29.554291235434043], [15000, 501.1, 0.9219098252219122, 30.10048397167309], [20000, 643.14, 0.9288119496525945, 30.957837336772197], [25000, 782.0, 0.9297636151313782, 31.17656491253827], [30000, 920.31, 0.9303302410486582, 31.305053040787982]], "lc:lc-FGS@kitchen@48692393": [[5000, 190.15, 0.8665663208280291, 27.81363034929548], [10000, 382.11, 0.894455235345023, 29.210909598214286], [15000, 570.53, 0.9031780140740531, 29.89331000191825], [20000, 732.41, 0.9092768890517099, 30.639890289306642], [25000, 891.61, 0.9106341106551034, 30.80508460998535], [30000, 1050.78, 0.9113132561956133, 30.880470711844307]], "lc:lc-FGS@lighthouse@48692393": [[5000, 236.84, 0.7720975310374529, 19.958178740281326], [10000, 467.44, 0.7905219288972708, 20.67476414411496], [15000, 699.81, 0.8041644004675058, 21.022189653836765], [20000, 900.51, 0.8144313769462781, 21.596992052518406], [25000, 1098.01, 0.8156899550022223, 21.714995359763122], [30000, 1294.98, 0.8163991830287836, 21.754630895761345]], "lc:lc-FGS@train@48692393": [[5000, 225.02, 0.6791117128572965, 17.92991224088167], [10000, 440.98, 0.7125554100463265, 19.178996562957764], [15000, 663.66, 0.7383111385922683, 19.749387816378945], [20000, 852.58, 0.7550711145526484, 20.47729273846275], [25000, 1036.71, 0.7584554176581534, 20.654171868374473], [30000, 1220.28, 0.7601379140427238, 20.774886583027087]], "lc:lc-FGS@truck@48692393": [[5000, 226.85, 0.7761927127838135, 22.11105284690857], [10000, 461.64, 0.8027158752083778, 22.99170775413513], [15000, 701.2, 0.8171150133013725, 23.51584768295288], [20000, 905.96, 0.8263340145349503, 24.002972030639647], [25000, 1108.7, 0.8275370508432388, 24.11760835647583], [30000, 1312.37, 0.8281365424394608, 24.18104166984558]], "lc:lc-FGS-r2@bonsai@48692393": [[5000, 66.51499999999999, 0.9061077567371163, 28.471531300931364], [10000, 131.255, 0.9168930883343156, 29.41173383351919], [15000, 194.95999999999998, 0.9206499843984037, 29.9290159070814], [20000, 245.925, 0.925286128714278, 30.56349620303592], [25000, 295.82, 0.9261776821033374, 30.769992905694085], [30000, 345.655, 0.9266454359969578, 30.874369904801654]], "lc:lc-FGS-r2@kitchen@48692393": [[5000, 77.245, 0.8668138078280858, 27.800206892830985], [10000, 156.43, 0.8909286149910518, 29.07293060847691], [15000, 232.915, 0.8961620237146105, 29.49562015533447], [20000, 294.845, 0.9020764487130302, 30.059892000470843], [25000, 355.495, 0.9042456839765821, 30.304364749363494], [30000, 415.98, 0.9049642222268242, 30.365196555001397]], "lc:lc-FGS-r2@lighthouse@48692393": [[5000, 81.89, 0.7745266954104105, 20.04300340016683], [10000, 162.93, 0.7926331727932661, 20.725688787607048], [15000, 245.36, 0.8058941547687237, 21.084355134230393], [20000, 312.6, 0.8143435028883127, 21.573763920710636], [25000, 377.82, 0.8153201632010632, 21.66284394875551], [30000, 442.59, 0.816125403612088, 21.734383998773037]], "lc:lc-FGS-r2@train@48692393": [[5000, 81.06, 0.6819069181617937, 17.955433820423327], [10000, 161.68, 0.7155637301896748, 19.18803496109812], [15000, 244.93, 0.7415473916028675, 19.753536901975934], [20000, 312.42, 0.756944499517742, 20.412894349349173], [25000, 378.36, 0.7597492603879226, 20.57007418180767], [30000, 444.42, 0.7611241905312789, 20.67179903231169]], "lc:lc-FGS-r2@truck@48692393": [[5000, 83.84, 0.7769760370254517, 22.147041034698486], [10000, 175.08, 0.7996885791420937, 22.903225708007813], [15000, 268.99, 0.8116580918431282, 23.37227816581726], [20000, 345.11, 0.819059781730175, 23.774734878540038], [25000, 419.53, 0.8198797091841697, 23.8659610748291], [30000, 493.8, 0.8202929258346557, 23.91768636703491]], "lc:lc-VKF@bonsai@48692393": [[5000, 159.04, 0.9140961266852714, 29.108619277541703], [10000, 326.06, 0.9240944256653657, 30.00591649235906], [15000, 493.35, 0.9300062978589857, 31.035660357088656], [20000, 660.17, 0.9327679711419183, 31.45803791767842], [25000, 825.97, 0.9344340562820435, 31.78968130575644], [30000, 991.45, 0.9346487522125244, 31.934456851031328]], "lc:lc-VKF@kitchen@48692393": [[5000, 198.82, 0.8860683287893023, 28.14166428702218], [10000, 447.83, 0.9084247146333967, 29.835248620169505], [15000, 703.22, 0.915866892678397, 30.447030476161412], [20000, 948.6, 0.9190051368304661, 30.7940368107387], [25000, 1191.11, 0.9194731422833033, 30.943809345790317], [30000, 1431.06, 0.9209687948226929, 31.15431649344308]], "lc:lc-VKF@lighthouse@48692393": [[5000, 215.8, 0.7772318919499716, 20.14454641097631], [10000, 446.89, 0.7935784520247043, 20.536660879086224], [15000, 717.2, 0.8037656224690951, 20.541824805430878], [20000, 973.17, 0.8156684423104311, 21.0749302643996], [25000, 1216.3, 0.8182546068460513, 21.144514499566494], [30000, 1451.6, 0.8189074672185458, 21.04978490487123]], "lc:lc-VKF@train@48692393": [[5000, 205.63, 0.6911797147048148, 18.299157117542467], [10000, 424.24, 0.7235425914588728, 19.39928032222547], [15000, 664.32, 0.746840409542385, 20.073986204046953], [20000, 915.15, 0.7590007468273765, 20.55619192123413], [25000, 1178.64, 0.7666528773935217, 20.930803951464203], [30000, 1404.84, 0.767832687026576, 20.98857227124666]], "lc:lc-VKF@truck@48692393": [[5000, 214.59, 0.7801376834511757, 22.059865188598632], [10000, 481.62, 0.8077593252062798, 22.91117639541626], [15000, 799.28, 0.821854655444622, 23.400927209854125], [20000, 1119.08, 0.8308077573776245, 23.88649802207947], [25000, 1430.02, 0.8324086308479309, 24.036943435668945], [30000, 1739.59, 0.8341680139303207, 24.150282382965088]], "lc:lc-VKF-r2@bonsai@48692393": [[5000, 62.43, 0.9128656306782283, 28.944480380496465], [10000, 140.24, 0.9219578488453015, 29.87906195666339], [15000, 216.45499999999998, 0.9263603429536562, 30.331173664814717], [20000, 291.46, 0.9289558666783411, 30.744120572064375], [25000, 365.61, 0.9298060834407806, 30.999653481148385], [30000, 441.23, 0.9297492157768559, 30.966657200375117]], "lc:lc-VKF-r2@kitchen@48692393": [[5000, 82.23, 0.8868249586650303, 28.23654708862305], [10000, 206.81, 0.9010483230863299, 29.059338242667064], [15000, 332.64, 0.9044579948697772, 29.288942990984236], [20000, 452.39, 0.9082399777003697, 29.61555677141462], [25000, 570.05, 0.9073289292199271, 29.716560581752233], [30000, 685.51, 0.9079074910708836, 29.69734559740339]], "lc:lc-VKF-r2@lighthouse@48692393": [[5000, 67.23, 0.7824326035303947, 20.36184809758113], [10000, 152.08, 0.7970699163583609, 20.72313873584454], [15000, 251.75, 0.8118957984141815, 21.166210492451984], [20000, 353.48, 0.8160823767001812, 21.386010487874348], [25000, 452.41, 0.8175585438043643, 21.489087887299366], [30000, 547.03, 0.8179469933876624, 21.424229255089394]], "lc:lc-VKF-r2@train@48692393": [[5000, 66.29, 0.6966557424319418, 18.26927277916356], [10000, 149.36, 0.7254836967116908, 19.419447698091204], [15000, 252.45, 0.7518819805822874, 20.13042896672299], [20000, 356.09, 0.7658106621943022, 20.8478818943626], [25000, 454.45, 0.7704236397617742, 20.984757724561188], [30000, 551.22, 0.7720445143549066, 21.068363490857575]], "lc:lc-VKF-r2@truck@48692393": [[5000, 81.47, 0.7840516149997712, 22.13245587348938], [10000, 222.73, 0.8074936926364898, 22.910126161575317], [15000, 389.17, 0.819319848716259, 23.329804563522337], [20000, 565.24, 0.8229794293642044, 23.57220368385315], [25000, 730.65, 0.8234001010656357, 23.65165319442749], [30000, 889.98, 0.8241133406758309, 23.71827926635742]], "lc:lc-FGS@francis@48714597": [[5000, 349.68, 0.8290827477850565, 23.79833977396895], [10000, 692.81, 0.8446995470581985, 24.30512614366485], [15000, 1107.28, 0.8560585321449652, 25.000381144081675], [20000, 1417.36, 0.864314301711757, 26.088997724579603], [25000, 1719.48, 0.8659377606903634, 26.40822275673471], [30000, 2022.05, 0.8668180558739639, 26.640829784114185]], "lc:lc-FGS-r2@francis@48714597": [[5000, 121.54, 0.8321100037272383, 23.762111849901153], [10000, 241.92, 0.8458628639942263, 24.269222213000788], [15000, 363.57, 0.8534947342988921, 24.903766725121475], [20000, 465.06, 0.8604945642192189, 25.92077241292814], [25000, 563.73, 0.8621399925976265, 26.37723587780464], [30000, 662.37, 0.8627925515174866, 26.600128545993712]], "lc:lc-VKF@francis@48714597": [[5000, 288.71, 0.8316944953871936, 23.874413304212617], [10000, 620.74, 0.850793274437509, 24.59340139714683], [15000, 1002.48, 0.8616711119326149, 25.39318419665825], [20000, 1383.72, 0.868154153591249, 26.381562674917827], [25000, 1751.2, 0.8711138745633568, 26.86209325092595], [30000, 2113.7, 0.8726400907446699, 27.113519342934215]], "lc:lc-VKF-r2@francis@48714597": [[5000, 97.6, 0.8352035342193231, 23.745412407851802], [10000, 228.48, 0.8507352514964778, 24.65703582763672], [15000, 378.87, 0.8601005644333072, 25.207972875455532], [20000, 529.18, 0.8651346506142035, 25.98580044071849], [25000, 674.56, 0.8672406033771795, 26.313320764681187], [30000, 817.13, 0.8679963481135484, 26.616330960901774]], "lc:lc-FGS@bicycle@48714625": [[5000, 201.75, 0.6194537425041199, 21.202137145996094], [10000, 421.21, 0.6655386519432068, 22.7590274810791], [15000, 649.04, 0.7006440496444702, 23.733550186157228], [20000, 846.24, 0.7146521139144898, 24.205746994018554], [25000, 1040.86, 0.7161195421218872, 24.251954650878908], [30000, 1235.4, 0.7169818091392517, 24.28148193359375]], "lc:lc-FGS@counter@48714625": [[5000, 104.45, 0.8630795399347941, 26.011240259806314], [10000, 207.18, 0.8865585068861643, 27.146447563171385], [15000, 309.25, 0.8946644047896067, 27.634694417317707], [20000, 395.22, 0.9013199349244435, 28.323996416727702], [25000, 480.68, 0.9022853434085846, 28.439832496643067], [30000, 566.05, 0.9029361883799235, 28.52929662068685]], "lc:lc-FGS@garden@48714625": [[5000, 229.5, 0.6903092140952746, 23.86014970143636], [10000, 478.75, 0.7415712128082911, 25.192725737889607], [15000, 732.62, 0.7577798490722975, 25.582571029663086], [20000, 953.02, 0.7667565594116846, 25.9048490524292], [25000, 1170.76, 0.7679557353258133, 25.944469769795734], [30000, 1387.91, 0.7688016096750895, 25.973058303197224]], "lc:lc-FGS@room@48714625": [[5000, 94.69, 0.8834744202785003, 28.511999961657402], [10000, 190.46, 0.8974931973677415, 29.676970212887493], [15000, 287.21, 0.9049965876799363, 30.38746388753255], [20000, 367.67, 0.9094792084816175, 31.056309479933518], [25000, 447.09, 0.910295518545004, 31.154471764197716], [30000, 526.44, 0.9107109399942251, 31.229540115747696]], "lc:lc-FGS@stump@48714625": [[5000, 189.63, 0.7413223348557949, 24.347611665725708], [10000, 390.4, 0.7800299599766731, 25.77402925491333], [15000, 596.6, 0.7894227057695389, 26.194488048553467], [20000, 776.2, 0.7927900329232216, 26.32558000087738], [25000, 954.09, 0.7931309193372726, 26.351208090782166], [30000, 1131.48, 0.7931010872125626, 26.347322463989258]], "lc:lc-FGS-r2@bicycle@48714625": [[5000, 69.37, 0.624621639251709, 21.301444549560546], [10000, 157.83, 0.6785204219818115, 23.00492317199707], [15000, 254.36, 0.7079448103904724, 23.73813575744629], [20000, 333.28, 0.7179910969734192, 24.09519058227539], [25000, 410.29, 0.7188180565834046, 24.122340240478515], [30000, 487.3, 0.7193081474304199, 24.13806770324707]], "lc:lc-FGS-r2@counter@48714625": [[5000, 41.26, 0.8649631679058075, 26.12306130727132], [10000, 82.82, 0.8848075568675995, 27.119112269083658], [15000, 123.89, 0.8916875561078389, 27.56702079772949], [20000, 155.76, 0.8975845754146576, 28.152226575215657], [25000, 187.14, 0.89849906762441, 28.260966618855793], [30000, 218.51, 0.8991585572560629, 28.35823008219401]], "lc:lc-FGS-r2@garden@48714625": [[5000, 80.98, 0.7035134509205818, 24.171862681706745], [10000, 175.12, 0.7405704433719317, 25.065394083658855], [15000, 271.12, 0.7521772583325704, 25.391730229059856], [20000, 350.12, 0.7594112356503805, 25.59815263748169], [25000, 427.71, 0.7603652204076449, 25.632936636606853], [30000, 505.14, 0.7611203417181969, 25.663144032160442]], "lc:lc-FGS-r2@room@48714625": [[5000, 35.73, 0.8844895072472401, 28.672655545748196], [10000, 72.93, 0.8969007119154319, 29.692976193550304], [15000, 110.2, 0.9034814819311484, 30.270524391761192], [20000, 138.45, 0.9073526461919149, 30.974440990350185], [25000, 166.23, 0.9078578704442734, 31.058657670632385], [30000, 193.96, 0.9083827779843257, 31.13280394138434]], "lc:lc-FGS-r2@stump@48714625": [[5000, 63.98, 0.7492580078542233, 24.60722827911377], [10000, 141.36, 0.7869614884257317, 25.997498750686646], [15000, 223.1, 0.7936316356062889, 26.360963463783264], [20000, 289.56, 0.7957812994718552, 26.434882164001465], [25000, 354.67, 0.7959323301911354, 26.451799035072327], [30000, 419.59, 0.7957281395792961, 26.43788731098175]], "lc:lc-VKF@bicycle@48714625": [[5000, 207.27, 0.6222140860557556, 21.528748016357422], [10000, 451.54, 0.6617505598068237, 22.85436622619629], [15000, 730.59, 0.6847141194343567, 23.48740173339844], [20000, 1009.02, 0.6934200596809387, 23.691213760375977], [25000, 1280.61, 0.6961145401000977, 23.78440689086914], [30000, 1548.73, 0.6965598154067993, 23.81394821166992]], "lc:lc-VKF@counter@48714625": [[5000, 104.12, 0.878611421585083, 26.605490493774415], [10000, 220.9, 0.8973109801610311, 27.570849418640137], [15000, 338.72, 0.9054381688435872, 28.154053052266438], [20000, 456.32, 0.9084347248077392, 28.486263020833334], [25000, 567.28, 0.9110984285672505, 28.781082089742025], [30000, 676.52, 0.911526091893514, 28.864955965677897]], "lc:lc-VKF@garden@48714625": [[5000, 244.63, 0.6961935758590698, 24.150830904642742], [10000, 559.25, 0.7514940847953161, 25.148574511210125], [15000, 917.56, 0.774734246234099, 25.738288323084515], [20000, 1263.88, 0.7824054136872292, 25.968279123306274], [25000, 1604.11, 0.7851002961397171, 26.04610323905945], [30000, 1940.85, 0.7859761516253153, 26.12248222033183]], "lc:lc-VKF@room@48714625": [[5000, 99.45, 0.88912494518818, 28.83555862231132], [10000, 213.83, 0.9008721571702224, 29.81884227654873], [15000, 340.36, 0.9094845958245106, 30.58658237946339], [20000, 462.19, 0.9120273467821952, 31.098058358216896], [25000, 579.07, 0.9131852770463015, 31.262593831771458], [30000, 694.16, 0.9134491697335855, 31.355165579380134]], "lc:lc-VKF@stump@48714625": [[5000, 176.47, 0.7383222281932831, 24.040013551712036], [10000, 367.13, 0.7722664661705494, 25.160547256469727], [15000, 571.37, 0.784344844520092, 25.617529034614563], [20000, 772.42, 0.7873236909508705, 25.740215182304382], [25000, 974.03, 0.7872234731912613, 25.764731764793396], [30000, 1175.85, 0.7862621881067753, 25.738771319389343]], "lc:lc-VKF-r2@bicycle@48714625": [[5000, 66.11, 0.6334172105789184, 21.865910949707033], [10000, 180.05, 0.6845613598823548, 23.231379470825196], [15000, 323.88, 0.7065721082687378, 23.625773162841796], [20000, 466.47, 0.7124646878242493, 23.7947566986084], [25000, 605.02, 0.7130447006225586, 23.840324478149412], [30000, 741.49, 0.7104950785636902, 23.751793136596678]], "lc:lc-VKF-r2@counter@48714625": [[5000, 40.12, 0.8802307705084483, 26.67486089070638], [10000, 93.11, 0.895785532395045, 27.554617881774902], [15000, 146.93, 0.9034639100233713, 28.13633041381836], [20000, 199.44, 0.9064187665780385, 28.491196632385254], [25000, 250.7, 0.907603774468104, 28.691563351949057], [30000, 301.02, 0.9077619512875875, 28.754511451721193]], "lc:lc-VKF-r2@garden@48714625": [[5000, 88.43, 0.7258682250976562, 24.49534281094869], [10000, 252.32, 0.7622944414615631, 25.10063664118449], [15000, 440.14, 0.7792319084207217, 25.443704922993977], [20000, 614.48, 0.781483605504036, 25.514556248982746], [25000, 786.24, 0.7800796404480934, 25.49320340156555], [30000, 956.4, 0.7782699018716812, 25.41187596321106]], "lc:lc-VKF-r2@room@48714625": [[5000, 33.75, 0.8911554859234736, 28.94738705952962], [10000, 84.15, 0.9023251487658575, 29.808951059977215], [15000, 139.73, 0.9086781434523754, 30.527916052402595], [20000, 194.41, 0.9111934395936819, 30.905439279018303], [25000, 246.91, 0.9118339449931414, 31.075355383066032], [30000, 298.18, 0.9112276144516773, 31.060777810903694]], "lc:lc-VKF-r2@stump@48714625": [[5000, 57.89, 0.7501962147653103, 24.309985637664795], [10000, 154.7, 0.7850405126810074, 25.62018072605133], [15000, 263.63, 0.7934278063476086, 25.9838969707489], [20000, 368.24, 0.7926967293024063, 26.019108533859253], [25000, 472.77, 0.7922874130308628, 26.064287304878235], [30000, 577.57, 0.7902089655399323, 25.98209321498871]], "lc:lc-FGS@bonsai@48714631": [[5000, 94.83, 0.9066866958463514, 28.47118058075776], [10000, 186.82, 0.9190148952844981, 29.555269911482526], [15000, 278.36, 0.9233106616381053, 30.1385721258215], [20000, 353.91, 0.9288300001943434, 30.946714865194785], [25000, 428.62, 0.9297531488779429, 31.147037196803737], [30000, 503.45, 0.9303594972636249, 31.282419359361803]], "lc:lc-FGS@kitchen@48714631": [[5000, 105.28, 0.8658733810697283, 27.747653198242187], [10000, 211.63, 0.8943332672119141, 29.18864462716239], [15000, 316.44, 0.9028285333088466, 29.855620084490095], [20000, 403.66, 0.9089750136647906, 30.57898837498256], [25000, 489.27, 0.9103517208780562, 30.763871165684293], [30000, 574.54, 0.9110496384756905, 30.86199313572475]], "lc:lc-FGS@lighthouse@48714631": [[5000, 134.34, 0.7719427943229675, 19.989297842368103], [10000, 265.37, 0.790157498457493, 20.69112909757174], [15000, 397.26, 0.8044568605912037, 21.07392335549379], [20000, 507.06, 0.8143466313680013, 21.648085178473057], [25000, 615.05, 0.8158072859813006, 21.760994837834286], [30000, 722.8, 0.81676613061856, 21.829327754485302]], "lc:lc-FGS@train@48714631": [[5000, 123.54, 0.6787295812054684, 17.880011658919486], [10000, 242.36, 0.7121307144039556, 19.115626736691123], [15000, 363.02, 0.737574062849346, 19.66887361124942], [20000, 463.72, 0.7539893874996587, 20.30139566722669], [25000, 562.15, 0.7576551390321631, 20.487807600121748], [30000, 660.08, 0.7591852592794519, 20.590665265133506]], "lc:lc-FGS@truck@48714631": [[5000, 125.57, 0.7762110993266106, 22.102104711532593], [10000, 253.97, 0.8022899940609932, 22.957673215866087], [15000, 385.22, 0.8167554795742035, 23.486813592910767], [20000, 495.79, 0.8260428309440613, 23.988538551330567], [25000, 605.06, 0.8272276625037194, 24.099014902114867], [30000, 714.07, 0.827830670773983, 24.167217588424684]], "lc:lc-FGS-r2@bonsai@48714631": [[5000, 39.36, 0.9057701149502316, 28.419623400713945], [10000, 77.52, 0.9137058499697093, 29.33017802882839], [15000, 115.65, 0.9174308841292923, 29.82984243856894], [20000, 144.18, 0.9226311396908116, 30.45411506859032], [25000, 171.98, 0.9251926251359888, 30.721009537980365], [30000, 199.72, 0.9258571041596902, 30.839626776205527]], "lc:lc-FGS-r2@kitchen@48714631": [[5000, 44.81, 0.866600183078221, 27.66855207170759], [10000, 90.92, 0.8905784130096436, 29.00437376839774], [15000, 135.75, 0.8960519484111241, 29.454282106672014], [20000, 170.03, 0.9019687090601239, 30.0413756779262], [25000, 203.53, 0.9041327936308724, 30.29671609061105], [30000, 237.17, 0.90479793378285, 30.35817516871861]], "lc:lc-FGS-r2@lighthouse@48714631": [[5000, 48.68, 0.7739370312446203, 19.949474456982735], [10000, 97.16, 0.7933362263899583, 20.783233495859], [15000, 146.47, 0.807268656217135, 21.231589048336712], [20000, 184.58, 0.816130341627659, 21.81130893413837], [25000, 221.71, 0.8171135462247409, 21.942216384105194], [30000, 258.59, 0.8174929848084083, 22.02266116020007]], "lc:lc-FGS-r2@train@48714631": [[5000, 46.07, 0.6818630020869406, 17.936220420034306], [10000, 93.31, 0.7163612466109427, 19.200520490345202], [15000, 140.82, 0.7416465894172066, 19.766677630575078], [20000, 178.05, 0.7567485931672548, 20.438090123628314], [25000, 213.79, 0.7596695627036848, 20.605866858833714], [30000, 249.77, 0.7611467414780667, 20.728645876834268]], "lc:lc-FGS-r2@truck@48714631": [[5000, 47.34, 0.7770320877432824, 22.17126359939575], [10000, 98.36, 0.7996548116207123, 22.91439023017883], [15000, 150.56, 0.811737808585167, 23.391161823272704], [20000, 191.81, 0.8190660983324051, 23.781926298141478], [25000, 232.28, 0.8198379665613175, 23.869774961471556], [30000, 272.76, 0.8202177658677101, 23.922460079193115]], "lc:lc-VKF@bonsai@48714631": [[5000, 85.58, 0.9134550030167038, 29.049694576778926], [10000, 175.01, 0.9236680027600881, 30.04028268762537], [15000, 264.33, 0.9295856018324156, 30.82027007438041], [20000, 352.79, 0.9330447573919554, 31.442880321193385], [25000, 440.54, 0.9347659929378612, 31.76440445152489], [30000, 528.39, 0.9350959900263194, 31.875264348210514]], "lc:lc-VKF@kitchen@48714631": [[5000, 105.67, 0.8884751268795559, 28.33783095223563], [10000, 241.34, 0.9069224391664777, 29.716582924979075], [15000, 379.89, 0.9151105386870247, 30.469594301496233], [20000, 512.21, 0.9187483412878854, 30.94820256914411], [25000, 641.24, 0.9200900861195156, 31.149305943080357], [30000, 768.8, 0.9213702593530927, 31.271588461739675]], "lc:lc-VKF@lighthouse@48714631": [[5000, 123.14, 0.7749348466212933, 19.824753076602253], [10000, 253.81, 0.7985640748953208, 20.910065235235752], [15000, 397.8, 0.8125498799177316, 21.457439373701046], [20000, 539.86, 0.8192572593688965, 21.782048005324143], [25000, 676.17, 0.8230175054990329, 22.059785256019005], [30000, 810.08, 0.8245148551769745, 22.173132578531902]], "lc:lc-VKF@train@48714631": [[5000, 113.9, 0.6882771488867307, 18.124480498464482], [10000, 231.05, 0.7180589076719786, 19.104648790861432], [15000, 359.8, 0.7462488318744459, 19.950680456663434], [20000, 488.24, 0.7611420593763653, 20.642924810710706], [25000, 612.62, 0.7659662444340555, 20.85411766955727], [30000, 735.12, 0.7680462065495943, 20.91879031532689]], "lc:lc-VKF@truck@48714631": [[5000, 119.14, 0.7808253228664398, 22.06141290664673], [10000, 267.59, 0.8076755210757256, 22.882626724243163], [15000, 439.61, 0.8233361795544625, 23.428670358657836], [20000, 609.98, 0.8290183767676353, 23.76549925804138], [25000, 775.23, 0.8323373049497604, 23.976973390579225], [30000, 936.26, 0.8335260570049285, 24.04311776161194]], "lc:lc-VKF-r2@bonsai@48714631": [[5000, 35.34, 0.9134474106737085, 28.98637936566327], [10000, 77.95, 0.922202327766934, 29.964222933795], [15000, 119.65, 0.9263599531070607, 30.346266926945866], [20000, 160.95, 0.9304319314054541, 31.04062049453323], [25000, 201.81, 0.93152741000459, 31.294521383337074], [30000, 242.49, 0.9314245887704797, 31.33618978551916]], "lc:lc-VKF-r2@kitchen@48714631": [[5000, 46.09, 0.8807627882276262, 27.726617758614676], [10000, 114.48, 0.9000747987202236, 28.88546371459961], [15000, 183.78, 0.9062609774725777, 29.274359457833427], [20000, 249.83, 0.908065266268594, 29.692476599557057], [25000, 314.37, 0.9058833548000881, 29.437599672589982], [30000, 378.13, 0.9075419630323137, 29.771929822649273]], "lc:lc-VKF-r2@lighthouse@48714631": [[5000, 38.76, 0.777285037896572, 19.953875835125263], [10000, 85.15, 0.7946451436250638, 20.68435407296205], [15000, 142.16, 0.8070790462004833, 21.007902194292118], [20000, 199.84, 0.8145903631662711, 21.466981618832317], [25000, 254.68, 0.8186274430690668, 21.757392027439217], [30000, 308.26, 0.8202694471065815, 21.9015476275713]], "lc:lc-VKF-r2@train@48714631": [[5000, 37.97, 0.6931662700678173, 18.368763672678096], [10000, 84.33, 0.726766292986117, 19.412850455233926], [15000, 139.97, 0.7484838821386036, 19.75040744480334], [20000, 197.56, 0.7623721612127203, 20.479304966173675], [25000, 253.16, 0.7681427456830677, 20.9178248204683], [30000, 307.81, 0.7685760573336953, 20.95384823648553]], "lc:lc-VKF-r2@truck@48714631": [[5000, 45.39, 0.7834782123565673, 22.12266602516174], [10000, 120.12, 0.8071633413434028, 22.91457347869873], [15000, 208.19, 0.819272032380104, 23.320610141754152], [20000, 295.65, 0.8230261266231537, 23.55398745536804], [25000, 381.26, 0.8236914649605751, 23.656351184844972], [30000, 465.63, 0.8244272112846375, 23.732408380508424]], "local:CK4@bicycle": [[5000, 68.6, 0.63113, 21.7834], [10000, 191.0, 0.66852, 22.8956], [15000, 349.7, 0.69656, 23.4981], [20000, 483.7, 0.71776, 24.1036], [25000, 572.7, 0.72632, 24.3709], [30000, 664.8, 0.72914, 24.385], [35000, 753.8, 0.73287, 24.5398], [40000, 843.1, 0.73319, 24.5522], [45000, 937.4, 0.73407, 24.5453], [50000, 1028.8, 0.73505, 24.5811], [55000, 1120.4, 0.73416, 24.5348], [60000, 1211.2, 0.73476, 24.592], [65000, 1302.9, 0.73456, 24.578], [70000, 1397.5, 0.73479, 24.5713], [75000, 1489.2, 0.73457, 24.5576], [80000, 1580.0, 0.73436, 24.5867]], "local:CK4@bonsai": [[5000, 44.4, 0.89408, 28.1016], [10000, 95.8, 0.90298, 28.991], [15000, 148.7, 0.91859, 30.0988], [20000, 193.8, 0.92588, 30.7697], [25000, 229.6, 0.92934, 31.2713], [30000, 263.2, 0.93059, 31.5048], [35000, 296.9, 0.93168, 31.6822], [40000, 330.1, 0.93226, 31.7747], [45000, 363.9, 0.93303, 31.9441], [50000, 398.6, 0.93304, 31.9485], [55000, 433.2, 0.93368, 32.0424], [60000, 467.7, 0.93388, 32.1235], [65000, 501.5, 0.93377, 32.1502], [70000, 535.3, 0.93416, 32.1987], [75000, 569.5, 0.93412, 32.188], [80000, 603.7, 0.93434, 32.2416]], "local:CK4@counter": [[5000, 45.8, 0.86556, 26.3004], [10000, 106.6, 0.88114, 27.0807], [15000, 172.5, 0.89316, 27.7991], [20000, 226.4, 0.89842, 28.084], [25000, 265.3, 0.90247, 28.4047], [30000, 302.3, 0.90373, 28.5712], [35000, 338.6, 0.90557, 28.7362], [40000, 374.8, 0.90594, 28.7811], [45000, 411.0, 0.90623, 28.8436], [50000, 447.1, 0.90668, 28.8929], [55000, 483.3, 0.90716, 28.9681], [60000, 519.4, 0.90724, 28.9995], [65000, 555.7, 0.90748, 29.0188], [70000, 591.9, 0.90778, 29.0749], [75000, 628.3, 0.90807, 29.1195], [80000, 664.6, 0.90805, 29.1228]], "local:CK4@garden": [[5000, 85.6, 0.70661, 24.1038], [10000, 228.1, 0.74971, 24.9158], [15000, 397.5, 0.76704, 25.4169], [20000, 539.9, 0.78244, 25.8842], [25000, 648.7, 0.78815, 26.0713], [30000, 753.7, 0.78978, 26.1032], [35000, 856.5, 0.79146, 26.1722], [40000, 959.2, 0.79316, 26.2331], [45000, 1062.7, 0.79396, 26.2783], [50000, 1165.5, 0.79463, 26.291], [55000, 1268.5, 0.79448, 26.3192], [60000, 1371.8, 0.79452, 26.3102], [65000, 1476.9, 0.79563, 26.3658], [70000, 1581.3, 0.79602, 26.3531], [75000, 1684.8, 0.79593, 26.3344], [80000, 1791.3, 0.79571, 26.3423]], "local:CK4@kitchen": [[5000, 62.1, 0.86984, 27.5147], [10000, 158.0, 0.89008, 28.7691], [15000, 261.7, 0.90147, 29.623], [20000, 341.8, 0.90903, 30.277], [25000, 392.7, 0.91168, 30.6066], [30000, 441.3, 0.9137, 30.774], [35000, 488.9, 0.91479, 30.96], [40000, 536.6, 0.91538, 31.0597], [45000, 584.2, 0.91633, 31.1512], [50000, 631.9, 0.91658, 31.1879], [55000, 679.7, 0.91667, 31.1618], [60000, 727.5, 0.91688, 31.2593], [65000, 775.3, 0.9164, 31.2205], [70000, 823.1, 0.91716, 31.3214], [75000, 871.1, 0.91725, 31.359], [80000, 919.0, 0.91744, 31.3763]], "local:CK4@room": [[5000, 37.6, 0.88395, 28.3508], [10000, 89.5, 0.89596, 29.3727], [15000, 151.8, 0.90578, 30.6433], [20000, 204.1, 0.91, 31.1659], [25000, 241.1, 0.91201, 31.4277], [30000, 275.3, 0.91444, 31.6137], [35000, 308.7, 0.91474, 31.6155], [40000, 341.8, 0.91604, 31.7919], [45000, 374.8, 0.91512, 31.7829], [50000, 407.8, 0.91627, 31.8], [55000, 440.9, 0.91614, 31.8268], [60000, 474.1, 0.91587, 31.876], [65000, 507.2, 0.91673, 31.8428], [70000, 540.5, 0.9164, 31.8419], [75000, 573.6, 0.91646, 31.8438], [80000, 606.9, 0.91672, 31.9154]], "local:CK4@stump": [[5000, 58.3, 0.75372, 24.7173], [10000, 159.8, 0.78261, 25.9439], [15000, 278.9, 0.79563, 26.4026], [20000, 378.6, 0.80102, 26.5674], [25000, 457.0, 0.80272, 26.6239], [30000, 533.3, 0.80351, 26.6903], [35000, 608.6, 0.80386, 26.7153], [40000, 684.5, 0.80349, 26.7082], [45000, 760.9, 0.8032, 26.7044], [50000, 837.5, 0.80261, 26.665], [55000, 914.5, 0.80232, 26.6665], [60000, 991.7, 0.8019, 26.6376], [65000, 1069.0, 0.80206, 26.6365], [70000, 1146.3, 0.80169, 26.6103], [75000, 1223.6, 0.80184, 26.6147], [80000, 1301.0, 0.80144, 26.6017]], "local:R2@bicycle": [[5000, 58.7, 0.54698, 17.9602], [10000, 154.3, 0.65816, 22.7152], [15000, 269.8, 0.68931, 23.6169], [20000, 365.6, 0.70137, 23.7137], [25000, 449.0, 0.70835, 23.8658], [30000, 517.8, 0.71367, 24.1511], [35000, 586.6, 0.71441, 24.147], [40000, 703.7, 0.71518, 24.1111], [45000, 775.4, 0.71507, 24.1302], [50000, 858.0, 0.71526, 24.122], [55000, 940.4, 0.71477, 24.1528], [60000, 1010.7, 0.71565, 24.1216], [65000, 1081.1, 0.71572, 24.1667], [70000, 1175.1, 0.71487, 24.0826], [75000, 1249.6, 0.715, 24.0944], [80000, 1319.3, 0.71486, 24.0867]], "local:R2@bonsai": [[5000, 39.2, 0.90341, 28.3814], [10000, 81.7, 0.91244, 29.205], [15000, 125.0, 0.91919, 30.1451], [20000, 160.9, 0.92161, 30.4275], [25000, 190.9, 0.92407, 30.849], [30000, 220.3, 0.92514, 30.9777], [35000, 248.9, 0.92512, 31.0381], [40000, 277.3, 0.92598, 31.1435], [45000, 306.0, 0.92608, 31.2899], [50000, 334.8, 0.92638, 31.2864], [55000, 363.5, 0.92577, 31.1375], [60000, 392.5, 0.92616, 31.3868], [65000, 421.3, 0.92685, 31.4878], [70000, 450.2, 0.92621, 31.3076], [75000, 479.1, 0.92725, 31.4637], [80000, 508.1, 0.92766, 31.6031]], "local:R2@counter": [[5000, 41.5, 0.86258, 26.1977], [10000, 94.2, 0.87561, 26.9162], [15000, 150.8, 0.88557, 27.55], [20000, 198.8, 0.89184, 27.9753], [25000, 235.5, 0.89377, 28.1563], [30000, 269.1, 0.89534, 28.2864], [35000, 302.7, 0.89645, 28.4269], [40000, 336.0, 0.89664, 28.4714], [45000, 368.6, 0.89736, 28.5487], [50000, 401.5, 0.89706, 28.5369], [55000, 434.9, 0.89755, 28.6019], [60000, 467.6, 0.89764, 28.6594], [65000, 500.8, 0.89819, 28.7228], [70000, 534.0, 0.89798, 28.6816], [75000, 567.1, 0.8977, 28.6914], [80000, 600.2, 0.89796, 28.7148]], "local:R2@garden": [[5000, 74.1, 0.61072, 17.7744], [10000, 173.6, 0.68597, 21.3649], [15000, 281.2, 0.74179, 25.1335], [20000, 372.4, 0.74768, 25.2133], [25000, 447.6, 0.75379, 25.3908], [30000, 520.1, 0.7547, 25.379], [35000, 591.7, 0.75739, 25.4612], [40000, 662.5, 0.75904, 25.5607], [45000, 733.3, 0.75856, 25.5477], [50000, 804.0, 0.75882, 25.4744], [55000, 874.5, 0.76003, 25.623], [60000, 945.3, 0.76002, 25.6152], [65000, 1016.8, 0.76054, 25.6099], [70000, 1087.6, 0.76055, 25.6336], [75000, 1158.1, 0.76091, 25.6209], [80000, 1228.5, 0.76056, 25.6009]], "local:R2@kitchen": [[5000, 55.9, 0.86025, 26.9957], [10000, 138.0, 0.88, 28.0766], [15000, 226.5, 0.8917, 28.9648], [20000, 295.3, 0.89656, 29.4175], [25000, 341.2, 0.89806, 29.5612], [30000, 385.4, 0.89993, 29.6173], [35000, 428.7, 0.90107, 29.7652], [40000, 472.0, 0.9009, 29.9046], [45000, 515.5, 0.90046, 29.7702], [50000, 558.9, 0.9022, 29.9672], [55000, 602.3, 0.90349, 30.1213], [60000, 645.9, 0.90137, 29.8184], [65000, 689.5, 0.90156, 29.9126], [70000, 733.1, 0.90239, 29.9269], [75000, 776.8, 0.90409, 30.2002], [80000, 820.5, 0.90286, 29.9789]], "local:R2@room": [[5000, 33.8, 0.8826, 28.1952], [10000, 78.5, 0.89333, 29.3307], [15000, 129.8, 0.90151, 30.3166], [20000, 172.5, 0.90503, 30.832], [25000, 204.5, 0.90695, 31.048], [30000, 234.3, 0.90852, 31.181], [35000, 263.2, 0.90882, 31.2633], [40000, 292.3, 0.90872, 31.2442], [45000, 321.2, 0.90782, 31.1195], [50000, 350.3, 0.90563, 31.0722], [55000, 379.3, 0.9046, 31.0572], [60000, 408.3, 0.9055, 31.089], [65000, 437.5, 0.90631, 31.1459], [70000, 466.7, 0.90527, 31.1131], [75000, 495.9, 0.90492, 31.1394], [80000, 525.2, 0.90544, 31.098]], "local:R2@stump": [[5000, 50.9, 0.6268, 19.1785], [10000, 125.7, 0.70883, 22.5236], [15000, 207.5, 0.75374, 24.3814], [20000, 275.4, 0.79472, 26.3694], [25000, 332.3, 0.79453, 26.4124], [30000, 388.2, 0.79578, 26.475], [35000, 443.4, 0.79615, 26.5095], [40000, 499.1, 0.79607, 26.4887], [45000, 555.2, 0.79557, 26.4948], [50000, 611.6, 0.79627, 26.547], [55000, 668.1, 0.79529, 26.4933], [60000, 724.9, 0.79507, 26.4987], [65000, 781.8, 0.79445, 26.4494], [70000, 838.7, 0.795, 26.4703], [75000, 895.9, 0.79466, 26.4527], [80000, 953.1, 0.79443, 26.4521]]}, "note": "frozen slice of the campaign active set; see figsrc/export_sampling.py"}

==> figsrc/data/stage_detail_keys_sh0_time.jsonl <==
{"scene": "garden", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 15.0142, "stages_ms": {"ComputeSSIMGradient": 0.48062, "ComputeTileRanges": 0.06754, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.90519, "ProjectionForward": 1.18183, "RasterizeBackward": 8.48822, "RasterizeForward": 2.66934, "SortRTS": 1.19487}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4915785, "vram_used": 1350565888, "vram_tracked": 1178031168, "vram_peak_tracked": 1317567616, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 116696064, "g_sh_coeffs_2": 116696064, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 9724596, "key_offsets": 9724596, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 29173788, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 116696064, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 63184432, "sorting_gauss_idx_2": 63184432, "sorting_keys_1": 63184432, "sorting_keys_2": 63184432, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.9124, "stages_ms": {"ComputeSSIMGradient": 0.40818, "ComputeTileRanges": 0.06535, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.93357, "ProjectionForward": 0.91531, "RasterizeBackward": 7.95928, "RasterizeForward": 2.59932, "SortRTS": 1.0011}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4916095, "vram_used": 1228931072, "vram_tracked": 1063964352, "vram_peak_tracked": 1203500800, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 116696064, "g_sh_coeffs_2": 116696064, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 29173788, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 116696064, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39530024, "sorting_gauss_idx_2": 39530024, "sorting_keys_1": 39530024, "sorting_keys_2": 39530024, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.6556, "stages_ms": {"ComputeSSIMGradient": 0.40123, "ComputeTileRanges": 0.06537, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.83409, "ProjectionForward": 0.72917, "RasterizeBackward": 8.11517, "RasterizeForward": 2.36903, "SortRTS": 1.11123}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948103, "vram_used": 1145044992, "vram_tracked": 976674780, "vram_peak_tracked": 1116211228, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588200, "sorting_gauss_idx_2": 39588200, "sorting_keys_1": 39588200, "sorting_keys_2": 39588200, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.7581, "stages_ms": {"ComputeSSIMGradient": 0.40104, "ComputeTileRanges": 0.09865, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.96181, "ProjectionForward": 0.91509, "RasterizeBackward": 7.89012, "RasterizeForward": 2.42313, "SortRTS": 1.03842}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948043, "vram_used": 1145044992, "vram_tracked": 976672892, "vram_peak_tracked": 1116209340, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39587728, "sorting_gauss_idx_2": 39587728, "sorting_keys_1": 39587728, "sorting_keys_2": 39587728, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 11.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.6572, "stages_ms": {"ComputeSSIMGradient": 0.39313, "ComputeTileRanges": 0.06658, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.80641, "ProjectionForward": 1.31473, "RasterizeBackward": 7.72399, "RasterizeForward": 2.3328, "SortRTS": 0.9937}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5489299, "vram_used": 1499463680, "vram_tracked": 1337304172, "vram_peak_tracked": 1467324620, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 140924928, "g_sh_coeffs_2": 140924928, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 11743704, "key_offsets": 11743704, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 35231112, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 140924928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 65803312, "sorting_gauss_idx_2": 65803312, "sorting_keys_1": 65803312, "sorting_keys_2": 65803312, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 8.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.4997, "stages_ms": {"ComputeSSIMGradient": 0.38263, "ComputeTileRanges": 0.06768, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.73101, "ProjectionForward": 1.01569, "RasterizeBackward": 7.87722, "RasterizeForward": 2.35365, "SortRTS": 1.0372}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5489131, "vram_used": 1407188992, "vram_tracked": 1248168484, "vram_peak_tracked": 1378188932, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 140924928, "g_sh_coeffs_2": 140924928, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 35231112, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 140924928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49391240, "sorting_gauss_idx_2": 49391240, "sorting_keys_1": 49391240, "sorting_keys_2": 49391240, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.6624, "stages_ms": {"ComputeSSIMGradient": 0.41826, "ComputeTileRanges": 0.07081, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.70234, "ProjectionForward": 0.66085, "RasterizeBackward": 7.97968, "RasterizeForward": 2.55004, "SortRTS": 1.24764}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5525747, "vram_used": 1298137088, "vram_tracked": 1142227340, "vram_peak_tracked": 1272247788, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329408, "sorting_gauss_idx_2": 49329408, "sorting_keys_1": 49329408, "sorting_keys_2": 49329408, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bicycle", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.6602, "stages_ms": {"ComputeSSIMGradient": 0.4257, "ComputeTileRanges": 0.06405, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.90181, "ProjectionForward": 0.85537, "RasterizeBackward": 7.79749, "RasterizeForward": 2.59261, "SortRTS": 0.99407}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5524465, "vram_used": 1298137088, "vram_tracked": 1142227500, "vram_peak_tracked": 1272247948, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49329448, "sorting_gauss_idx_2": 49329448, "sorting_keys_1": 49329448, "sorting_keys_2": 49329448, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.3256, "stages_ms": {"ComputeSSIMGradient": 0.40494, "ComputeTileRanges": 0.04643, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.53079, "ProjectionForward": 1.10027, "RasterizeBackward": 5.75368, "RasterizeForward": 1.69998, "SortRTS": 0.75794}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3021367, "vram_used": 1203765248, "vram_tracked": 1026111476, "vram_peak_tracked": 1157530676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 109185024, "g_sh_coeffs_2": 109185024, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 9098744, "key_offsets": 9098744, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 27296232, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 109185024, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39849728, "sorting_gauss_idx_2": 39849728, "sorting_keys_1": 39849728, "sorting_keys_2": 39849728, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.1, "stages_ms": {"ComputeSSIMGradient": 0.38906, "ComputeTileRanges": 0.04697, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.53097, "ProjectionForward": 0.80674, "RasterizeBackward": 5.88921, "RasterizeForward": 1.70618, "SortRTS": 0.69322}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3020986, "vram_used": 1182793728, "vram_tracked": 1009805228, "vram_peak_tracked": 1141224428, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 109185024, "g_sh_coeffs_2": 109185024, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 27296232, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 109185024, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40322536, "sorting_gauss_idx_2": 40322536, "sorting_keys_1": 40322536, "sorting_keys_2": 40322536, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.055, "stages_ms": {"ComputeSSIMGradient": 0.40073, "ComputeTileRanges": 0.04714, "DensifyPostBackward": 0.00141, "FusedProjectionBackwardOptimizerStep": 0.53316, "ProjectionForward": 0.66557, "RasterizeBackward": 5.89562, "RasterizeForward": 1.77455, "SortRTS": 0.70532}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063113, "vram_used": 1098907648, "vram_tracked": 929086900, "vram_peak_tracked": 1060506100, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40615152, "sorting_gauss_idx_2": 40615152, "sorting_keys_1": 40615152, "sorting_keys_2": 40615152, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "stump", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 5.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.0894, "stages_ms": {"ComputeSSIMGradient": 0.44976, "ComputeTileRanges": 0.04711, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.47507, "ProjectionForward": 0.69544, "RasterizeBackward": 5.76987, "RasterizeForward": 1.83123, "SortRTS": 0.78506}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3063133, "vram_used": 1098907648, "vram_tracked": 929078292, "vram_peak_tracked": 1060497492, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40613000, "sorting_gauss_idx_2": 40613000, "sorting_keys_1": 40613000, "sorting_keys_2": 40613000, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 9.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.085, "stages_ms": {"ComputeSSIMGradient": 0.15485, "ComputeTileRanges": 0.03319, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.3509, "ProjectionForward": 0.54345, "RasterizeBackward": 2.77219, "RasterizeForward": 0.78501, "SortRTS": 0.41563}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1806952, "vram_used": 452984832, "vram_tracked": 380523124, "vram_peak_tracked": 432356756, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 37472256, "g_sh_coeffs_2": 37472256, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 3122604, "key_offsets": 3122604, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 9367812, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 37472256, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 18874016, "sorting_gauss_idx_2": 18874016, "sorting_keys_1": 18874016, "sorting_keys_2": 18874016, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.0346, "stages_ms": {"ComputeSSIMGradient": 0.15263, "ComputeTileRanges": 0.03295, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.3245, "ProjectionForward": 0.37527, "RasterizeBackward": 2.72592, "RasterizeForward": 0.94213, "SortRTS": 0.44886}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1806714, "vram_used": 419430400, "vram_tracked": 349016484, "vram_peak_tracked": 400850116, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 37472256, "g_sh_coeffs_2": 37472256, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 9367812, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 37472256, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12558656, "sorting_gauss_idx_2": 12558656, "sorting_keys_1": 12558656, "sorting_keys_2": 12558656, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.9585, "stages_ms": {"ComputeSSIMGradient": 0.15578, "ComputeTileRanges": 0.03622, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.31283, "ProjectionForward": 0.34135, "RasterizeBackward": 2.79814, "RasterizeForward": 0.8096, "SortRTS": 0.47051}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815589, "vram_used": 392167424, "vram_tracked": 320943848, "vram_peak_tracked": 372777480, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566608, "sorting_gauss_idx_2": 12566608, "sorting_keys_1": 12566608, "sorting_keys_2": 12566608, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "bonsai", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.9711, "stages_ms": {"ComputeSSIMGradient": 0.16223, "ComputeTileRanges": 0.03316, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.30795, "ProjectionForward": 0.36781, "RasterizeBackward": 2.74356, "RasterizeForward": 0.86703, "SortRTS": 0.45613}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815672, "vram_used": 392167424, "vram_tracked": 320943848, "vram_peak_tracked": 372777480, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566608, "sorting_gauss_idx_2": 12566608, "sorting_keys_1": 12566608, "sorting_keys_2": 12566608, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 6.2805, "stages_ms": {"ComputeSSIMGradient": 0.15648, "ComputeTileRanges": 0.03571, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.33858, "ProjectionForward": 0.4747, "RasterizeBackward": 3.59341, "RasterizeForward": 1.11449, "SortRTS": 0.54376}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2664621, "vram_used": 465567744, "vram_tracked": 381300420, "vram_peak_tracked": 433050948, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 33019392, "g_sh_coeffs_2": 33019392, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 2751544, "key_offsets": 2751544, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8254632, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 33019392, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 26420256, "sorting_gauss_idx_2": 26420256, "sorting_keys_1": 26420256, "sorting_keys_2": 26420256, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.5489, "stages_ms": {"ComputeSSIMGradient": 0.23114, "ComputeTileRanges": 0.03745, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.39861, "ProjectionForward": 0.5142, "RasterizeBackward": 4.17927, "RasterizeForward": 1.52015, "SortRTS": 0.62768}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2664187, "vram_used": 406847488, "vram_tracked": 322973212, "vram_peak_tracked": 374723740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 33019392, "g_sh_coeffs_2": 33019392, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8254632, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 33019392, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 6.3171, "stages_ms": {"ComputeSSIMGradient": 0.16731, "ComputeTileRanges": 0.03897, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.37323, "ProjectionForward": 0.40401, "RasterizeBackward": 3.59039, "RasterizeForward": 1.12139, "SortRTS": 0.58733}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693159, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "counter", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 6.4151, "stages_ms": {"ComputeSSIMGradient": 0.20759, "ComputeTileRanges": 0.03913, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.3338, "ProjectionForward": 0.40153, "RasterizeBackward": 3.71844, "RasterizeForward": 1.10697, "SortRTS": 0.57587}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693004, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 10.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.0733, "stages_ms": {"ComputeSSIMGradient": 0.15126, "ComputeTileRanges": 0.04157, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.71312, "ProjectionForward": 0.66776, "RasterizeBackward": 4.48572, "RasterizeForward": 1.3661, "SortRTS": 0.62876}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2841481, "vram_used": 658505728, "vram_tracked": 558246528, "vram_peak_tracked": 610046912, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 51637248, "g_sh_coeffs_2": 51637248, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 4303076, "key_offsets": 4303076, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 12909228, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51637248, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40000400, "sorting_gauss_idx_2": 40000400, "sorting_keys_1": 40000400, "sorting_keys_2": 40000400, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.0816, "stages_ms": {"ComputeSSIMGradient": 0.20962, "ComputeTileRanges": 0.03658, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.85528, "ProjectionForward": 0.73184, "RasterizeBackward": 5.71823, "RasterizeForward": 1.82046, "SortRTS": 0.68285}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2840799, "vram_used": 562036736, "vram_tracked": 469655968, "vram_peak_tracked": 521456352, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 51637248, "g_sh_coeffs_2": 51637248, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 12909228, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51637248, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 6.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9094, "stages_ms": {"ComputeSSIMGradient": 0.16535, "ComputeTileRanges": 0.04048, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.64659, "ProjectionForward": 0.42822, "RasterizeBackward": 4.56065, "RasterizeForward": 1.39524, "SortRTS": 0.6451}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857820, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "kitchen", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9358, "stages_ms": {"ComputeSSIMGradient": 0.19946, "ComputeTileRanges": 0.03915, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.71046, "ProjectionForward": 0.47031, "RasterizeBackward": 4.43795, "RasterizeForward": 1.40261, "SortRTS": 0.64506}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2857951, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 11.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.4571, "stages_ms": {"ComputeSSIMGradient": 0.15213, "ComputeTileRanges": 0.03157, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.20664, "ProjectionForward": 0.47347, "RasterizeBackward": 3.13892, "RasterizeForward": 1.02711, "SortRTS": 0.39994}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2051505, "vram_used": 497025024, "vram_tracked": 403335976, "vram_peak_tracked": 455053288, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 34315776, "g_sh_coeffs_2": 34315776, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 2859596, "key_offsets": 2859596, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8578788, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34315776, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29804640, "sorting_gauss_idx_2": 29804640, "sorting_keys_1": 29804640, "sorting_keys_2": 29804640, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.4391, "stages_ms": {"ComputeSSIMGradient": 0.15509, "ComputeTileRanges": 0.03164, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.19003, "ProjectionForward": 0.39568, "RasterizeBackward": 2.99801, "RasterizeForward": 1.1654, "SortRTS": 0.46725}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2051480, "vram_used": 429916160, "vram_tracked": 338023896, "vram_peak_tracked": 389741208, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 34315776, "g_sh_coeffs_2": 34315776, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8578788, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34315776, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.3536, "stages_ms": {"ComputeSSIMGradient": 0.17734, "ComputeTileRanges": 0.03452, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.18199, "ProjectionForward": 0.23153, "RasterizeBackward": 3.19575, "RasterizeForward": 1.04368, "SortRTS": 0.44724}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072213, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "room", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.3519, "stages_ms": {"ComputeSSIMGradient": 0.16956, "ComputeTileRanges": 0.03425, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.20171, "ProjectionForward": 0.37438, "RasterizeBackward": 3.06231, "RasterizeForward": 1.03361, "SortRTS": 0.44535}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2071897, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 13.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.1031, "stages_ms": {"ComputeSSIMGradient": 0.22385, "ComputeTileRanges": 0.0633, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.83205, "ProjectionForward": 1.1078, "RasterizeBackward": 5.42101, "RasterizeForward": 1.61678, "SortRTS": 0.81883}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4645245, "vram_used": 1101004800, "vram_tracked": 986862216, "vram_peak_tracked": 1055282568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 102144000, "g_sh_coeffs_2": 102144000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 8511896, "key_offsets": 8511896, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 25535688, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 102144000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 59352960, "sorting_gauss_idx_2": 59352960, "sorting_keys_1": 59352960, "sorting_keys_2": 59352960, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 9.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.9522, "stages_ms": {"ComputeSSIMGradient": 0.21924, "ComputeTileRanges": 0.04847, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.83026, "ProjectionForward": 0.89769, "RasterizeBackward": 5.47817, "RasterizeForward": 1.60315, "SortRTS": 0.84718}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4645205, "vram_used": 979369984, "vram_tracked": 869621120, "vram_peak_tracked": 938041472, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 102144000, "g_sh_coeffs_2": 102144000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 25535688, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 102144000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34298632, "sorting_gauss_idx_2": 34298632, "sorting_keys_1": 34298632, "sorting_keys_2": 34298632, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0566, "stages_ms": {"ComputeSSIMGradient": 0.20521, "ComputeTileRanges": 0.05098, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.75171, "ProjectionForward": 0.49332, "RasterizeBackward": 5.0575, "RasterizeForward": 1.59972, "SortRTS": 0.86841}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661376, "vram_used": 905969664, "vram_tracked": 793094568, "vram_peak_tracked": 861514920, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319072, "sorting_gauss_idx_2": 34319072, "sorting_keys_1": 34319072, "sorting_keys_2": 34319072, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Truck", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 9.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0958, "stages_ms": {"ComputeSSIMGradient": 0.20335, "ComputeTileRanges": 0.04972, "DensifyPostBackward": 0.00138, "FusedProjectionBackwardOptimizerStep": 0.7397, "ProjectionForward": 0.5839, "RasterizeBackward": 5.05156, "RasterizeForward": 1.59303, "SortRTS": 0.85166}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660098, "vram_used": 905969664, "vram_tracked": 793097544, "vram_peak_tracked": 861517896, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319816, "sorting_gauss_idx_2": 34319816, "sorting_keys_1": 34319816, "sorting_keys_2": 34319816, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 10.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.9465, "stages_ms": {"ComputeSSIMGradient": 0.19938, "ComputeTileRanges": 0.05453, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.82867, "ProjectionForward": 0.90577, "RasterizeBackward": 4.51851, "RasterizeForward": 1.4978, "SortRTS": 0.92351}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5718777, "vram_used": 939524096, "vram_tracked": 827356156, "vram_peak_tracked": 895783676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 83925504, "g_sh_coeffs_2": 83925504, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 6993780, "key_offsets": 6993780, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 20981340, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 83925504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49458048, "sorting_gauss_idx_2": 49458048, "sorting_keys_1": 49458048, "sorting_keys_2": 49458048, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.7933, "stages_ms": {"ComputeSSIMGradient": 0.20274, "ComputeTileRanges": 0.05495, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.82329, "ProjectionForward": 0.70041, "RasterizeBackward": 4.5443, "RasterizeForward": 1.49143, "SortRTS": 0.95566}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5719611, "vram_used": 864026624, "vram_tracked": 749762012, "vram_peak_tracked": 818189532, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 83925504, "g_sh_coeffs_2": 83925504, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 20981340, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 83925504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33556400, "sorting_gauss_idx_2": 33556400, "sorting_keys_1": 33556400, "sorting_keys_2": 33556400, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.9049, "stages_ms": {"ComputeSSIMGradient": 0.23595, "ComputeTileRanges": 0.08518, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.90311, "ProjectionForward": 0.69421, "RasterizeBackward": 5.12193, "RasterizeForward": 1.75053, "SortRTS": 1.08376}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735581, "vram_used": 799014912, "vram_tracked": 686933112, "vram_peak_tracked": 755360632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585216, "sorting_gauss_idx_2": 33585216, "sorting_keys_1": 33585216, "sorting_keys_2": 33585216, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Train", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.6687, "stages_ms": {"ComputeSSIMGradient": 0.21025, "ComputeTileRanges": 0.05527, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.84563, "ProjectionForward": 0.63357, "RasterizeBackward": 5.15308, "RasterizeForward": 1.66617, "SortRTS": 1.07924}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735711, "vram_used": 799014912, "vram_tracked": 686932760, "vram_peak_tracked": 755360280, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585128, "sorting_gauss_idx_2": 33585128, "sorting_keys_1": 33585128, "sorting_keys_2": 33585128, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 13.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.8064, "stages_ms": {"ComputeSSIMGradient": 0.22704, "ComputeTileRanges": 0.03953, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.59352, "ProjectionForward": 0.82917, "RasterizeBackward": 4.96261, "RasterizeForward": 1.45382, "SortRTS": 0.68034}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2899587, "vram_used": 905969664, "vram_tracked": 796932556, "vram_peak_tracked": 865185516, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 84450816, "g_sh_coeffs_2": 84450816, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 7037496, "key_offsets": 7037496, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21112488, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 84450816, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 41037312, "sorting_gauss_idx_2": 41037312, "sorting_keys_1": 41037312, "sorting_keys_2": 41037312, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.6448, "stages_ms": {"ComputeSSIMGradient": 0.22837, "ComputeTileRanges": 0.04366, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.62622, "ProjectionForward": 0.74998, "RasterizeBackward": 4.82157, "RasterizeForward": 1.44656, "SortRTS": 0.69334}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2899630, "vram_used": 838860800, "vram_tracked": 734901604, "vram_peak_tracked": 803154564, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 84450816, "g_sh_coeffs_2": 84450816, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21112488, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 84450816, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29048320, "sorting_gauss_idx_2": 29048320, "sorting_keys_1": 29048320, "sorting_keys_2": 29048320, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.7842, "stages_ms": {"ComputeSSIMGradient": 0.20046, "ComputeTileRanges": 0.04621, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.52786, "ProjectionForward": 0.39388, "RasterizeBackward": 4.51838, "RasterizeForward": 1.4042, "SortRTS": 0.66422}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933150, "vram_used": 773849088, "vram_tracked": 671765868, "vram_peak_tracked": 740018828, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29098968, "sorting_gauss_idx_2": 29098968, "sorting_keys_1": 29098968, "sorting_keys_2": 29098968, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Family", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9389, "stages_ms": {"ComputeSSIMGradient": 0.19903, "ComputeTileRanges": 0.04602, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.52584, "ProjectionForward": 0.49764, "RasterizeBackward": 4.54161, "RasterizeForward": 1.41483, "SortRTS": 0.68298}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933488, "vram_used": 773849088, "vram_tracked": 671768044, "vram_peak_tracked": 740021004, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099512, "sorting_gauss_idx_2": 29099512, "sorting_keys_1": 29099512, "sorting_keys_2": 29099512, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 9.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.325, "stages_ms": {"ComputeSSIMGradient": 0.20343, "ComputeTileRanges": 0.04707, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.55237, "ProjectionForward": 0.77739, "RasterizeBackward": 4.45584, "RasterizeForward": 1.54207, "SortRTS": 0.72595}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3058608, "vram_used": 689963008, "vram_tracked": 585806964, "vram_peak_tracked": 654157428, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 55464960, "g_sh_coeffs_2": 55464960, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 4622012, "key_offsets": 4622012, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13866036, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55464960, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 35934336, "sorting_gauss_idx_2": 35934336, "sorting_keys_1": 35934336, "sorting_keys_2": 35934336, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.3109, "stages_ms": {"ComputeSSIMGradient": 0.20376, "ComputeTileRanges": 0.04926, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.58522, "ProjectionForward": 0.69167, "RasterizeBackward": 4.48388, "RasterizeForward": 1.47321, "SortRTS": 0.7945}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3058730, "vram_used": 610271232, "vram_tracked": 513022020, "vram_peak_tracked": 581372484, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 55464960, "g_sh_coeffs_2": 55464960, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13866036, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55464960, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20049104, "sorting_gauss_idx_2": 20049104, "sorting_keys_1": 20049104, "sorting_keys_2": 20049104, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.5517, "stages_ms": {"ComputeSSIMGradient": 0.2024, "ComputeTileRanges": 0.05221, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.5073, "ProjectionForward": 0.40761, "RasterizeBackward": 4.19776, "RasterizeForward": 1.40134, "SortRTS": 0.75258}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071561, "vram_used": 568328192, "vram_tracked": 471482264, "vram_peak_tracked": 539832728, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063896, "sorting_gauss_idx_2": 20063896, "sorting_keys_1": 20063896, "sorting_keys_2": 20063896, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Francis", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.4831, "stages_ms": {"ComputeSSIMGradient": 0.19933, "ComputeTileRanges": 0.04909, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.49628, "ProjectionForward": 0.44397, "RasterizeBackward": 4.15248, "RasterizeForward": 1.37683, "SortRTS": 0.73797}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071707, "vram_used": 568328192, "vram_tracked": 471482168, "vram_peak_tracked": 539832632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063872, "sorting_gauss_idx_2": 20063872, "sorting_keys_1": 20063872, "sorting_keys_2": 20063872, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 2.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.1614, "stages_ms": {"ComputeSSIMGradient": 0.19942, "ComputeTileRanges": 0.04416, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.54128, "ProjectionForward": 0.61885, "RasterizeBackward": 4.56293, "RasterizeForward": 1.48196, "SortRTS": 0.69018}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3305313, "vram_used": 675282944, "vram_tracked": 563540752, "vram_peak_tracked": 631961104, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 52500480, "g_sh_coeffs_2": 52500480, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 4375024, "key_offsets": 4375024, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13125072, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 52500480, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 35226608, "sorting_gauss_idx_2": 35226608, "sorting_keys_1": 35226608, "sorting_keys_2": 35226608, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.0287, "stages_ms": {"ComputeSSIMGradient": 0.19885, "ComputeTileRanges": 0.04854, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.54337, "ProjectionForward": 0.47288, "RasterizeBackward": 4.55448, "RasterizeForward": 1.48124, "SortRTS": 0.70021}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3305400, "vram_used": 595591168, "vram_tracked": 484353880, "vram_peak_tracked": 552774232, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 52500480, "g_sh_coeffs_2": 52500480, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13125072, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 52500480, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.2017, "stages_ms": {"ComputeSSIMGradient": 0.21717, "ComputeTileRanges": 0.04877, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.51482, "ProjectionForward": 0.3845, "RasterizeBackward": 4.72651, "RasterizeForward": 1.56196, "SortRTS": 0.71757}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3316901, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Horse", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9839, "stages_ms": {"ComputeSSIMGradient": 0.19894, "ComputeTileRanges": 0.04881, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.51644, "ProjectionForward": 0.40935, "RasterizeBackward": 4.58201, "RasterizeForward": 1.4926, "SortRTS": 0.70749}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3318020, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 12.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.3231, "stages_ms": {"ComputeSSIMGradient": 0.20097, "ComputeTileRanges": 0.04629, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.87202, "ProjectionForward": 1.0877, "RasterizeBackward": 5.63626, "RasterizeForward": 1.63147, "SortRTS": 0.83021}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3741508, "vram_used": 1132462080, "vram_tracked": 1034850448, "vram_peak_tracked": 1103005968, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 121585152, "g_sh_coeffs_2": 121585152, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 10132000, "key_offsets": 10132000, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 30396000, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 121585152, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39427520, "sorting_gauss_idx_2": 39427520, "sorting_keys_1": 39427520, "sorting_keys_2": 39427520, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.709, "stages_ms": {"ComputeSSIMGradient": 0.19956, "ComputeTileRanges": 0.04947, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.84666, "ProjectionForward": 0.87581, "RasterizeBackward": 5.25319, "RasterizeForward": 1.66785, "SortRTS": 0.79645}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3741597, "vram_used": 1035993088, "vram_tracked": 937948760, "vram_peak_tracked": 1006104280, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 121585152, "g_sh_coeffs_2": 121585152, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 30396000, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 121585152, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.9509, "stages_ms": {"ComputeSSIMGradient": 0.20351, "ComputeTileRanges": 0.05391, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.89324, "ProjectionForward": 0.62615, "RasterizeBackward": 5.67991, "RasterizeForward": 1.64653, "SortRTS": 0.82144}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3751865, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Ignatius", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.0864, "stages_ms": {"ComputeSSIMGradient": 0.25475, "ComputeTileRanges": 0.06631, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.94577, "ProjectionForward": 0.72554, "RasterizeBackward": 5.55375, "RasterizeForward": 1.69284, "SortRTS": 0.82447}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752183, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 10.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.7338, "stages_ms": {"ComputeSSIMGradient": 0.22854, "ComputeTileRanges": 0.05715, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.75677, "ProjectionForward": 1.00017, "RasterizeBackward": 5.75674, "RasterizeForward": 1.93229, "SortRTS": 0.9828}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 5015268, "vram_used": 943718400, "vram_tracked": 834372512, "vram_peak_tracked": 909744736, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 77420544, "g_sh_coeffs_2": 77420544, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 6451688, "key_offsets": 6451688, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 19355064, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77420544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 59964320, "sorting_gauss_idx_2": 59964320, "sorting_keys_1": 59964320, "sorting_keys_2": 59964320, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.6475, "stages_ms": {"ComputeSSIMGradient": 0.24255, "ComputeTileRanges": 0.06379, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.71498, "ProjectionForward": 0.82305, "RasterizeBackward": 5.64244, "RasterizeForward": 1.9059, "SortRTS": 1.22748}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 5016121, "vram_used": 809500672, "vram_tracked": 701556888, "vram_peak_tracked": 776929112, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 77420544, "g_sh_coeffs_2": 77420544, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 19355064, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77420544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.4829, "stages_ms": {"ComputeSSIMGradient": 0.23624, "ComputeTileRanges": 0.05908, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.7279, "ProjectionForward": 0.6275, "RasterizeBackward": 5.71271, "RasterizeForward": 2.05932, "SortRTS": 1.0364}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4988229, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Lighthouse", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.5207, "stages_ms": {"ComputeSSIMGradient": 0.21905, "ComputeTileRanges": 0.05876, "DensifyPostBackward": 0.0014, "FusedProjectionBackwardOptimizerStep": 0.70085, "ProjectionForward": 0.69161, "RasterizeBackward": 5.81845, "RasterizeForward": 1.98447, "SortRTS": 1.02463}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990195, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 11.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.0483, "stages_ms": {"ComputeSSIMGradient": 0.22714, "ComputeTileRanges": 0.05437, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.87821, "ProjectionForward": 1.06284, "RasterizeBackward": 4.974, "RasterizeForward": 1.78887, "SortRTS": 1.04464}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4690919, "vram_used": 964689920, "vram_tracked": 860475240, "vram_peak_tracked": 928867848, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 85344768, "g_sh_coeffs_2": 85344768, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 7112060, "key_offsets": 7112060, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21336180, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 85344768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 55411680, "sorting_gauss_idx_2": 55411680, "sorting_keys_1": 55411680, "sorting_keys_2": 55411680, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1543, "stages_ms": {"ComputeSSIMGradient": 0.20124, "ComputeTileRanges": 0.05423, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.83012, "ProjectionForward": 0.69413, "RasterizeBackward": 4.84031, "RasterizeForward": 1.57671, "SortRTS": 0.93775}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4688844, "vram_used": 847249408, "vram_tracked": 746859352, "vram_peak_tracked": 815251960, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 85344768, "g_sh_coeffs_2": 85344768, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21336180, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 85344768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30563736, "sorting_gauss_idx_2": 30563736, "sorting_keys_1": 30563736, "sorting_keys_2": 30563736, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0081, "stages_ms": {"ComputeSSIMGradient": 0.19945, "ComputeTileRanges": 0.05467, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.79389, "ProjectionForward": 0.52506, "RasterizeBackward": 4.87566, "RasterizeForward": 1.59003, "SortRTS": 0.95005}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661528, "vram_used": 788529152, "vram_tracked": 682782796, "vram_peak_tracked": 751175404, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546744, "sorting_gauss_idx_2": 30546744, "sorting_keys_1": 30546744, "sorting_keys_2": 30546744, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "Caterpillar", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0743, "stages_ms": {"ComputeSSIMGradient": 0.1997, "ComputeTileRanges": 0.05433, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.79641, "ProjectionForward": 0.58926, "RasterizeBackward": 4.88038, "RasterizeForward": 1.59111, "SortRTS": 0.94377}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661866, "vram_used": 788529152, "vram_tracked": 682782732, "vram_peak_tracked": 751175340, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546728, "sorting_gauss_idx_2": 30546728, "sorting_keys_1": 30546728, "sorting_keys_2": 30546728, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 1}
{"scene": "garden", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.2061, "stages_ms": {"ComputeSSIMGradient": 0.40191, "ComputeTileRanges": 0.0658, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.85348, "ProjectionForward": 1.05213, "RasterizeBackward": 7.49313, "RasterizeForward": 2.31601, "SortRTS": 0.99594}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4915854, "vram_used": 1350565888, "vram_tracked": 1178031168, "vram_peak_tracked": 1317567616, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 116696064, "g_sh_coeffs_2": 116696064, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 9724596, "key_offsets": 9724596, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 29173788, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 116696064, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 63184432, "sorting_gauss_idx_2": 63184432, "sorting_keys_1": 63184432, "sorting_keys_2": 63184432, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.0138, "stages_ms": {"ComputeSSIMGradient": 0.40194, "ComputeTileRanges": 0.06586, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.85481, "ProjectionForward": 0.82424, "RasterizeBackward": 7.51213, "RasterizeForward": 2.32262, "SortRTS": 1.00229}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4916292, "vram_used": 1228931072, "vram_tracked": 1063963616, "vram_peak_tracked": 1203500064, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 116696064, "g_sh_coeffs_2": 116696064, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 29173788, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 116696064, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39529840, "sorting_gauss_idx_2": 39529840, "sorting_keys_1": 39529840, "sorting_keys_2": 39529840, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.7641, "stages_ms": {"ComputeSSIMGradient": 0.39849, "ComputeTileRanges": 0.06599, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.81209, "ProjectionForward": 0.5705, "RasterizeBackward": 7.53773, "RasterizeForward": 2.33342, "SortRTS": 1.01697}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4948425, "vram_used": 1145044992, "vram_tracked": 976675676, "vram_peak_tracked": 1116212124, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588424, "sorting_gauss_idx_2": 39588424, "sorting_keys_1": 39588424, "sorting_keys_2": 39588424, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "garden", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.9749, "stages_ms": {"ComputeSSIMGradient": 0.42946, "ComputeTileRanges": 0.06597, "DensifyPostBackward": 0.00136, "FusedProjectionBackwardOptimizerStep": 0.83954, "ProjectionForward": 0.69189, "RasterizeBackward": 7.55561, "RasterizeForward": 2.33045, "SortRTS": 1.02986}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2431149, "num_keys": 4947682, "vram_used": 1145044992, "vram_tracked": 976675292, "vram_peak_tracked": 1116211740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 29173788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 29173788, "g_rotations": 38898384, "g_scales_opacs": 38898384, "g_sh_coeffs_1": 77797376, "g_sh_coeffs_2": 77797376, "g_xyz_ws": 29173788, "inv_cov_vs_opacity": 38898384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 17442056, "pixel_state": 69768224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 38898384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 38898384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77797376, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39588328, "sorting_gauss_idx_2": 39588328, "sorting_keys_1": 39588328, "sorting_keys_2": 39588328, "tile_ranges": 69116, "tiles_touched": 9724596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 38898384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 69768224, "v_rgb": 29173788, "v_rgb_alt": 0, "v_xy_vs": 19449192, "v_xy_vs_alt": 0, "xy_vs": 19449192, "xyz_ws": 29173788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.8743, "stages_ms": {"ComputeSSIMGradient": 0.37857, "ComputeTileRanges": 0.0633, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.72271, "ProjectionForward": 1.20552, "RasterizeBackward": 7.1691, "RasterizeForward": 2.30809, "SortRTS": 1.00002}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5488760, "vram_used": 1499463680, "vram_tracked": 1337304172, "vram_peak_tracked": 1467324620, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 140924928, "g_sh_coeffs_2": 140924928, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 11743704, "key_offsets": 11743704, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 35231112, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 140924928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 65803312, "sorting_gauss_idx_2": 65803312, "sorting_keys_1": 65803312, "sorting_keys_2": 65803312, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.5326, "stages_ms": {"ComputeSSIMGradient": 0.37144, "ComputeTileRanges": 0.06443, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.70556, "ProjectionForward": 0.90363, "RasterizeBackward": 7.17267, "RasterizeForward": 2.30017, "SortRTS": 0.98393}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5489062, "vram_used": 1407188992, "vram_tracked": 1248166052, "vram_peak_tracked": 1378186500, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 140924928, "g_sh_coeffs_2": 140924928, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 35231112, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 140924928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49390632, "sorting_gauss_idx_2": 49390632, "sorting_keys_1": 49390632, "sorting_keys_2": 49390632, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.3326, "stages_ms": {"ComputeSSIMGradient": 0.37271, "ComputeTileRanges": 0.06461, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 0.67728, "ProjectionForward": 0.58576, "RasterizeBackward": 7.28019, "RasterizeForward": 2.33615, "SortRTS": 0.9861}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5526141, "vram_used": 1298137088, "vram_tracked": 1142225196, "vram_peak_tracked": 1272245644, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49328872, "sorting_gauss_idx_2": 49328872, "sorting_keys_1": 49328872, "sorting_keys_2": 49328872, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bicycle", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2935926, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 12.4866, "stages_ms": {"ComputeSSIMGradient": 0.37173, "ComputeTileRanges": 0.0647, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.67641, "ProjectionForward": 0.75585, "RasterizeBackward": 7.27051, "RasterizeForward": 2.33444, "SortRTS": 0.98501}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2935926, "num_keys": 5523681, "vram_used": 1298137088, "vram_tracked": 1142225068, "vram_peak_tracked": 1272245516, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 35231112, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 35231112, "g_rotations": 46974816, "g_scales_opacs": 46974816, "g_sh_coeffs_1": 93949952, "g_sh_coeffs_2": 93949952, "g_xyz_ws": 35231112, "inv_cov_vs_opacity": 46974816, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16252556, "pixel_state": 65010224, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 46974816, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 46974816, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 93949952, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49328840, "sorting_gauss_idx_2": 49328840, "sorting_keys_1": 49328840, "sorting_keys_2": 49328840, "tile_ranges": 63864, "tiles_touched": 11743704, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 46974816, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65010224, "v_rgb": 35231112, "v_rgb_alt": 0, "v_xy_vs": 23487408, "v_xy_vs_alt": 0, "xy_vs": 23487408, "xyz_ws": 35231112, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.4792, "stages_ms": {"ComputeSSIMGradient": 0.38053, "ComputeTileRanges": 0.04678, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.49483, "ProjectionForward": 0.89443, "RasterizeBackward": 5.31727, "RasterizeForward": 1.65477, "SortRTS": 0.66183}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3021018, "vram_used": 1203765248, "vram_tracked": 1026111476, "vram_peak_tracked": 1157530676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 109185024, "g_sh_coeffs_2": 109185024, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 9098744, "key_offsets": 9098744, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 27296232, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 109185024, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39849728, "sorting_gauss_idx_2": 39849728, "sorting_keys_1": 39849728, "sorting_keys_2": 39849728, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.2914, "stages_ms": {"ComputeSSIMGradient": 0.38273, "ComputeTileRanges": 0.04699, "DensifyPostBackward": 0.00158, "FusedProjectionBackwardOptimizerStep": 0.49403, "ProjectionForward": 0.70565, "RasterizeBackward": 5.31092, "RasterizeForward": 1.65172, "SortRTS": 0.66843}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3020891, "vram_used": 1182793728, "vram_tracked": 1009781132, "vram_peak_tracked": 1141200332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 109185024, "g_sh_coeffs_2": 109185024, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 27296232, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 109185024, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40316512, "sorting_gauss_idx_2": 40316512, "sorting_keys_1": 40316512, "sorting_keys_2": 40316512, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1579, "stages_ms": {"ComputeSSIMGradient": 0.38547, "ComputeTileRanges": 0.0472, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.47624, "ProjectionForward": 0.44562, "RasterizeBackward": 5.41185, "RasterizeForward": 1.68587, "SortRTS": 0.67546}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062674, "vram_used": 1098907648, "vram_tracked": 929091700, "vram_peak_tracked": 1060510900, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40616352, "sorting_gauss_idx_2": 40616352, "sorting_keys_1": 40616352, "sorting_keys_2": 40616352, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "stump", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2274686, "load_s": 4.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.4014, "stages_ms": {"ComputeSSIMGradient": 0.38671, "ComputeTileRanges": 0.04735, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 0.47666, "ProjectionForward": 0.58848, "RasterizeBackward": 5.46422, "RasterizeForward": 1.69102, "SortRTS": 0.71656}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2274686, "num_keys": 3062576, "vram_used": 1098907648, "vram_tracked": 929077076, "vram_peak_tracked": 1060496276, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 27296232, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 27296232, "g_rotations": 36394976, "g_scales_opacs": 36394976, "g_sh_coeffs_1": 72790016, "g_sh_coeffs_2": 72790016, "g_xyz_ws": 27296232, "inv_cov_vs_opacity": 36394976, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 16427400, "pixel_state": 65709600, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 36394976, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 36394976, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 72790016, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40612696, "sorting_gauss_idx_2": 40612696, "sorting_keys_1": 40612696, "sorting_keys_2": 40612696, "tile_ranges": 64900, "tiles_touched": 9098744, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 36394976, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 65709600, "v_rgb": 27296232, "v_rgb_alt": 0, "v_xy_vs": 18197488, "v_xy_vs_alt": 0, "xy_vs": 18197488, "xyz_ws": 27296232, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.7653, "stages_ms": {"ComputeSSIMGradient": 0.15164, "ComputeTileRanges": 0.03294, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.31531, "ProjectionForward": 0.43705, "RasterizeBackward": 2.58444, "RasterizeForward": 0.79073, "SortRTS": 0.42442}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1806875, "vram_used": 452984832, "vram_tracked": 380523124, "vram_peak_tracked": 432356756, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 37472256, "g_sh_coeffs_2": 37472256, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 3122604, "key_offsets": 3122604, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 9367812, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 37472256, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 18874016, "sorting_gauss_idx_2": 18874016, "sorting_keys_1": 18874016, "sorting_keys_2": 18874016, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.8294, "stages_ms": {"ComputeSSIMGradient": 0.1822, "ComputeTileRanges": 0.03333, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.33698, "ProjectionForward": 0.3281, "RasterizeBackward": 2.6688, "RasterizeForward": 0.81955, "SortRTS": 0.43105}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1806857, "vram_used": 419430400, "vram_tracked": 349016804, "vram_peak_tracked": 400850436, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 37472256, "g_sh_coeffs_2": 37472256, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 9367812, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 37472256, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12558736, "sorting_gauss_idx_2": 12558736, "sorting_keys_1": 12558736, "sorting_keys_2": 12558736, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.587, "stages_ms": {"ComputeSSIMGradient": 0.15224, "ComputeTileRanges": 0.03319, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.30162, "ProjectionForward": 0.25031, "RasterizeBackward": 2.57325, "RasterizeForward": 0.81241, "SortRTS": 0.43493}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815637, "vram_used": 392167424, "vram_tracked": 320943976, "vram_peak_tracked": 372777608, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566640, "sorting_gauss_idx_2": 12566640, "sorting_keys_1": 12566640, "sorting_keys_2": 12566640, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "bonsai", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 780651, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 4.6451, "stages_ms": {"ComputeSSIMGradient": 0.15332, "ComputeTileRanges": 0.03315, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.30213, "ProjectionForward": 0.27497, "RasterizeBackward": 2.60106, "RasterizeForward": 0.82457, "SortRTS": 0.42814}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 780651, "num_keys": 1815715, "vram_used": 392167424, "vram_tracked": 320944360, "vram_peak_tracked": 372777992, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 9367812, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 9367812, "g_rotations": 12490416, "g_scales_opacs": 12490416, "g_sh_coeffs_1": 24981504, "g_sh_coeffs_2": 24981504, "g_xyz_ws": 9367812, "inv_cov_vs_opacity": 12490416, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6479204, "pixel_state": 25916816, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 12490416, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 12490416, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 24981504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 12566736, "sorting_gauss_idx_2": 12566736, "sorting_keys_1": 12566736, "sorting_keys_2": 12566736, "tile_ranges": 25484, "tiles_touched": 3122604, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 12490416, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25916816, "v_rgb": 9367812, "v_rgb_alt": 0, "v_xy_vs": 6245208, "v_xy_vs_alt": 0, "xy_vs": 6245208, "xyz_ws": 9367812, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.8475, "stages_ms": {"ComputeSSIMGradient": 0.15147, "ComputeTileRanges": 0.03668, "DensifyPostBackward": 0.00162, "FusedProjectionBackwardOptimizerStep": 0.34828, "ProjectionForward": 0.42594, "RasterizeBackward": 3.26666, "RasterizeForward": 1.04991, "SortRTS": 0.54428}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2664326, "vram_used": 465567744, "vram_tracked": 381300420, "vram_peak_tracked": 433050948, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 33019392, "g_sh_coeffs_2": 33019392, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 2751544, "key_offsets": 2751544, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8254632, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 33019392, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 26420256, "sorting_gauss_idx_2": 26420256, "sorting_keys_1": 26420256, "sorting_keys_2": 26420256, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.6991, "stages_ms": {"ComputeSSIMGradient": 0.15109, "ComputeTileRanges": 0.03877, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.33941, "ProjectionForward": 0.31884, "RasterizeBackward": 3.22894, "RasterizeForward": 1.04721, "SortRTS": 0.54554}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2664362, "vram_used": 406847488, "vram_tracked": 322973212, "vram_peak_tracked": 374723740, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 33019392, "g_sh_coeffs_2": 33019392, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8254632, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 33019392, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.8212, "stages_ms": {"ComputeSSIMGradient": 0.1776, "ComputeTileRanges": 0.03977, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.32346, "ProjectionForward": 0.27432, "RasterizeBackward": 3.31048, "RasterizeForward": 1.0812, "SortRTS": 0.57589}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2692786, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "counter", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 687886, "load_s": 4.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.6893, "stages_ms": {"ComputeSSIMGradient": 0.15059, "ComputeTileRanges": 0.04001, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.32807, "ProjectionForward": 0.28004, "RasterizeBackward": 3.25709, "RasterizeForward": 1.05639, "SortRTS": 0.54738}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 687886, "num_keys": 2693113, "vram_used": 383778816, "vram_tracked": 298208452, "vram_peak_tracked": 349958980, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8254632, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8254632, "g_rotations": 11006176, "g_scales_opacs": 11006176, "g_sh_coeffs_1": 22012928, "g_sh_coeffs_2": 22012928, "g_xyz_ws": 8254632, "inv_cov_vs_opacity": 11006176, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6468816, "pixel_state": 25875264, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11006176, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11006176, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22012928, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 13214224, "sorting_gauss_idx_2": 13214224, "sorting_keys_1": 13214224, "sorting_keys_2": 13214224, "tile_ranges": 25484, "tiles_touched": 2751544, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11006176, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25875264, "v_rgb": 8254632, "v_rgb_alt": 0, "v_xy_vs": 5503088, "v_xy_vs_alt": 0, "xy_vs": 5503088, "xyz_ws": 8254632, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 6.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.5101, "stages_ms": {"ComputeSSIMGradient": 0.15239, "ComputeTileRanges": 0.03662, "DensifyPostBackward": 0.00142, "FusedProjectionBackwardOptimizerStep": 0.65757, "ProjectionForward": 0.57158, "RasterizeBackward": 4.17592, "RasterizeForward": 1.29683, "SortRTS": 0.60104}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2841453, "vram_used": 658505728, "vram_tracked": 558246528, "vram_peak_tracked": 610046912, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 51637248, "g_sh_coeffs_2": 51637248, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 4303076, "key_offsets": 4303076, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 12909228, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51637248, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 40000400, "sorting_gauss_idx_2": 40000400, "sorting_keys_1": 40000400, "sorting_keys_2": 40000400, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.4113, "stages_ms": {"ComputeSSIMGradient": 0.15279, "ComputeTileRanges": 0.03736, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.66094, "ProjectionForward": 0.44327, "RasterizeBackward": 4.18158, "RasterizeForward": 1.28802, "SortRTS": 0.62555}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2841073, "vram_used": 562036736, "vram_tracked": 469655968, "vram_peak_tracked": 521456352, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 51637248, "g_sh_coeffs_2": 51637248, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 12909228, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51637248, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.3564, "stages_ms": {"ComputeSSIMGradient": 0.15625, "ComputeTileRanges": 0.04125, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.62817, "ProjectionForward": 0.33789, "RasterizeBackward": 4.22104, "RasterizeForward": 1.31006, "SortRTS": 0.63592}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858184, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "kitchen", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1075769, "load_s": 5.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.4046, "stages_ms": {"ComputeSSIMGradient": 0.15498, "ComputeTileRanges": 0.03959, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.63507, "ProjectionForward": 0.36875, "RasterizeBackward": 4.21861, "RasterizeForward": 1.31531, "SortRTS": 0.6448}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1075769, "num_keys": 2858039, "vram_used": 526385152, "vram_tracked": 430927948, "vram_peak_tracked": 482728332, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 12909228, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 12909228, "g_rotations": 17212304, "g_scales_opacs": 17212304, "g_sh_coeffs_1": 34424832, "g_sh_coeffs_2": 34424832, "g_xyz_ws": 12909228, "inv_cov_vs_opacity": 17212304, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6475048, "pixel_state": 25900192, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17212304, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17212304, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34424832, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20004296, "sorting_gauss_idx_2": 20004296, "sorting_keys_1": 20004296, "sorting_keys_2": 20004296, "tile_ranges": 25484, "tiles_touched": 4303076, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17212304, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25900192, "v_rgb": 12909228, "v_rgb_alt": 0, "v_xy_vs": 8606152, "v_xy_vs_alt": 0, "xy_vs": 8606152, "xyz_ws": 12909228, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.1008, "stages_ms": {"ComputeSSIMGradient": 0.1526, "ComputeTileRanges": 0.03167, "DensifyPostBackward": 0.00136, "FusedProjectionBackwardOptimizerStep": 0.19494, "ProjectionForward": 0.38977, "RasterizeBackward": 2.94147, "RasterizeForward": 0.95549, "SortRTS": 0.40718}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2051446, "vram_used": 497025024, "vram_tracked": 403335976, "vram_peak_tracked": 455053288, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 34315776, "g_sh_coeffs_2": 34315776, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 2859596, "key_offsets": 2859596, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8578788, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34315776, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29804640, "sorting_gauss_idx_2": 29804640, "sorting_keys_1": 29804640, "sorting_keys_2": 29804640, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.0903, "stages_ms": {"ComputeSSIMGradient": 0.15289, "ComputeTileRanges": 0.03186, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.18988, "ProjectionForward": 0.29909, "RasterizeBackward": 2.99905, "RasterizeForward": 0.96034, "SortRTS": 0.42583}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2051303, "vram_used": 429916160, "vram_tracked": 338023896, "vram_peak_tracked": 389741208, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 34315776, "g_sh_coeffs_2": 34315776, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 8578788, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 34315776, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 5.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.6754, "stages_ms": {"ComputeSSIMGradient": 0.34244, "ComputeTileRanges": 0.05189, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.20487, "ProjectionForward": 0.31729, "RasterizeBackward": 3.15793, "RasterizeForward": 1.0802, "SortRTS": 0.48498}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2071875, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "room", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 714899, "load_s": 4.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 5.1681, "stages_ms": {"ComputeSSIMGradient": 0.15523, "ComputeTileRanges": 0.03238, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.17743, "ProjectionForward": 0.26571, "RasterizeBackward": 3.06718, "RasterizeForward": 0.99575, "SortRTS": 0.44324}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 714899, "num_keys": 2072216, "vram_used": 402653184, "vram_tracked": 312286908, "vram_peak_tracked": 364004220, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 8578788, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 8578788, "g_rotations": 11438384, "g_scales_opacs": 11438384, "g_sh_coeffs_1": 22877184, "g_sh_coeffs_2": 22877184, "g_xyz_ws": 8578788, "inv_cov_vs_opacity": 11438384, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 6464664, "pixel_state": 25858656, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 11438384, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 11438384, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 22877184, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 14906416, "sorting_gauss_idx_2": 14906416, "sorting_keys_1": 14906416, "sorting_keys_2": 14906416, "tile_ranges": 25484, "tiles_touched": 2859596, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 11438384, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 25858656, "v_rgb": 8578788, "v_rgb_alt": 0, "v_xy_vs": 5719192, "v_xy_vs_alt": 0, "xy_vs": 5719192, "xyz_ws": 8578788, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 9.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.4397, "stages_ms": {"ComputeSSIMGradient": 0.20514, "ComputeTileRanges": 0.04824, "DensifyPostBackward": 0.00134, "FusedProjectionBackwardOptimizerStep": 0.7659, "ProjectionForward": 0.91606, "RasterizeBackward": 5.05659, "RasterizeForward": 1.61767, "SortRTS": 0.81106}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4645508, "vram_used": 1101004800, "vram_tracked": 986862216, "vram_peak_tracked": 1055282568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 102144000, "g_sh_coeffs_2": 102144000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 8511896, "key_offsets": 8511896, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 25535688, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 102144000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 59352960, "sorting_gauss_idx_2": 59352960, "sorting_keys_1": 59352960, "sorting_keys_2": 59352960, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.2826, "stages_ms": {"ComputeSSIMGradient": 0.20481, "ComputeTileRanges": 0.04835, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.77731, "ProjectionForward": 0.69612, "RasterizeBackward": 5.07294, "RasterizeForward": 1.59416, "SortRTS": 0.86684}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4645289, "vram_used": 979369984, "vram_tracked": 869620448, "vram_peak_tracked": 938040800, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 102144000, "g_sh_coeffs_2": 102144000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 25535688, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 102144000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34298464, "sorting_gauss_idx_2": 34298464, "sorting_keys_1": 34298464, "sorting_keys_2": 34298464, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1374, "stages_ms": {"ComputeSSIMGradient": 0.20768, "ComputeTileRanges": 0.05162, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.73466, "ProjectionForward": 0.49615, "RasterizeBackward": 5.10777, "RasterizeForward": 1.63404, "SortRTS": 0.87556}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4661086, "vram_used": 905969664, "vram_tracked": 793096360, "vram_peak_tracked": 861516712, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319520, "sorting_gauss_idx_2": 34319520, "sorting_keys_1": 34319520, "sorting_keys_2": 34319520, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Truck", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1726, "stages_ms": {"ComputeSSIMGradient": 0.19978, "ComputeTileRanges": 0.04991, "DensifyPostBackward": 0.00147, "FusedProjectionBackwardOptimizerStep": 0.74275, "ProjectionForward": 0.59245, "RasterizeBackward": 5.11034, "RasterizeForward": 1.60068, "SortRTS": 0.85222}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2127974, "num_keys": 4660679, "vram_used": 905969664, "vram_tracked": 793095592, "vram_peak_tracked": 861515944, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 25535688, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 25535688, "g_rotations": 34047584, "g_scales_opacs": 34047584, "g_sh_coeffs_1": 68096000, "g_sh_coeffs_2": 68096000, "g_xyz_ws": 25535688, "inv_cov_vs_opacity": 34047584, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 34047584, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 34047584, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 68096000, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 34319328, "sorting_gauss_idx_2": 34319328, "sorting_keys_1": 34319328, "sorting_keys_2": 34319328, "tile_ranges": 33952, "tiles_touched": 8511896, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 34047584, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 25535688, "v_rgb_alt": 0, "v_xy_vs": 17023792, "v_xy_vs_alt": 0, "xy_vs": 17023792, "xyz_ws": 25535688, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 8.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 11.4073, "stages_ms": {"ComputeSSIMGradient": 0.22586, "ComputeTileRanges": 0.07087, "DensifyPostBackward": 0.00145, "FusedProjectionBackwardOptimizerStep": 1.03043, "ProjectionForward": 1.42864, "RasterizeBackward": 5.65254, "RasterizeForward": 1.79251, "SortRTS": 1.18583}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5718468, "vram_used": 939524096, "vram_tracked": 827356156, "vram_peak_tracked": 895783676, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 83925504, "g_sh_coeffs_2": 83925504, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 6993780, "key_offsets": 6993780, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 20981340, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 83925504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 49458048, "sorting_gauss_idx_2": 49458048, "sorting_keys_1": 49458048, "sorting_keys_2": 49458048, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 8.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.8473, "stages_ms": {"ComputeSSIMGradient": 0.1994, "ComputeTileRanges": 0.05461, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.81948, "ProjectionForward": 0.72006, "RasterizeBackward": 4.53011, "RasterizeForward": 1.52106, "SortRTS": 0.97848}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5718400, "vram_used": 864026624, "vram_tracked": 749762396, "vram_peak_tracked": 818189916, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 83925504, "g_sh_coeffs_2": 83925504, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 20981340, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 83925504, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33556496, "sorting_gauss_idx_2": 33556496, "sorting_keys_1": 33556496, "sorting_keys_2": 33556496, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.6451, "stages_ms": {"ComputeSSIMGradient": 0.20017, "ComputeTileRanges": 0.05575, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.7956, "ProjectionForward": 0.53572, "RasterizeBackward": 4.55994, "RasterizeForward": 1.51094, "SortRTS": 0.96513}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5735448, "vram_used": 799014912, "vram_tracked": 686933240, "vram_peak_tracked": 755360760, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585248, "sorting_gauss_idx_2": 33585248, "sorting_keys_1": 33585248, "sorting_keys_2": 33585248, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Train", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1748445, "load_s": 7.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.9536, "stages_ms": {"ComputeSSIMGradient": 0.20508, "ComputeTileRanges": 0.05532, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.81311, "ProjectionForward": 0.64174, "RasterizeBackward": 4.69422, "RasterizeForward": 1.53819, "SortRTS": 0.98315}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1748445, "num_keys": 5736152, "vram_used": 799014912, "vram_tracked": 686933048, "vram_peak_tracked": 755360568, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 20981340, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 20981340, "g_rotations": 27975120, "g_scales_opacs": 27975120, "g_sh_coeffs_1": 55950336, "g_sh_coeffs_2": 55950336, "g_xyz_ws": 20981340, "inv_cov_vs_opacity": 27975120, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8553440, "pixel_state": 34213760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 27975120, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 27975120, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55950336, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 33585200, "sorting_gauss_idx_2": 33585200, "sorting_keys_1": 33585200, "sorting_keys_2": 33585200, "tile_ranges": 33952, "tiles_touched": 6993780, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 27975120, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34213760, "v_rgb": 20981340, "v_rgb_alt": 0, "v_xy_vs": 13987560, "v_xy_vs_alt": 0, "xy_vs": 13987560, "xyz_ws": 20981340, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 9.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.3149, "stages_ms": {"ComputeSSIMGradient": 0.1969, "ComputeTileRanges": 0.03909, "DensifyPostBackward": 0.00141, "FusedProjectionBackwardOptimizerStep": 0.58829, "ProjectionForward": 0.83297, "RasterizeBackward": 4.57592, "RasterizeForward": 1.4106, "SortRTS": 0.65187}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2899658, "vram_used": 905969664, "vram_tracked": 796932556, "vram_peak_tracked": 865185516, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 84450816, "g_sh_coeffs_2": 84450816, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 7037496, "key_offsets": 7037496, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21112488, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 84450816, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 41037312, "sorting_gauss_idx_2": 41037312, "sorting_keys_1": 41037312, "sorting_keys_2": 41037312, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9611, "stages_ms": {"ComputeSSIMGradient": 0.20185, "ComputeTileRanges": 0.04473, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.55387, "ProjectionForward": 0.58287, "RasterizeBackward": 4.49431, "RasterizeForward": 1.39283, "SortRTS": 0.66256}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2899314, "vram_used": 838860800, "vram_tracked": 734900964, "vram_peak_tracked": 803153924, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 84450816, "g_sh_coeffs_2": 84450816, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21112488, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 84450816, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29048160, "sorting_gauss_idx_2": 29048160, "sorting_keys_1": 29048160, "sorting_keys_2": 29048160, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.2228, "stages_ms": {"ComputeSSIMGradient": 0.21276, "ComputeTileRanges": 0.04607, "DensifyPostBackward": 0.00152, "FusedProjectionBackwardOptimizerStep": 0.54547, "ProjectionForward": 0.4394, "RasterizeBackward": 4.77913, "RasterizeForward": 1.4472, "SortRTS": 0.71623}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933371, "vram_used": 773849088, "vram_tracked": 671766444, "vram_peak_tracked": 740019404, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099112, "sorting_gauss_idx_2": 29099112, "sorting_keys_1": 29099112, "sorting_keys_2": 29099112, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Family", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1759374, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.9379, "stages_ms": {"ComputeSSIMGradient": 0.19914, "ComputeTileRanges": 0.04598, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.52991, "ProjectionForward": 0.49716, "RasterizeBackward": 4.53478, "RasterizeForward": 1.41951, "SortRTS": 0.68177}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1759374, "num_keys": 2933440, "vram_used": 773849088, "vram_tracked": 671767180, "vram_peak_tracked": 740020140, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21112488, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21112488, "g_rotations": 28149984, "g_scales_opacs": 28149984, "g_sh_coeffs_1": 56300544, "g_sh_coeffs_2": 56300544, "g_xyz_ws": 21112488, "inv_cov_vs_opacity": 28149984, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8531620, "pixel_state": 34126480, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28149984, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28149984, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56300544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29099296, "sorting_gauss_idx_2": 29099296, "sorting_keys_1": 29099296, "sorting_keys_2": 29099296, "tile_ranges": 33952, "tiles_touched": 7037496, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28149984, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34126480, "v_rgb": 21112488, "v_rgb_alt": 0, "v_xy_vs": 14074992, "v_xy_vs_alt": 0, "xy_vs": 14074992, "xyz_ws": 21112488, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.6738, "stages_ms": {"ComputeSSIMGradient": 0.20052, "ComputeTileRanges": 0.0448, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.51793, "ProjectionForward": 0.66238, "RasterizeBackward": 4.12913, "RasterizeForward": 1.38156, "SortRTS": 0.7162}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3058262, "vram_used": 689963008, "vram_tracked": 585806964, "vram_peak_tracked": 654157428, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 55464960, "g_sh_coeffs_2": 55464960, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 4622012, "key_offsets": 4622012, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13866036, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55464960, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 35934336, "sorting_gauss_idx_2": 35934336, "sorting_keys_1": 35934336, "sorting_keys_2": 35934336, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.5614, "stages_ms": {"ComputeSSIMGradient": 0.19864, "ComputeTileRanges": 0.04716, "DensifyPostBackward": 0.00156, "FusedProjectionBackwardOptimizerStep": 0.5208, "ProjectionForward": 0.51305, "RasterizeBackward": 4.1343, "RasterizeForward": 1.38128, "SortRTS": 0.73992}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3058338, "vram_used": 610271232, "vram_tracked": 513021604, "vram_peak_tracked": 581372068, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 55464960, "g_sh_coeffs_2": 55464960, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13866036, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 55464960, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20049000, "sorting_gauss_idx_2": 20049000, "sorting_keys_1": 20049000, "sorting_keys_2": 20049000, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.4948, "stages_ms": {"ComputeSSIMGradient": 0.19743, "ComputeTileRanges": 0.04939, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.51184, "ProjectionForward": 0.39835, "RasterizeBackward": 4.18161, "RasterizeForward": 1.38944, "SortRTS": 0.73865}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3071600, "vram_used": 568328192, "vram_tracked": 471482264, "vram_peak_tracked": 539832728, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063896, "sorting_gauss_idx_2": 20063896, "sorting_keys_1": 20063896, "sorting_keys_2": 20063896, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Francis", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1155503, "load_s": 6.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 7.5179, "stages_ms": {"ComputeSSIMGradient": 0.19838, "ComputeTileRanges": 0.04847, "DensifyPostBackward": 0.00139, "FusedProjectionBackwardOptimizerStep": 0.50797, "ProjectionForward": 0.45948, "RasterizeBackward": 4.13769, "RasterizeForward": 1.37202, "SortRTS": 0.76314}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1155503, "num_keys": 3072084, "vram_used": 568328192, "vram_tracked": 471482616, "vram_peak_tracked": 539833080, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13866036, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13866036, "g_rotations": 18488048, "g_scales_opacs": 18488048, "g_sh_coeffs_1": 36976640, "g_sh_coeffs_2": 36976640, "g_xyz_ws": 13866036, "inv_cov_vs_opacity": 18488048, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8543808, "pixel_state": 34175232, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 18488048, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 18488048, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 36976640, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20063984, "sorting_gauss_idx_2": 20063984, "sorting_keys_1": 20063984, "sorting_keys_2": 20063984, "tile_ranges": 33952, "tiles_touched": 4622012, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 18488048, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34175232, "v_rgb": 13866036, "v_rgb_alt": 0, "v_xy_vs": 9244024, "v_xy_vs_alt": 0, "xy_vs": 9244024, "xyz_ws": 13866036, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.4272, "stages_ms": {"ComputeSSIMGradient": 0.19718, "ComputeTileRanges": 0.05062, "DensifyPostBackward": 0.00143, "FusedProjectionBackwardOptimizerStep": 0.55892, "ProjectionForward": 0.67365, "RasterizeBackward": 4.72246, "RasterizeForward": 1.51156, "SortRTS": 0.69076}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3305364, "vram_used": 675282944, "vram_tracked": 563540752, "vram_peak_tracked": 631961104, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 52500480, "g_sh_coeffs_2": 52500480, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 4375024, "key_offsets": 4375024, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13125072, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 52500480, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 35226608, "sorting_gauss_idx_2": 35226608, "sorting_keys_1": 35226608, "sorting_keys_2": 35226608, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.5, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.1176, "stages_ms": {"ComputeSSIMGradient": 0.20687, "ComputeTileRanges": 0.04801, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.54757, "ProjectionForward": 0.49708, "RasterizeBackward": 4.57666, "RasterizeForward": 1.48367, "SortRTS": 0.72501}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3305103, "vram_used": 595591168, "vram_tracked": 484353880, "vram_peak_tracked": 552774232, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 52500480, "g_sh_coeffs_2": 52500480, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 13125072, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 52500480, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.1996, "stages_ms": {"ComputeSSIMGradient": 0.20929, "ComputeTileRanges": 0.04889, "DensifyPostBackward": 0.00153, "FusedProjectionBackwardOptimizerStep": 0.52032, "ProjectionForward": 0.4874, "RasterizeBackward": 4.63639, "RasterizeForward": 1.52185, "SortRTS": 0.73842}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3315938, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Horse", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1093756, "load_s": 1.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 8.3718, "stages_ms": {"ComputeSSIMGradient": 0.20345, "ComputeTileRanges": 0.0484, "DensifyPostBackward": 0.0016, "FusedProjectionBackwardOptimizerStep": 0.53379, "ProjectionForward": 0.51, "RasterizeBackward": 4.72715, "RasterizeForward": 1.57438, "SortRTS": 0.74552}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1093756, "num_keys": 3317621, "vram_used": 553648128, "vram_tracked": 444978472, "vram_peak_tracked": 513398824, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 13125072, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 13125072, "g_rotations": 17500096, "g_scales_opacs": 17500096, "g_sh_coeffs_1": 35000320, "g_sh_coeffs_2": 35000320, "g_xyz_ws": 13125072, "inv_cov_vs_opacity": 17500096, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8552544, "pixel_state": 34210176, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 17500096, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 17500096, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 35000320, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 17617400, "sorting_gauss_idx_2": 17617400, "sorting_keys_1": 17617400, "sorting_keys_2": 17617400, "tile_ranges": 33952, "tiles_touched": 4375024, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 17500096, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34210176, "v_rgb": 13125072, "v_rgb_alt": 0, "v_xy_vs": 8750048, "v_xy_vs_alt": 0, "xy_vs": 8750048, "xyz_ws": 13125072, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 9.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.5099, "stages_ms": {"ComputeSSIMGradient": 0.1989, "ComputeTileRanges": 0.04626, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.85892, "ProjectionForward": 1.00994, "RasterizeBackward": 5.05587, "RasterizeForward": 1.55947, "SortRTS": 0.76231}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3741680, "vram_used": 1132462080, "vram_tracked": 1034850448, "vram_peak_tracked": 1103005968, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 121585152, "g_sh_coeffs_2": 121585152, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 10132000, "key_offsets": 10132000, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 30396000, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 121585152, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 39427520, "sorting_gauss_idx_2": 39427520, "sorting_keys_1": 39427520, "sorting_keys_2": 39427520, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.1608, "stages_ms": {"ComputeSSIMGradient": 0.23242, "ComputeTileRanges": 0.04903, "DensifyPostBackward": 0.00148, "FusedProjectionBackwardOptimizerStep": 0.91292, "ProjectionForward": 0.95251, "RasterizeBackward": 5.3998, "RasterizeForward": 1.72641, "SortRTS": 0.86403}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3742188, "vram_used": 1035993088, "vram_tracked": 937948760, "vram_peak_tracked": 1006104280, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 121585152, "g_sh_coeffs_2": 121585152, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 30396000, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 121585152, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.2802, "stages_ms": {"ComputeSSIMGradient": 0.1993, "ComputeTileRanges": 0.04984, "DensifyPostBackward": 0.00157, "FusedProjectionBackwardOptimizerStep": 0.82122, "ProjectionForward": 0.52048, "RasterizeBackward": 5.29822, "RasterizeForward": 1.55514, "SortRTS": 0.81246}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752690, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Ignatius", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2533000, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.1782, "stages_ms": {"ComputeSSIMGradient": 0.19981, "ComputeTileRanges": 0.04706, "DensifyPostBackward": 0.00137, "FusedProjectionBackwardOptimizerStep": 0.8141, "ProjectionForward": 0.65412, "RasterizeBackward": 5.08683, "RasterizeForward": 1.55967, "SortRTS": 0.79674}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 2533000, "num_keys": 3752607, "vram_used": 947912704, "vram_tracked": 846759608, "vram_peak_tracked": 914915128, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 30396000, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 30396000, "g_rotations": 40528000, "g_scales_opacs": 40528000, "g_sh_coeffs_1": 81056768, "g_sh_coeffs_2": 81056768, "g_xyz_ws": 30396000, "inv_cov_vs_opacity": 40528000, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8519440, "pixel_state": 34077760, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 40528000, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 40528000, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 81056768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 20268096, "sorting_gauss_idx_2": 20268096, "sorting_keys_1": 20268096, "sorting_keys_2": 20268096, "tile_ranges": 33952, "tiles_touched": 10132000, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 40528000, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34077760, "v_rgb": 30396000, "v_rgb_alt": 0, "v_xy_vs": 20264000, "v_xy_vs_alt": 0, "xy_vs": 20264000, "xyz_ws": 30396000, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.0112, "stages_ms": {"ComputeSSIMGradient": 0.22001, "ComputeTileRanges": 0.05721, "DensifyPostBackward": 0.0015, "FusedProjectionBackwardOptimizerStep": 0.69883, "ProjectionForward": 0.91721, "RasterizeBackward": 5.33985, "RasterizeForward": 1.78826, "SortRTS": 0.97073}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 5015211, "vram_used": 943718400, "vram_tracked": 834372512, "vram_peak_tracked": 909744736, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 77420544, "g_sh_coeffs_2": 77420544, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 6451688, "key_offsets": 6451688, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 19355064, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77420544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 59964320, "sorting_gauss_idx_2": 59964320, "sorting_keys_1": 59964320, "sorting_keys_2": 59964320, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.9438, "stages_ms": {"ComputeSSIMGradient": 0.22057, "ComputeTileRanges": 0.05796, "DensifyPostBackward": 0.00146, "FusedProjectionBackwardOptimizerStep": 0.69936, "ProjectionForward": 0.71768, "RasterizeBackward": 5.41606, "RasterizeForward": 1.81106, "SortRTS": 0.99893}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 5017366, "vram_used": 809500672, "vram_tracked": 701556888, "vram_peak_tracked": 776929112, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 77420544, "g_sh_coeffs_2": 77420544, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 19355064, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 77420544, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 6.3, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.7645, "stages_ms": {"ComputeSSIMGradient": 0.21872, "ComputeTileRanges": 0.05961, "DensifyPostBackward": 0.00144, "FusedProjectionBackwardOptimizerStep": 0.6769, "ProjectionForward": 0.57222, "RasterizeBackward": 5.40942, "RasterizeForward": 1.80677, "SortRTS": 0.99739}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990167, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Lighthouse", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1612922, "load_s": 7.2, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 10.069, "stages_ms": {"ComputeSSIMGradient": 0.23887, "ComputeTileRanges": 0.05867, "DensifyPostBackward": 0.00159, "FusedProjectionBackwardOptimizerStep": 0.69816, "ProjectionForward": 0.64493, "RasterizeBackward": 5.57496, "RasterizeForward": 1.83167, "SortRTS": 0.99774}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1612922, "num_keys": 4990054, "vram_used": 754974720, "vram_tracked": 643491408, "vram_peak_tracked": 718863632, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 19355064, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 19355064, "g_rotations": 25806752, "g_scales_opacs": 25806752, "g_sh_coeffs_1": 51613696, "g_sh_coeffs_2": 51613696, "g_xyz_ws": 19355064, "inv_cov_vs_opacity": 25806752, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 9421528, "pixel_state": 37686112, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 25806752, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 25806752, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 51613696, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 29986256, "sorting_gauss_idx_2": 29986256, "sorting_keys_1": 29986256, "sorting_keys_2": 29986256, "tile_ranges": 37264, "tiles_touched": 6451688, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 25806752, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 37686112, "v_rgb": 19355064, "v_rgb_alt": 0, "v_xy_vs": 12903376, "v_xy_vs_alt": 0, "xy_vs": 12903376, "xyz_ws": 19355064, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "keys_twopass_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 8.4, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.5891, "stages_ms": {"ComputeSSIMGradient": 0.19939, "ComputeTileRanges": 0.05436, "DensifyPostBackward": 0.00151, "FusedProjectionBackwardOptimizerStep": 0.83149, "ProjectionForward": 0.91046, "RasterizeBackward": 5.02392, "RasterizeForward": 1.62718, "SortRTS": 0.92373}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4690142, "vram_used": 964689920, "vram_tracked": 860475240, "vram_peak_tracked": 928867848, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 85344768, "g_sh_coeffs_2": 85344768, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 7112060, "key_offsets": 7112060, "keys_lookback": 0, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21336180, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 85344768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 55411680, "sorting_gauss_idx_2": 55411680, "sorting_keys_1": 55411680, "sorting_keys_2": 55411680, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "keys_cursor_noreject_sh0", "mode": "time", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.1, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.2246, "stages_ms": {"ComputeSSIMGradient": 0.2, "ComputeTileRanges": 0.05429, "DensifyPostBackward": 0.00154, "FusedProjectionBackwardOptimizerStep": 0.82668, "ProjectionForward": 0.69553, "RasterizeBackward": 4.90383, "RasterizeForward": 1.57791, "SortRTS": 0.94617}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4689117, "vram_used": 847249408, "vram_tracked": 746859352, "vram_peak_tracked": 815251960, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 0, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 0, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 85344768, "g_sh_coeffs_2": 85344768, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 21336180, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 85344768, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30563736, "sorting_gauss_idx_2": 30563736, "sorting_keys_1": 30563736, "sorting_keys_2": 30563736, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "ours", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 7.0, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 9.0423, "stages_ms": {"ComputeSSIMGradient": 0.20026, "ComputeTileRanges": 0.05484, "DensifyPostBackward": 0.00141, "FusedProjectionBackwardOptimizerStep": 0.79764, "ProjectionForward": 0.52283, "RasterizeBackward": 4.8867, "RasterizeForward": 1.61531, "SortRTS": 0.945}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4661981, "vram_used": 788529152, "vram_tracked": 682781932, "vram_peak_tracked": 751174540, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546528, "sorting_gauss_idx_2": 30546528, "sorting_keys_1": 30546528, "sorting_keys_2": 30546528, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}
{"scene": "Caterpillar", "arm": "keys_cursor_noreject", "mode": "time", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 1778015, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50, "steps": 100, "wall_ms": 13.0941, "stages_ms": {"ComputeSSIMGradient": 0.29449, "ComputeTileRanges": 0.06471, "DensifyPostBackward": 0.00155, "FusedProjectionBackwardOptimizerStep": 1.05, "ProjectionForward": 1.08706, "RasterizeBackward": 6.91899, "RasterizeForward": 2.25545, "SortRTS": 1.40321}, "stage_counts": {"ComputeSSIMGradient": 100, "ComputeTileRanges": 100, "DensifyPostBackward": 100, "FusedProjectionBackwardOptimizerStep": 100, "ProjectionForward": 100, "RasterizeBackward": 100, "RasterizeForward": 100, "SortRTS": 100}, "num_splats": 1778015, "num_keys": 4662080, "vram_used": 788529152, "vram_tracked": 682782316, "vram_peak_tracked": 751174924, "vram_breakdown": {"_temp_cumsum": 0, "_temp_gauss_attr": 0, "_temp_indices": 0, "_temp_sum": 0, "colors": 21336180, "decay_seen": 0, "default_dupli_mask": 0, "default_grad": 0, "default_keep_mask": 0, "default_radii": 0, "default_split_mask": 0, "fastgs_count": 0, "fastgs_dir": 0, "fastgs_mask": 0, "fastgs_score": 0, "fastgs_stats": 0, "fastgs_tile_mask_count": 0, "fastgs_view_count": 0, "g_colors": 21336180, "g_rotations": 28448240, "g_scales_opacs": 28448240, "g_sh_coeffs_1": 56896512, "g_sh_coeffs_2": 56896512, "g_xyz_ws": 21336180, "inv_cov_vs_opacity": 28448240, "key_depth": 0, "key_offsets": 0, "keys_lookback": 8, "keys_meta": 0, "n_contributors": 8549076, "pixel_state": 34196304, "radii": 0, "rect_tile_space": 0, "ref_image": 0, "rgb": 0, "rotations": 28448240, "rotations_snap": 0, "rotations_snap_alt": 0, "scales_opacs": 28448240, "scales_opacs_snap": 0, "scales_opacs_snap_alt": 0, "sh_coeffs": 56896512, "sh_coeffs_snap": 0, "sh_coeffs_snap_alt": 0, "sorting_gauss_idx_1": 30546624, "sorting_gauss_idx_2": 30546624, "sorting_keys_1": 30546624, "sorting_keys_2": 30546624, "tile_ranges": 33952, "tiles_touched": 7112060, "tiles_touched_alt": 0, "v_inv_cov_vs_opacity": 28448240, "v_inv_cov_vs_opacity_alt": 0, "v_pixel_state": 34196304, "v_rgb": 21336180, "v_rgb_alt": 0, "v_xy_vs": 14224120, "v_xy_vs_alt": 0, "xy_vs": 14224120, "xyz_ws": 21336180, "xyz_ws_snap": 0, "xyz_ws_snap_alt": 0}, "rep": 2}


==> figsrc/data/stage_detail_ncu/Truck_adam_dense.csv <==
==PROF== Connected to process 61760 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 200/313
Loading image 199/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "adam_dense", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289413 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 61760
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","61760","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,714,400","11,727,872","11,698,688","93,715,200","7,292,480","7,312,000","7,276,928","58,339,840","77.30","77.43","77.17","77.30","452,416","452,416","452,416","452,416","14,912.24","17,237","11,212","685,963","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,992,397","9,087,232","7,916,768","255,756,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","41.11","45.19","35.41","41.11","83.14","86.49","79.09","83.14","279,836.97","354,490","225,657","51,490,003","280,320.41","340,341","218,032","51,578,955","49.50","60.09","38.50","49.50","12"
"1","61760","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.80","2.60","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","262.30","0","1.43","4"
"2","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,416","1,639,424","1,637,504","13,107,328","163,472","166,656","161,536","1,307,776","85.25","85.45","85.12","85.25","38,944","38,944","38,944","38,944","14,598.67","15,040","14,077","671,539","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,163","661,056","409,600","14,917,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","46.75","47.07","45.79","46.75","86.34","90.36","79.25","86.34","12,271.33","12,378","12,043","2,257,925","12,512.45","12,618","12,282","2,302,290","25.61","25.82","25.14","25.61","12"
"3","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.71","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","0.32","3.71","0","0.32","16.54","191.94","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.79","0","4.01","12"
"4","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,560","3,288,448","3,284,608","26,292,480","3,339,216","3,344,640","3,332,992","26,713,728","85.70","85.80","85.60","85.70","142,304","142,304","142,304","142,304","42,558.41","47,883","37,815","1,957,687","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,005,399","2,092,896","1,982,816","64,172,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","37.88","42.83","34.36","37.88","47.80","50.24","45.12","47.80","49,159.24","56,730","44,328","9,045,300","49,392.91","56,770","43,825","9,088,295","24.91","28.63","22.10","24.91","6"
"5","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,080","3,291,776","3,285,376","26,304,640","3,321,264","3,330,688","3,311,616","26,570,112","86.37","86.54","86.21","86.37","140,832","140,832","140,832","140,832","41,409.57","46,856","36,612","1,904,840","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,001,254","2,093,376","1,976,768","64,040,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.37","43.73","34.70","38.37","47.79","50.31","45.21","47.79","49,177.70","56,109","44,489","9,048,697","49,325.07","56,785","44,369","9,075,812","24.91","28.68","22.41","24.91","6"
"6","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,680","3,293,696","3,286,528","26,317,440","3,296,464","3,299,072","3,292,544","26,371,712","85.92","86.00","85.83","85.92","141,088","141,088","141,088","141,088","56,677.74","63,956","50,826","2,607,176","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,940,787","2,025,504","1,914,144","62,105,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.31","43.26","34.88","38.31","47.83","50.16","44.99","47.83","49,127.02","56,397","44,241","9,039,372","49,234.85","55,581","44,805","9,059,212","24.59","27.76","22.38","24.59","6"
"7","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,608","3,286,912","3,282,816","26,276,864","3,282,656","3,286,400","3,279,104","26,261,248","85.97","86.05","85.90","85.97","140,576","140,576","140,576","140,576","42,326.39","47,788","37,689","1,947,014","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,896,831","1,988,800","1,874,464","60,698,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.40","43.23","34.85","38.40","47.81","50.71","45.31","47.81","49,076.81","56,001","43,909","9,030,133","49,465.49","56,245","44,470","9,101,651","25.23","28.68","22.68","25.23","6"
"8","61760","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,528","1,636,352","13,097,216","167,216","169,728","164,608","1,337,728","86.72","86.90","86.55","86.72","38,336","38,336","38,336","38,336","2,592.87","2,708","2,474","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,037","435,232","425,344","13,793,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","29.05","30.13","28.05","29.05","74.67","75.73","73.16","74.67","15,052.07","15,800","14,400","2,769,581","15,102.70","15,902","14,427","2,778,897","30.20","31.80","28.85","30.20","12"
"9","61760","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,066,688","8,160,256","8,018,304","64,533,504","5,305,168","5,309,952","5,300,992","42,441,344","73.79","75.48","71.91","73.79","1,886,304","1,886,304","1,886,304","1,886,304","1,442,922.48","1,483,810","1,390,537","66,374,434","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,217,900","8,836,128","7,789,280","262,972,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","75.37","77.45","73.83","75.37","93.14","94.04","91.86","93.14","2,121,652.82","2,207,454","2,038,962","390,384,118","2,124,427.79","2,207,421","2,016,210","390,894,713","76.28","79.26","72.39","76.28","12"
"10","61760","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,196,864","4,199,552","4,195,072","33,574,912","82.62","83.14","81.89","82.62","242,624","242,624","242,624","242,624","151,436.96","152,373","150,805","6,966,100","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,141","2,537,760","2,504,192","80,260,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","82.62","83.14","81.89","82.62","97.03","97.36","96.66","97.03","151,466.15","152,616","149,350","27,869,772","151,586.56","152,629","150,463","27,891,927","42.26","42.55","41.94","42.26","12"
"11","61760","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,782,896","43,193,856","42,401,664","342,263,168","12,872,384","13,089,792","12,732,288","102,979,072","80.54","81.20","80.02","80.54","5,749,472","5,749,472","5,749,472","5,749,472","4,807,958.76","4,853,049","4,758,631","221,166,103","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,571,160","35,514,208","31,179,456","1,074,277,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","40","83.33","82.62","83.37","81.97","82.62","82.16","82.61","81.66","82.16","6,884,019.83","6,940,611","6,824,148","1,266,659,649","7,105,245.15","7,176,041","7,045,758","1,307,365,107","83.58","84.41","82.88","83.58","10"
"12","61760","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","32,896,864","32,939,392","32,843,392","263,174,912","27,384,288","27,413,120","27,355,264","219,074,304","93.28","93.39","93.15","93.28","1,188,960","1,188,960","1,188,960","1,188,960","2,243.80","2,281","2,192","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","15,726,857","15,861,056","15,687,616","503,259,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","16","33.33","24.49","24.99","23.90","24.49","29.33","29.62","29.05","29.33","433,206.38","445,611","419,530","79,709,973","433,304.16","445,663","416,887","79,727,965","24.56","25.26","23.62","24.56","4"
"13","61760","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,103,232","11,118,976","11,085,312","88,825,856","7,529,952","7,552,384","7,512,576","60,239,616","78.04","78.20","77.89","78.04","439,328","439,328","439,328","439,328","14,453.22","17,211","10,804","664,848","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,723,329","9,683,808","8,657,248","279,146,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","42.92","49.73","38.06","42.92","81.94","85.67","76.31","81.94","278,089.79","332,046","223,216","51,168,521","278,609.67","322,405","231,212","51,264,180","47.90","55.43","39.75","47.90","12"
"14","61760","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.80","2.71","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,129","3,808","576","36,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.34","246.98","0","1.34","4"
"15","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,224","1,965,056","1,963,392","15,713,792","163,744","166,272","161,536","1,309,952","86.73","86.87","86.61","86.73","45,184","45,184","45,184","45,184","17,611.22","18,052","16,761","810,116","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,368","765,920","491,520","17,611,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","47.03","47.38","45.27","47.03","88.03","92.13","75.38","88.03","14,190.97","14,297","13,710","2,611,139","14,432.09","14,539","13,947","2,655,505","24.61","24.79","23.78","24.61","12"
"16","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.26","3.76","0.45","1.26","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","0.33","3.76","0","0.33","16.54","192.10","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.93","68.36","0","3.93","12"
"17","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,880","3,945,216","3,941,248","31,543,040","4,021,888","4,029,312","4,012,672","32,175,104","87.06","87.17","86.94","87.06","168,384","168,384","168,384","168,384","48,878.24","55,985","44,937","2,248,399","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,378","2,512,544","2,365,856","76,780,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.43","43.67","32.79","38.43","48.21","50.36","45.57","48.21","58,920.36","66,791","50,704","10,841,347","59,068.80","67,573","55,171","10,868,660","24.73","28.29","23.09","24.73","6"
"18","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,632","3,944,832","3,936,768","31,533,056","4,017,312","4,030,592","4,010,240","32,138,496","86.27","86.45","86.14","86.27","169,728","169,728","169,728","169,728","48,124.72","54,514","44,979","2,213,737","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,390,781","2,504,256","2,360,640","76,504,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.37","43.67","36.14","38.37","48.09","50.16","45.90","48.09","58,886.26","67,780","50,566","10,835,071","59,099.47","67,264","55,273","10,874,302","24.75","28.17","23.15","24.75","6"
"19","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,945,216","3,947,008","3,942,272","31,561,728","3,963,808","3,971,968","3,958,144","31,710,464","87.25","87.36","87.16","87.25","166,784","166,784","166,784","166,784","68,149.30","71,713","63,366","3,134,868","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,329,809","2,438,080","2,301,728","74,553,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","38.52","40.22","36.22","38.52","48.06","50.50","46.26","48.06","58,908.93","68,911","54,632","10,839,244","59,088.35","62,969","54,837","10,872,256","24.60","26.22","22.83","24.60","6"
"20","61760","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,936,928","3,940,224","3,933,568","31,495,424","3,945,584","3,949,184","3,941,504","31,564,672","86.96","87.04","86.88","86.96","166,816","166,816","166,816","166,816","52,514.39","55,779","47,770","2,415,662","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,281,881","2,402,464","2,245,920","73,020,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","24","50","39.03","44.24","33.54","39.03","48.12","50.03","45.98","48.12","58,947.27","68,034","54,685","10,846,298","59,222.35","62,608","55,394","10,896,912","25.16","26.60","23.53","25.16","6"
"21","61760","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,976","1,964,160","1,961,984","15,703,808","167,344","170,368","165,120","1,338,752","87.63","87.81","87.50","87.63","44,768","44,768","44,768","44,768","3,035.65","3,136","2,926","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,215","519,264","509,728","16,486,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","29.12","30.05","28.21","29.12","74.77","76.08","73.70","74.77","17,819.05","18,900","17,075","3,278,705","17,869.74","18,827","17,148","3,288,033","30.00","31.61","28.79","30.00","12"
"22","61760","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,051,248","6,104,448","6,024,448","48,409,984","5,301,552","5,303,680","5,300,096","42,412,416","74.52","76.28","73.15","74.52","2,034,336","2,034,336","2,034,336","2,034,336","1,569,217.70","1,602,646","1,535,705","72,184,014","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,046,685","9,636,736","8,628,064","289,493,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","75.93","77.48","74.18","75.93","94.06","95.13","93.07","94.06","2,301,476.04","2,378,729","2,222,442","423,471,591","2,304,713.22","2,376,813","2,231,147","424,067,232","77.27","79.69","74.80","77.27","12"
"23","61760","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,456","5,345,280","42,771,840","4,198,752","4,200,448","4,197,632","33,590,016","82.59","83.13","81.85","82.59","243,200","243,200","243,200","243,200","151,518.30","152,582","150,870","6,969,842","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,800","2,839,936","2,806,592","89,913,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","48","100","82.59","83.13","81.85","82.59","96.91","97.31","96.64","96.91","152,130.20","152,882","151,508","27,991,956","152,246.44","153,457","151,262","28,013,345","42.42","42.76","42.15","42.42","12"
"24","61760","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,111,776","36,373,632","35,796,736","288,894,208","10,842,208","11,037,440","10,723,328","86,737,664","78.19","79.74","77.41","78.19","6,238,592","6,238,592","6,238,592","6,238,592","5,157,313.59","5,243,891","5,100,463","237,236,425","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,890,163","37,089,024","32,487,200","1,116,485,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","40","83.33","80.12","81.62","79.37","80.12","81.50","82.65","80.91","81.50","7,345,010.66","7,566,668","7,235,430","1,351,481,961","7,579,737.24","7,723,622","7,506,570","1,394,671,652","83.15","84.73","82.35","83.15","10"
"25","61760","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","31,022,688","31,059,840","30,970,752","248,181,504","26,073,952","26,131,968","26,025,600","208,591,616","93.51","93.67","93.35","93.51","1,123,392","1,123,392","1,123,392","1,123,392","2,127.91","2,183","2,090","97,884","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","14,793,289","14,888,320","14,755,168","473,385,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","10,209,998,546","10,209,998,546","10,209,998,546","81,679,988,368","8","0","16","33.33","23.24","23.78","22.71","23.24","29.47","29.80","29.13","29.47","390,726.60","403,281","377,355","71,893,695","390,817.78","405,494","377,538","71,910,471","23.36","24.24","22.56","23.36","4"


==> figsrc/data/stage_detail_ncu/Truck_adam_fp32.csv <==
==PROF== Connected to process 36372 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "adam_fp32", "mode": "ncu", "build": "fp32", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289419 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 36372
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","36372","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,715,216","11,731,072","11,698,176","93,721,728","7,294,272","7,308,416","7,278,080","58,354,176","75.46","75.58","75.33","75.46","463,520","463,520","463,520","463,520","14,912.37","17,495","12,248","685,969","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,729,090","8,875,872","7,658,816","247,330,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","41.52","46.82","36.67","41.52","83.52","86.88","76.06","83.52","279,823.38","363,150","226,078","51,487,502","280,306.88","334,709","239,210","51,576,465","50.02","59.73","42.69","50.02","12"
"1","36372","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.81","2.84","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,936","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","262.86","0","1.43","4"
"2","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,400","1,639,296","1,637,376","13,107,200","161,488","163,328","159,616","1,291,904","84.30","84.43","84.17","84.30","39,360","39,360","39,360","39,360","14,598.54","14,965","14,155","671,533","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,092","662,432","409,600","14,914,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","46.52","46.84","45.56","46.52","87.14","93.81","80.13","87.14","12,270.08","12,372","12,037","2,257,695","12,511.35","12,612","12,277","2,302,088","25.59","25.79","25.11","25.59","12"
"3","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.27","3.49","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,520","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","0.30","3.49","0","0.30","16.54","192.27","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.31","0","4.04","12"
"4","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,760","3,292,032","3,287,808","26,318,080","3,341,200","3,348,096","3,338,112","26,729,600","85.58","85.69","85.51","85.58","142,592","142,592","142,592","142,592","42,496.83","48,402","37,178","1,954,854","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,007,605","2,103,840","1,977,504","64,243,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","37.89","42.97","34.30","37.89","47.72","50.41","45.48","47.72","49,184.62","56,716","43,822","9,049,970","49,271.32","56,763","44,027","9,065,923","24.68","28.43","22.05","24.68","6"
"5","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,472","3,289,856","3,286,400","26,299,776","3,342,176","3,349,632","3,334,016","26,737,408","85.73","85.86","85.61","85.73","142,304","142,304","142,304","142,304","41,376.76","47,313","37,132","1,903,331","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,996,161","2,087,360","1,969,632","63,877,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.32","43.55","34.60","38.32","47.86","50.38","45.67","47.86","49,183.38","57,239","44,328","9,049,741","49,361.49","56,313","44,369","9,082,515","24.66","28.13","22.17","24.66","6"
"6","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,304","3,289,600","3,287,424","26,306,432","3,295,264","3,300,864","3,290,752","26,362,112","84.65","84.74","84.58","84.65","143,136","143,136","143,136","143,136","56,729.04","63,027","51,023","2,609,536","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,939,522","2,025,856","1,909,696","62,064,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.44","43.62","34.86","38.44","47.78","50.74","45.53","47.78","49,079.97","51,069","44,549","9,030,714","49,263.75","56,113","44,089","9,064,530","24.64","28.06","22.05","24.64","6"
"7","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,560","3,286,912","3,282,560","26,276,480","3,272,384","3,284,352","3,267,584","26,179,072","85.07","85.26","84.98","85.07","141,856","141,856","141,856","141,856","42,365.63","48,404","37,509","1,948,819","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,896,269","1,990,080","1,867,520","60,680,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.86","44.11","35.03","38.86","47.74","50.28","45.08","47.74","49,267.50","55,694","44,442","9,065,220","49,421.65","56,249","44,673","9,093,584","25.09","28.56","22.68","25.09","6"
"8","36372","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,400","1,636,352","13,097,216","163,696","165,760","161,024","1,309,568","86.55","86.71","86.38","86.55","38,304","38,304","38,304","38,304","2,592.83","2,742","2,492","119,270","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,015","434,880","425,216","13,792,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","29.05","30.44","28.15","29.05","74.65","76.10","73.42","74.65","15,051.93","15,925","14,425","2,769,556","15,103.04","15,977","14,327","2,778,960","30.38","32.13","28.82","30.38","12"
"9","36372","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,066,528","8,160,384","8,023,168","64,532,224","5,306,960","5,311,488","5,304,704","42,455,680","73.92","76.16","72.16","73.92","1,885,408","1,885,408","1,885,408","1,885,408","1,442,895.09","1,486,449","1,396,720","66,373,174","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,218,026","8,927,616","7,801,344","262,976,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","75.50","77.60","73.39","75.50","93.14","94.29","91.84","93.14","2,121,665.41","2,199,931","2,031,223","390,386,436","2,124,441.16","2,205,553","2,008,041","390,897,173","76.29","79.20","72.11","76.29","12"
"10","36372","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,348,256","5,349,376","5,346,304","42,786,048","4,195,264","4,197,120","4,193,152","33,562,112","82.63","83.12","82.31","82.63","242,816","242,816","242,816","242,816","151,435.02","152,327","150,775","6,966,011","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,703","2,532,096","2,504,192","80,278,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","82.63","83.12","82.31","82.63","97.02","97.25","96.53","97.02","151,466.15","152,144","150,618","27,869,772","151,586.88","152,621","150,459","27,891,985","42.26","42.55","41.94","42.26","12"
"11","36372","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,739,360","43,151,104","42,362,496","341,914,880","12,836,960","13,037,824","12,736,384","102,695,680","80.39","81.10","79.66","80.39","5,759,168","5,759,168","5,759,168","5,759,168","4,808,126.35","4,879,953","4,761,998","221,173,812","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,555,155","36,217,024","31,175,904","1,073,764,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","40","83.33","82.48","83.68","81.75","82.48","82.16","82.61","81.67","82.16","6,883,681.08","6,928,092","6,819,205","1,266,597,318","7,105,300.42","7,213,117","7,038,627","1,307,375,278","83.61","84.88","82.83","83.61","10"
"12","36372","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","28,602,032","28,637,440","28,544,512","228,816,256","22,234,064","22,257,792","22,210,944","177,872,512","92.87","92.98","92.72","92.87","1,007,072","1,007,072","1,007,072","1,007,072","2,243.80","2,468","2,112","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","119","120","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","14,672,265","14,768,000","14,621,984","469,512,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","16","33.33","18.21","20.37","17.51","18.21","28.98","29.36","28.43","28.98","273,726.68","304,645","261,167","50,365,710","273,823.80","307,147","255,283","50,383,579","18.26","20.49","17.03","18.26","4"
"13","36372","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,102,160","11,116,544","11,081,216","88,817,280","7,534,352","7,557,248","7,512,960","60,274,816","79.00","79.15","78.82","79.00","434,080","434,080","434,080","434,080","14,450.52","16,797","11,381","664,724","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,735,616","9,703,072","8,658,112","279,539,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","41.90","46.98","35.40","41.90","82.61","86.21","76.71","82.61","278,098.39","321,505","228,948","51,170,103","278,618.34","328,241","205,703","51,265,774","47.71","56.20","35.22","47.71","12"
"14","36372","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.82","2.67","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,680","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.35","247.81","0","1.35","4"
"15","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,304","1,965,184","1,963,008","15,714,432","163,536","166,144","160,384","1,308,288","86.65","86.80","86.47","86.65","45,184","45,184","45,184","45,184","17,610.67","18,157","16,763","810,091","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,389","763,392","491,520","17,612,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","47.18","47.54","45.41","47.18","88.54","92.69","82.66","88.54","14,190.51","14,296","13,703","2,611,054","14,431.81","14,538","13,940","2,655,453","24.81","24.99","23.97","24.81","12"
"16","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.27","3.79","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,520","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","0.33","3.79","0","0.33","16.54","191.77","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.06","70.58","0","4.06","12"
"17","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,552","3,944,832","3,938,304","31,532,416","4,012,400","4,019,072","4,008,192","32,099,200","86.88","86.98","86.79","86.88","168,544","168,544","168,544","168,544","48,971.43","55,993","42,359","2,252,686","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,404,062","2,529,312","2,376,320","76,929,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.48","43.77","32.96","38.48","48.06","50.00","46.19","48.06","59,071.46","68,439","55,079","10,869,149","59,245.77","67,342","50,907","10,901,222","24.75","28.14","21.27","24.75","6"
"18","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,264","3,944,320","3,938,432","31,530,112","3,988,688","3,996,160","3,984,896","31,909,504","86.74","86.85","86.67","86.74","168,256","168,256","168,256","168,256","48,136","55,295","45,015","2,214,256","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,394,144","2,501,280","2,363,136","76,612,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.11","43.40","35.74","38.11","48.08","49.82","46.44","48.08","58,991.05","67,780","55,102","10,854,354","59,207.59","67,623","55,396","10,894,196","24.88","28.42","23.28","24.88","6"
"19","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,976","3,947,136","3,942,016","31,559,808","3,964,176","3,972,096","3,960,576","31,713,408","86.54","86.65","86.47","86.54","168,192","168,192","168,192","168,192","68,203.61","78,521","63,840","3,137,366","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,330,414","2,442,560","2,298,176","74,573,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.57","43.42","36.27","38.57","48.09","49.92","45.79","48.09","58,968.30","62,169","54,993","10,850,167","59,102.19","67,234","55,146","10,874,803","24.81","28.22","23.14","24.81","6"
"20","36372","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,936,912","3,939,968","3,934,592","31,495,296","3,954,784","3,962,368","3,947,136","31,638,272","86.46","86.57","86.35","86.46","168,000","168,000","168,000","168,000","52,623.37","60,966","48,655","2,420,675","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,274,738","2,384,832","2,239,904","72,791,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","24","50","38.60","43.94","36.32","38.60","48.09","50.36","46.03","48.09","58,887.32","67,363","55,056","10,835,266","59,221.60","68,178","55,001","10,896,775","25.02","28.80","23.24","25.02","6"
"21","36372","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,040","1,964,160","1,961,984","15,704,320","166,672","169,984","162,816","1,333,376","87.68","87.86","87.48","87.68","44,704","44,704","44,704","44,704","3,035.65","3,212","2,944","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,243","519,904","509,824","16,487,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","29.03","30.40","28.14","29.03","74.66","75.77","73.42","74.66","17,819.57","18,725","17,075","3,278,800","17,870.85","18,852","17,227","3,288,236","30.12","31.78","29.04","30.12","12"
"22","36372","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,060,048","6,117,888","6,023,936","48,480,384","5,307,312","5,308,800","5,305,856","42,458,496","74.28","75.82","73.43","74.28","2,030,016","2,030,016","2,030,016","2,030,016","1,569,259.11","1,594,410","1,518,632","72,185,919","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,036,765","9,627,232","8,612,864","289,176,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","75.69","77.20","73.78","75.69","94.06","95.08","93.02","94.06","2,301,527.95","2,385,297","2,207,680","423,481,142","2,304,765.67","2,369,305","2,202,843","424,076,884","77.23","79.39","73.81","77.23","12"
"23","36372","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,191,280","4,193,280","4,190,208","33,530,240","82.59","83.13","81.41","82.59","243,072","243,072","243,072","243,072","151,514.24","152,513","150,877","6,969,655","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,768","2,833,824","2,806,560","89,912,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","48","100","82.59","83.13","81.41","82.59","96.91","97.19","96.45","96.91","152,130.20","153,324","151,160","27,991,956","152,246.73","152,988","151,274","28,013,399","42.42","42.62","42.15","42.42","12"
"24","36372","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,195,456","36,452,224","35,802,752","289,563,648","10,868,928","11,083,008","10,718,592","86,951,424","79.12","80.38","78.14","79.12","6,224,896","6,224,896","6,224,896","6,224,896","5,157,775.78","5,209,326","5,101,707","237,257,686","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,862,720","37,306,496","32,396,160","1,115,607,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","40","83.33","81.08","81.93","80.26","81.08","81.42","82.64","80.60","81.42","7,345,262.84","7,425,554","7,281,804","1,351,528,363","7,580,361.65","7,661,491","7,501,249","1,394,786,543","83.15","84.04","82.28","83.15","10"
"25","36372","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,783,632","24,825,600","24,721,408","198,269,056","19,303,344","19,344,384","19,257,728","154,426,752","92.42","92.60","92.20","92.42","877,664","877,664","877,664","877,664","2,127.87","2,314","2,010","97,882","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","119","120","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","12,683,967","12,757,728","12,632,992","405,886,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","10,329,165,282","10,329,165,282","10,329,165,282","82,633,322,256","8","0","16","33.33","18.08","19.41","17.50","18.08","28.90","29.51","28.45","28.90","236,143.63","257,737","225,389","43,450,428","236,234.30","256,441","223,610","43,467,112","18.09","19.63","17.12","18.09","4"


==> figsrc/data/stage_detail_ncu/Truck_adam_unfused.csv <==
==PROF== Connected to process 70120 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "adam_unfused", "mode": "ncu", "build": "ours", "env": {"GSCUDA_ADAM_UNFUSED": "1"}, "splats_ply": 2127974, "load_s": 7.5, "fwd_variant": 70, "bwd_variant": 50}
GSCUDA_ADAM_UNFUSED = 1: grad clear + projection backward + activation backward + selective Adam (88 B of gradients per splat)

[keys] fused emission overflow: M 4289400 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 70120
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","70120","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,715,008","11,730,176","11,697,792","93,720,064","7,299,552","7,326,592","7,284,736","58,396,416","74.43","74.60","74.31","74.43","470,048","470,048","470,048","470,048","14,912.89","17,557","11,069","685,993","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,981,693","9,091,552","7,922,400","255,414,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","39.04","44.64","33.61","39.04","83.70","86.10","79.18","83.70","279,837","341,578","232,205","51,490,008","280,320.67","331,551","224,903","51,579,003","49.67","58.75","39.85","49.67","12"
"1","70120","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","608","1,024","0","4,864","16","128","0","128","0.84","2.59","0.41","0.84","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,188","3,648","576","38,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","257.70","0","1.40","4"
"2","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,368","1,639,424","1,637,376","13,106,944","164,080","166,144","161,408","1,312,640","83.98","84.12","83.81","83.98","39,520","39,520","39,520","39,520","14,596.78","14,975","14,153","671,452","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,222","663,776","409,600","14,919,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","46.65","46.98","45.70","46.65","86.84","93.07","78.80","86.84","12,271.36","12,369","12,050","2,257,930","12,512.38","12,609","12,287","2,302,277","25.53","25.72","25.07","25.53","12"
"3","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.53","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,488","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","0.31","3.53","0","0.31","16.54","191.36","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.18","0","4.04","12"
"4","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,290,224","3,292,800","3,288,832","26,321,792","3,348,496","3,355,008","3,344,256","26,787,968","86.30","86.42","86.23","86.30","141,568","141,568","141,568","141,568","42,596.46","47,953","37,216","1,959,437","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,006,198","2,103,008","1,977,536","64,198,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","37.77","42.64","34.31","37.77","47.75","49.91","45.56","47.75","49,133.58","56,280","44,213","9,040,579","49,442.49","56,418","44,801","9,097,418","24.84","28.34","22.50","24.84","6"
"5","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,472","3,290,240","3,283,200","26,299,776","3,348,096","3,357,696","3,338,496","26,784,768","86.01","86.17","85.83","86.01","141,984","141,984","141,984","141,984","41,397.91","47,256","36,751","1,904,304","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,000,209","2,089,216","1,973,536","64,006,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.16","43.51","34.41","38.16","47.79","50.08","45.02","47.79","49,218.75","56,155","44,236","9,056,250","49,336.86","56,912","44,402","9,077,983","24.84","28.66","22.36","24.84","6"
"6","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,160","3,290,112","3,287,040","26,305,280","3,304,416","3,309,952","3,298,688","26,435,328","85.82","85.92","85.73","85.82","141,376","141,376","141,376","141,376","56,749.63","58,691","50,954","2,610,483","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,933,491","2,036,896","1,906,944","61,871,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","37.89","42.74","34.26","37.89","47.74","50.51","45.63","47.74","49,190.30","55,528","44,275","9,051,015","49,272.56","51,529","44,680","9,066,151","24.88","26.02","22.56","24.88","6"
"7","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,184","3,288,448","3,285,760","26,297,472","3,285,024","3,292,928","3,278,336","26,280,192","86.28","86.40","86.17","86.28","140,192","140,192","140,192","140,192","42,367.41","48,295","37,442","1,948,901","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,898,470","1,998,176","1,867,872","60,751,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.57","43.89","34.89","38.57","47.82","50.80","45.36","47.82","49,253.34","56,364","44,580","9,062,614","49,359.33","56,235","44,370","9,082,117","25.21","28.73","22.67","25.21","6"
"8","70120","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,120","1,638,528","1,636,352","13,096,960","167,008","170,240","163,712","1,336,064","86.36","86.59","86.17","86.36","38,496","38,496","38,496","38,496","2,592.87","2,694","2,516","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,959","439,232","425,152","13,790,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","29.00","30.02","28.16","29.00","74.71","76.62","73.28","74.71","15,051.86","15,750","14,400","2,769,543","15,102.77","15,852","14,427","2,778,909","30.28","31.78","28.93","30.28","12"
"9","70120","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,055,920","8,155,264","8,000,256","64,447,360","5,307,504","5,309,696","5,305,984","42,460,032","73.87","75.27","71.87","73.87","1,885,472","1,885,472","1,885,472","1,885,472","1,442,970","1,488,368","1,400,788","66,376,620","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,212,734","8,817,216","7,791,616","262,807,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","75.46","77.77","73.52","75.46","93.14","93.98","91.80","93.14","2,121,659.60","2,200,118","2,032,116","390,385,366","2,124,437.41","2,223,699","2,021,667","390,896,484","76.23","79.79","72.54","76.23","12"
"10","70120","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,512","5,347,456","5,345,280","42,772,096","4,197,072","4,199,680","4,193,664","33,576,576","82.51","82.67","82.21","82.51","242,624","242,624","242,624","242,624","151,433.76","152,403","150,060","6,965,953","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,188","2,532,896","2,504,224","80,262,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","82.51","82.67","82.21","82.51","97.01","97.35","96.63","97.01","151,466.15","152,496","150,074","27,869,772","151,586.98","152,625","150,285","27,892,004","42.27","42.56","41.91","42.27","12"
"11","70120","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,794,384","43,177,600","42,479,616","342,355,072","12,865,968","13,088,384","12,749,440","102,927,744","80.34","81.02","79.83","80.34","5,740,288","5,740,288","5,740,288","5,740,288","4,807,929.57","4,851,934","4,751,471","221,164,760","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,549,983","35,820,480","31,144,896","1,073,599,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","40","83.33","82.42","83.08","81.83","82.42","82.19","82.80","81.71","82.19","6,883,380.14","6,964,997","6,836,064","1,266,541,945","7,104,974.99","7,164,727","7,050,506","1,307,315,398","83.57","84.28","82.93","83.57","10"
"12","70120","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<1>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,761,664","12,806,784","12,709,120","102,093,312","9,230,048","9,260,288","9,199,488","73,840,384","70.75","71.35","69.91","70.75","845,024","845,024","845,024","845,024","1,445.65","2,044","1,000","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","6","16","12","982","5,264","588","80","80","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","60.24","18,818,935","18,950,016","18,628,192","602,205,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","11.05","11.68","10.60","11.05","43.02","44.36","41.64","43.02","139,823.29","147,066","128,128","25,727,485","139,873.53","150,126","132,055","25,736,729","11.13","11.94","10.50","11.13","6"
"13","70120","python.exe","127.0.0.1","proj_activation_bwd_kernel(OptimParams, const float4 *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,994,128","14,997,632","14,985,216","119,953,024","10,779,184","10,787,072","10,770,688","86,233,472","91.56","91.60","91.50","91.56","517,920","517,920","517,920","517,920","1,445.65","1,636","1,380","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","11,465,337","11,502,624","11,431,072","366,890,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","3.87","4.37","3.75","3.87","74.81","81.62","68.41","74.81","11,203.80","12,648","10,757","2,061,500","11,263.52","12,738","10,756","2,072,487","1.47","1.66","1.40","1.47","12"
"14","70120","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<2>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","27,045,712","27,082,496","26,993,152","216,365,696","15,867,760","15,915,264","15,840,512","126,942,080","93.31","93.50","93.14","93.31","846,176","846,176","846,176","846,176","3,041.96","3,452","2,882","139,930","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","5","16","12","686","5,264","564","94","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","72.28","10,831,148","10,895,040","10,785,952","346,596,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","20","41.67","14.45","16.68","13.73","14.45","36.96","37.47","36.43","36.96","181,904.02","211,695","171,600","33,470,339","182,016.78","211,753","169,054","33,491,087","14.48","16.85","13.45","14.48","5"
"15","70120","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,101,936","11,116,800","11,082,880","88,815,488","7,524,400","7,547,520","7,505,664","60,195,200","76.91","77.06","76.75","76.91","445,632","445,632","445,632","445,632","14,454.17","17,500","9,667","664,892","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","9,077,671","10,039,744","8,992,256","290,485,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","41.48","47.15","36.14","41.48","81.29","85.49","76.64","81.29","278,093.60","332,687","208,149","51,169,223","278,613.42","328,767","227,274","51,264,869","46.08","54.37","37.59","46.08","12"
"16","70120","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.81","2.64","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.81","0","1.42","4"
"17","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,272","1,965,056","1,963,136","15,714,176","164,896","167,296","162,560","1,319,168","86.49","86.62","86.35","86.49","45,312","45,312","45,312","45,312","17,617.37","18,060","16,645","810,399","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,570","767,040","491,520","17,618,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","46.99","47.35","45.24","46.99","88.37","92.06","79.57","88.37","14,191.71","14,297","13,714","2,611,274","14,432.71","14,538","13,951","2,655,619","24.78","24.96","23.95","24.78","12"
"18","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.28","3.53","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,488","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","0.31","3.53","0","0.31","16.54","192.35","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.01","0","4.03","12"
"19","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,664","3,945,472","3,942,144","31,549,312","3,887,568","3,897,472","3,882,368","31,100,544","86.47","86.60","86.40","86.47","166,656","166,656","166,656","166,656","48,886.43","55,072","42,573","2,248,776","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,796","2,524,160","2,369,408","76,793,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.43","43.66","36.18","38.43","47.96","49.47","46.06","47.96","58,937.59","68,082","50,451","10,844,516","59,182.47","68,073","51,135","10,889,575","24.92","28.66","21.53","24.92","6"
"20","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,936","3,941,504","3,938,048","31,519,488","3,997,728","4,009,088","3,990,784","31,981,824","86.51","86.65","86.42","86.51","168,832","168,832","168,832","168,832","48,199.89","55,458","44,476","2,217,195","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,396,827","2,508,000","2,371,648","76,698,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.23","39.97","35.97","38.23","48.04","49.79","46.07","48.04","58,947.49","67,642","54,913","10,846,338","59,212.37","67,643","54,869","10,895,076","24.83","28.36","23.01","24.83","6"
"21","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,784","3,949,440","3,940,608","31,558,272","3,970,912","3,978,240","3,962,624","31,767,296","86.66","86.79","86.52","86.66","168,096","168,096","168,096","168,096","68,143.20","78,145","63,622","3,134,587","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,334,883","2,453,856","2,306,848","74,716,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.64","43.45","36.34","38.64","48.03","49.69","46.04","48.03","58,876.38","66,281","50,741","10,833,254","58,982.62","66,202","54,808","10,852,803","24.87","27.92","23.11","24.87","6"
"22","70120","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,464","3,942,016","3,939,072","31,523,712","3,963,984","3,970,048","3,957,632","31,711,872","87.76","87.84","87.67","87.76","165,760","165,760","165,760","165,760","52,504.54","55,600","49,107","2,415,209","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,280,836","2,391,072","2,256,608","72,986,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","38.57","43.85","36.19","38.57","48.09","50.73","46.13","48.09","59,008.57","62,574","55,328","10,857,577","59,176.18","62,899","55,442","10,888,418","25.05","26.62","23.47","25.05","6"
"23","70120","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,008","1,964,160","1,961,984","15,704,064","174,112","176,512","172,672","1,392,896","87.25","87.40","87.15","87.25","45,088","45,088","45,088","45,088","3,035.65","3,156","2,964","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,206","523,968","509,760","16,486,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","28.92","30.11","28.19","28.92","74.80","75.77","73.79","74.80","17,819.36","18,700","17,050","3,278,762","17,870.90","18,752","17,175","3,288,246","30.09","31.58","28.92","30.09","12"
"24","70120","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,060,000","6,103,680","6,024,832","48,480,000","5,301,968","5,303,424","5,300,352","42,415,744","74.20","75.48","72.58","74.20","2,030,752","2,030,752","2,030,752","2,030,752","1,569,172.67","1,589,851","1,515,947","72,181,943","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,040,854","9,628,960","8,625,696","289,307,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","75.62","77.11","73.84","75.62","94.00","94.74","92.91","94.00","2,301,384.64","2,386,421","2,215,705","423,454,774","2,304,622.01","2,395,922","2,222,215","424,050,450","77.14","80.19","74.38","77.14","12"
"25","70120","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,191,920","4,194,176","4,189,056","33,535,360","82.64","83.22","81.90","82.64","242,976","242,976","242,976","242,976","151,514.63","152,561","150,885","6,969,673","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,813","2,835,840","2,806,592","89,914,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","82.64","83.22","81.90","82.64","96.90","97.23","96.54","96.90","152,130.20","152,874","150,700","27,991,956","152,246.46","152,991","151,271","28,013,348","42.42","42.63","42.15","42.42","12"
"26","70120","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,157,664","36,400,000","35,795,840","289,261,312","10,857,264","11,054,592","10,688,000","86,858,112","79.53","80.70","78.57","79.53","6,227,488","6,227,488","6,227,488","6,227,488","5,157,157.28","5,232,958","5,090,477","237,229,235","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,860,800","37,044,288","32,522,784","1,115,545,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","40","83.33","81.50","82.68","80.40","81.50","81.50","82.48","80.78","81.50","7,344,708.29","7,431,527","7,257,662","1,351,426,325","7,579,629.48","7,694,562","7,473,258","1,394,651,825","83.15","84.41","81.98","83.15","10"
"27","70120","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<1>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,996,608","11,033,856","10,947,328","87,972,864","8,101,600","8,123,776","8,065,152","64,812,800","69.98","70.74","69.34","69.98","742,752","742,752","742,752","742,752","1,445.65","1,836","976","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","6","16","12","982","5,264","588","80","80","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","60.24","16,420,214","16,561,504","16,296,160","525,446,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","24","50","10.71","11.34","10.12","10.71","42.95","43.98","41.57","42.95","120,143.36","128,951","111,007","22,106,378","120,193.85","128,125","111,594","22,115,669","10.90","11.62","10.12","10.90","6"
"28","70120","python.exe","127.0.0.1","proj_activation_bwd_kernel(OptimParams, const float4 *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,001,776","15,006,848","14,996,736","120,014,208","10,783,808","10,795,008","10,771,200","86,270,464","91.54","91.60","91.48","91.54","518,304","518,304","518,304","518,304","1,445.65","1,612","1,388","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","11,457,629","11,522,624","11,434,272","366,644,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","48","100","3.86","4.35","3.69","3.86","75.87","82.09","69.93","75.87","11,203.80","12,772","10,819","2,061,500","11,264.03","12,556","10,819","2,072,581","1.47","1.64","1.41","1.47","12"
"29","70120","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<2>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,378,160","23,406,464","23,331,072","187,025,280","13,665,968","13,688,576","13,647,872","109,327,744","93.12","93.25","92.96","93.12","731,904","731,904","731,904","731,904","2,810.09","3,194","2,630","129,264","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","5","16","12","686","5,264","564","94","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","72.28","9,345,646","9,395,424","9,305,760","299,060,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","10,444,165,338","10,444,165,338","10,444,165,338","83,553,322,704","8","0","20","41.67","14.45","16.69","13.71","14.45","36.89","37.25","36.47","36.89","157,713.55","185,075","146,597","29,019,294","157,820.11","183,436","147,527","29,038,900","14.51","16.87","13.57","14.51","5"


==> figsrc/data/stage_detail_ncu/Truck_bwd_gsplat.csv <==
==PROF== Connected to process 63056 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "bwd_gsplat", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 60}

[keys] fused emission overflow: M 4289414 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 63056
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","63056","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,712,928","11,726,080","11,698,432","93,703,424","7,286,848","7,299,328","7,268,992","58,294,784","77.71","77.82","77.58","77.71","449,888","449,888","449,888","449,888","14,912.15","16,493","9,685","685,959","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,982,569","9,106,304","7,906,752","255,442,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","40.72","46.27","33.38","40.72","83.45","86.41","78.09","83.45","279,835.76","381,397","222,441","51,489,780","280,319.10","355,126","203,468","51,578,714","49.74","63.02","36.10","49.74","12"
"1","63056","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.80","2.67","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,776","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","255.38","0","1.39","4"
"2","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,368","1,639,424","1,637,376","13,106,944","169,312","171,776","166,400","1,354,496","84.55","84.71","84.36","84.55","39,360","39,360","39,360","39,360","14,596.15","15,206","14,068","671,423","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,135","662,432","409,600","14,916,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","46.78","47.10","45.82","46.78","86.64","90.51","78.86","86.64","12,270.61","12,380","12,044","2,257,793","12,511.74","12,620","12,284","2,302,161","25.53","25.75","25.06","25.53","12"
"3","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.29","3.75","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","0.33","3.75","0","0.33","16.54","192.30","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.08","0","4.03","12"
"4","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,664","3,288,320","3,286,656","26,301,312","3,345,168","3,358,080","3,337,984","26,761,344","86.33","86.51","86.22","86.33","141,408","141,408","141,408","141,408","42,582.30","48,426","37,596","1,958,786","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,004,362","2,094,336","1,977,824","64,139,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.08","43.35","34.29","38.08","47.88","50.39","44.79","47.88","49,153.92","55,925","44,397","9,044,321","49,383.33","56,736","44,438","9,086,532","24.86","28.56","22.37","24.86","6"
"5","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,008","3,291,392","3,286,528","26,312,064","3,336,512","3,348,736","3,325,056","26,692,096","85.68","85.86","85.50","85.68","142,336","142,336","142,336","142,336","41,442.67","47,628","36,984","1,906,363","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,996,001","2,083,648","1,973,696","63,872,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","37.98","42.91","34.44","37.98","47.70","49.84","45.03","47.70","49,141.31","56,224","44,558","9,042,001","49,453.17","56,328","44,878","9,099,383","24.95","28.41","22.64","24.95","6"
"6","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,291,104","3,293,056","3,289,472","26,328,832","3,296,384","3,308,544","3,288,192","26,371,072","85.14","85.32","85.01","85.14","142,368","142,368","142,368","142,368","56,652.35","65,331","50,876","2,606,008","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,938,612","2,026,656","1,912,672","62,035,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.18","43.22","34.65","38.18","47.80","50.20","45.23","47.80","49,111.02","56,331","44,100","9,036,427","49,360.03","57,319","44,435","9,082,246","24.79","28.79","22.32","24.79","6"
"7","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,784","3,287,040","3,282,176","26,278,272","3,281,232","3,288,320","3,277,056","26,249,856","86.41","86.53","86.32","86.41","139,872","139,872","139,872","139,872","42,346.07","48,902","37,602","1,947,919","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,891,679","1,992,864","1,872,608","60,533,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.65","43.78","35.01","38.65","47.81","49.91","45.59","47.81","49,194.69","55,827","44,327","9,051,823","49,331.28","56,283","44,014","9,076,955","25.09","28.63","22.39","25.09","6"
"8","63056","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,120","1,638,528","1,636,352","13,096,960","170,560","174,976","168,320","1,364,480","86.70","86.98","86.56","86.70","38,432","38,432","38,432","38,432","2,592.87","2,682","2,510","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,975","434,592","425,472","13,791,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","29.17","30.09","28.28","29.17","74.80","76.31","73.28","74.80","15,051.97","15,725","14,475","2,769,562","15,103.77","15,777","14,302","2,779,094","30.35","31.71","28.74","30.35","12"
"9","63056","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,075,200","8,158,976","8,019,712","64,601,600","5,305,696","5,312,128","5,300,352","42,445,568","73.85","76.31","71.79","73.85","1,885,472","1,885,472","1,885,472","1,885,472","1,443,045.93","1,481,481","1,406,094","66,380,113","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,217,273","8,819,328","7,793,056","262,952,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","75.43","77.32","73.69","75.43","93.13","94.32","92.27","93.13","2,121,753.13","2,188,941","2,031,225","390,402,576","2,124,526.59","2,201,991","2,005,051","390,912,893","76.20","78.98","71.91","76.20","12"
"10","63056","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,347,248","5,349,376","5,345,280","42,777,984","4,193,456","4,195,584","4,192,256","33,547,648","82.64","83.08","81.90","82.64","242,784","242,784","242,784","242,784","151,428.11","152,439","149,962","6,965,693","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,391","2,537,184","2,504,224","80,268,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","82.64","83.08","81.90","82.64","97.02","97.36","96.60","97.02","151,466.15","152,500","150,078","27,869,772","151,586.59","152,638","149,929","27,891,932","42.25","42.54","41.79","42.25","12"
"11","63056","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","28,174,320","28,286,208","28,047,104","225,394,560","7,706,080","7,800,448","7,643,264","61,648,640","94.68","95.33","94.24","94.68","21,423,040","21,423,040","21,423,040","21,423,040","13,275,094.17","13,367,523","13,203,801","610,654,332","1","16","16","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","99,251,236","107,215,648","91,774,624","3,176,039,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","94.68","95.33","94.24","94.68","93.84","95.29","92.68","93.84","14,004,444.96","14,296,228","13,741,381","2,576,817,872","14,004,939.89","14,258,980","13,724,315","2,576,908,940","43.86","44.65","42.98","43.86","12"
"12","63056","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,600","22,269,952","22,205,184","177,964,800","15,866,480","15,905,920","15,840,512","126,931,840","92.54","92.69","92.37","92.54","757,792","757,792","757,792","757,792","2,243.80","2,354","2,161","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,612,468","9,666,176","9,580,576","307,598,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","16","33.33","27.69","29.23","26.98","27.69","29.59","29.94","29.32","29.59","312,643.85","331,019","300,812","57,526,468","312,742.27","329,355","300,550","57,544,577","27.74","29.22","26.66","27.74","4"
"13","63056","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,101,168","11,115,648","11,083,136","88,809,344","7,546,128","7,568,256","7,520,512","60,369,024","78.76","78.92","78.58","78.76","435,648","435,648","435,648","435,648","14,453.39","16,735","11,615","664,856","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,734,036","9,697,856","8,668,768","279,489,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","41.95","48.34","36.38","41.95","82.43","87.02","77.84","82.43","278,100.30","329,559","224,560","51,170,455","278,619.98","326,895","230,907","51,266,077","47.71","55.98","39.54","47.71","12"
"14","63056","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.80","2.69","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,776","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.41","258.61","0","1.41","4"
"15","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,240","1,965,056","1,963,520","15,713,920","164,960","167,040","162,304","1,319,680","87.18","87.30","87.04","87.18","44,960","44,960","44,960","44,960","17,611.30","18,053","16,687","810,120","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,363","764,992","491,520","17,611,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","47.47","47.84","45.70","47.47","87.95","92.19","77.85","87.95","14,190.76","14,298","13,710","2,611,100","14,433.70","14,542","13,949","2,655,800","24.79","24.97","23.96","24.79","12"
"16","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.27","3.76","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","0.33","3.76","0","0.33","16.54","191.49","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.88","67.44","0","3.88","12"
"17","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,760","3,945,216","3,937,792","31,534,080","4,018,384","4,024,448","4,014,336","32,147,072","86.17","86.28","86.09","86.17","169,984","169,984","169,984","169,984","48,944.89","55,417","45,522","2,251,465","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,402,532","2,529,504","2,368,032","76,881,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.45","43.71","32.86","38.45","48.08","50.22","46.07","48.08","58,923.44","62,235","55,033","10,841,913","59,212.32","66,937","55,173","10,895,066","24.71","27.94","23.03","24.71","6"
"18","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,976","3,947,136","3,942,656","31,559,808","4,027,088","4,033,920","4,020,992","32,216,704","87.24","87.34","87.15","87.24","168,128","168,128","168,128","168,128","48,074.13","55,577","44,835","2,211,410","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,500","2,510,080","2,365,120","76,592,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.50","43.44","36.25","38.50","48.04","49.82","45.52","48.04","58,921.57","62,301","55,051","10,841,568","58,913.79","67,623","54,945","10,840,138","24.70","28.35","23.03","24.70","6"
"19","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,464","3,945,216","3,939,456","31,539,712","3,965,280","3,972,736","3,960,704","31,722,240","86.42","86.53","86.34","86.42","168,416","168,416","168,416","168,416","68,127.28","71,680","63,680","3,133,855","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,329,738","2,439,424","2,301,696","74,551,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","38.78","44.17","36.51","38.78","48.28","50.76","46.22","48.28","58,853.84","67,221","54,822","10,829,107","59,107.35","62,543","55,333","10,875,753","24.90","26.34","23.31","24.90","6"
"20","63056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,938,752","3,943,040","3,936,256","31,510,016","3,948,320","3,957,504","3,940,864","31,586,560","87.37","87.52","87.26","87.37","166,176","166,176","166,176","166,176","52,518.02","56,297","48,281","2,415,829","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,281,107","2,401,152","2,253,568","72,995,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","24","50","39.07","44.37","36.77","39.07","48.09","50.03","46.01","48.09","58,935.70","62,114","55,010","10,844,168","59,219.18","62,805","55,350","10,896,330","25.11","26.64","23.47","25.11","6"
"21","63056","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,992","1,964,160","1,961,984","15,703,936","162,752","163,840","161,024","1,302,016","87.55","87.65","87.44","87.55","44,704","44,704","44,704","44,704","3,035.65","3,136","2,916","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,244","519,136","509,952","16,487,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","29.07","30.12","28.08","29.07","74.81","76.23","73.79","74.81","17,819.15","18,825","16,875","3,278,724","17,870.13","18,652","17,052","3,288,104","30.25","31.57","28.87","30.25","12"
"22","63056","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,073,312","6,130,304","6,044,416","48,586,496","5,301,856","5,304,064","5,299,712","42,414,848","74.32","75.54","73.18","74.32","2,030,080","2,030,080","2,030,080","2,030,080","1,569,237.61","1,608,548","1,527,220","72,184,930","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,052,944","9,647,136","8,633,152","289,694,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","75.73","77.60","74.26","75.73","94.02","94.95","92.70","94.02","2,301,453.86","2,373,131","2,228,895","423,467,511","2,304,691.03","2,368,274","2,213,130","424,063,149","77.19","79.32","74.13","77.19","12"
"23","63056","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,456","5,345,280","42,771,840","4,194,864","4,197,632","4,192,384","33,558,912","82.64","82.81","81.90","82.64","242,816","242,816","242,816","242,816","151,517.41","151,819","150,915","6,969,801","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,773","2,839,808","2,806,560","89,912,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","82.64","82.81","81.90","82.64","96.91","97.28","96.45","96.91","152,130.20","152,812","151,068","27,991,956","152,246.61","152,991","151,274","28,013,377","42.39","42.60","42.12","42.39","12"
"24","63056","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","25,373,952","25,528,448","25,220,480","202,991,616","5,976,928","6,086,784","5,865,472","47,815,424","94.40","95.29","93.83","94.40","22,754,080","22,754,080","22,754,080","22,754,080","14,012,686.41","14,129,901","13,934,033","644,583,575","1","16","16","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","106,995,468","115,087,456","100,128,832","3,423,854,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","48","100","94.40","95.29","93.83","94.40","94.89","96.47","93.55","94.89","14,672,786.68","14,892,534","14,393,749","2,699,792,750","14,673,281.88","14,880,910","14,452,454","2,699,883,865","43.43","44.04","42.78","43.43","12"
"25","63056","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,216","19,138,944","19,096,192","153,001,728","13,633,120","13,658,752","13,619,200","109,064,960","91.83","91.94","91.71","91.83","656,320","656,320","656,320","656,320","2,127.93","2,265","1,988","97,885","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,262,637","8,293,120","8,227,616","264,404,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","10,209,998,578","10,209,998,578","10,209,998,578","81,679,988,624","8","0","16","33.33","27.64","28.60","26.83","27.64","29.54","29.98","29.11","29.54","269,553.88","283,341","258,254","49,597,914","269,645.98","282,178","257,610","49,614,861","27.75","29.04","26.51","27.75","4"


==> figsrc/data/stage_detail_ncu/Truck_bwd_taming.csv <==
==PROF== Connected to process 59004 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "bwd_taming", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 61}

[keys] fused emission overflow: M 4289453 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 59004
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","59004","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,714,080","11,731,456","11,695,616","93,712,640","7,290,480","7,310,336","7,266,176","58,323,840","76.22","76.37","76.05","76.22","458,720","458,720","458,720","458,720","14,912.67","17,349","10,221","685,983","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,757,662","8,905,504","7,683,008","248,245,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","38.90","43.65","33.15","38.90","83.59","86.50","76.65","83.59","279,851.21","348,068","234,778","51,492,622","280,334.84","345,264","215,481","51,581,611","49.91","61.47","38.36","49.91","12"
"1","59004","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","3.01","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,192","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","254.85","0","1.39","4"
"2","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,432","1,639,424","1,637,376","13,107,456","162,016","163,584","160,512","1,296,128","85.15","85.27","85.02","85.15","38,944","38,944","38,944","38,944","14,604.52","14,947","13,974","671,808","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,054","665,056","410,112","14,913,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","46.46","46.77","45.51","46.46","86.56","90.25","79.11","86.56","12,270.37","12,391","12,042","2,257,748","12,511.52","12,631","12,282","2,302,119","25.60","25.84","25.13","25.60","12"
"3","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.29","4.00","0.46","1.29","2,432","2,432","2,432","2,432","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","0.33","3.74","0","0.33","16.54","192.30","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.84","66.68","0","3.84","12"
"4","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,288","3,291,392","3,285,376","26,306,304","3,354,464","3,359,488","3,348,736","26,835,712","86.33","86.44","86.22","86.33","141,600","141,600","141,600","141,600","42,534.70","48,023","35,525","1,956,596","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,006,624","2,084,000","1,980,544","64,211,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.15","43.29","34.52","38.15","47.77","49.88","44.53","47.77","49,171.31","56,017","44,282","9,047,521","49,297.59","58,216","44,592","9,070,757","24.68","29.15","22.33","24.68","6"
"5","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,680","3,289,088","3,286,272","26,301,440","3,351,248","3,361,152","3,343,744","26,809,984","85.58","85.72","85.46","85.58","142,784","142,784","142,784","142,784","41,395.72","47,264","36,585","1,904,203","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,997,450","2,075,936","1,974,848","63,918,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.30","43.33","34.69","38.30","47.74","50.27","45.34","47.74","49,073.55","55,925","43,845","9,029,533","49,397.91","56,512","44,315","9,089,216","24.84","28.42","22.29","24.84","6"
"6","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,056","3,290,752","3,286,400","26,312,448","3,296,720","3,308,928","3,290,496","26,373,760","85.59","85.77","85.48","85.59","141,600","141,600","141,600","141,600","56,676.09","64,146","50,786","2,607,100","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,934,233","2,020,416","1,913,216","61,895,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.18","43.42","34.56","38.18","47.76","50.51","45.36","47.76","49,192.16","56,069","44,300","9,051,357","49,272.40","56,241","44,484","9,066,122","24.68","28.17","22.28","24.68","6"
"7","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,296","3,287,296","3,283,328","26,282,368","3,293,344","3,300,864","3,290,496","26,346,752","86.41","86.53","86.34","86.41","140,128","140,128","140,128","140,128","42,378.74","48,201","37,582","1,949,422","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,892,804","1,977,376","1,874,656","60,569,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.85","44.13","35.15","38.85","47.66","50.57","45.12","47.66","49,148.50","56,365","44,389","9,043,324","49,265.60","56,616","44,369","9,064,870","25.22","28.98","22.71","25.22","6"
"8","59004","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,168","1,638,528","1,636,352","13,097,344","166,192","168,192","163,584","1,329,536","86.33","86.49","86.16","86.33","38,432","38,432","38,432","38,432","2,592.87","2,670","2,476","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,081","434,112","427,840","13,794,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","28.99","30.00","27.96","28.99","74.84","76.38","73.46","74.84","15,052.17","15,925","14,450","2,769,600","15,104.17","15,827","14,477","2,779,168","30.35","31.80","29.09","30.35","12"
"9","59004","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,061,440","8,150,656","8,004,480","64,491,520","5,304,400","5,307,136","5,302,272","42,435,200","73.79","75.34","71.99","73.79","1,882,432","1,882,432","1,882,432","1,882,432","1,442,982.46","1,480,732","1,386,214","66,377,193","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,213,223","8,813,696","7,784,064","262,823,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","75.37","77.47","72.51","75.37","93.18","94.15","91.48","93.18","2,121,676.99","2,212,321","2,007,007","390,388,566","2,124,451.90","2,208,904","2,002,248","390,899,150","76.27","79.31","71.89","76.27","12"
"10","59004","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,350,080","5,352,448","5,347,456","42,800,640","4,195,408","4,197,248","4,193,024","33,563,264","82.63","83.15","81.91","82.63","242,528","242,528","242,528","242,528","151,430.80","152,425","150,826","6,965,817","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,509,403","2,538,688","2,505,376","80,300,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","82.63","83.15","81.91","82.63","97.02","97.33","96.69","97.02","151,466.15","152,500","150,438","27,869,772","151,586.95","152,618","150,651","27,891,999","42.26","42.55","42.00","42.26","12"
"11","59004","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,072,784","1,074,432","1,071,104","8,582,272","171,920","175,232","169,600","1,375,360","53.69","53.90","53.52","53.69","42,688","42,688","42,688","42,688","6,536.07","6,857","6,347","300,659","1","256","1","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","2,172,672","23","all","0","0","0","30.75","360,380","366,848","355,552","11,532,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","38.03","40.01","36.94","38.03","69.07","71.14","67.69","69.07","22,849.54","24,062","22,241","4,204,316","22,981.67","24,189","22,314","4,228,628","40.77","42.91","39.58","40.77","12"
"12","59004","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.95","4.26","0.44","0.95","1,952","1,952","1,952","1,952","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","837","3,744","288","26,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","0.02","0.84","0","0.02","8.12","373.75","0","8.12","0.35","19","0","64","0.50","26","0","92","2.27","118.24","0","2.27","12"
"13","59004","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(5, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,656","8,192","4,224","53,248","64","256","0","512","3.24","13.77","1.85","3.24","4,224","4,224","4,224","4,224","34.91","385","0","1,606","1","128","1","1","128","1","0","CachePreferNone","1","5","1","1","5","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","640","23","all","0","0","0","0.01","6,266","9,120","2,400","200,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","40","83.33","1.46","13.77","0","1.46","8.31","82.34","0","8.31","23.66","344","0","4,354","25.21","361","0","4,639","5.52","78.97","0","5.52","10"
"14","59004","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,524,336","12,621,312","12,455,680","100,194,688","42,207,920","42,222,336","42,186,368","337,663,360","76.37","77.78","74.78","76.37","2,832,288","2,832,288","2,832,288","2,832,288","1,822,451.76","1,869,847","1,778,724","83,832,781","1","256","1","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","17,319,188","17,938,496","16,865,376","554,214,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","80.82","82.32","79.30","80.82","94.63","96.36","93.68","94.63","3,426,377.59","3,545,506","3,274,856","630,453,477","3,429,060.27","3,519,877","3,284,125","630,947,090","81.91","84.07","78.44","81.91","12"
"15","59004","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(91352, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","74,693,584","74,776,960","74,624,000","597,548,672","8,616,064","8,674,048","8,578,176","68,928,512","80.24","80.66","79.91","80.24","17,258,560","17,258,560","17,258,560","17,258,560","8,301,760.72","8,341,142","8,260,026","381,880,993","1","32","1","1","32","1","0","CachePreferNone","1","91,352","1","1","91,352","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","2,923,264","23","all","0","0","0","124.12","63,482,956","65,814,208","62,413,760","2,031,454,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","80.24","80.66","79.91","80.24","33.25","33.27","33.22","33.25","16,539,455.09","16,772,297","16,370,257","3,043,259,736","16,557,794.96","16,779,047","16,327,977","3,046,634,272","64.02","64.88","63.13","64.02","4"
"16","59004","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,456","22,276,480","22,199,168","177,963,648","15,865,040","15,889,664","15,839,104","126,920,320","92.38","92.52","92.21","92.38","759,008","759,008","759,008","759,008","2,243.80","2,347","2,129","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,963","9,676,864","9,562,880","307,550,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","27.64","29.20","26.82","27.64","29.61","29.93","29.09","29.61","312,643.87","333,976","299,494","57,526,472","312,742.55","328,891","297,604","57,544,629","27.71","29.14","26.37","27.71","4"
"17","59004","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,098,976","11,112,320","11,080,576","88,791,808","7,527,936","7,548,800","7,510,912","60,223,488","78.10","78.25","77.96","78.10","438,784","438,784","438,784","438,784","14,453.74","17,562","9,328","664,872","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,753,385","9,737,216","8,686,848","280,108,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","41.62","47.17","36.64","41.62","81.64","85.06","76.25","81.64","278,099.53","322,134","231,461","51,170,314","278,619.36","322,076","217,436","51,265,963","47.53","54.94","37.09","47.53","12"
"18","59004","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","3.04","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,192","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.44","0","1.42","4"
"19","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,965,312","1,967,104","1,962,880","15,722,496","162,144","164,352","159,872","1,297,152","86.78","86.95","86.59","86.78","45,152","45,152","45,152","45,152","17,611.30","18,099","16,844","810,120","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,688","770,688","491,520","17,622,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","47.14","47.50","45.37","47.14","88.41","91.73","81.66","88.41","14,190.81","14,300","13,709","2,611,109","14,441.42","14,551","13,959","2,657,222","24.66","24.84","23.83","24.66","12"
"20","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.28","3.97","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","0.33","3.75","0","0.33","16.54","193.38","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.05","70.39","0","4.05","12"
"21","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,696","3,943,296","3,939,712","31,533,568","4,035,600","4,044,288","4,025,856","32,284,800","86.77","86.88","86.64","86.77","169,184","169,184","169,184","169,184","48,942.93","51,764","45,776","2,251,375","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,402,798","2,517,504","2,375,552","76,889,536","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.61","40.33","36.31","38.61","48.16","50.54","46.28","48.16","58,862.47","68,760","54,803","10,830,695","59,226.92","62,431","55,271","10,897,754","24.83","26.17","23.17","24.83","6"
"22","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,768","3,945,344","3,939,584","31,542,144","4,013,056","4,015,488","4,008,064","32,104,448","87.26","87.31","87.17","87.26","167,808","167,808","167,808","167,808","48,160.52","55,347","41,164","2,215,384","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,787","2,497,056","2,364,352","76,601,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.42","43.64","36.12","38.42","48.03","50.24","45.94","48.03","58,925.59","68,079","54,941","10,842,309","59,172.20","67,741","50,965","10,887,685","24.85","28.45","21.41","24.85","6"
"23","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,344","3,943,808","3,938,560","31,530,752","3,973,344","3,985,152","3,965,952","31,786,752","86.51","86.67","86.40","86.51","168,352","168,352","168,352","168,352","68,133.35","78,377","57,064","3,134,134","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,336,476","2,432,416","2,309,184","74,767,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.74","44.09","36.45","38.74","48.10","50.30","45.62","48.10","58,694.87","67,156","54,676","10,799,856","59,134.95","68,315","50,422","10,880,831","24.85","28.71","21.19","24.85","6"
"24","59004","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,608","3,943,040","3,938,560","31,524,864","3,948,032","3,958,656","3,940,352","31,584,256","87.01","87.15","86.90","87.01","166,880","166,880","166,880","166,880","52,549.61","60,036","48,717","2,417,282","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,274,408","2,376,800","2,249,888","72,781,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","24","50","38.91","44.22","33.05","38.91","48.18","50.37","45.93","48.18","59,052.76","67,915","54,958","10,865,707","59,233.36","67,913","55,519","10,898,938","24.98","28.64","23.42","24.98","6"
"25","59004","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,040","1,963,904","1,962,496","15,704,320","167,344","169,728","165,504","1,338,752","87.41","87.55","87.32","87.41","44,864","44,864","44,864","44,864","3,035.65","3,154","2,956","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,214","518,816","511,488","16,486,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","29.05","30.13","28.27","29.05","74.60","76.01","73.33","74.60","17,819.57","18,600","17,050","3,278,800","17,870.47","18,827","17,102","3,288,166","30.19","31.81","28.89","30.19","12"
"26","59004","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,058,768","6,079,872","6,023,680","48,470,144","5,301,088","5,302,656","5,298,432","42,408,704","74.42","75.91","73.26","74.42","2,029,216","2,029,216","2,029,216","2,029,216","1,569,302.24","1,594,275","1,528,750","72,187,903","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,044,946","9,642,496","8,623,680","289,438,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","75.83","77.33","74.58","75.83","93.94","95.27","93.02","93.94","2,301,621.01","2,370,644","2,213,489","423,498,265","2,304,857.42","2,370,810","2,214,450","424,093,765","77.19","79.40","74.16","77.19","12"
"27","59004","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,408","42,771,968","4,191,456","4,194,048","4,189,952","33,531,648","82.51","82.65","82.18","82.51","243,008","243,008","243,008","243,008","151,518.15","152,530","150,928","6,969,835","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,726","2,838,528","2,806,560","89,911,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","82.51","82.65","82.18","82.51","96.91","97.29","96.55","96.91","152,130.20","153,324","151,072","27,991,956","152,246.80","152,916","151,627","28,013,411","42.41","42.60","42.24","42.41","12"
"28","59004","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,073,776","1,074,944","1,072,128","8,590,208","166,256","167,424","164,224","1,330,048","53.84","53.95","53.68","53.84","42,400","42,400","42,400","42,400","6,538.70","6,894","6,292","300,780","1","256","1","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","2,172,672","23","all","0","0","0","30.75","359,163","363,456","355,168","11,493,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","37.78","39.89","36.58","37.78","68.97","71.01","66.60","68.97","22,848.88","24,260","22,240","4,204,194","22,979.16","24,167","22,142","4,228,166","39.94","42.01","38.49","39.94","12"
"29","59004","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.98","4.11","0.43","0.98","1,920","1,920","1,920","1,920","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","837","3,520","288","26,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","0.02","0.83","0","0.02","8.11","373.04","0","8.11","0.35","19","0","64","0.50","26","0","92","2.37","123.49","0","2.37","12"
"30","59004","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(5, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,656","8,192","4,224","53,248","0","0","0","0","3.23","13.80","1.86","3.23","4,224","4,224","4,224","4,224","34.91","385","0","1,606","1","128","1","1","128","1","0","CachePreferNone","1","5","1","1","5","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","640","23","all","0","0","0","0.01","6,266","9,120","2,400","200,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","40","83.33","1.46","13.80","0","1.46","8.31","82.51","0","8.31","23.66","344","0","4,354","25.21","361","0","4,639","5.51","78.84","0","5.51","10"
"31","59004","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,409,376","11,465,600","11,341,568","91,275,008","42,474,832","42,515,456","42,423,680","339,798,656","76.10","77.19","74.82","76.10","2,997,152","2,997,152","2,997,152","2,997,152","1,942,575.57","1,978,115","1,905,265","89,358,476","1","256","1","1","256","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","18,204,795","18,810,528","17,788,768","582,553,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","48","100","80.03","81.19","78.71","80.03","95.18","96.46","94.05","95.18","3,608,675.40","3,717,273","3,453,969","663,996,274","3,611,840.51","3,717,891","3,484,401","664,578,653","81.78","84.18","78.89","81.78","12"
"32","59004","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(94335, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","75,814,592","75,931,392","75,712,640","606,516,736","8,333,552","8,433,920","8,294,528","66,668,416","80.08","80.49","79.66","80.08","17,848,896","17,848,896","17,848,896","17,848,896","8,571,537.04","8,636,042","8,531,564","394,290,704","1","32","1","1","32","1","0","CachePreferNone","1","94,335","1","1","94,335","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","3,018,720","23","all","0","0","0","128.17","67,238,535","70,648,000","66,057,120","2,151,633,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","80.08","80.49","79.66","80.08","33.24","33.27","33.22","33.24","17,142,909.11","17,331,532","16,938,384","3,154,295,277","17,163,760.94","17,391,029","16,892,915","3,158,132,013","64.20","65.05","63.18","64.20","4"
"33","59004","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,200","19,175,552","19,075,072","153,001,600","13,631,824","13,681,536","13,575,680","109,054,592","91.65","91.93","91.35","91.65","657,664","657,664","657,664","657,664","2,127.89","2,293","1,977","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,976","8,314,464","8,210,272","264,351,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","10,635,596,337","10,635,596,337","10,635,596,337","85,084,770,696","8","0","16","33.33","27.60","29.05","26.73","27.60","29.41","29.91","28.98","29.41","269,537.37","285,177","256,492","49,594,876","269,629.23","286,397","249,019","49,611,778","27.69","29.41","25.57","27.69","4"


==> figsrc/data/stage_detail_ncu/Truck_full_image.csv <==
==PROF== Connected to process 25972 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 92/313
Loading image 93/313
Loading image 91/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "full_image", "mode": "ncu", "build": "ours", "env": {"GSCUDA_FULL_IMAGE": "1"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4288411 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 25972
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","25972","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,712,992","11,727,872","11,695,488","93,703,936","7,291,952","7,307,904","7,263,744","58,335,616","76.15","76.27","75.96","76.15","459,232","459,232","459,232","459,232","14,906.61","17,794","10,809","685,704","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,978,487","9,092,960","7,891,712","255,311,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","40.84","47.27","32.11","40.84","83.62","86.67","79.55","83.62","279,781.73","355,867","203,845","51,479,839","280,264.21","360,740","217,404","51,568,614","49.61","63.86","38.48","49.61","12"
"1","25972","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.73","2.36","0.37","0.73","3,392","3,392","3,392","3,392","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.34","247.31","0","1.34","4"
"2","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,904","1,638,400","1,636,864","13,103,232","164,752","167,168","162,816","1,318,016","81.50","81.63","81.37","81.50","40,768","40,768","40,768","40,768","14,587.35","14,977","14,143","671,018","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,127","662,400","409,600","14,916,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","46.79","47.14","45.86","46.79","85.88","90.01","77.22","85.88","12,265.85","12,389","12,035","2,256,917","12,507.04","12,629","12,275","2,301,296","24.89","25.13","24.43","24.89","12"
"3","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.73","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,096","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","0.32","3.73","0","0.32","16.54","192.45","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.77","65.59","0","3.77","12"
"4","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,120","3,289,600","3,284,096","26,296,960","3,338,848","3,345,792","3,332,352","26,710,784","85.73","85.85","85.60","85.73","142,272","142,272","142,272","142,272","42,554.83","48,387","36,758","1,957,522","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,007,977","2,094,048","1,980,416","64,255,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.18","43.50","34.50","38.18","47.94","50.73","45.21","47.94","49,149.58","56,178","44,397","9,043,522","49,379.87","56,313","44,048","9,085,896","24.95","28.45","22.25","24.95","6"
"5","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,152","3,290,624","3,283,840","26,297,216","3,338,352","3,350,656","3,326,336","26,706,816","86.69","86.89","86.49","86.69","140,672","140,672","140,672","140,672","41,392.78","47,423","36,879","1,904,068","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,995,790","2,090,720","1,968,352","63,865,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.00","43.13","34.50","38.00","47.72","50.31","45.37","47.72","49,062.95","56,137","43,914","9,027,582","49,251.10","56,485","44,053","9,062,203","24.72","28.35","22.11","24.72","6"
"6","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,056","3,291,520","3,284,992","26,296,448","3,298,240","3,305,088","3,294,848","26,385,920","85.85","86.00","85.78","85.85","141,152","141,152","141,152","141,152","56,649.46","64,073","50,734","2,605,875","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,937,406","2,024,640","1,913,632","61,996,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.28","43.40","34.71","38.28","47.82","50.37","45.82","47.82","49,150.20","57,084","44,519","9,043,636","49,282.85","57,226","44,472","9,068,045","24.76","28.75","22.34","24.76","6"
"7","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,283,072","3,284,736","3,281,536","26,264,576","3,283,936","3,296,768","3,274,496","26,271,488","86.55","86.74","86.40","86.55","139,584","139,584","139,584","139,584","42,440.20","47,743","37,942","1,952,249","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,894,695","1,982,624","1,870,176","60,630,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.55","43.70","30.88","38.55","47.80","50.52","45.03","47.80","49,164.64","56,344","44,556","9,046,293","49,485.88","55,246","44,469","9,105,401","25.30","28.24","22.73","25.30","6"
"8","25972","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12783, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,636,640","1,637,504","1,636,352","13,093,120","166,128","170,368","162,304","1,329,024","86.47","86.71","86.27","86.47","38,400","38,400","38,400","38,400","2,592.13","2,690","2,498","119,238","0","256","1","1","256","1","0","CachePreferNone","1","12,783","1","1","12,783","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,272,448","23","all","0","0","0","46.32","430,913","434,464","425,376","13,789,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","29.13","30.16","28.22","29.13","74.86","76.13","73.37","74.86","15,047.69","15,900","14,425","2,768,775","15,098.49","15,802","14,448","2,778,123","30.32","31.73","29.01","30.32","12"
"9","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,118,192","8,212,352","8,080,512","64,945,536","5,311,856","5,317,504","5,305,984","42,494,848","73.73","75.64","71.61","73.73","1,884,544","1,884,544","1,884,544","1,884,544","1,444,184.76","1,503,811","1,406,306","66,432,499","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,230,154","8,850,912","7,803,008","263,364,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.30","78.20","73.23","75.30","93.19","94.20","91.21","93.19","2,123,261.60","2,220,081","1,975,858","390,680,134","2,126,033.76","2,229,060","2,026,500","391,190,212","76.21","79.91","72.64","76.21","12"
"10","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,351,856","5,352,832","5,350,656","42,814,848","4,195,168","4,197,120","4,192,768","33,561,344","82.60","83.14","82.28","82.60","243,072","243,072","243,072","243,072","151,508.52","152,502","150,915","6,969,392","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,811,792","2,837,632","2,807,360","89,977,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.60","83.14","82.28","82.60","96.81","97.25","96.33","96.81","152,130.20","153,066","150,976","27,991,956","152,246.63","153,189","151,625","28,013,380","42.41","42.67","42.23","42.41","12"
"11","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,826,544","43,226,112","42,469,504","342,612,352","12,864,832","13,066,752","12,726,784","102,918,656","80.46","81.18","79.88","80.46","5,759,264","5,759,264","5,759,264","5,759,264","4,809,064.74","4,852,084","4,757,400","221,216,978","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,533,998","35,546,592","31,143,712","1,073,087,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","82.54","83.26","81.94","82.54","82.21","82.78","81.76","82.21","6,885,856.93","6,954,666","6,824,579","1,266,997,675","7,107,026.47","7,171,497","7,052,618","1,307,692,870","83.64","84.40","83.00","83.64","10"
"12","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,096,048","8,188,672","8,058,752","64,768,384","5,363,872","5,366,912","5,360,640","42,910,976","73.70","75.58","71.99","73.70","1,886,464","1,886,464","1,886,464","1,886,464","1,443,686.09","1,479,991","1,384,374","66,409,560","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,222,174","8,848,320","7,800,032","263,109,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.28","77.55","73.22","75.28","93.15","94.43","91.77","93.15","2,122,643.81","2,222,196","2,026,726","390,566,461","2,125,415.74","2,227,542","2,012,471","391,076,496","76.20","79.87","72.15","76.20","12"
"13","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,448","5,347,328","5,345,280","42,771,584","4,188,800","4,190,976","4,185,984","33,510,400","82.77","83.28","82.45","82.77","242,016","242,016","242,016","242,016","151,427.98","152,265","150,746","6,965,687","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,675","2,534,400","2,505,792","80,277,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.77","83.28","82.45","82.77","97.01","97.34","96.53","97.01","151,466.15","152,410","150,610","27,869,772","151,582.32","152,441","150,361","27,891,147","42.36","42.60","42.02","42.36","12"
"14","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,874,832","43,289,600","42,514,560","342,998,656","12,763,552","12,984,064","12,591,232","102,108,416","80.51","81.08","80.10","80.51","5,754,048","5,754,048","5,754,048","5,754,048","4,808,183.09","4,844,020","4,746,748","221,176,422","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,541,840","35,526,880","31,067,776","1,073,338,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","82.59","83.38","81.86","82.59","82.15","82.73","81.72","82.15","6,884,384.97","6,938,286","6,837,478","1,266,726,834","7,105,649.75","7,177,708","7,040,120","1,307,439,554","83.70","84.55","82.93","83.70","10"
"15","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,137,072","8,244,224","8,090,368","65,096,576","5,307,536","5,309,312","5,305,088","42,460,288","73.60","75.46","71.80","73.60","1,881,536","1,881,536","1,881,536","1,881,536","1,443,147.35","1,479,492","1,405,385","66,384,778","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,222,110","8,841,664","7,796,992","263,107,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.18","77.20","73.32","75.18","93.20","94.23","91.94","93.20","2,121,742.09","2,209,202","2,011,816","390,400,544","2,124,517.36","2,229,191","2,000,057","390,911,195","76.27","80.03","71.80","76.27","12"
"16","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,203,264","4,206,336","4,200,832","33,626,112","82.63","83.16","81.92","82.63","242,688","242,688","242,688","242,688","151,448.48","152,499","150,817","6,966,630","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,805,836","2,831,008","2,802,304","89,786,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.63","83.16","81.92","82.63","96.92","97.26","96.60","96.92","151,595.07","152,520","150,164","27,893,492","151,713.92","152,738","150,379","27,915,362","42.34","42.63","41.97","42.34","12"
"17","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,814,960","43,251,840","42,434,048","342,519,680","12,869,216","13,114,368","12,717,952","102,953,728","80.40","81.13","79.79","80.40","5,755,680","5,755,680","5,755,680","5,755,680","4,807,374.54","4,876,547","4,767,250","221,139,229","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,544,549","35,562,240","31,169,440","1,073,425,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","82.48","83.46","81.81","82.48","82.21","82.73","81.67","82.21","6,882,318.86","6,958,346","6,831,875","1,266,346,670","7,104,024.02","7,193,724","7,043,756","1,307,140,419","83.66","84.71","82.95","83.66","10"
"18","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,076,560","8,188,672","8,038,656","64,612,480","5,306,752","5,310,208","5,304,064","42,454,016","73.71","75.81","71.40","73.71","1,882,112","1,882,112","1,882,112","1,882,112","1,442,659.24","1,474,985","1,396,202","66,362,325","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,215,856","8,832,672","7,793,088","262,907,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.29","77.03","73.39","75.29","93.18","93.93","92.03","93.18","2,121,170.65","2,210,481","2,017,066","390,295,399","2,123,940.52","2,203,033","2,036,992","390,805,055","76.25","79.08","73.12","76.25","12"
"19","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,328","5,345,280","42,771,712","4,196,880","4,200,320","4,193,664","33,575,040","82.63","83.20","81.94","82.63","242,688","242,688","242,688","242,688","151,431.65","152,286","150,820","6,965,856","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,161","2,532,960","2,504,224","80,261,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.63","83.20","81.94","82.63","97.03","97.32","96.64","97.03","151,466.15","152,504","150,520","27,869,772","151,586.66","152,630","150,277","27,891,946","42.26","42.55","41.90","42.26","12"
"20","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,799,168","43,188,864","42,449,920","342,393,344","12,875,600","13,091,968","12,720,128","103,004,800","80.27","81.06","79.61","80.27","5,747,616","5,747,616","5,747,616","5,747,616","4,806,551.74","4,849,473","4,763,313","221,101,380","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,514,506","35,511,424","31,043,296","1,072,464,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","82.35","82.86","81.91","82.35","82.21","82.61","81.75","82.21","6,881,365.62","6,945,789","6,813,516","1,266,171,275","7,102,869.12","7,150,500","7,060,833","1,306,927,919","83.63","84.19","83.14","83.63","10"
"21","25972","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,251,056","22,274,816","22,210,176","178,008,448","15,864,512","15,916,672","15,841,920","126,916,096","92.54","92.72","92.38","92.54","757,856","757,856","757,856","757,856","2,243.85","2,331","2,127","103,217","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,612,016","9,675,008","9,583,392","307,584,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","16","33.33","27.68","29.04","27.01","27.68","29.63","29.96","29.30","29.63","312,663.27","330,636","298,816","57,530,041","312,762.02","328,875","301,476","57,548,211","27.75","29.18","26.75","27.75","4"
"22","25972","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,099,840","11,119,488","11,078,016","88,798,720","7,529,040","7,549,056","7,515,520","60,232,320","78.72","78.89","78.57","78.72","435,424","435,424","435,424","435,424","14,460.22","17,312","9,596","665,170","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,749,510","9,733,696","8,672,352","279,984,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","42.70","49.42","35.85","42.70","82.17","86.55","77.79","82.17","278,135.90","327,082","218,480","51,177,006","278,655.22","334,859","220,192","51,272,560","47.82","57.47","37.79","47.82","12"
"23","25972","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.80","2.61","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","255.91","0","1.39","4"
"24","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,936","1,965,056","1,963,008","15,711,488","171,392","173,440","169,088","1,371,136","86.74","86.87","86.61","86.74","45,344","45,344","45,344","45,344","17,616.43","18,093","16,633","810,356","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,285","764,480","491,520","17,609,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","47.21","47.57","45.44","47.21","88.03","91.34","77.76","88.03","14,190.24","14,297","13,710","2,611,005","14,432.68","14,542","13,950","2,655,613","24.71","24.90","23.89","24.71","12"
"25","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.62","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,840","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","0.31","3.62","0","0.31","16.54","191.94","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.76","0","4.01","12"
"26","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,008","3,946,880","3,940,096","31,544,064","4,011,728","4,023,424","4,002,560","32,093,824","86.71","86.88","86.58","86.71","168,800","168,800","168,800","168,800","48,946.48","55,435","45,187","2,251,538","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,860","2,530,048","2,372,352","76,795,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.31","43.54","36.04","38.31","48.00","49.49","45.25","48.00","58,784.89","67,573","54,619","10,816,419","59,106.24","67,565","54,981","10,875,549","24.55","28.06","22.83","24.55","6"
"27","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,480","3,946,752","3,939,456","31,539,840","3,993,840","4,002,560","3,986,048","31,950,720","86.46","86.60","86.34","86.46","168,928","168,928","168,928","168,928","48,132.70","55,136","44,890","2,214,104","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,392,486","2,501,088","2,367,168","76,559,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.46","40.18","36.17","38.46","48.07","50.38","46.29","48.07","58,896.38","67,711","54,872","10,836,934","59,119.36","66,662","55,028","10,877,962","24.87","28.05","23.15","24.87","6"
"28","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,408","3,946,112","3,940,992","31,547,264","3,959,264","3,963,776","3,954,304","31,674,112","87.34","87.42","87.26","87.34","166,528","166,528","166,528","166,528","68,205.30","71,761","63,944","3,137,444","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,872","2,439,520","2,306,720","74,683,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.88","44.19","36.55","38.88","48.11","49.62","46.03","48.11","58,918.79","62,968","54,736","10,841,058","59,050.78","62,533","55,243","10,865,343","24.72","26.18","23.13","24.72","6"
"29","25972","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,938,336","3,940,736","3,935,616","31,506,688","3,950,896","3,955,200","3,945,984","31,607,168","86.64","86.72","86.56","86.64","167,584","167,584","167,584","167,584","52,492.72","59,690","44,768","2,414,665","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,278,792","2,397,056","2,250,080","72,921,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","24","50","38.98","40.72","33.30","38.98","48.01","49.68","45.95","48.01","58,923.65","61,979","55,171","10,841,952","59,220.30","68,275","51,125","10,896,535","25.13","28.98","21.70","25.13","6"
"30","25972","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15330, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,656","1,964,032","1,961,984","15,701,248","171,312","174,208","169,216","1,370,496","87.38","87.55","87.26","87.38","45,024","45,024","45,024","45,024","3,035.13","3,176","2,956","139,616","0","256","1","1","256","1","0","CachePreferNone","1","15,330","1","1","15,330","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,924,480","23","all","0","0","0","55.54","515,125","519,360","509,792","16,484,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","29.14","30.34","28.32","29.14","74.69","75.76","73.40","74.69","17,816.30","18,575","17,225","3,278,200","17,867.11","18,752","17,177","3,287,548","30.11","31.60","28.95","30.11","12"
"31","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,052,192","6,115,840","6,004,096","48,417,536","5,301,408","5,302,912","5,298,816","42,411,264","74.37","75.79","73.37","74.37","2,027,776","2,027,776","2,027,776","2,027,776","1,567,650.09","1,594,839","1,550,937","72,111,904","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,033,628","9,622,720","8,604,000","289,076,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.80","77.28","74.84","75.80","94.07","95.14","93.02","94.07","2,299,309.04","2,386,693","2,219,662","423,072,863","2,302,547.09","2,376,791","2,211,474","423,668,665","77.25","79.74","74.19","77.25","12"
"32","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,188,576","4,190,848","4,186,112","33,508,608","82.85","83.28","82.17","82.85","242,176","242,176","242,176","242,176","151,432.67","151,768","150,109","6,965,903","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,443","2,537,376","2,500,448","80,270,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.85","83.28","82.17","82.85","96.99","97.39","96.67","96.99","151,472.09","152,358","150,344","27,870,864","151,589.73","152,471","150,567","27,892,510","42.35","42.60","42.07","42.35","12"
"33","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,094,016","36,321,024","35,659,264","288,752,128","10,830,656","11,049,344","10,688,512","86,645,248","79.39","80.25","78.72","79.39","6,221,824","6,221,824","6,221,824","6,221,824","5,153,985.26","5,240,450","5,094,920","237,083,322","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,864,840","37,113,280","33,015,904","1,115,674,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","81.35","82.57","80.29","81.35","81.48","82.16","80.92","81.48","7,338,994.42","7,425,883","7,240,611","1,350,374,974","7,574,760.11","7,693,016","7,472,899","1,393,755,861","83.24","84.53","82.12","83.24","10"
"34","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,059,456","6,116,864","6,027,392","48,475,648","5,296,320","5,298,176","5,294,208","42,370,560","74.50","75.85","72.77","74.50","2,031,872","2,031,872","2,031,872","2,031,872","1,567,976.41","1,604,400","1,528,760","72,126,915","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,041,429","9,631,808","8,618,048","289,325,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.93","77.56","74.81","75.93","94.02","95.02","92.40","94.02","2,299,903.80","2,382,467","2,236,623","423,182,299","2,303,145.16","2,362,915","2,204,215","423,778,710","77.23","79.24","73.91","77.23","12"
"35","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,448","5,347,328","5,345,280","42,771,584","4,194,432","4,196,736","4,192,768","33,555,456","82.47","82.94","81.31","82.47","243,232","243,232","243,232","243,232","151,454.46","152,396","150,064","6,966,905","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,805,326","2,830,112","2,801,952","89,770,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.47","82.94","81.31","82.47","96.96","97.37","96.50","96.96","151,595.07","152,518","149,888","27,893,492","151,715.36","152,813","150,382","27,915,627","42.23","42.53","41.86","42.23","12"
"36","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,134,480","36,410,112","35,698,048","289,075,840","10,858,368","11,132,416","10,709,120","86,866,944","79.49","80.70","78.74","79.49","6,240,032","6,240,032","6,240,032","6,240,032","5,154,761.11","5,245,102","5,076,737","237,119,011","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,885,087","37,042,176","33,041,024","1,116,322,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","81.46","82.67","80.48","81.46","81.56","82.47","80.96","81.56","7,341,198.46","7,480,743","7,248,897","1,350,780,516","7,576,094.65","7,695,392","7,476,152","1,394,001,415","83.32","84.63","82.22","83.32","10"
"37","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,057,296","6,119,424","6,014,976","48,458,368","5,296,912","5,300,224","5,293,824","42,375,296","74.17","75.73","73.27","74.17","2,025,760","2,025,760","2,025,760","2,025,760","1,566,834.83","1,591,577","1,540,719","72,074,402","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,045,309","9,635,712","8,621,824","289,449,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.59","77.28","74.48","75.59","94.01","95.37","93.10","94.01","2,298,273.15","2,389,078","2,218,210","422,882,260","2,301,514.40","2,368,110","2,221,806","423,478,649","77.24","79.47","74.56","77.24","12"
"38","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,328","5,345,280","42,771,712","4,191,360","4,194,048","4,188,928","33,530,880","82.68","83.22","82.38","82.68","242,304","242,304","242,304","242,304","151,497.33","152,465","150,854","6,968,877","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,509,549","2,537,312","2,505,536","80,305,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.68","83.22","82.38","82.68","96.96","97.32","96.69","96.96","152,006.22","152,876","151,330","27,969,144","152,122.57","152,989","151,092","27,990,552","42.46","42.70","42.17","42.46","12"
"39","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,150,000","36,393,856","35,714,432","289,200,000","10,859,216","11,061,376","10,697,344","86,873,728","79.14","80.19","78.24","79.14","6,207,616","6,207,616","6,207,616","6,207,616","5,153,647.91","5,238,344","5,083,435","237,067,804","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,863,487","37,083,008","32,977,248","1,115,631,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","81.10","82.34","80.04","81.10","81.65","82.54","80.82","81.65","7,338,158.91","7,464,178","7,274,860","1,350,221,239","7,574,327.04","7,692,367","7,469,073","1,393,676,175","83.22","84.51","82.06","83.22","10"
"40","25972","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,063,648","6,113,024","6,029,568","48,509,184","5,301,328","5,303,424","5,299,584","42,410,624","74.49","75.58","73.35","74.49","2,030,048","2,030,048","2,030,048","2,030,048","1,568,733.41","1,597,921","1,540,906","72,161,737","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,040,856","9,624,352","8,617,536","289,307,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","75.90","77.25","74.70","75.90","93.97","94.96","93.00","93.97","2,300,776.15","2,365,665","2,229,103","423,342,812","2,304,019.74","2,362,371","2,197,001","423,939,633","77.21","79.17","73.62","77.21","12"
"41","25972","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,456","5,345,280","42,771,840","4,201,040","4,203,392","4,198,656","33,608,320","82.63","83.17","82.33","82.63","242,784","242,784","242,784","242,784","151,507.96","151,849","150,091","6,969,366","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,816","2,834,880","2,806,560","89,914,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","48","100","82.63","83.17","82.33","82.63","96.91","97.28","96.59","96.91","152,130.20","152,878","151,152","27,991,956","152,246.48","152,999","150,826","28,013,353","42.43","42.64","42.03","42.43","12"
"42","25972","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,119,376","36,357,248","35,727,872","288,955,008","10,842,528","11,028,608","10,683,776","86,740,224","79.31","80.91","78.52","79.31","6,264,288","6,264,288","6,264,288","6,264,288","5,156,013.98","5,280,862","5,104,391","237,176,643","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,848,649","37,159,104","32,948,896","1,115,156,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","40","83.33","81.27","83.38","80.37","81.27","81.53","82.88","80.95","81.53","7,342,330.87","7,417,486","7,240,540","1,350,988,880","7,577,602.98","7,780,515","7,489,308","1,394,278,949","83.22","85.45","82.25","83.22","10"
"43","25972","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,124,960","19,139,328","19,097,216","152,999,680","13,631,296","13,662,208","13,617,280","109,050,368","91.97","92.09","91.85","91.97","655,360","655,360","655,360","655,360","2,127.85","2,250","2,020","97,881","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,261,225","8,323,232","8,219,904","264,359,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","10,209,966,482","10,209,966,482","10,209,966,482","81,679,731,856","8","0","16","33.33","27.59","29.21","26.77","27.59","29.59","29.96","29.06","29.59","269,523.02","282,729","256,156","49,592,235","269,615.09","286,815","256,763","49,609,176","27.73","29.50","26.41","27.73","4"


==> figsrc/data/stage_detail_ncu/Truck_fwd_color.csv <==
==PROF== Connected to process 31540 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 45/313
Loading image 44/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 128/313
Loading image 127/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "fwd_color", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 66, "bwd_variant": 50}

[keys] fused emission overflow: M 4289387 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 31540
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","31540","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,712,640","11,732,736","11,696,128","93,701,120","7,288,256","7,302,784","7,261,568","58,306,048","76.06","76.20","75.88","76.06","459,680","459,680","459,680","459,680","14,913.72","18,026","11,431","686,031","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,979,983","9,096,160","7,901,120","255,359,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","40.08","47.49","33.42","40.08","83.15","86.06","77.91","83.15","279,832.69","345,062","228,022","51,489,215","280,316.17","370,006","216,059","51,578,176","49.58","65.45","38.22","49.58","12"
"1","31540","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","2.62","0.41","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","255.20","0","1.39","4"
"2","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,432","1,639,424","1,637,504","13,107,456","160,720","162,688","158,208","1,285,760","85.58","85.72","85.42","85.58","38,720","38,720","38,720","38,720","14,602.50","15,061","14,131","671,715","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,105","661,952","409,600","14,915,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","45.02","45.32","44.11","45.02","86.69","90.71","79.36","86.69","12,269.93","12,380","12,045","2,257,668","12,510.95","12,620","12,285","2,302,015","24.89","25.11","24.44","24.89","12"
"3","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.28","3.59","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","0.31","3.59","0","0.31","16.54","191.37","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.96","0","4.02","12"
"4","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,304","3,290,624","3,285,760","26,306,432","3,334,736","3,344,000","3,327,104","26,677,888","85.93","86.08","85.80","85.93","141,856","141,856","141,856","141,856","42,604.28","48,937","37,713","1,959,797","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,007,729","2,089,856","1,985,056","64,247,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.26","43.42","34.63","38.26","47.65","50.08","45.01","47.65","49,189.43","56,730","44,696","9,050,855","49,531.48","57,281","44,726","9,113,792","24.89","28.78","22.47","24.89","6"
"5","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,416","3,291,264","3,286,400","26,307,328","3,332,944","3,346,688","3,320,320","26,663,552","85.85","86.06","85.66","85.85","141,952","141,952","141,952","141,952","41,453.59","46,974","36,564","1,906,865","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,348","2,084,032","1,972,128","63,947,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.47","43.79","34.76","38.47","47.73","50.35","44.67","47.73","49,248.16","56,201","44,029","9,061,662","49,468.15","55,492","44,321","9,102,139","25.05","28.10","22.45","25.05","6"
"6","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,720","3,290,112","3,286,528","26,309,760","3,304,896","3,310,080","3,297,792","26,439,168","86.05","86.14","85.93","86.05","141,024","141,024","141,024","141,024","56,677.11","64,945","51,087","2,607,147","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,941,028","2,025,184","1,911,872","62,112,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.29","43.34","34.62","38.29","47.75","50.17","45.79","47.75","49,059.65","56,981","44,056","9,026,975","49,335.86","56,561","44,464","9,077,799","24.80","28.43","22.35","24.80","6"
"7","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,128","3,286,016","3,281,152","26,273,024","3,279,072","3,283,712","3,274,368","26,232,576","86.18","86.27","86.08","86.18","140,160","140,160","140,160","140,160","42,394.70","48,629","37,488","1,950,156","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,896,247","1,987,424","1,874,272","60,679,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.64","43.99","34.99","38.64","47.70","50.11","45.05","47.70","49,247.41","55,279","44,511","9,061,524","49,323.81","56,033","44,290","9,075,581","25.11","28.52","22.54","25.11","6"
"8","31540","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,168","1,638,528","1,636,352","13,097,344","169,840","173,184","166,272","1,358,720","86.50","86.73","86.29","86.50","38,496","38,496","38,496","38,496","2,592.83","2,682","2,484","119,270","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,976","434,912","425,344","13,791,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","29.11","30.04","28.24","29.11","74.83","77.03","73.30","74.83","15,052.04","15,875","14,275","2,769,575","15,102.95","15,877","14,500","2,778,943","30.25","31.80","29.04","30.25","12"
"9","31540","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<2>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,158,000","8,226,944","8,111,104","65,264,000","5,358,000","5,361,792","5,352,320","42,864,000","70.02","71.61","68.49","70.02","2,276,096","2,276,096","2,276,096","2,276,096","1,596,055.35","1,626,725","1,552,754","73,418,546","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","8","6","2,338","4,976","3,944","39","40","102,400","12,288","12,288","1,024","0","11,264","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,217,692","8,829,760","7,794,176","262,966,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","81.80","82.82","80.48","81.80","94.36","95.41","92.73","94.36","2,784,331.32","2,856,453","2,704,691","512,316,963","2,786,760.16","2,864,225","2,678,070","512,763,869","82.48","84.77","79.26","82.48","12"
"10","31540","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,194,144","4,196,864","4,191,104","33,553,152","82.52","83.01","81.74","82.52","242,976","242,976","242,976","242,976","151,430.78","152,396","149,974","6,965,816","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,129","2,531,328","2,504,224","80,260,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","82.52","83.01","81.74","82.52","97.02","97.29","96.69","97.02","151,466.15","152,500","149,894","27,869,772","151,586.78","152,642","149,740","27,891,967","42.26","42.55","41.74","42.26","12"
"11","31540","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,831,776","43,258,880","42,436,096","342,654,208","12,865,952","13,106,816","12,736,896","102,927,616","80.41","81.54","79.90","80.41","5,754,240","5,754,240","5,754,240","5,754,240","4,808,612.46","4,865,614","4,766,512","221,196,173","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,524,164","35,492,512","31,136,192","1,072,773,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","40","83.33","82.48","83.29","82.05","82.48","82.12","82.85","81.69","82.12","6,884,130.83","6,953,916","6,835,459","1,266,680,072","7,106,043.68","7,177,273","7,064,030","1,307,512,038","83.59","84.43","83.10","83.59","10"
"12","31540","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,776","22,269,568","22,205,696","177,966,208","15,865,248","15,903,744","15,843,968","126,921,984","92.57","92.72","92.42","92.57","757,472","757,472","757,472","757,472","2,243.80","2,362","2,126","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,609,590","9,665,984","9,580,384","307,506,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","16","33.33","27.72","28.63","27.07","27.72","29.72","30.18","29.29","29.72","312,643.89","324,465","301,435","57,526,476","312,742.35","327,623","298,251","57,544,593","27.80","29.12","26.51","27.80","4"
"13","31540","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,100,432","11,114,752","11,078,656","88,803,456","7,524,576","7,547,520","7,501,568","60,196,608","78.37","78.53","78.18","78.37","437,280","437,280","437,280","437,280","14,453.91","17,505","12,181","664,880","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,748,055","9,752,704","8,673,536","279,937,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","42.97","50.19","38.13","42.97","82.04","86.96","77.79","82.04","278,099.96","337,203","230,799","51,170,393","278,619.88","324,476","232,997","51,266,057","47.66","55.50","39.85","47.66","12"
"14","31540","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.63","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","261.18","0","1.42","4"
"15","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,240","1,965,056","1,963,520","15,713,920","164,624","168,192","161,664","1,316,992","86.70","86.87","86.55","86.70","45,248","45,248","45,248","45,248","17,611.17","18,121","16,701","810,114","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,424","766,208","491,520","17,613,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","47.18","47.54","45.42","47.18","88.16","91.80","77.00","88.16","14,190.91","14,301","13,711","2,611,128","14,432.01","14,542","13,948","2,655,490","24.73","24.92","23.90","24.73","12"
"16","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.76","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","0.33","3.76","0","0.33","16.54","191.76","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.96","68.77","0","3.96","12"
"17","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,824","3,946,496","3,941,120","31,550,592","4,013,392","4,019,712","4,007,680","32,107,136","87.25","87.35","87.16","87.25","167,808","167,808","167,808","167,808","48,911.98","55,140","45,739","2,249,951","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,344","2,531,712","2,363,328","76,779,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.52","40.13","36.25","38.52","48.08","49.99","45.88","48.08","58,947.22","62,278","54,959","10,846,288","59,188.34","67,689","54,943","10,890,655","24.83","28.40","23.05","24.83","6"
"18","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,568","3,947,264","3,940,352","31,548,544","3,985,632","3,996,672","3,980,416","31,885,056","86.74","86.90","86.65","86.74","168,224","168,224","168,224","168,224","48,164.24","50,461","44,990","2,215,555","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,392,816","2,505,728","2,364,960","76,570,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.74","43.72","36.46","38.74","48.10","49.83","46.04","48.10","58,925.38","67,435","54,757","10,842,270","59,078.70","62,431","54,680","10,870,481","25.01","26.42","23.14","25.01","6"
"19","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,008","3,944,064","3,938,688","31,528,064","3,974,608","3,979,264","3,966,208","31,796,864","86.62","86.71","86.50","86.62","168,192","168,192","168,192","168,192","68,243","78,418","58,168","3,139,178","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,328,712","2,438,848","2,299,776","74,518,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","38.43","43.65","36.08","38.43","48.05","49.97","45.70","48.05","58,801.59","67,717","54,447","10,819,493","59,091.91","67,541","50,910","10,872,911","24.94","28.50","21.48","24.94","6"
"20","31540","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,936,480","3,938,432","3,934,976","31,491,840","3,944,496","3,957,888","3,939,200","31,555,968","87.02","87.19","86.95","87.02","166,656","166,656","166,656","166,656","52,537.70","56,211","48,278","2,416,734","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,279,601","2,396,288","2,250,720","72,947,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","24","50","39.00","44.29","33.22","39.00","47.97","50.12","45.74","47.97","58,954.21","68,242","54,778","10,847,574","59,274.96","62,767","55,447","10,906,592","25.04","26.52","23.43","25.04","6"
"21","31540","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,976","1,964,160","1,961,984","15,703,808","167,664","170,240","165,760","1,341,312","87.24","87.40","87.12","87.24","44,992","44,992","44,992","44,992","3,035.65","3,132","2,902","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,240","519,424","509,760","16,487,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","29.12","30.08","28.25","29.12","74.76","75.92","73.49","74.76","17,819.15","18,625","17,025","3,278,724","17,869.86","18,577","17,150","3,288,054","30.14","31.33","28.92","30.14","12"
"22","31540","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<2>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,086,912","6,146,304","6,055,424","48,695,296","5,307,264","5,309,696","5,304,192","42,458,112","69.34","70.17","68.38","69.34","2,415,936","2,415,936","2,415,936","2,415,936","1,701,182.02","1,728,084","1,675,795","78,254,373","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","8","6","2,338","4,976","3,944","39","40","102,400","12,288","12,288","1,024","0","11,264","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,038,691","10,031,904","8,612,928","289,238,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","80.68","82.00","79.66","80.68","94.92","95.93","93.66","94.92","2,935,196.87","3,035,151","2,842,895","540,076,224","2,938,157.11","3,019,640","2,847,515","540,620,908","82.57","84.86","80.03","82.57","12"
"23","31540","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,193,200","4,196,352","4,190,336","33,545,600","82.63","83.18","82.33","82.63","243,104","243,104","243,104","243,104","151,519.80","151,828","150,884","6,969,911","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,782","2,834,080","2,806,592","89,913,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","48","100","82.63","83.18","82.33","82.63","96.91","97.31","96.52","96.91","152,130.20","153,332","151,506","27,991,956","152,246.56","152,641","151,625","28,013,367","42.43","42.54","42.25","42.43","12"
"24","31540","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,150,096","36,409,216","35,779,200","289,200,768","10,847,616","11,056,896","10,681,856","86,780,928","76.99","78.52","76.10","76.99","6,227,296","6,227,296","6,227,296","6,227,296","5,157,711.28","5,231,709","5,087,365","237,254,719","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,864,219","36,984,992","32,458,848","1,115,655,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","40","83.33","78.90","80.18","77.89","78.90","81.59","82.83","80.82","81.59","7,345,274.98","7,427,620","7,256,708","1,351,530,596","7,580,180.39","7,704,754","7,474,862","1,394,753,192","83.22","84.59","82.07","83.22","10"
"25","31540","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,600","19,139,328","19,096,704","153,004,800","13,632,784","13,658,880","13,620,864","109,062,272","91.95","92.07","91.84","91.95","655,456","655,456","655,456","655,456","2,127.91","2,243","2,033","97,884","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,261,295","8,325,504","8,230,624","264,361,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","10,209,997,714","10,209,997,714","10,209,997,714","81,679,981,712","8","0","16","33.33","27.66","28.55","26.91","27.66","29.39","29.89","28.79","29.39","269,546.62","282,668","256,122","49,596,578","269,638.48","279,322","256,922","49,613,481","27.77","28.77","26.46","27.77","4"


==> figsrc/data/stage_detail_ncu/Truck_fwd_cut.csv <==
==PROF== Connected to process 44420 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "fwd_cut", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 64, "bwd_variant": 50}

[keys] fused emission overflow: M 4289434 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 44420
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","44420","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,714,544","11,731,968","11,698,688","93,716,352","7,293,584","7,308,160","7,276,672","58,348,672","75.19","75.32","75.06","75.19","465,120","465,120","465,120","465,120","14,914.46","17,778","10,289","686,065","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,984,441","9,148,800","7,911,072","255,502,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","41.23","49.60","35.13","41.23","83.64","86.05","80.48","83.64","279,835.01","350,148","229,488","51,489,641","280,318.47","349,851","211,140","51,578,598","49.57","61.87","37.34","49.57","12"
"1","44420","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.80","2.80","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,936","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.62","0","1.42","4"
"2","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,416","1,639,424","1,637,376","13,107,328","170,112","173,184","166,528","1,360,896","82.68","82.87","82.47","82.68","40,288","40,288","40,288","40,288","14,594.11","15,027","14,143","671,329","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,246","663,936","410,112","14,919,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","45.51","45.84","44.58","45.51","86.39","90.32","77.47","86.39","12,271.38","12,381","12,036","2,257,934","12,512.83","12,621","12,276","2,302,361","24.85","25.07","24.38","24.85","12"
"3","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","0","0","0","0","1.29","3.77","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,520","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","0.33","3.77","0","0.33","16.54","191.77","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.08","70.95","0","4.08","12"
"4","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,952","3,287,168","3,283,584","26,287,616","3,314,320","3,322,112","3,305,344","26,514,560","86.12","86.24","85.98","86.12","141,056","141,056","141,056","141,056","42,612.46","49,291","37,459","1,960,173","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,010,126","2,105,248","1,981,920","64,324,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.32","43.56","34.68","38.32","47.77","50.23","45.63","47.77","49,188.42","57,636","44,489","9,050,670","49,448.19","56,162","44,674","9,098,467","24.85","28.22","22.45","24.85","6"
"5","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,320","3,291,264","3,286,272","26,306,560","3,338,512","3,352,576","3,324,416","26,708,096","85.03","85.25","84.82","85.03","143,392","143,392","143,392","143,392","41,381.13","46,501","36,687","1,903,532","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,997,207","2,087,872","1,970,944","63,910,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.20","43.39","34.41","38.20","47.81","50.60","44.97","47.81","49,052.74","56,017","44,029","9,025,704","49,309.77","55,940","44,516","9,072,998","24.78","28.11","22.37","24.78","6"
"6","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,248","3,288,832","3,284,608","26,297,984","3,290,384","3,300,864","3,283,840","26,323,072","85.06","85.21","84.94","85.06","142,336","142,336","142,336","142,336","56,738.04","64,285","50,890","2,609,950","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,940,542","2,018,176","1,914,912","62,097,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.22","43.40","34.52","38.22","47.87","50.51","45.32","47.87","49,112.75","56,072","44,457","9,036,746","49,311.21","56,022","44,475","9,073,262","24.69","28.05","22.27","24.69","6"
"7","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,040","3,290,624","3,287,296","26,312,320","3,277,728","3,282,304","3,273,088","26,221,824","86.15","86.23","86.06","86.15","140,352","140,352","140,352","140,352","42,437.11","48,563","37,725","1,952,107","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,893,347","1,987,040","1,866,304","60,587,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.20","43.43","34.59","38.20","47.91","50.44","44.71","47.91","49,366.16","56,485","44,602","9,083,374","49,430.01","56,392","44,723","9,095,121","25.19","28.74","22.79","25.19","6"
"8","44420","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,400","1,636,352","13,097,216","165,872","170,368","162,176","1,326,976","86.52","86.80","86.31","86.52","38,368","38,368","38,368","38,368","2,592.83","2,722","2,492","119,270","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,989","434,208","426,496","13,791,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","29.13","30.39","28.18","29.13","74.80","76.12","73.81","74.80","15,051.93","15,900","14,450","2,769,556","15,102.80","15,877","14,502","2,778,916","30.25","31.80","29.04","30.25","12"
"9","44420","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,185,184","8,257,280","8,128,128","65,481,472","5,308,192","5,311,872","5,304,064","42,465,536","87.65","88.94","86.17","87.65","2,384,928","2,384,928","2,384,928","2,384,928","1,819,406.98","1,864,163","1,774,695","83,692,721","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,230,745","8,923,872","7,801,536","263,383,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","87.65","88.94","86.17","87.65","94.34","95.56","93.36","94.34","2,849,874.16","2,923,572","2,756,641","524,376,845","2,852,298.89","2,919,394","2,746,324","524,822,995","80.65","82.54","77.65","80.65","12"
"10","44420","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,349,040","5,350,400","5,347,328","42,792,320","4,196,176","4,198,400","4,193,408","33,569,408","82.67","83.21","82.36","82.67","242,624","242,624","242,624","242,624","151,435.04","152,395","150,812","6,966,012","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,790","2,533,344","2,504,768","80,281,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","82.67","83.21","82.36","82.67","97.03","97.33","96.64","97.03","151,466.15","152,162","150,434","27,869,772","151,586.96","152,625","150,373","27,892,000","42.27","42.56","41.93","42.27","12"
"11","44420","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,795,168","43,207,168","42,461,952","342,361,344","12,870,464","13,118,208","12,763,776","102,963,712","80.41","81.38","79.63","80.41","5,748,288","5,748,288","5,748,288","5,748,288","4,808,348.85","4,863,614","4,735,857","221,184,047","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,568,723","35,516,800","31,145,184","1,074,199,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","40","83.33","82.48","83.30","81.87","82.48","82.17","83.02","81.66","82.17","6,884,080.18","6,966,576","6,814,051","1,266,670,753","7,105,856.60","7,181,112","7,048,085","1,307,477,615","83.60","84.49","82.92","83.60","10"
"12","44420","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,246,848","22,269,568","22,205,184","177,974,784","15,868,928","15,908,096","15,845,248","126,951,424","92.54","92.70","92.39","92.54","757,824","757,824","757,824","757,824","2,243.80","2,387","2,091","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,430","9,670,944","9,574,560","307,533,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","16","33.33","27.65","29.75","26.83","27.65","29.67","29.96","29.32","29.67","312,643.88","339,203","296,442","57,526,473","312,742.43","327,684","292,730","57,544,608","27.74","29.06","25.96","27.74","4"
"13","44420","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,100,144","11,110,784","11,078,272","88,801,152","7,529,920","7,548,544","7,505,024","60,239,360","76.69","76.81","76.50","76.69","446,976","446,976","446,976","446,976","14,454.33","17,133","11,527","664,899","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,740,870","9,708,736","8,673,888","279,707,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","42.65","47.45","37.25","42.65","82.29","86.38","74.37","82.29","278,092.29","317,891","222,503","51,168,981","278,612.12","319,204","225,845","51,264,631","47.62","54.56","38.60","47.62","12"
"14","44420","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","416","1,152","0","3,328","16","128","0","128","0.73","2.42","0.38","0.73","3,392","3,392","3,392","3,392","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,126","3,712","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.99","0","1.43","4"
"15","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,272","1,965,056","1,963,008","15,714,176","170,080","172,800","167,424","1,360,640","86.52","86.66","86.36","86.52","45,440","45,440","45,440","45,440","17,620.80","18,013","16,831","810,557","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,335","763,104","491,520","17,610,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","46.78","47.14","45.03","46.78","87.96","92.19","78.68","87.96","14,189.12","14,295","13,710","2,610,799","14,432.41","14,541","13,951","2,655,563","24.62","24.81","23.80","24.62","12"
"16","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","0","0","0","0","1.26","3.75","0.45","1.26","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,520","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","0.33","3.75","0","0.33","16.54","191.19","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.06","70.65","0","4.06","12"
"17","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,056","3,942,272","3,938,432","31,528,448","4,006,608","4,013,312","3,998,208","32,052,864","87.41","87.50","87.29","87.41","167,296","167,296","167,296","167,296","48,893.37","56,076","45,458","2,249,095","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,400,926","2,520,608","2,369,280","76,829,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.73","44.09","36.37","38.73","48.11","50.56","45.93","48.11","58,838.67","67,366","54,780","10,826,316","59,136.55","66,241","55,303","10,881,126","24.75","27.72","23.14","24.75","6"
"18","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,736","3,943,040","3,939,200","31,525,888","4,010,448","4,022,016","4,000,512","32,083,584","86.85","87.01","86.73","86.85","168,480","168,480","168,480","168,480","48,091.54","55,365","40,778","2,212,211","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,396,568","2,501,568","2,366,272","76,690,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.68","40.46","36.40","38.68","48.08","50.07","45.93","48.08","58,885.34","66,998","54,619","10,834,903","59,127.52","68,145","50,644","10,879,464","24.83","28.62","21.27","24.83","6"
"19","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,776","3,944,960","3,942,272","31,550,208","3,970,928","3,981,952","3,960,320","31,767,424","86.73","86.86","86.60","86.73","167,936","167,936","167,936","167,936","68,150.54","78,604","63,587","3,134,925","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,865","2,435,456","2,306,048","74,683,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.51","43.67","36.11","38.51","48.11","49.85","45.85","48.11","59,026.80","66,472","55,061","10,860,931","59,093.58","66,792","55,178","10,873,218","24.81","28.05","23.17","24.81","6"
"20","44420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,856","3,944,192","3,936,000","31,518,848","3,954,416","3,966,720","3,945,984","31,635,328","87.35","87.53","87.21","87.35","166,336","166,336","166,336","166,336","52,543","60,943","48,549","2,416,978","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,279,496","2,385,664","2,250,912","72,943,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","24","50","38.87","40.52","36.57","38.87","48.09","50.71","45.97","48.09","59,073.21","66,836","54,935","10,869,471","59,245.88","67,364","54,813","10,901,242","25.11","28.55","23.23","25.11","6"
"21","44420","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,008","1,964,160","1,961,984","15,704,064","166,496","167,552","164,224","1,331,968","87.19","87.29","87.06","87.19","44,960","44,960","44,960","44,960","3,035.65","3,176","2,948","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,213","519,200","510,496","16,486,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","29.12","30.39","28.33","29.12","74.71","75.89","73.77","74.71","17,819.36","18,600","17,150","3,278,762","17,870.49","18,777","17,150","3,288,170","30.16","31.69","28.94","30.16","12"
"22","44420","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,085,440","6,131,072","6,058,112","48,683,520","5,308,416","5,310,080","5,306,880","42,467,328","87.19","88.57","85.91","87.19","2,534,240","2,534,240","2,534,240","2,534,240","1,939,926.96","1,972,630","1,907,462","89,236,640","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,053,417","9,643,584","8,629,504","289,709,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","87.19","88.57","85.91","87.19","94.98","96.03","93.41","94.98","3,004,444.97","3,084,110","2,920,612","552,817,874","3,007,399.80","3,107,840","2,941,353","553,361,563","80.70","83.40","78.93","80.70","12"
"23","44420","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,576","5,347,456","5,345,280","42,772,608","4,230,448","4,232,704","4,227,200","33,843,584","82.60","83.15","82.30","82.60","242,720","242,720","242,720","242,720","151,515.41","152,489","150,880","6,969,709","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,777","2,833,280","2,806,560","89,912,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","48","100","82.60","83.15","82.30","82.60","96.92","97.22","96.62","96.92","152,130.20","152,812","151,160","27,991,956","152,246.73","152,978","151,624","28,013,399","42.40","42.61","42.23","42.40","12"
"24","44420","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,201,632","36,503,936","35,869,184","289,613,056","10,874,384","11,068,800","10,720,128","86,995,072","79.20","80.26","78.46","79.20","6,218,816","6,218,816","6,218,816","6,218,816","5,157,918.46","5,260,436","5,108,634","237,264,249","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,878,259","37,075,456","32,533,344","1,116,104,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","40","83.33","81.16","82.74","80.24","81.16","81.41","82.30","80.71","81.41","7,345,458.33","7,466,518","7,263,688","1,351,564,333","7,580,535.42","7,732,297","7,491,803","1,394,818,517","83.22","84.89","82.25","83.22","10"
"25","44420","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,184","19,138,816","19,096,320","153,001,472","13,634,896","13,656,448","13,621,120","109,079,168","91.89","91.99","91.77","91.89","655,936","655,936","655,936","655,936","2,127.89","2,261","1,950","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,259,833","8,291,840","8,220,768","264,314,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","10,209,999,218","10,209,999,218","10,209,999,218","81,679,993,744","8","0","16","33.33","27.66","29.16","26.90","27.66","29.60","30.03","29.16","29.60","269,537.37","287,082","257,687","49,594,876","269,629.45","283,475","254,860","49,611,818","27.71","29.13","26.19","27.71","4"


==> figsrc/data/stage_detail_ncu/Truck_fwd_hits.csv <==
==PROF== Connected to process 69860 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 20/313
Loading image 19/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 155/313
Loading image 154/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "fwd_hits", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 68, "bwd_variant": 50}

[keys] fused emission overflow: M 4289370 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 69860
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","69860","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,711,680","11,727,872","11,696,256","93,693,440","7,297,280","7,321,728","7,277,696","58,378,240","76.56","76.72","76.42","76.56","456,896","456,896","456,896","456,896","14,913.24","17,663","10,506","686,009","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,981,094","9,138,144","7,913,856","255,395,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","39.91","46.79","30.64","39.91","83.20","86.48","78.67","83.20","279,837.87","359,735","177,088","51,490,168","280,319.73","353,374","197,686","51,578,830","49.56","62.48","34.95","49.56","12"
"1","69860","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","2.91","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","262.86","0","1.43","4"
"2","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,448","1,639,424","1,636,480","13,107,584","164,528","166,272","161,792","1,316,224","85.06","85.19","84.84","85.06","39,040","39,040","39,040","39,040","14,598.89","15,084","14,010","671,549","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,226","666,432","409,600","14,919,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","44.59","44.89","43.68","44.59","86.47","89.66","80.14","86.47","12,271.08","12,379","12,049","2,257,879","12,512.23","12,619","12,286","2,302,250","24.77","24.99","24.33","24.77","12"
"3","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","256","8,448","16","128","0","128","1.29","3.98","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","0.32","3.70","0","0.32","16.54","193.39","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.07","70.77","0","4.07","12"
"4","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,104","3,288,832","3,284,992","26,296,832","3,215,824","3,221,760","3,211,008","25,726,592","84.58","84.68","84.49","84.58","141,472","141,472","141,472","141,472","42,481.41","48,263","37,074","1,954,145","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,006,118","2,078,464","1,984,480","64,195,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","37.95","43.09","34.31","37.95","47.81","50.54","45.37","47.81","49,178.67","56,201","44,351","9,048,876","49,225.36","57,021","44,345","9,057,467","24.71","28.62","22.26","24.71","6"
"5","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,290,352","3,291,776","3,288,320","26,322,816","3,321,696","3,332,352","3,312,128","26,573,568","85.57","85.73","85.42","85.57","142,176","142,176","142,176","142,176","41,359.11","46,816","36,956","1,902,519","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,002,520","2,099,872","1,983,584","64,080,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.31","43.55","34.53","38.31","47.82","50.37","45.54","47.82","49,204.42","55,999","44,512","9,053,614","49,364.37","56,546","44,442","9,083,044","24.97","28.60","22.48","24.97","6"
"6","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,528","3,288,320","3,285,632","26,292,224","3,296,736","3,300,608","3,291,008","26,373,888","86.50","86.58","86.42","86.50","140,064","140,064","140,064","140,064","56,729.17","64,775","50,876","2,609,542","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,940,826","2,023,200","1,912,864","62,106,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.50","43.64","34.87","38.50","47.71","49.48","44.81","47.71","49,090.09","55,648","44,185","9,032,576","49,315.30","56,190","44,508","9,074,016","24.77","28.22","22.36","24.77","6"
"7","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,120","3,290,240","3,285,120","26,296,960","3,284,672","3,290,240","3,276,672","26,277,376","86.13","86.25","86.00","86.13","140,384","140,384","140,384","140,384","42,368.48","48,086","37,501","1,948,950","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,898,381","1,988,000","1,874,752","60,748,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.44","43.58","34.80","38.44","47.93","50.54","45.29","47.93","49,285.32","56,040","44,317","9,068,499","49,568.24","56,295","44,838","9,120,557","25.13","28.54","22.73","25.13","6"
"8","69860","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12788, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,184","1,638,528","1,636,352","13,097,472","166,752","168,320","164,480","1,334,016","86.19","86.33","86.04","86.19","38,560","38,560","38,560","38,560","2,593.04","2,704","2,486","119,280","0","256","1","1","256","1","0","CachePreferNone","1","12,788","1","1","12,788","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,728","23","all","0","0","0","46.33","431,011","437,888","428,096","13,792,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","29.03","30.04","27.96","29.03","74.72","76.44","73.59","74.72","15,052.64","15,775","14,275","2,769,686","15,103.63","15,902","14,296","2,779,068","30.24","31.84","28.62","30.24","12"
"9","69860","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<4>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,057,984","8,132,736","8,019,072","64,463,872","5,307,200","5,311,104","5,302,400","42,457,600","89.84","91.88","87.82","89.84","2,098,848","2,098,848","2,098,848","2,098,848","1,669,776.43","1,706,533","1,619,518","76,809,716","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","38","40","102,400","13,312","13,312","1,024","0","12,288","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,248,575","8,844,544","7,825,248","263,954,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","89.84","91.88","87.82","89.84","93.09","93.95","92.22","93.09","2,214,907.58","2,300,796","2,134,161","407,542,995","2,217,751.82","2,292,693","2,114,500","408,066,335","71.25","73.65","67.93","71.25","12"
"10","69860","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,197,696","4,201,216","4,194,560","33,581,568","82.64","83.10","81.87","82.64","242,560","242,560","242,560","242,560","151,431.87","152,235","150,829","6,965,866","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,156","2,533,408","2,504,288","80,260,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","82.64","83.10","81.87","82.64","97.02","97.34","96.70","97.02","151,466.15","152,158","150,520","27,869,772","151,586.74","152,630","150,726","27,891,960","42.26","42.55","42.02","42.26","12"
"11","69860","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,806,240","43,208,064","42,465,152","342,449,920","12,875,008","13,087,744","12,731,520","103,000,064","80.36","81.05","79.81","80.36","5,750,656","5,750,656","5,750,656","5,750,656","4,808,431.89","4,853,142","4,767,107","221,187,867","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,544,042","35,484,576","31,169,088","1,073,409,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","40","83.33","82.44","83.16","81.83","82.44","82.17","82.74","81.69","82.17","6,883,855.16","6,949,593","6,821,178","1,266,629,349","7,105,611.01","7,170,585","7,047,264","1,307,432,425","83.56","84.33","82.88","83.56","10"
"12","69860","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,792","22,269,696","22,204,800","177,966,336","15,861,184","15,911,552","15,837,824","126,889,472","92.35","92.53","92.19","92.35","759,264","759,264","759,264","759,264","2,243.80","2,431","2,095","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,458","9,679,680","9,580,096","307,534,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","16","33.33","27.67","29.44","26.87","27.67","29.53","29.90","28.93","29.53","312,644.83","329,491","301,381","57,526,648","312,743.34","334,296","296,011","57,544,775","27.76","29.67","26.27","27.76","4"
"13","69860","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,098,336","11,110,912","11,077,760","88,786,688","7,527,248","7,539,840","7,513,344","60,217,984","77.59","77.70","77.45","77.59","441,664","441,664","441,664","441,664","14,450.65","17,388","11,042","664,730","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,733,865","9,696,864","8,667,136","279,483,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","42.72","48.38","36.68","42.72","81.92","84.84","75.01","81.92","278,093.11","344,294","219,055","51,169,132","278,612.83","338,535","231,018","51,264,760","47.77","58.04","39.61","47.77","12"
"14","69860","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.82","2.93","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","266.67","0","1.45","4"
"15","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,240","1,965,312","1,963,008","15,713,920","164,624","167,808","163,200","1,316,992","85.91","86.08","85.80","85.91","45,664","45,664","45,664","45,664","17,624.70","18,099","16,786","810,736","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,391","770,240","491,520","17,612,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","47.02","47.39","45.27","47.02","87.88","95.24","77.54","87.88","14,190.64","14,298","13,712","2,611,077","14,431.49","14,540","13,952","2,655,394","24.82","25.01","24.00","24.82","12"
"16","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","0","0","0","0","1.27","3.94","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","0.33","3.75","0","0.33","16.54","193.39","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.07","70.78","0","4.07","12"
"17","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,232","3,941,504","3,937,024","31,513,856","4,028,624","4,035,712","4,021,504","32,228,992","86.50","86.61","86.40","86.50","169,536","169,536","169,536","169,536","48,926.57","54,740","45,568","2,250,622","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,596","2,507,584","2,375,360","76,787,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.63","43.93","36.33","38.63","48.15","49.96","46.11","48.15","58,855.25","62,094","55,120","10,829,366","59,114.32","67,515","54,481","10,877,034","24.68","28.18","22.74","24.68","6"
"18","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,928","3,943,808","3,937,792","31,527,424","4,003,248","4,013,056","3,993,728","32,025,984","86.99","87.13","86.85","86.99","168,064","168,064","168,064","168,064","48,145.74","54,958","45,025","2,214,704","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,397,121","2,511,072","2,371,232","76,707,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.45","43.79","36.06","38.45","48.07","50.04","45.87","48.07","58,968.88","66,909","54,757","10,850,274","59,222.96","67,316","55,398","10,897,024","24.94","28.35","23.33","24.94","6"
"19","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,424","3,944,960","3,940,224","31,547,392","3,972,768","3,982,336","3,965,696","31,782,144","86.86","86.98","86.75","86.86","167,744","167,744","167,744","167,744","68,125.43","71,406","63,559","3,133,770","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,384","2,445,440","2,311,392","74,668,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.72","40.43","36.47","38.72","48.13","50.29","46.06","48.13","58,890.21","62,041","55,010","10,835,798","59,135.07","62,666","55,187","10,880,852","24.98","26.48","23.32","24.98","6"
"20","69860","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,938,512","3,940,992","3,936,128","31,508,096","3,960,640","3,971,328","3,948,544","31,685,120","87.52","87.67","87.36","87.52","166,080","166,080","166,080","166,080","52,482.65","60,272","48,559","2,414,202","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,276,249","2,374,592","2,252,192","72,839,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","24","50","38.76","40.52","36.45","38.76","48.01","50.18","46.16","48.01","59,075.16","62,599","55,140","10,869,829","59,223.97","67,095","55,172","10,897,211","25.10","28.43","23.38","25.10","6"
"21","69860","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,056","1,964,160","1,961,984","15,704,448","202,032","203,392","199,296","1,616,256","87.44","87.54","87.29","87.44","45,600","45,600","45,600","45,600","3,035.65","3,120","2,918","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,237","521,792","512,224","16,487,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","28.98","29.99","28.18","28.98","74.80","76.13","73.67","74.80","17,819.05","18,625","17,175","3,278,705","17,870.02","18,677","16,950","3,288,083","30.05","31.40","28.50","30.05","12"
"22","69860","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<4>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,077,072","6,117,760","6,047,744","48,616,576","5,301,632","5,303,040","5,299,584","42,413,056","89.67","91.09","88.59","89.67","2,268,960","2,268,960","2,268,960","2,268,960","1,811,205.70","1,849,848","1,774,028","83,315,462","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","38","40","102,400","13,312","13,312","1,024","0","12,288","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,094,867","9,697,216","8,677,088","291,035,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","89.67","91.09","88.59","89.67","94.13","95.90","93.02","94.13","2,401,269.94","2,455,376","2,322,934","441,833,669","2,404,560.33","2,480,642","2,321,225","442,439,101","71.90","74.18","69.41","71.90","12"
"23","69860","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,190,864","4,192,768","4,189,568","33,526,912","82.70","83.24","81.95","82.70","242,752","242,752","242,752","242,752","151,518.33","151,861","150,861","6,969,843","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,806","2,834,400","2,806,592","89,913,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","48","100","82.70","83.24","81.95","82.70","96.91","97.31","96.50","96.91","152,130.20","152,522","151,164","27,991,956","152,246.48","152,994","151,277","28,013,352","42.43","42.64","42.16","42.43","12"
"24","69860","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,147,648","36,356,096","35,809,792","289,181,184","10,849,632","11,044,608","10,703,872","86,797,056","79.04","80.39","78.15","79.04","6,247,200","6,247,200","6,247,200","6,247,200","5,157,569.50","5,225,550","5,109,681","237,248,197","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,891,570","37,137,696","33,060,896","1,116,530,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","40","83.33","80.98","82.07","80.10","80.98","81.61","82.82","80.93","81.61","7,344,695.39","7,489,055","7,240,552","1,351,423,952","7,580,130","7,688,084","7,493,693","1,394,743,920","83.16","84.35","82.21","83.16","10"
"25","69860","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,408","19,139,328","19,095,936","153,003,264","13,630,416","13,653,376","13,620,352","109,043,328","91.93","92.03","91.82","91.93","655,616","655,616","655,616","655,616","2,127.89","2,260","1,998","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,259,793","8,325,792","8,222,656","264,313,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","10,209,997,170","10,209,997,170","10,209,997,170","81,679,977,360","8","0","16","33.33","27.61","28.94","26.95","27.61","29.53","30.06","28.89","29.53","269,537.41","283,852","259,419","49,594,884","269,629.32","286,430","256,388","49,611,795","27.69","29.42","26.33","27.69","4"


==> figsrc/data/stage_detail_ncu/Truck_fwd_masks.csv <==
==PROF== Connected to process 30628 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "fwd_masks", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.9, "fwd_variant": 0, "bwd_variant": 50}

[keys] fused emission overflow: M 4289416 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 30628
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","30628","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,713,744","11,727,616","11,697,920","93,709,952","7,289,808","7,325,824","7,270,016","58,318,464","74.96","75.16","74.82","74.96","466,464","466,464","466,464","466,464","14,913.22","17,284","11,182","686,008","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,986,822","9,090,240","7,921,184","255,578,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","41.48","46.34","35.99","41.48","83.05","86.36","77.22","83.05","279,841.05","380,213","233,809","51,490,754","280,324.61","340,527","222,533","51,579,729","49.55","60.19","39.33","49.55","12"
"1","30628","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","400","1,024","0","3,200","32","128","0","256","0.81","3.04","0.41","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,224","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","261.55","0","1.42","4"
"2","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,384","1,639,424","1,637,504","13,107,072","163,776","167,296","159,872","1,310,208","81.25","81.46","81.04","81.25","40,864","40,864","40,864","40,864","14,594.70","15,033","13,987","671,356","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,273","663,296","409,600","14,920,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","45.31","45.62","44.39","45.31","85.72","89.22","77.09","85.72","12,271.61","12,381","12,045","2,257,976","12,512.83","12,621","12,285","2,302,360","25.51","25.73","25.04","25.51","12"
"3","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.65","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,616","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","0.32","3.65","0","0.32","16.54","191.57","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.00","69.57","0","4.00","12"
"4","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,864","3,288,320","3,285,376","26,294,912","3,341,008","3,350,272","3,332,352","26,728,064","86.12","86.26","85.98","86.12","141,632","141,632","141,632","141,632","42,577.85","48,226","37,374","1,958,581","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,008,988","2,094,848","1,987,488","64,287,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.24","43.31","34.57","38.24","47.74","50.26","45.08","47.74","49,208.61","55,976","44,052","9,054,384","49,505.58","56,858","44,396","9,109,027","25.04","28.76","22.46","25.04","6"
"5","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,408","3,294,080","3,286,656","26,315,264","3,321,088","3,333,248","3,312,512","26,568,704","86.34","86.56","86.19","86.34","140,928","140,928","140,928","140,928","41,436.72","47,324","36,647","1,906,089","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,916","2,090,848","1,974,336","63,965,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.26","43.45","34.70","38.26","47.63","49.72","44.63","47.63","49,107.45","57,130","44,213","9,035,771","49,583.43","55,924","44,564","9,123,351","24.88","28.06","22.36","24.88","6"
"6","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,440","3,289,472","3,284,608","26,299,520","3,300,128","3,307,008","3,295,872","26,401,024","84.84","84.95","84.75","84.84","142,912","142,912","142,912","142,912","56,705.52","63,983","50,936","2,608,454","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,937,179","2,023,360","1,907,008","61,989,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","37.72","42.79","34.27","37.72","47.75","49.68","45.50","47.75","49,078.22","55,701","44,322","9,030,392","49,258.12","55,544","44,209","9,063,494","24.58","27.72","22.06","24.58","6"
"7","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,120","3,287,936","3,283,072","26,280,960","3,281,728","3,287,552","3,273,600","26,253,824","86.32","86.44","86.19","86.32","140,000","140,000","140,000","140,000","42,431.54","48,170","37,663","1,951,851","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,893,344","1,988,032","1,867,712","60,587,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.72","43.90","35.08","38.72","47.81","50.18","45.14","47.81","49,264.99","55,947","44,204","9,064,758","49,365.30","56,489","44,168","9,083,216","25.21","28.84","22.55","25.21","6"
"8","30628","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,120","1,638,528","1,636,352","13,096,960","167,760","171,264","165,120","1,342,080","86.57","86.81","86.41","86.57","38,400","38,400","38,400","38,400","2,592.87","2,686","2,498","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,014","434,816","425,472","13,792,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","28.94","29.85","28.11","28.94","74.84","76.10","73.58","74.84","15,051.97","15,675","14,450","2,769,562","15,102.65","15,798","14,352","2,778,888","30.37","31.77","28.86","30.37","12"
"9","30628","python.exe","127.0.0.1","void rasterize_forward_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,187,936","8,270,720","8,148,352","65,503,488","5,310,592","5,315,328","5,305,472","42,484,736","87.44","89.30","85.00","87.44","2,387,232","2,387,232","2,387,232","2,387,232","1,819,301","1,858,083","1,766,127","83,687,846","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,237,897","8,929,056","7,808,096","263,612,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","87.44","89.30","85.00","87.44","94.26","95.09","93.20","94.26","2,849,864.20","2,928,820","2,728,079","524,375,013","2,852,286.77","2,943,955","2,703,998","524,820,766","80.67","83.26","76.47","80.67","12"
"10","30628","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,456","5,345,280","42,771,840","4,193,216","4,195,584","4,190,720","33,545,728","82.59","83.13","82.22","82.59","242,752","242,752","242,752","242,752","151,431.28","152,425","150,793","6,965,839","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,160","2,539,584","2,504,224","80,261,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","82.59","83.13","82.22","82.59","97.02","97.36","96.57","97.02","151,466.15","152,500","150,438","27,869,772","151,586.76","152,633","150,366","27,891,963","42.27","42.56","41.93","42.27","12"
"11","30628","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,746,464","43,162,880","42,404,864","341,971,712","12,845,760","13,069,696","12,713,216","102,766,080","80.29","81.16","79.67","80.29","5,761,696","5,761,696","5,761,696","5,761,696","4,808,030.91","4,840,278","4,758,580","221,169,422","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,564,279","35,570,400","31,158,784","1,074,056,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","40","83.33","82.37","82.98","81.72","82.37","82.22","82.89","81.75","82.22","6,883,844.09","6,952,282","6,831,507","1,266,627,313","7,105,433.07","7,159,211","7,045,180","1,307,399,685","83.64","84.28","82.93","83.64","10"
"12","30628","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,824","22,269,696","22,205,312","177,966,592","15,864,800","15,906,176","15,841,152","126,918,400","92.47","92.63","92.32","92.47","758,240","758,240","758,240","758,240","2,243.83","2,398","2,113","103,216","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,611,436","9,675,520","9,584,800","307,565,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","16","33.33","27.65","29.25","26.88","27.65","29.58","29.94","29.14","29.58","312,653.10","327,507","301,354","57,528,170","312,751.41","334,913","297,627","57,546,259","27.73","29.70","26.39","27.73","4"
"13","30628","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,099,408","11,112,832","11,078,656","88,795,264","7,527,488","7,543,552","7,506,304","60,219,904","76.77","76.89","76.60","76.77","446,464","446,464","446,464","446,464","14,455.46","16,838","9,953","664,951","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,728,220","9,708,480","8,662,784","279,303,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","42.51","48.49","36.09","42.51","82.57","85.63","77.37","82.57","278,096.35","348,604","229,602","51,169,729","278,616.10","333,141","198,339","51,265,362","47.71","57.05","33.97","47.71","12"
"14","30628","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","608","1,536","0","4,864","16","128","0","128","0.86","3.05","0.42","0.86","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,188","4,224","576","38,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","254.50","0","1.38","4"
"15","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,224","1,965,056","1,963,392","15,713,792","164,112","166,144","160,256","1,312,896","86.67","86.79","86.48","86.67","45,216","45,216","45,216","45,216","17,613.11","18,056","16,735","810,203","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,421","766,112","491,520","17,613,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","47.12","47.48","45.35","47.12","88.06","91.13","76.96","88.06","14,191.10","14,299","13,706","2,611,163","14,437.07","14,547","13,946","2,656,421","24.59","24.78","23.76","24.59","12"
"16","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.78","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,616","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","0.33","3.78","0","0.33","16.54","192.18","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.70","0","4.01","12"
"17","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,200","3,944,832","3,942,272","31,545,600","4,007,328","4,012,800","4,000,000","32,058,624","85.57","85.64","85.48","85.57","171,008","171,008","171,008","171,008","48,968.28","55,964","44,947","2,252,541","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,401,437","2,522,304","2,371,552","76,845,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.11","43.35","32.62","38.11","48.08","49.98","45.98","48.08","59,007.01","67,688","50,152","10,857,289","59,257.57","67,301","55,344","10,903,393","24.73","28.08","23.09","24.73","6"
"18","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,112","3,945,728","3,939,584","31,536,896","4,002,848","4,015,616","3,996,416","32,022,784","87.34","87.52","87.25","87.34","167,392","167,392","167,392","167,392","48,110.22","55,239","41,033","2,213,070","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,396,829","2,508,544","2,367,104","76,698,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.65","44.16","33.20","38.65","48.12","50.22","44.92","48.12","58,926.42","66,860","50,865","10,842,462","59,142.05","67,582","51,105","10,882,137","24.82","28.36","21.45","24.82","6"
"19","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,648","3,945,472","3,942,016","31,549,184","4,004,576","4,013,056","4,000,768","32,036,608","87.34","87.45","87.28","87.34","167,488","167,488","167,488","167,488","68,129.59","77,558","63,660","3,133,961","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,334,409","2,449,024","2,297,856","74,701,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","38.81","44.00","36.49","38.81","48.18","50.00","45.57","48.18","58,825.68","67,185","55,172","10,823,925","59,082.51","68,207","54,842","10,871,182","24.86","28.69","23.07","24.86","6"
"20","30628","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,000","3,944,576","3,936,256","31,520,000","3,950,512","3,954,176","3,946,368","31,604,096","87.32","87.41","87.23","87.32","166,304","166,304","166,304","166,304","52,509.30","58,028","48,503","2,415,428","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,279,678","2,393,344","2,242,688","72,949,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","24","50","39.03","40.77","36.75","39.03","48.13","50.96","45.82","48.13","58,934.41","62,148","55,163","10,843,932","59,106.41","67,224","55,173","10,875,580","25.08","28.52","23.41","25.08","6"
"21","30628","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,960","1,964,160","1,961,984","15,703,680","166,384","170,112","162,176","1,331,072","87.48","87.68","87.27","87.48","44,832","44,832","44,832","44,832","3,035.65","3,162","2,946","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,243","519,456","509,888","16,487,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","29.03","30.27","28.19","29.03","74.61","76.12","73.55","74.61","17,819.05","18,675","17,075","3,278,705","17,869.82","18,702","17,052","3,288,047","30.08","31.48","28.71","30.08","12"
"22","30628","python.exe","127.0.0.1","void rasterize_forward_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,100,096","6,158,464","6,072,192","48,800,768","5,338,128","5,340,544","5,334,912","42,705,024","87.42","88.75","85.31","87.42","2,531,072","2,531,072","2,531,072","2,531,072","1,939,875.80","1,973,181","1,909,384","89,234,287","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,054,186","9,647,872","8,625,504","289,733,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","87.42","88.75","85.31","87.42","95.00","96.13","93.82","95.00","3,004,486.16","3,071,900","2,843,835","552,825,454","3,007,438.91","3,082,547","2,887,354","553,368,760","80.77","82.78","77.54","80.77","12"
"23","30628","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,347,824","5,349,504","5,345,792","42,782,592","4,195,520","4,197,376","4,193,536","33,564,160","82.63","83.17","82.32","82.63","242,880","242,880","242,880","242,880","151,506.61","152,500","150,916","6,969,304","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,810,125","2,840,704","2,806,976","89,924,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","48","100","82.63","83.17","82.32","82.63","96.90","97.33","96.56","96.90","152,130.20","152,874","151,510","27,991,956","152,246.74","152,987","151,624","28,013,400","42.42","42.63","42.25","42.42","12"
"24","30628","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,145,072","36,378,112","35,768,576","289,160,576","10,860,208","11,081,856","10,694,016","86,881,664","79.12","80.34","78.20","79.12","6,234,368","6,234,368","6,234,368","6,234,368","5,158,236.13","5,265,822","5,095,423","237,278,862","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,875,950","37,040,192","32,478,912","1,116,030,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","40","83.33","81.08","82.53","80.03","81.08","81.54","82.57","80.76","81.54","7,344,999.60","7,432,464","7,262,173","1,351,479,926","7,580,779.83","7,719,176","7,477,354","1,394,863,488","83.15","84.67","82.01","83.15","10"
"25","30628","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,312","19,139,456","19,096,320","153,002,496","13,634,464","13,660,928","13,622,656","109,075,712","91.90","92.01","91.78","91.90","655,904","655,904","655,904","655,904","2,127.89","2,249","2,011","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,261,242","8,300,064","8,221,120","264,359,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","10,209,998,642","10,209,998,642","10,209,998,642","81,679,989,136","8","0","16","33.33","27.64","29.01","26.75","27.64","29.52","30.03","29.04","29.52","269,537.43","284,821","257,172","49,594,888","269,629.39","285,133","257,549","49,611,808","27.73","29.32","26.49","27.73","4"


==> figsrc/data/stage_detail_ncu/Truck_fwd_nomask.csv <==
==PROF== Connected to process 24940 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "fwd_nomask", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 320, "bwd_variant": 50}

[keys] fused emission overflow: M 4289462 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 24940
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","24940","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,713,856","11,734,272","11,701,120","93,710,848","7,293,488","7,316,096","7,268,608","58,347,904","77.21","77.38","77.05","77.21","452,992","452,992","452,992","452,992","14,913.35","17,581","12,179","686,014","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,975,265","9,151,264","7,885,600","255,208,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","40.46","46.80","34.15","40.46","83.59","87.00","78.28","83.59","279,847.95","354,243","224,236","51,492,023","280,331.54","371,229","220,707","51,581,003","49.54","65.61","39.01","49.54","12"
"1","24940","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.79","2.84","0.41","0.79","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,125","4,032","576","36,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","265.32","0","1.44","4"
"2","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,416","1,639,424","1,636,352","13,107,328","164,064","167,936","160,896","1,312,512","84.83","85.06","84.58","84.83","39,136","39,136","39,136","39,136","14,598.24","14,913","13,944","671,519","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,188","667,040","409,600","14,918,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","45.57","45.90","44.66","45.57","86.44","89.51","81.11","86.44","12,270.85","12,377","12,044","2,257,837","12,512.01","12,617","12,284","2,302,210","25.23","25.44","24.77","25.23","12"
"3","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","32","128","0","256","1.28","3.97","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","0.32","3.70","0","0.32","16.54","192.60","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.05","70.46","0","4.05","12"
"4","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,272","3,289,472","3,283,456","26,290,176","3,318,320","3,328,640","3,311,744","26,546,560","85.42","85.59","85.29","85.42","142,304","142,304","142,304","142,304","42,580.96","48,254","37,161","1,958,724","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,005,221","2,088,064","1,985,920","64,167,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.06","43.29","34.39","38.06","47.81","49.76","45.01","47.81","49,179.18","56,871","44,558","9,048,969","49,408.31","56,364","44,644","9,091,129","24.87","28.38","22.48","24.87","6"
"5","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,592","3,290,880","3,284,864","26,308,736","3,335,712","3,344,640","3,323,648","26,685,696","86.12","86.26","85.91","86.12","141,568","141,568","141,568","141,568","41,379.41","47,542","36,783","1,903,453","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,000,641","2,097,504","1,974,464","64,020,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.29","43.67","34.57","38.29","47.75","49.67","45.57","47.75","49,128.37","56,991","40,206","9,039,620","49,290.01","56,384","44,197","9,069,362","24.77","28.34","22.21","24.77","6"
"6","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,320","3,288,192","3,283,200","26,290,560","3,301,520","3,306,624","3,296,256","26,412,160","86.69","86.78","86.58","86.69","139,872","139,872","139,872","139,872","56,696.43","64,745","50,824","2,608,036","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,936,125","2,018,688","1,914,720","61,956,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.24","43.59","34.48","38.24","47.79","50.35","45.53","47.79","49,100.14","54,877","44,162","9,034,425","49,266.78","56,111","44,320","9,065,087","24.72","28.16","22.24","24.72","6"
"7","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,520","3,291,520","3,288,192","26,316,160","3,287,568","3,293,440","3,281,664","26,300,544","85.25","85.35","85.16","85.25","141,984","141,984","141,984","141,984","42,432.87","48,317","37,610","1,951,912","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,896,025","1,988,704","1,875,968","60,672,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.35","43.47","34.62","38.35","47.82","50.17","45.83","47.82","49,293.35","57,036","44,578","9,069,977","49,437.97","56,232","44,640","9,096,586","25.09","28.54","22.66","25.09","6"
"8","24940","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,168","1,638,528","1,636,352","13,097,344","167,344","169,472","164,736","1,338,752","86.38","86.55","86.22","86.38","38,464","38,464","38,464","38,464","2,592.83","2,696","2,492","119,270","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,034","438,016","428,448","13,793,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","29.11","30.07","28.19","29.11","74.85","76.29","73.60","74.85","15,052.04","15,900","14,500","2,769,575","15,103.58","15,852","14,352","2,779,059","30.24","31.74","28.74","30.24","12"
"9","24940","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<256>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,207,824","8,260,224","8,168,320","65,662,592","5,307,312","5,312,128","5,302,016","42,458,496","91.42","92.60","89.36","91.42","2,838,080","2,838,080","2,838,080","2,838,080","2,379,515.22","2,405,212","2,341,104","109,457,700","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","33","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,237,622","8,839,424","7,807,328","263,603,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","91.42","92.60","89.36","91.42","95.41","96.49","94.67","95.41","3,474,791.19","3,557,124","3,372,852","639,361,579","3,477,132.75","3,567,634","3,371,015","639,792,426","82.61","84.76","80.09","82.61","12"
"10","24940","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,196,576","4,199,168","4,193,152","33,572,608","82.63","83.16","82.31","82.63","242,880","242,880","242,880","242,880","151,424.74","152,399","150,817","6,965,538","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,183","2,533,600","2,504,352","80,261,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","82.63","83.16","82.31","82.63","97.02","97.42","96.63","97.02","151,466.15","152,508","150,520","27,869,772","151,587","152,618","150,551","27,892,008","42.24","42.53","41.95","42.24","12"
"11","24940","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,807,728","43,207,424","42,445,568","342,461,824","12,861,344","13,097,472","12,717,952","102,890,752","80.15","80.93","79.49","80.15","5,765,632","5,765,632","5,765,632","5,765,632","4,808,428.39","4,880,557","4,757,537","221,187,706","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,512,959","35,548,256","31,008,512","1,072,414,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","40","83.33","82.23","83.27","81.71","82.23","82.21","82.77","81.65","82.21","6,883,966.53","6,974,053","6,821,043","1,266,649,841","7,105,639.97","7,202,076","7,059,698","1,307,437,755","83.59","84.72","83.05","83.59","10"
"12","24940","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,648","22,269,824","22,204,288","177,965,184","15,860,416","15,899,392","15,836,032","126,883,328","92.54","92.69","92.38","92.54","757,664","757,664","757,664","757,664","2,243.80","2,358","2,115","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,027","9,670,752","9,586,720","307,520,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","16","33.33","27.70","29.00","27.00","27.70","29.57","30.06","29.01","29.57","312,643.87","327,854","297,299","57,526,472","312,742.61","332,112","301,442","57,544,640","27.78","29.50","26.77","27.78","4"
"13","24940","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,098,736","11,112,960","11,076,608","88,789,888","7,529,952","7,551,872","7,508,224","60,239,616","76.91","77.06","76.73","76.91","445,696","445,696","445,696","445,696","14,452.33","17,821","9,425","664,807","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,750,026","9,712,928","8,685,120","280,000,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","42.41","48.89","36.88","42.41","82.14","86.13","75.60","82.14","278,090.66","332,534","231,038","51,168,681","278,610.24","333,482","215,315","51,264,285","47.88","57.31","37.01","47.88","12"
"14","24940","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.82","2.93","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,032","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","267.64","0","1.45","4"
"15","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,336","1,966,080","1,963,008","15,714,688","164,736","167,808","161,536","1,317,888","86.92","87.12","86.74","86.92","45,088","45,088","45,088","45,088","17,612.09","18,129","16,617","810,156","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,352","769,600","491,520","17,611,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","47.40","47.76","45.62","47.40","88.11","92.62","78.18","88.11","14,190.45","14,300","13,711","2,611,043","14,431.19","14,540","13,951","2,655,339","24.75","24.94","23.93","24.75","12"
"16","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.27","3.93","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","0.33","3.77","0","0.33","16.54","192.28","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.19","0","4.04","12"
"17","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,392","3,945,216","3,940,608","31,547,136","4,013,520","4,021,504","4,007,680","32,108,160","87.43","87.53","87.33","87.43","167,488","167,488","167,488","167,488","48,914.78","54,118","42,285","2,250,080","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,399,888","2,501,824","2,377,536","76,796,416","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.43","43.80","36.15","38.43","48.13","50.25","45.84","48.13","58,940.07","67,941","50,405","10,844,972","59,133.86","67,000","51,013","10,880,631","24.76","28.05","21.36","24.76","6"
"18","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,272","3,945,856","3,942,784","31,554,176","4,013,024","4,021,120","4,006,272","32,104,192","87.04","87.14","86.95","87.04","168,288","168,288","168,288","168,288","48,162.54","55,278","44,749","2,215,477","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,391,003","2,505,728","2,366,176","76,512,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.67","40.49","36.37","38.67","48.07","49.90","46.07","48.07","58,946.15","67,412","50,543","10,846,092","59,151.49","68,811","54,832","10,883,875","24.61","28.63","22.81","24.61","6"
"19","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,976","3,949,184","3,941,504","31,559,808","3,978,160","3,985,664","3,973,376","31,825,280","87.43","87.56","87.34","87.43","166,784","166,784","166,784","166,784","68,091.15","78,013","62,939","3,132,193","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,672","2,442,560","2,311,712","74,677,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.70","40.47","33.02","38.70","48.18","50.89","45.92","48.18","58,850.72","62,277","55,075","10,828,533","59,050.89","67,293","55,363","10,865,363","24.86","28.33","23.31","24.86","6"
"20","24940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,938,832","3,943,296","3,936,640","31,510,656","3,949,056","3,957,632","3,943,936","31,592,448","87.45","87.60","87.37","87.45","165,952","165,952","165,952","165,952","52,538.43","60,788","44,425","2,416,768","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,285,074","2,389,952","2,260,800","73,122,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","24","50","38.81","44.03","33.19","38.81","48.02","50.28","46.30","48.02","59,133.21","67,133","55,331","10,880,510","59,182.70","68,438","51,040","10,889,616","25.17","29.10","21.70","25.17","6"
"21","24940","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15334, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,080","1,966,208","1,961,984","15,712,640","167,280","169,728","164,352","1,338,240","87.20","87.38","86.99","87.20","45,024","45,024","45,024","45,024","3,035.83","3,138","2,942","139,648","0","256","1","1","256","1","0","CachePreferNone","1","15,334","1","1","15,334","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,504","23","all","0","0","0","55.56","515,570","522,752","512,352","16,498,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","29.11","30.11","28.25","29.11","74.76","75.85","73.39","74.76","17,819.93","18,700","17,150","3,278,867","17,871.08","18,602","17,152","3,288,279","30.01","31.24","28.80","30.01","12"
"22","24940","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<256>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,115,312","6,191,488","6,076,416","48,922,496","5,303,088","5,305,600","5,302,144","42,424,704","89.85","91.39","88.15","89.85","2,950,368","2,950,368","2,950,368","2,950,368","2,436,170.37","2,460,213","2,387,467","112,063,837","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","9","6","2,369","4,976","3,944","33","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,076,485","9,670,400","8,650,624","290,447,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","89.85","91.39","88.15","89.85","95.79","97.16","94.35","95.79","3,552,206.08","3,621,580","3,412,415","653,605,918","3,555,093.58","3,644,279","3,462,166","654,137,219","82.03","84.09","79.89","82.03","12"
"23","24940","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,192,544","4,194,944","4,190,464","33,540,352","82.64","83.18","82.30","82.64","243,168","243,168","243,168","243,168","151,509.89","152,596","150,887","6,969,455","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,777","2,834,784","2,806,528","89,912,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","48","100","82.64","83.18","82.30","82.64","96.91","97.22","96.49","96.91","152,130.20","152,874","151,510","27,991,956","152,246.54","153,440","151,622","28,013,363","42.42","42.75","42.24","42.42","12"
"24","24940","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,145,184","36,438,144","35,777,920","289,161,472","10,857,072","11,078,272","10,697,856","86,856,576","79.22","80.16","78.21","79.22","6,245,152","6,245,152","6,245,152","6,245,152","5,158,131.33","5,247,314","5,094,924","237,274,041","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,902,642","37,082,432","33,160,608","1,116,884,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","40","83.33","81.18","82.46","80.25","81.18","81.51","82.20","80.74","81.51","7,345,268.34","7,455,905","7,253,096","1,351,529,374","7,580,753.64","7,702,911","7,487,693","1,394,858,669","83.24","84.58","82.22","83.24","10"
"25","24940","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,280","19,139,200","19,095,424","153,002,240","13,632,992","13,662,464","13,620,096","109,063,936","91.92","92.04","91.80","91.92","655,680","655,680","655,680","655,680","2,127.91","2,237","1,937","97,884","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,903","8,329,888","8,222,016","264,348,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","10,210,000,114","10,210,000,114","10,210,000,114","81,680,000,912","8","0","16","33.33","27.63","28.88","26.61","27.63","29.46","29.91","29.00","29.46","269,545.62","284,376","256,885","49,596,395","269,637.70","286,951","254,052","49,613,336","27.75","29.53","26.14","27.75","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_cursor_noreject.csv <==
==PROF== Connected to process 25432 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "keys_cursor_noreject", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289430 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 25432
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","25432","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,971,456","15,973,888","15,966,592","127,771,648","7,410,000","7,439,616","7,392,128","59,280,000","77.74","77.85","77.66","77.74","553,376","553,376","553,376","553,376","14,910.74","18,864","8,445","685,894","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,998,917","10,136,032","8,908,576","287,965,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","34.73","43.79","23.86","34.73","79.22","84.31","71.26","79.22","281,287.05","354,758","179,885","51,756,818","281,770.85","375,453","172,092","51,845,837","41.29","55.02","25.22","41.29","12"
"1","25432","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.81","2.85","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,936","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","16","33.33","0.00","0.10","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.18","0","1.44","4"
"2","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,368","1,638,912","1,637,376","13,106,944","164,016","166,016","160,384","1,312,128","84.95","85.07","84.73","84.95","39,040","39,040","39,040","39,040","14,601.11","14,956","14,106","671,651","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,672","666,624","410,112","14,933,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","46.40","46.71","45.47","46.40","86.57","90.03","81.22","86.57","12,274.09","12,390","12,046","2,258,433","12,515.63","12,630","12,286","2,302,876","25.47","25.70","25.00","25.47","12"
"3","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.28","3.75","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,520","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","0.33","3.75","0","0.33","16.54","192.25","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.00","69.57","0","4.00","12"
"4","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,112","3,289,472","3,286,528","26,304,896","3,322,768","3,329,280","3,318,016","26,582,144","85.53","85.63","85.45","85.53","142,240","142,240","142,240","142,240","42,563.17","48,540","37,431","1,957,906","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,010,456","2,108,576","1,986,240","64,334,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","37.93","43.08","34.18","37.93","47.74","50.63","45.11","47.74","49,102.94","56,247","44,282","9,034,941","49,344.20","56,293","44,524","9,079,332","24.76","28.25","22.34","24.76","6"
"5","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,290,480","3,293,312","3,287,168","26,323,840","3,325,696","3,336,320","3,318,400","26,605,568","86.33","86.51","86.19","86.33","141,056","141,056","141,056","141,056","41,582.59","47,088","36,600","1,912,799","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,001,268","2,092,224","1,971,232","64,040,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","37.96","43.17","34.39","37.96","47.74","49.79","44.95","47.74","49,203.78","56,510","44,512","9,053,496","49,355.33","57,695","44,567","9,081,381","24.87","29.08","22.46","24.87","6"
"6","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,352","3,289,984","3,284,224","26,290,816","3,303,920","3,309,696","3,297,664","26,431,360","85.47","85.59","85.36","85.47","141,888","141,888","141,888","141,888","56,730.37","63,805","50,919","2,609,597","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,938,105","2,036,480","1,909,024","62,019,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.05","43.32","34.36","38.05","47.93","50.44","45.36","47.93","49,058.12","55,750","44,107","9,026,695","49,332.95","55,729","44,374","9,077,262","24.88","28.10","22.38","24.88","6"
"7","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,464","3,291,776","3,286,656","26,307,712","3,281,584","3,292,544","3,272,576","26,252,672","86.45","86.63","86.30","86.45","139,872","139,872","139,872","139,872","42,397.91","48,852","37,837","1,950,304","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,897,731","1,990,432","1,867,808","60,727,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.51","43.73","34.82","38.51","47.77","50.50","45.27","47.77","49,152.04","56,864","44,204","9,043,976","49,381.87","56,314","44,847","9,086,264","25.00","28.51","22.71","25.00","6"
"8","25432","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,104","1,638,400","1,636,352","13,096,832","165,808","169,216","161,280","1,326,464","86.73","86.96","86.48","86.73","38,304","38,304","38,304","38,304","2,592.87","2,696","2,498","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,972","438,432","426,464","13,791,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","29.01","30.08","28.10","29.01","74.80","76.32","73.64","74.80","15,051.76","15,850","14,350","2,769,524","15,103.04","16,127","14,500","2,778,960","30.39","32.45","29.18","30.39","12"
"9","25432","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,083,184","8,173,440","8,038,272","64,665,472","5,303,984","5,305,984","5,301,504","42,431,872","73.49","75.11","71.46","73.49","1,885,088","1,885,088","1,885,088","1,885,088","1,442,839.52","1,486,289","1,403,012","66,370,618","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,214,131","8,823,552","7,801,376","262,852,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","75.06","77.19","73.34","75.06","93.14","94.20","91.92","93.14","2,121,539.75","2,201,201","2,022,585","390,363,314","2,124,314.92","2,223,313","2,036,246","390,873,946","76.19","79.74","73.03","76.19","12"
"10","25432","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,328","5,345,408","42,771,968","4,192,720","4,194,048","4,191,488","33,541,760","82.63","83.14","81.93","82.63","242,592","242,592","242,592","242,592","151,438.98","152,407","150,073","6,966,193","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,155","2,532,448","2,504,224","80,260,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","82.63","83.14","81.93","82.63","97.02","97.29","96.61","97.02","151,466.15","152,158","149,980","27,869,772","151,586.72","152,630","150,465","27,891,956","42.25","42.54","41.94","42.25","12"
"11","25432","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,850,496","43,288,064","42,523,136","342,803,968","12,875,424","13,095,936","12,732,928","103,003,392","80.29","81.05","79.75","80.29","5,748,800","5,748,800","5,748,800","5,748,800","4,807,629.78","4,848,188","4,762,363","221,150,970","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,560,825","35,590,784","31,110,656","1,073,946,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","40","83.33","82.37","82.91","81.80","82.37","82.23","83.06","81.82","82.23","6,883,123.60","6,956,906","6,814,386","1,266,494,742","7,104,890.09","7,157,981","7,052,223","1,307,299,777","83.67","84.30","83.05","83.67","10"
"12","25432","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,250,256","22,273,792","22,209,408","178,002,048","15,864,192","15,903,616","15,841,920","126,913,536","92.53","92.68","92.37","92.53","757,920","757,920","757,920","757,920","2,243.83","2,362","2,132","103,216","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,612,107","9,668,960","9,582,304","307,587,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","16","33.33","27.69","28.86","26.84","27.69","29.53","29.92","29.07","29.53","312,653.08","328,887","297,842","57,528,166","312,751.76","329,751","298,531","57,546,323","27.80","29.32","26.54","27.80","4"
"13","25432","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,965,984","15,968,640","15,964,416","127,727,872","7,657,904","7,675,904","7,638,400","61,263,232","82.83","82.90","82.76","82.83","524,800","524,800","524,800","524,800","14,447.74","20,966","10,389","664,596","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","9,940,802","10,902,912","9,850,816","318,105,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","37.35","48.88","29.72","37.35","78.66","82.95","73.02","78.66","287,273.08","344,777","209,898","52,858,246","287,793.02","386,845","219,387","52,953,915","40.71","54.72","31.03","40.71","12"
"14","25432","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.81","2.67","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,680","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.94","0","1.44","4"
"15","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,224","1,965,184","1,963,392","15,713,792","163,728","166,016","160,640","1,309,824","85.73","85.86","85.57","85.73","45,728","45,728","45,728","45,728","17,609.35","18,038","16,783","810,030","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,644","765,152","491,520","17,620,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","47.11","47.48","45.34","47.11","88.15","93.96","76.84","88.15","14,192.06","14,299","13,707","2,611,339","14,433.07","14,544","13,944","2,655,684","24.69","24.88","23.86","24.69","12"
"16","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","0","0","0","0","1.22","3.71","0.44","1.22","2,592","2,592","2,592","2,592","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,520","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","0.32","3.71","0","0.32","16.54","196.49","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.69","0","4.01","12"
"17","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,144","3,945,856","3,938,560","31,537,152","4,018,976","4,028,672","4,011,008","32,151,808","87.30","87.44","87.17","87.30","167,840","167,840","167,840","167,840","48,879.85","55,245","42,429","2,248,473","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,403,320","2,532,352","2,377,728","76,906,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.55","43.78","36.19","38.55","48.00","49.89","46.04","48.00","58,961.76","67,922","54,849","10,848,963","59,154.97","67,618","51,038","10,884,515","24.65","28.18","21.27","24.65","6"
"18","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,946,352","3,949,952","3,943,936","31,570,816","4,006,720","4,019,456","4,001,024","32,053,760","86.55","86.72","86.46","86.55","169,152","169,152","169,152","169,152","48,144.78","54,681","44,862","2,214,660","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,396,920","2,503,648","2,376,416","76,701,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.59","43.87","36.33","38.59","48.06","50.02","45.95","48.06","58,874.51","66,791","54,849","10,832,909","59,033.05","67,563","55,485","10,862,081","24.79","28.38","23.30","24.79","6"
"19","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,224","3,945,600","3,941,120","31,537,792","3,968,064","3,977,728","3,958,528","31,744,512","86.16","86.30","86.04","86.16","168,928","168,928","168,928","168,928","68,201.43","78,384","63,583","3,137,266","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,331,630","2,432,640","2,302,016","74,612,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.68","43.74","36.41","38.68","48.10","50.38","45.74","48.10","59,001.99","68,146","55,092","10,856,367","59,184.57","67,868","55,013","10,889,961","24.84","28.48","23.09","24.84","6"
"20","25432","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,938,432","3,941,376","3,936,256","31,507,456","3,957,296","3,973,632","3,950,336","31,658,368","87.52","87.74","87.42","87.52","165,984","165,984","165,984","165,984","52,433.26","60,919","48,386","2,411,930","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,280,024","2,390,048","2,253,472","72,960,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","24","50","38.58","43.81","33.25","38.58","48.01","49.58","45.61","48.01","59,048.27","66,859","51,345","10,864,882","59,085.26","67,586","55,174","10,871,687","25.17","28.79","23.50","25.17","6"
"21","25432","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,976","1,964,160","1,961,984","15,703,808","171,664","174,336","168,576","1,373,312","87.59","87.75","87.42","87.59","44,896","44,896","44,896","44,896","3,035.65","3,148","2,932","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,302","523,136","509,856","16,489,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","29.23","30.15","28.36","29.23","74.76","75.99","73.62","74.76","17,819.05","18,625","17,050","3,278,705","17,870.35","18,775","17,127","3,288,145","30.14","31.66","28.88","30.14","12"
"22","25432","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,071,408","6,133,248","6,047,744","48,571,264","5,302,512","5,305,600","5,300,736","42,420,096","74.39","75.66","72.75","74.39","2,050,656","2,050,656","2,050,656","2,050,656","1,569,173.78","1,596,624","1,539,227","72,181,994","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,039,122","9,627,648","8,624,896","289,251,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","75.80","77.00","74.20","75.80","94.08","95.61","92.98","94.08","2,301,387.27","2,371,482","2,217,391","423,455,258","2,304,626.29","2,364,286","2,196,703","424,051,238","77.08","79.08","73.47","77.08","12"
"23","25432","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,196,672","4,200,192","4,194,560","33,573,376","82.67","83.21","82.33","82.67","242,880","242,880","242,880","242,880","151,511.98","152,539","150,916","6,969,551","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,851","2,835,808","2,806,560","89,915,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","48","100","82.67","83.21","82.33","82.67","96.92","97.33","96.63","96.92","152,130.20","152,792","151,160","27,991,956","152,246.74","152,930","151,630","28,013,401","42.43","42.62","42.26","42.43","12"
"24","25432","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,169,824","36,454,400","35,815,680","289,358,592","10,860,000","11,044,864","10,694,272","86,880,000","79.35","80.85","78.22","79.35","6,236,288","6,236,288","6,236,288","6,236,288","5,157,469.63","5,231,691","5,102,316","237,243,603","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,887,650","37,057,984","32,555,808","1,116,404,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","40","83.33","81.31","82.35","80.43","81.31","81.57","82.63","80.69","81.57","7,345,068.11","7,473,209","7,272,234","1,351,492,532","7,579,941.07","7,680,770","7,494,799","1,394,709,156","83.13","84.23","82.19","83.13","10"
"25","25432","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,216","19,139,328","19,096,064","153,001,728","13,634,016","13,659,776","13,621,888","109,072,128","91.92","92.04","91.81","91.92","655,680","655,680","655,680","655,680","2,127.91","2,286","2,036","97,884","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,314","8,320,832","8,225,440","264,330,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","10,209,999,090","10,209,999,090","10,209,999,090","81,679,992,720","8","0","16","33.33","27.67","28.66","27.09","27.67","29.51","30.00","28.96","29.51","269,544.63","281,383","254,654","49,596,212","269,636.76","282,249","259,195","49,613,164","27.74","29.04","26.67","27.74","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_cursor_noreject_sh0.csv <==
==PROF== Connected to process 74420 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
view_ply: 337227 splats have negative colour; the SH build clamps them at 0
{"scene": "Truck", "arm": "keys_cursor_noreject_sh0", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.2, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4286860 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 74420
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","74420","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","20,565,616","20,584,064","20,543,232","164,524,928","8,995,984","9,011,840","8,975,232","71,967,872","82.26","82.36","82.14","82.26","661,184","661,184","661,184","661,184","14,899.15","21,720","4,774","685,361","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","10,536,471","11,697,568","10,449,696","337,167,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","29.91","41.11","19.54","29.91","78.89","83.33","70.13","78.89","291,071.41","402,969","182,288","53,557,139","291,560.05","408,393","136,830","53,647,050","33.25","46.58","15.61","33.25","12"
"1","74420","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","464","1,536","0","3,712","0","0","0","0","2.02","2.75","1.85","2.02","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,156","3,808","576","36,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.46","267.83","0","1.46","4"
"2","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,240","1,639,552","1,636,864","13,105,920","166,048","168,448","164,224","1,328,384","84.71","84.89","84.56","84.71","39,232","39,232","39,232","39,232","14,603.89","15,046","14,042","671,779","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,944","668,640","409,600","14,942,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","46.45","46.76","45.52","46.45","86.90","92.01","80.28","86.90","12,275.43","12,386","12,053","2,258,679","12,518.24","12,626","12,293","2,303,356","25.68","25.90","25.22","25.68","12"
"3","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,872","3,072","896","14,976","32","128","0","256","1.44","3.70","0.67","1.44","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,641","3,616","416","52,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","0.32","3.70","0","0.32","16.55","193.80","0","16.55","5.11","97","0","940","6.50","113","0","1,196","3.89","67.66","0","3.89","12"
"4","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,438,624","3,440,128","3,436,672","27,508,992","3,377,664","3,390,720","3,369,728","27,021,312","81.69","81.86","81.57","81.69","153,568","153,568","153,568","153,568","42,552.17","46,488","37,410","1,957,400","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,042,190","2,130,368","2,020,160","65,350,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","38.56","43.79","35.02","38.56","47.86","51.24","45.36","47.86","49,133.55","56,313","43,776","9,040,573","49,393.29","55,991","44,636","9,088,366","23.15","26.24","20.92","23.15","6"
"5","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,370,224","3,371,648","3,367,680","26,961,792","3,331,424","3,345,408","3,324,800","26,651,392","84.56","84.75","84.44","84.56","145,856","145,856","145,856","145,856","41,592.22","47,476","37,143","1,913,242","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,020,948","2,111,712","1,987,936","64,670,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","38.44","43.69","34.55","38.44","47.73","50.26","44.06","47.73","49,211.98","56,270","44,397","9,055,005","49,356.92","57,283","44,791","9,081,673","24.61","28.56","22.33","24.61","6"
"6","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,332,800","3,334,016","3,331,968","26,662,400","3,300,160","3,315,328","3,295,104","26,401,280","85.46","85.67","85.38","85.46","142,880","142,880","142,880","142,880","56,774.76","64,101","50,848","2,611,639","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,954,236","2,047,680","1,926,048","62,535,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","36.91","41.88","33.39","36.91","47.78","49.84","44.69","47.78","49,115.24","56,121","43,908","9,037,204","49,318.99","55,956","44,441","9,074,694","24.52","27.82","22.09","24.52","6"
"7","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,349,008","3,351,296","3,347,328","26,792,064","3,277,680","3,292,800","3,268,864","26,221,440","84.38","84.61","84.25","84.38","144,544","144,544","144,544","144,544","42,317.80","48,455","37,671","1,946,619","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,910,780","2,000,928","1,879,392","61,144,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","38.95","44.39","35.24","38.95","47.95","50.69","45.15","47.95","49,138.77","56,211","44,418","9,041,534","49,512.78","56,667","44,495","9,110,352","22.41","25.65","20.14","22.41","6"
"8","74420","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12786, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,645,520","1,646,592","1,644,544","13,164,160","227,872","228,864","226,304","1,822,976","86.38","86.47","86.26","86.38","39,936","39,936","39,936","39,936","2,592.65","2,698","2,512","119,262","0","256","1","1","256","1","0","CachePreferNone","1","12,786","1","1","12,786","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,216","23","all","0","0","0","46.33","433,021","437,792","427,296","13,856,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","29.06","30.02","28.26","29.06","75.17","76.35","73.74","75.17","15,050.64","15,700","14,475","2,769,318","15,101.53","15,852","14,527","2,778,682","30.15","31.65","29.00","30.15","12"
"9","74420","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,869,440","8,895,104","8,825,728","70,955,520","5,372,080","5,374,848","5,368,448","42,976,640","73.72","75.87","71.48","73.72","1,883,616","1,883,616","1,883,616","1,883,616","1,440,331.50","1,487,994","1,405,801","66,255,249","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,408,217","9,021,472","8,059,712","269,062,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","75.30","77.55","73.49","75.30","93.16","95.06","91.79","93.16","2,117,908.03","2,197,942","2,001,646","389,695,078","2,120,676.11","2,240,108","2,021,028","390,204,404","76.17","80.46","72.59","76.17","12"
"10","74420","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,712","5,345,024","42,771,840","4,197,584","4,199,296","4,195,072","33,580,672","82.57","83.03","81.87","82.57","243,424","243,424","243,424","243,424","151,436.78","152,425","150,003","6,966,092","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,180","2,531,136","2,504,352","80,261,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","82.57","83.03","81.87","82.57","97.00","97.32","96.53","97.00","151,466.15","152,616","149,980","27,869,772","151,587.03","152,625","150,096","27,892,013","42.25","42.54","41.84","42.25","12"
"11","74420","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,840,544","46,628,352","45,247,616","366,724,352","12,838,816","13,134,976","12,577,024","102,710,528","80.45","81.04","79.83","80.45","5,737,952","5,737,952","5,737,952","5,737,952","4,800,451.02","4,870,088","4,747,268","220,820,747","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,286,905","37,826,720","31,045,504","1,097,180,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","40","83.33","82.53","83.36","81.97","82.53","82.17","82.59","81.63","82.17","6,872,234.96","6,944,664","6,818,758","1,264,491,233","7,093,951.51","7,169,060","7,042,796","1,305,287,078","83.56","84.44","82.95","83.56","10"
"12","74420","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,405,136","23,456,640","23,367,552","187,241,088","16,651,008","16,684,032","16,627,840","133,208,064","90.88","91.07","90.74","90.88","810,976","810,976","810,976","810,976","2,243.80","2,428","2,137","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","10,052,886","10,117,088","9,974,432","321,692,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","16","33.33","27.17","29.50","26.05","27.17","28.82","29.29","28.10","28.82","321,097.15","350,849","304,841","59,081,875","321,192.80","350,374","304,106","59,099,476","24.33","26.54","23.03","24.33","4"
"13","74420","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","20,472,128","20,489,984","20,451,072","163,777,024","9,019,632","9,050,496","8,996,736","72,157,056","83.72","83.86","83.59","83.72","648,192","648,192","648,192","648,192","14,442.09","18,830","7,557","664,336","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","11,668,566","12,634,112","11,582,400","373,394,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","31.73","38.72","25.27","31.73","78.38","83.99","70.10","78.38","296,773.86","372,514","215,619","54,606,390","297,298.86","359,938","197,609","54,702,991","30.10","36.44","20.01","30.10","12"
"14","74420","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.81","2.64","0.42","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.23","0","1.43","4"
"15","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,981,728","1,983,104","1,979,648","15,853,824","194,368","195,968","192,128","1,554,944","86.25","86.36","86.07","86.25","46,464","46,464","46,464","46,464","17,642.83","18,020","16,853","811,570","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","555,559","770,720","495,360","17,777,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","46.83","47.14","45.04","46.83","88.25","91.76","82.52","88.25","14,206.49","14,299","13,712","2,613,995","14,448.57","14,541","13,952","2,658,536","24.22","24.37","23.39","24.22","12"
"16","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","0","0","0","0","1.27","3.80","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,488","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","0.33","3.80","0","0.33","16.54","197.85","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.07","70.71","0","4.07","12"
"17","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,058,816","4,063,488","4,055,936","32,470,528","4,021,408","4,034,816","4,012,928","32,171,264","85.44","85.64","85.32","85.44","174,048","174,048","174,048","174,048","48,991.80","56,327","45,800","2,253,623","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,430,287","2,538,688","2,408,000","77,769,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","38.18","43.54","35.79","38.18","48.02","50.18","46.50","48.02","59,211.70","67,849","55,286","10,894,953","59,363.30","67,796","55,314","10,922,847","24.05","27.46","22.41","24.05","6"
"18","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,664","3,945,856","3,940,736","31,549,312","3,992,192","4,002,176","3,984,896","31,937,536","87.31","87.45","87.20","87.31","167,264","167,264","167,264","167,264","48,471.37","55,442","44,880","2,229,683","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,398,247","2,504,416","2,364,064","76,743,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","38.73","43.89","36.38","38.73","48.04","49.97","46.01","48.04","58,936.27","67,343","54,619","10,844,274","59,296.30","68,089","55,047","10,910,520","25.06","28.78","23.27","25.06","6"
"19","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,096","3,947,008","3,942,144","31,552,768","3,963,536","3,972,608","3,955,968","31,708,288","87.01","87.14","86.91","87.01","167,232","167,232","167,232","167,232","68,253.98","78,226","61,987","3,139,683","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,339,037","2,441,632","2,309,952","74,849,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","30.63","34.68","28.68","30.63","48.07","49.68","45.83","48.07","59,019.38","73,495","50,350","10,859,566","59,174.54","66,899","55,417","10,888,116","24.96","28.22","23.37","24.96","6"
"20","74420","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,945,248","3,948,032","3,942,912","31,561,984","4,012,624","4,019,840","4,007,808","32,100,992","87.37","87.48","87.29","87.37","167,616","167,616","167,616","167,616","52,654.09","60,821","48,298","2,422,088","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,283,593","2,393,312","2,253,184","73,074,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","24","50","39.02","44.21","36.52","39.02","48.19","50.56","45.69","48.19","59,060.16","67,435","54,826","10,867,070","59,202.66","67,467","55,028","10,893,289","24.92","28.40","23.16","24.92","6"
"21","74420","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15349, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,965,024","1,965,312","1,964,416","15,720,192","167,888","170,368","166,016","1,343,104","87.19","87.30","87.09","87.19","45,056","45,056","45,056","45,056","3,038.43","3,146","2,924","139,768","0","256","1","1","256","1","0","CachePreferNone","1","15,349","1","1","15,349","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,929,344","23","all","0","0","0","55.61","515,741","520,864","510,816","16,503,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","29.11","30.18","28.21","29.11","74.56","75.88","73.48","74.56","17,836.44","18,600","17,175","3,281,905","17,887.74","18,725","17,127","3,291,345","28.80","30.14","27.57","28.80","12"
"22","74420","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,121,200","6,172,544","6,073,472","48,969,600","5,371,552","5,378,048","5,366,272","42,972,416","74.21","75.42","71.83","74.21","2,031,808","2,031,808","2,031,808","2,031,808","1,566,409","1,588,360","1,535,692","72,054,814","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,039,016","9,771,584","8,643,616","289,248,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","75.62","77.25","74.19","75.62","94.08","95.15","92.89","94.08","2,297,527.20","2,379,089","2,211,834","422,745,004","2,300,760.79","2,368,082","2,228,466","423,339,985","77.16","79.42","74.74","77.16","12"
"23","74420","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,328","5,345,280","42,771,712","4,195,376","4,198,144","4,192,512","33,563,008","82.72","83.26","82.41","82.72","243,904","243,904","243,904","243,904","151,504.43","152,569","150,060","6,969,204","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,806","2,834,048","2,806,528","89,913,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","48","100","82.72","83.26","82.41","82.72","96.91","97.31","96.39","96.91","152,130.20","152,870","151,152","27,991,956","152,247.05","153,442","150,826","28,013,457","42.43","42.76","42.03","42.43","12"
"24","74420","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","40,247,200","41,082,112","39,847,168","321,977,600","10,768,336","10,969,216","10,584,320","86,146,688","78.69","79.57","77.84","78.69","6,236,736","6,236,736","6,236,736","6,236,736","5,148,323.37","5,201,480","5,090,761","236,822,875","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","35,820,739","39,748,192","32,592,384","1,146,263,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","40","83.33","80.63","81.35","79.73","80.63","81.42","82.06","80.74","81.42","7,332,519.46","7,414,817","7,261,693","1,349,183,581","7,567,209.36","7,645,322","7,477,952","1,392,366,523","83.32","84.18","82.34","83.32","10"
"25","74420","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,819,248","19,867,008","19,783,808","158,553,984","14,276,480","14,306,048","14,252,800","114,211,840","91.83","92.04","91.67","91.83","683,200","683,200","683,200","683,200","2,128.13","2,252","1,972","97,894","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,572,339","8,633,984","8,517,152","274,314,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","10,286,525,162","10,286,525,162","10,286,525,162","82,292,201,296","8","0","16","33.33","27.19","28.38","26.35","27.19","29.19","29.59","28.69","29.19","276,794.93","293,013","261,696","50,930,267","276,883.83","292,650","265,316","50,946,625","26.17","27.66","25.08","26.17","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_fused.csv <==
==PROF== Connected to process 38256 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "keys_fused", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289337 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 38256
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","38256","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,715,568","11,729,280","11,702,016","93,724,544","7,338,864","7,361,152","7,325,952","58,710,912","63.25","63.37","63.17","63.25","554,272","554,272","554,272","554,272","29,717.43","30,728","27,523","1,367,002","1","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,128,000","23","all","0","0","0","30.12","9,395,060","10,500,000","8,758,176","300,641,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","40.03","41.76","37.86","40.03","94.11","95.08","91.88","94.11","314,070.55","365,594","286,410","57,788,981","321,624.83","386,517","294,402","59,178,968","42.60","51.19","38.99","42.60","12"
"1","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,400","1,638,912","1,637,376","13,107,200","163,904","165,888","161,408","1,311,232","85.44","85.56","85.27","85.44","38,880","38,880","38,880","38,880","14,163","14,820","13,619","651,498","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","457,672","694,464","409,600","14,645,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","47.20","47.53","46.24","47.20","86.41","90.25","80.21","86.41","12,220.06","12,350","11,987","2,248,491","12,461.01","12,587","12,226","2,292,825","25.36","25.61","24.88","25.36","12"
"2","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.92","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","4,416","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","0.33","3.78","0","0.33","16.54","192.57","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.94","0","4.02","12"
"3","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,584","3,292,288","3,286,400","26,316,672","3,340,736","3,348,096","3,330,048","26,725,888","86.01","86.14","85.83","86.01","141,888","141,888","141,888","141,888","42,490.37","47,908","35,910","1,954,557","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,000,150","2,178,496","1,977,408","64,004,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.22","43.29","34.67","38.22","47.76","49.85","45.49","47.76","49,104.97","55,861","44,190","9,035,315","49,326.14","56,183","44,248","9,076,009","24.54","27.95","22.01","24.54","6"
"4","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,290,400","3,294,208","3,286,784","26,323,200","3,337,776","3,346,432","3,326,976","26,702,208","84.96","85.12","84.77","84.96","143,584","143,584","143,584","143,584","39,795.20","45,648","34,776","1,830,579","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,422","2,179,392","1,972,256","63,949,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.24","43.39","34.59","38.24","47.93","51.70","45.54","47.93","49,180.92","56,620","44,213","9,049,290","49,389.11","56,393","44,447","9,087,596","24.97","28.51","22.47","24.97","6"
"5","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,712","3,292,928","3,287,424","26,317,696","3,303,152","3,312,128","3,295,872","26,425,216","85.55","85.71","85.42","85.55","141,824","141,824","141,824","141,824","56,657.80","64,962","50,711","2,606,259","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,937,414","2,106,208","1,918,560","61,997,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.37","43.51","34.70","38.37","47.81","50.48","45.81","47.81","49,191.34","56,172","44,169","9,051,206","49,347.59","56,572","44,468","9,079,957","24.60","28.20","22.17","24.60","6"
"6","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,392","3,287,552","3,283,456","26,283,136","3,278,208","3,280,768","3,274,368","26,225,664","86.37","86.44","86.30","86.37","139,872","139,872","139,872","139,872","42,364.98","48,323","37,360","1,948,789","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,897,643","2,087,104","1,871,392","60,724,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.64","43.53","35.05","38.64","47.86","50.62","45.25","47.86","49,201.26","56,603","44,327","9,053,031","49,422.96","55,816","44,721","9,093,824","25.19","28.45","22.80","25.19","6"
"7","38256","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,272","1,636,352","13,097,216","167,008","170,752","164,096","1,336,064","86.37","86.60","86.19","86.37","38,464","38,464","38,464","38,464","2,592.87","2,728","2,496","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,976","434,912","425,376","13,791,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","29.03","30.37","28.10","29.03","74.78","76.48","73.71","74.78","15,052.17","15,900","14,425","2,769,600","15,104.17","16,077","14,352","2,779,168","30.21","32.15","28.70","30.21","12"
"8","38256","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,073,248","8,184,960","8,026,112","64,585,984","5,306,400","5,310,464","5,303,424","42,451,200","73.81","75.19","71.54","73.81","1,883,296","1,883,296","1,883,296","1,883,296","1,443,012.09","1,482,801","1,375,357","66,378,556","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,221,567","8,829,024","7,793,824","263,090,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","75.39","77.37","73.43","75.39","93.12","94.23","91.85","93.12","2,121,730.52","2,210,423","2,028,559","390,398,415","2,124,505.95","2,205,664","1,997,227","390,909,094","76.25","79.17","71.68","76.25","12"
"9","38256","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,328","5,345,280","42,771,968","4,197,328","4,199,168","4,195,072","33,578,624","82.61","83.10","82.25","82.61","242,720","242,720","242,720","242,720","151,430.46","152,468","150,059","6,965,801","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,161","2,538,880","2,504,224","80,261,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","82.61","83.10","82.25","82.61","97.03","97.38","96.51","97.03","151,466.15","152,508","149,894","27,869,772","151,586.76","152,633","150,277","27,891,963","42.25","42.54","41.88","42.25","12"
"10","38256","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,854,976","43,298,176","42,507,776","342,839,808","12,889,808","13,116,800","12,713,472","103,118,464","80.48","81.35","79.95","80.48","5,756,160","5,756,160","5,756,160","5,756,160","4,807,263.96","4,850,479","4,763,547","221,134,142","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,561,515","35,547,200","31,207,040","1,073,968,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","40","83.33","82.57","83.28","82.06","82.57","82.24","83.16","81.77","82.24","6,882,943.67","6,958,731","6,827,852","1,266,461,636","7,104,439.19","7,170,835","7,057,225","1,307,216,811","83.64","84.42","83.08","83.64","10"
"11","38256","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,776","22,269,440","22,205,184","177,966,208","15,863,664","15,903,616","15,838,464","126,909,312","92.60","92.75","92.44","92.60","757,248","757,248","757,248","757,248","2,243.80","2,370","2,125","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,503","9,669,536","9,580,000","307,536,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","16","33.33","27.64","28.92","26.88","27.64","29.73","30.04","29.36","29.73","312,643.85","332,387","301,047","57,526,468","312,742.24","325,877","297,690","57,544,573","27.74","28.90","26.40","27.74","4"
"12","38256","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,101,984","11,114,624","11,084,032","88,815,872","7,553,488","7,585,152","7,534,336","60,427,904","56.47","56.61","56.36","56.47","607,808","607,808","607,808","607,808","29,165.72","30,908","26,838","1,341,623","1","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,128,000","23","all","0","0","0","30.12","10,446,614","11,762,496","9,671,968","334,291,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","34.28","36.36","32.50","34.28","94.34","95.87","92.86","94.34","319,923.67","368,284","290,197","58,865,956","325,725.36","368,690","299,107","59,933,467","36.53","41.35","33.55","36.53","12"
"13","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,304","1,965,440","1,964,032","15,714,432","161,520","164,352","158,080","1,292,160","85.82","85.98","85.67","85.82","45,632","45,632","45,632","45,632","17,218.17","17,956","16,209","792,036","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","541,698","779,104","491,520","17,334,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","46.86","47.22","45.10","46.86","87.13","91.00","76.75","87.13","14,142.57","14,280","13,655","2,602,232","14,383.94","14,520","13,895","2,646,645","24.62","24.85","23.78","24.62","12"
"14","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","32","256","0","256","1.26","3.91","0.45","1.26","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","4,416","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","0.33","3.78","0","0.33","16.54","194.20","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.05","70.40","0","4.05","12"
"15","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,864","3,946,240","3,939,840","31,542,912","4,005,856","4,010,752","3,997,696","32,046,848","87.00","87.09","86.88","87.00","168,160","168,160","168,160","168,160","48,849.52","54,212","44,487","2,247,078","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,392,963","2,609,568","2,369,248","76,574,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.16","43.46","35.81","38.16","48.14","50.17","46.09","48.14","58,876.52","67,251","54,894","10,833,280","59,224.59","66,743","55,169","10,897,325","24.77","27.91","23.07","24.77","6"
"16","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,328","3,942,400","3,936,512","31,514,624","4,016,992","4,028,160","4,004,992","32,135,936","86.52","86.68","86.36","86.52","169,216","169,216","169,216","169,216","46,642.43","53,722","39,837","2,145,552","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,394,529","2,612,416","2,364,544","76,624,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.45","43.60","36.14","38.45","48.08","49.85","46.17","48.08","58,834.40","67,527","51,141","10,825,530","59,173.81","67,588","50,962","10,887,981","24.77","28.29","21.33","24.77","6"
"17","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,272","3,947,264","3,939,584","31,554,176","3,979,984","3,987,712","3,973,376","31,839,872","86.87","86.99","86.75","86.87","167,904","167,904","167,904","167,904","68,086.54","77,141","63,563","3,131,981","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,248","2,537,632","2,307,456","74,663,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","37.89","43.01","35.63","37.89","48.16","50.15","46.16","48.16","58,844.09","68,710","54,444","10,827,313","59,156.39","68,378","54,779","10,884,775","24.74","28.60","22.91","24.74","6"
"18","38256","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,688","3,942,912","3,937,664","31,525,504","3,950,432","3,954,432","3,947,008","31,603,456","87.25","87.32","87.18","87.25","166,432","166,432","166,432","166,432","52,428.48","59,305","48,179","2,411,710","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,281,325","2,495,072","2,248,096","73,002,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","24","50","38.73","43.92","36.46","38.73","48.06","51.00","46.25","48.06","59,011.18","62,250","55,163","10,858,057","59,032.17","68,345","55,138","10,861,919","25.08","29.04","23.43","25.08","6"
"19","38256","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,040","1,964,032","1,961,984","15,704,320","166,736","170,624","164,608","1,333,888","87.65","87.85","87.52","87.65","44,736","44,736","44,736","44,736","3,035.65","3,140","2,942","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,345","519,552","510,016","16,491,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","28.96","29.93","28.18","28.96","74.97","76.43","73.97","74.97","17,819.46","18,725","17,225","3,278,781","17,871.46","18,752","17,202","3,288,349","30.12","31.61","28.99","30.12","12"
"20","38256","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,056,544","6,095,104","6,037,504","48,452,352","5,297,712","5,300,224","5,294,848","42,381,696","74.29","75.74","72.73","74.29","2,031,360","2,031,360","2,031,360","2,031,360","1,569,258.24","1,592,661","1,543,666","72,185,879","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,041,286","9,621,984","8,664,096","289,321,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","75.71","77.04","74.55","75.71","94.00","95.06","93.13","94.00","2,301,455.78","2,383,313","2,235,926","423,467,863","2,304,693.83","2,388,316","2,217,668","424,063,664","77.22","80.02","74.30","77.22","12"
"21","38256","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,408","42,771,840","4,195,648","4,198,912","4,191,360","33,565,184","82.60","82.74","82.26","82.60","243,008","243,008","243,008","243,008","151,509.15","152,562","150,880","6,969,421","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,816","2,841,376","2,806,816","89,914,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","48","100","82.60","82.74","82.26","82.60","96.90","97.18","96.53","96.90","152,130.20","152,874","150,686","27,991,956","152,246.47","153,430","151,262","28,013,350","42.41","42.74","42.14","42.41","12"
"22","38256","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,170,160","36,430,720","35,851,520","289,361,280","10,854,128","11,049,344","10,714,880","86,833,024","79.31","80.93","78.48","79.31","6,250,368","6,250,368","6,250,368","6,250,368","5,157,600.46","5,224,421","5,089,868","237,249,621","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,881,195","36,983,424","32,505,024","1,116,198,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","40","83.33","81.27","82.35","80.12","81.27","81.69","83.13","80.96","81.69","7,344,681.17","7,447,058","7,260,662","1,351,421,336","7,580,230.96","7,684,595","7,466,643","1,394,762,496","83.16","84.31","81.92","83.16","10"
"23","38256","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,136","19,138,816","19,095,552","153,001,088","13,634,992","13,661,824","13,623,040","109,079,936","92.00","92.11","91.88","92.00","655,168","655,168","655,168","655,168","2,127.89","2,277","2,024","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,261,949","8,287,456","8,224,160","264,382,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","10,210,129,114","10,210,129,114","10,210,129,114","81,681,032,912","8","0","16","33.33","27.63","29.08","27.03","27.63","29.56","30.15","29.22","29.56","269,538.34","282,818","260,427","49,595,055","269,630.38","285,786","258,527","49,611,989","27.72","29.38","26.58","27.72","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_fused_noreject.csv <==
==PROF== Connected to process 51364 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "keys_fused_noreject", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289345 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 51364
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","51364","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,982,480","15,983,488","15,981,568","127,859,840","7,420,576","7,438,848","7,405,440","59,364,608","71.07","71.13","71.02","71.07","605,888","605,888","605,888","605,888","29,226","30,973","26,237","1,344,396","1","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,128,000","23","all","0","0","0","30.12","10,251,425","11,319,232","9,640,576","328,045,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","36.04","37.34","33.37","36.04","93.99","95.20","90.76","93.99","316,305.28","369,457","282,794","58,200,172","322,435.42","381,172","292,306","59,328,118","39.87","47.14","36.15","39.87","12"
"1","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,400","1,639,424","1,637,376","13,107,200","164,912","166,784","162,304","1,319,296","84.83","84.97","84.66","84.83","39,168","39,168","39,168","39,168","14,162.04","14,808","13,599","651,454","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","457,659","695,104","410,112","14,645,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","46.73","47.07","45.78","46.73","86.44","90.41","79.08","86.44","12,220.01","12,349","11,987","2,248,481","12,468.17","12,594","12,232","2,294,144","25.42","25.67","24.94","25.42","12"
"2","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","0","0","0","0","1.25","4.02","0.45","1.25","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","4,576","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","0.33","3.76","0","0.33","16.54","195.04","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.80","0","4.02","12"
"3","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,896","3,291,136","3,286,400","26,311,168","3,348,304","3,354,368","3,339,776","26,786,432","85.65","85.75","85.50","85.65","142,624","142,624","142,624","142,624","42,413.50","47,261","37,740","1,951,021","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,002,395","2,172,224","1,979,040","64,076,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","37.65","42.82","33.96","37.65","47.79","50.32","44.88","47.79","49,114.26","56,182","44,328","9,037,024","49,262.24","56,730","44,225","9,064,252","24.73","28.48","22.20","24.73","6"
"4","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,144","3,289,600","3,286,656","26,305,152","3,324,528","3,332,096","3,313,920","26,596,224","85.82","85.93","85.66","85.82","141,856","141,856","141,856","141,856","39,839.59","45,678","35,293","1,832,621","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,006,567","2,182,912","1,984,224","64,210,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.00","43.15","34.34","38.00","47.85","50.29","45.20","47.85","49,239.90","56,293","43,891","9,060,141","49,397.19","56,578","44,376","9,089,083","24.99","28.62","22.45","24.99","6"
"5","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,440","3,289,088","3,285,504","26,299,520","3,299,184","3,307,776","3,293,056","26,393,472","85.87","86.00","85.76","85.87","141,184","141,184","141,184","141,184","56,612.98","64,551","50,849","2,604,197","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,936,977","2,115,840","1,913,120","61,983,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.22","43.35","34.61","38.22","47.82","49.89","45.03","47.82","49,149.40","56,745","44,494","9,043,490","49,319.99","56,349","44,750","9,074,879","24.82","28.35","22.52","24.82","6"
"6","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,144","3,286,912","3,281,152","26,273,152","3,279,968","3,287,808","3,271,680","26,239,744","86.12","86.26","85.98","86.12","140,288","140,288","140,288","140,288","42,340.76","48,125","37,686","1,947,675","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,901,814","2,078,528","1,880,960","60,858,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.11","43.39","34.54","38.11","47.80","50.45","45.35","47.80","49,166.42","56,183","44,189","9,046,622","49,485.96","56,840","44,854","9,105,417","25.21","28.95","22.85","25.21","6"
"7","51364","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,168","1,638,400","1,636,352","13,097,344","169,888","172,032","167,424","1,359,104","86.63","86.79","86.48","86.63","38,432","38,432","38,432","38,432","2,592.87","2,680","2,502","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,057","435,744","426,592","13,793,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","29.03","29.98","28.23","29.03","74.92","76.30","73.73","74.92","15,052.17","15,725","14,425","2,769,600","15,104.17","15,877","14,502","2,779,168","30.40","31.95","29.18","30.40","12"
"8","51364","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,089,792","8,170,112","8,042,112","64,718,336","5,303,344","5,304,832","5,301,632","42,426,752","73.92","75.80","71.98","73.92","1,884,192","1,884,192","1,884,192","1,884,192","1,443,003.50","1,477,915","1,390,686","66,378,161","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,215,410","8,813,344","7,801,312","262,893,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","75.50","77.57","73.07","75.50","93.19","94.46","92.21","93.19","2,121,759.29","2,202,773","1,996,313","390,403,709","2,124,536.78","2,215,499","2,006,802","390,914,768","76.25","79.51","72.02","76.25","12"
"9","51364","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,201,104","4,203,008","4,199,680","33,608,832","82.63","83.12","82.30","82.63","242,688","242,688","242,688","242,688","151,428.28","152,306","150,794","6,965,701","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,155","2,537,440","2,504,224","80,260,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","82.63","83.12","82.30","82.63","97.03","97.30","96.64","97.03","151,466.15","152,496","150,528","27,869,772","151,586.90","152,284","150,730","27,891,989","42.25","42.45","42.02","42.25","12"
"10","51364","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,830,928","43,243,520","42,497,408","342,647,424","12,886,768","13,150,976","12,740,480","103,094,144","80.52","81.00","80.02","80.52","5,736,512","5,736,512","5,736,512","5,736,512","4,806,918.17","4,857,451","4,765,771","221,118,236","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,523,297","35,504,448","31,154,048","1,072,745,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","40","83.33","82.60","83.22","81.92","82.60","82.13","82.61","81.67","82.13","6,883,008.92","6,960,550","6,836,967","1,266,473,641","7,104,073.58","7,158,967","7,042,139","1,307,149,539","83.64","84.28","82.91","83.64","10"
"11","51364","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,251,744","22,273,664","22,213,504","178,013,952","15,916,992","15,957,504","15,892,992","127,335,936","92.50","92.65","92.35","92.50","759,264","759,264","759,264","759,264","2,243.80","2,351","2,148","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,612,049","9,672,768","9,575,264","307,585,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","16","33.33","27.68","29.06","26.92","27.68","29.43","29.77","28.69","29.43","312,643.85","330,411","301,365","57,526,468","312,742.68","330,044","298,650","57,544,654","27.80","29.34","26.55","27.80","4"
"12","51364","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,983,264","15,984,768","15,982,336","127,866,112","7,645,376","7,665,280","7,625,984","61,163,008","69.01","69.08","68.95","69.01","629,952","629,952","629,952","629,952","28,860.09","30,163","26,921","1,327,564","1","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,128,000","23","all","0","0","0","30.12","11,516,806","13,064,544","10,939,424","368,537,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","33.11","34.46","32.19","33.11","93.92","95.25","90.92","93.92","327,183.54","362,624","301,844","60,201,772","333,389.05","370,988","307,597","61,343,586","36.64","40.78","33.81","36.64","12"
"13","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,272","1,965,184","1,963,008","15,714,176","164,256","167,040","162,688","1,314,048","86.83","86.98","86.71","86.83","45,152","45,152","45,152","45,152","17,214.65","17,981","16,195","791,874","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","541,692","780,224","491,520","17,334,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","46.85","47.21","45.09","46.85","87.58","92.20","76.62","87.58","14,142.72","14,280","13,655","2,602,260","14,384.01","14,520","13,895","2,646,657","24.69","24.93","23.85","24.69","12"
"14","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.32","4.04","0.45","1.32","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,492","4,576","288","47,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","0.32","3.72","0","0.32","16.54","192.50","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.99","69.33","0","3.99","12"
"15","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,848","3,943,680","3,939,072","31,526,784","3,997,808","4,001,152","3,993,472","31,982,464","87.01","87.08","86.94","87.01","167,904","167,904","167,904","167,904","48,887.83","56,880","43,715","2,248,840","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,391,945","2,605,152","2,366,336","76,542,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","37.98","42.76","35.67","37.98","48.07","49.84","45.86","48.07","59,008.21","67,527","50,497","10,857,510","59,107.12","67,715","55,027","10,875,711","24.74","28.34","23.03","24.74","6"
"16","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,520","3,941,504","3,937,152","31,516,160","4,004,976","4,015,616","3,996,672","32,039,808","86.91","87.05","86.79","86.91","168,224","168,224","168,224","168,224","46,662.54","54,147","39,760","2,146,477","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,760","2,608,096","2,368,576","76,600,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.33","43.59","35.98","38.33","48.17","49.81","45.94","48.17","59,148.97","67,550","55,562","10,883,411","59,072.76","68,080","50,676","10,869,387","24.81","28.59","21.28","24.81","6"
"17","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,144","3,944,064","3,938,688","31,537,152","3,972,704","3,979,008","3,969,152","31,781,632","87.52","87.61","87.44","87.52","166,432","166,432","166,432","166,432","68,105.04","71,669","63,595","3,132,832","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,335,563","2,552,064","2,307,552","74,738,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.66","43.81","33.05","38.66","48.14","50.31","45.79","48.14","58,907.17","67,012","50,550","10,838,920","58,980.83","63,310","55,058","10,852,472","24.76","26.57","23.11","24.76","6"
"18","51364","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,472","3,942,144","3,937,792","31,515,776","3,950,352","3,957,504","3,941,248","31,602,816","87.50","87.61","87.38","87.50","165,920","165,920","165,920","165,920","52,496.39","55,715","48,163","2,414,834","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,284,228","2,498,912","2,255,168","73,095,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","24","50","38.52","43.60","36.26","38.52","48.02","49.93","46.27","48.02","58,947.92","62,621","55,056","10,846,418","59,210.66","62,538","55,152","10,894,762","25.12","26.53","23.40","25.12","6"
"19","51364","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,024","1,964,160","1,961,984","15,704,192","166,976","169,472","164,352","1,335,808","87.43","87.58","87.28","87.43","44,896","44,896","44,896","44,896","3,035.65","3,146","2,924","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,269","520,320","509,888","16,488,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","29.10","30.04","28.16","29.10","74.73","75.77","73.63","74.73","17,819.36","18,775","17,075","3,278,762","17,871.35","18,602","17,102","3,288,328","30.14","31.37","28.84","30.14","12"
"20","51364","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,054,480","6,100,608","6,027,904","48,435,840","5,297,568","5,299,200","5,295,744","42,380,544","74.29","75.91","73.03","74.29","2,032,512","2,032,512","2,032,512","2,032,512","1,569,254.48","1,608,473","1,532,587","72,185,706","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,038,433","9,965,440","8,617,792","289,229,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","75.70","77.49","74.29","75.70","94.05","95.26","92.67","94.05","2,301,478.13","2,379,096","2,217,726","423,471,976","2,304,717.95","2,369,165","2,232,972","424,068,102","77.15","79.31","74.75","77.15","12"
"21","51364","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,280","42,771,840","4,193,248","4,196,480","4,191,872","33,545,984","82.63","83.17","82.30","82.63","242,848","242,848","242,848","242,848","151,515.39","152,554","150,131","6,969,708","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,774","2,838,848","2,806,624","89,912,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","48","100","82.63","83.17","82.30","82.63","96.90","97.19","96.52","96.90","152,130.20","152,886","151,068","27,991,956","152,246.76","152,991","150,811","28,013,404","42.42","42.63","42.02","42.42","12"
"22","51364","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,158,912","36,438,656","35,793,152","289,271,296","10,854,544","11,044,864","10,698,368","86,836,352","79.18","80.02","78.51","79.18","6,251,744","6,251,744","6,251,744","6,251,744","5,156,875.83","5,238,416","5,083,623","237,216,288","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,899,586","37,159,776","32,477,376","1,116,786,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","40","83.33","81.13","82.34","80.05","81.13","81.50","82.12","80.92","81.50","7,344,808.97","7,451,223","7,270,796","1,351,444,850","7,579,311.24","7,698,395","7,475,569","1,394,593,269","83.21","84.52","82.07","83.21","10"
"23","51364","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,072","19,138,816","19,095,424","153,000,576","13,640,352","13,666,816","13,628,800","109,122,816","91.95","92.07","91.84","91.95","655,616","655,616","655,616","655,616","2,127.89","2,250","2,028","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,261,466","8,318,336","8,227,968","264,366,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","10,210,129,370","10,210,129,370","10,210,129,370","81,681,034,960","8","0","16","33.33","27.65","28.80","26.98","27.65","29.49","29.90","29.07","29.49","269,538.34","283,999","256,611","49,595,055","269,630.24","284,458","258,509","49,611,964","27.73","29.26","26.59","27.73","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_twopass.csv <==
==PROF== Connected to process 73020 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "keys_twopass", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.6, "fwd_variant": 70, "bwd_variant": 50}
==PROF== Disconnected from process 73020
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","73020","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,963,136","15,964,032","15,961,984","127,705,088","4,657,344","4,687,744","4,642,688","37,258,752","94.51","94.65","94.44","94.51","401,440","401,440","401,440","401,440","1,445.65","1,816","1,300","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","5,223,821","5,235,264","5,212,992","167,162,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","28.18","36.49","25.79","28.18","88.06","89.77","86.39","88.06","167,247.71","218,054","149,132","30,773,579","167,492.34","216,587","152,357","30,818,591","28.36","36.67","25.80","28.36","12"
"1","73020","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","1.45","5.82","0.43","1.45","1,856","1,856","1,856","1,856","0.80","5","0","37","0","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,152","23","all","0","0","0","0.02","1,218","4,896","288","38,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","0.16","0.83","0","0.16","8.27","43.29","0","8.27","2.96","19","0","544","4.33","26","0","796","2.34","14.07","0","2.34","12"
"2","73020","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1109, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,067,472","1,069,056","1,065,984","8,539,776","946,208","956,416","936,960","7,569,664","85.06","85.55","84.60","85.06","43,584","43,584","43,584","43,584","7,973.52","8,583","7,581","366,782","1","128","1","1","128","1","0","CachePreferNone","1","1,109","1","1","1,109","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","141,952","23","all","0","0","0","2.41","573,643","647,680","532,992","18,356,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","40","83.33","34.80","37.55","31.87","34.80","72.83","75.14","70.38","72.83","5,622.12","6,113","5,121","1,034,471","5,768.37","6,337","5,286","1,061,380","10.15","11.15","9.30","10.15","10"
"3","73020","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","32","256","0","256","0.77","2.51","0.40","0.77","3,200","3,200","3,200","3,200","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.32","427.37","0","2.32","4"
"4","73020","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,112,656","5,139,200","5,096,704","40,901,248","3,308,208","3,311,744","3,303,552","26,465,664","50.77","50.96","50.65","50.77","305,152","305,152","305,152","305,152","3,923.91","4,966","2,172","180,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","5,152,646","5,229,248","5,074,240","164,884,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","24.18","31.12","17.16","24.18","74.18","78.63","67.99","74.18","111,034.78","186,484","68,091","20,430,399","111,290.95","185,983","70,330","20,477,535","36.80","61.49","23.25","36.80","12"
"5","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,432","1,639,424","1,637,888","13,107,456","161,072","162,688","159,872","1,288,576","85.06","85.18","84.98","85.06","38,976","38,976","38,976","38,976","14,163.87","14,806","13,592","651,538","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","457,661","692,640","410,624","14,645,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","46.76","47.09","45.81","46.76","87.30","90.29","79.24","87.30","12,219.98","12,349","11,987","2,248,477","12,469.98","12,597","12,235","2,294,477","25.45","25.71","24.97","25.45","12"
"6","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","16","128","0","128","1.26","4.12","0.45","1.26","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","4,672","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","0.32","3.63","0","0.32","16.55","191.45","0","16.55","5.11","97","0","940","6.50","113","0","1,196","3.73","64.83","0","3.73","12"
"7","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,824","3,296,128","3,287,424","26,318,592","3,336,544","3,343,616","3,332,352","26,692,352","85.81","85.98","85.73","85.81","142,112","142,112","142,112","142,112","42,429.11","48,738","36,754","1,951,739","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,000,938","2,180,864","1,981,920","64,030,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","37.59","42.65","34.03","37.59","47.82","50.31","44.75","47.82","49,148.29","55,884","44,466","9,043,285","49,477.82","57,164","44,597","9,103,919","24.67","28.50","22.23","24.67","6"
"8","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,576","3,293,568","3,285,376","26,308,608","3,324,752","3,333,504","3,315,584","26,598,016","85.38","85.56","85.22","85.38","142,560","142,560","142,560","142,560","39,780.59","45,139","35,398","1,829,907","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,001","2,179,808","1,975,168","63,936,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","37.70","42.78","34.18","37.70","47.78","50.52","45.33","47.78","49,271.30","57,006","44,006","9,065,919","49,479.94","56,484","44,645","9,104,309","24.69","28.19","22.28","24.69","6"
"9","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,072","3,290,624","3,283,072","26,296,576","3,304,160","3,313,152","3,294,720","26,433,280","86.55","86.72","86.37","86.55","140,192","140,192","140,192","140,192","56,676.89","64,058","51,068","2,607,137","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,934,306","2,113,504","1,909,632","61,897,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.20","43.28","34.52","38.20","47.73","49.82","44.84","47.73","49,174.51","55,625","44,411","9,048,110","49,341.48","55,956","44,569","9,078,832","24.75","28.07","22.36","24.75","6"
"10","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,224","3,289,344","3,281,280","26,289,792","3,334,656","3,346,560","3,327,104","26,677,248","86.44","86.64","86.28","86.44","140,928","140,928","140,928","140,928","42,366.24","48,452","37,685","1,948,847","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,893,477","2,074,016","1,866,848","60,591,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.35","43.54","34.69","38.35","47.66","49.66","45.54","47.66","49,209.47","56,307","44,511","9,054,542","49,435.95","55,712","44,582","9,096,215","25.09","28.27","22.62","25.09","6"
"11","73020","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,400","1,636,352","13,097,216","164,976","167,296","162,560","1,319,808","86.61","86.78","86.45","86.61","38,304","38,304","38,304","38,304","2,592.87","2,700","2,486","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,035","434,208","426,496","13,793,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","28.96","30.07","27.99","28.96","74.70","76.27","73.87","74.70","15,052.17","15,900","14,200","2,769,600","15,103","16,046","14,377","2,778,952","30.36","32.26","28.90","30.36","12"
"12","73020","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,080,480","8,152,448","8,028,800","64,643,840","5,302,848","5,307,904","5,300,864","42,422,784","73.69","75.32","71.81","73.69","1,884,064","1,884,064","1,884,064","1,884,064","1,443,043.26","1,469,252","1,391,956","66,379,990","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,215,124","8,832,128","7,798,880","262,883,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","75.27","77.24","72.69","75.27","93.12","94.30","91.86","93.12","2,121,711.15","2,200,727","2,001,947","390,394,851","2,124,488.46","2,211,029","2,028,350","390,905,877","76.19","79.29","72.74","76.19","12"
"13","73020","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,584","5,345,920","42,771,712","4,195,456","4,198,144","4,194,432","33,563,648","82.67","83.21","82.36","82.67","242,528","242,528","242,528","242,528","151,431.54","151,727","150,786","6,965,851","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,125","2,531,456","2,504,320","80,260,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","82.67","83.21","82.36","82.67","97.01","97.35","96.66","97.01","151,466.15","152,504","149,898","27,869,772","151,587.02","152,288","150,551","27,892,012","42.26","42.45","41.97","42.26","12"
"14","73020","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,757,792","43,230,464","42,356,480","342,062,336","12,844,384","12,948,736","12,618,624","102,755,072","80.54","81.34","79.80","80.54","5,757,408","5,757,408","5,757,408","5,757,408","4,807,346.93","4,841,140","4,754,772","221,137,959","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,541,161","36,065,376","31,225,376","1,073,317,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","40","83.33","82.62","83.37","82.00","82.62","82.17","82.86","81.70","82.17","6,882,816.37","6,935,223","6,823,561","1,266,438,212","7,104,447.46","7,172,805","7,045,006","1,307,218,333","83.61","84.42","82.91","83.61","10"
"15","73020","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,552","22,308,864","22,151,680","177,964,416","15,866,240","15,913,984","15,798,016","126,929,920","92.48","92.74","92.08","92.48","758,272","758,272","758,272","758,272","2,243.80","2,423","2,144","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,233","9,672,672","9,557,152","307,527,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","16","33.33","27.67","29.43","26.83","27.67","29.77","30.33","29.31","29.77","312,643.85","333,362","301,047","57,526,468","312,742.56","334,509","297,864","57,544,631","27.70","29.63","26.38","27.70","4"
"16","73020","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,963,248","15,964,032","15,962,496","127,705,984","4,130,672","4,160,384","4,108,032","33,045,376","94.78","94.93","94.67","94.78","390,112","390,112","390,112","390,112","1,445.65","1,908","1,304","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","5,072,368","5,093,792","5,062,464","162,315,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","28.37","36.78","25.68","28.37","88.73","90.34","87.50","88.73","164,154.08","214,021","147,588","30,204,350","164,403.50","215,622","145,030","30,250,244","28.61","37.53","25.24","28.61","12"
"17","73020","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","1.42","5.72","0.43","1.42","1,920","1,920","1,920","1,920","0.80","5","0","37","0","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,152","23","all","0","0","0","0.02","1,218","4,896","288","38,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","0.15","0.82","0","0.15","8.27","43.40","0","8.27","2.96","19","0","544","4.33","26","0","796","2.35","14.14","0","2.35","12"
"18","73020","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1109, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,067,424","1,068,928","1,065,984","8,539,392","947,536","952,960","943,616","7,580,288","87.18","87.48","86.95","87.18","42,560","42,560","42,560","42,560","7,958.57","8,558","7,255","366,094","1","128","1","1","128","1","0","CachePreferNone","1","1,109","1","1","1,109","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","141,952","23","all","0","0","0","2.41","577,416","661,888","532,992","18,477,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","40","83.33","35.00","37.63","33.30","35.00","73.47","75.84","71.04","73.47","5,571.93","5,979","5,134","1,025,236","5,793.02","6,308","5,287","1,065,915","9.86","10.73","9.00","9.86","10"
"19","73020","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","32","256","0","256","0.78","2.54","0.40","0.78","3,168","3,168","3,168","3,168","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.34","430.34","0","2.34","4"
"20","73020","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,495,344","4,517,760","4,476,672","35,962,752","3,836,944","3,843,456","3,828,992","30,695,552","60.29","60.91","59.72","60.29","319,552","319,552","319,552","319,552","3,579.48","4,752","2,536","164,656","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","6,278,391","6,344,288","6,241,600","200,908,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","24.59","29.62","20.76","24.59","71.71","78.83","60.28","71.71","118,444.84","154,085","90,013","21,793,850","118,732.36","167,687","88,113","21,846,754","29.71","41.96","22.05","29.71","12"
"21","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,272","1,965,056","1,963,520","15,714,176","159,920","161,280","158,464","1,279,360","86.29","86.38","86.20","86.29","45,376","45,376","45,376","45,376","17,216.50","17,974","16,193","791,959","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","541,694","774,656","492,032","17,334,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","46.39","46.75","44.65","46.39","88.01","94.29","80.47","88.01","14,142.65","14,280","13,656","2,602,248","14,387.35","14,524","13,898","2,647,273","24.66","24.90","23.82","24.66","12"
"22","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","0","8,448","16","128","0","128","1.27","3.91","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,429","4,416","288","45,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","0.33","3.75","0","0.33","16.54","192.63","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.96","68.88","0","3.96","12"
"23","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,144","3,949,696","3,940,992","31,553,152","4,014,304","4,020,864","4,006,016","32,114,432","87.14","87.27","87.01","87.14","168,096","168,096","168,096","168,096","48,881.33","55,709","44,968","2,248,541","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,645","2,631,968","2,368,544","76,596,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.12","43.42","35.79","38.12","48.11","49.85","46.18","48.11","59,151.78","66,998","55,074","10,883,928","59,099.18","67,904","54,800","10,874,250","24.65","28.32","22.85","24.65","6"
"24","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,942,352","3,946,368","3,939,328","31,538,816","4,017,520","4,028,928","4,002,944","32,140,160","87.18","87.35","86.99","87.18","168,000","168,000","168,000","168,000","46,574.07","53,029","43,415","2,142,407","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,586","2,621,472","2,367,232","76,594,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.18","43.42","35.91","38.18","48.06","50.11","45.62","48.06","58,921.90","62,488","54,987","10,841,630","59,179.11","68,871","55,098","10,888,956","24.79","28.85","23.08","24.79","6"
"25","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,008","3,944,832","3,938,048","31,528,064","3,975,552","3,982,976","3,967,488","31,804,416","86.98","87.11","86.86","86.98","167,456","167,456","167,456","167,456","68,101.70","78,406","63,644","3,132,678","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,333,371","2,547,456","2,310,784","74,667,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.29","39.99","35.98","38.29","48.08","50.06","46.36","48.08","58,957.57","66,980","55,177","10,848,193","59,029.17","67,398","55,108","10,861,368","24.84","28.36","23.19","24.84","6"
"26","73020","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,939,216","3,941,376","3,937,664","31,513,728","3,950,064","3,970,304","3,943,424","31,600,512","87.27","87.52","87.18","87.27","166,400","166,400","166,400","166,400","52,498.85","60,863","47,669","2,414,947","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,279,968","2,497,504","2,258,624","72,958,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","24","50","38.38","40.20","36.12","38.38","48.10","50.53","45.94","48.10","59,139.04","69,242","55,217","10,881,583","59,297.03","67,572","55,355","10,910,654","25.02","28.51","23.36","25.02","6"
"27","73020","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,040","1,964,032","1,961,984","15,704,320","163,072","165,120","160,768","1,304,576","87.68","87.81","87.54","87.68","44,640","44,640","44,640","44,640","3,035.65","3,136","2,936","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,263","518,112","510,400","16,488,416","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","29.10","30.05","28.29","29.10","74.79","76.36","73.43","74.79","17,819.46","18,725","17,200","3,278,781","17,870.45","18,602","17,173","3,288,163","30.11","31.34","28.93","30.11","12"
"28","73020","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,061,392","6,119,424","6,036,864","48,491,136","5,301,264","5,304,320","5,298,304","42,410,112","74.22","75.35","73.21","74.22","2,034,048","2,034,048","2,034,048","2,034,048","1,569,242.87","1,603,520","1,528,990","72,185,172","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,041,705","9,638,304","8,618,912","289,334,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","75.63","77.39","73.96","75.63","94.06","95.33","92.93","94.06","2,301,508.07","2,376,020","2,197,993","423,477,484","2,304,748.48","2,377,557","2,233,219","424,073,721","77.10","79.53","74.70","77.10","12"
"29","73020","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,512","5,347,328","5,346,304","42,772,096","4,202,896","4,204,672","4,200,960","33,623,168","82.68","82.84","82.37","82.68","243,040","243,040","243,040","243,040","151,520.37","151,842","150,898","6,969,937","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,736","2,832,032","2,806,496","89,911,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","48","100","82.68","82.84","82.37","82.68","96.91","97.31","96.50","96.91","152,130.20","152,878","151,164","27,991,956","152,247.01","153,004","151,266","28,013,449","42.44","42.65","42.16","42.44","12"
"30","73020","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,075,616","36,396,800","35,515,392","288,604,928","10,817,472","10,979,840","10,558,720","86,539,776","79.46","80.70","78.61","79.46","6,260,032","6,260,032","6,260,032","6,260,032","5,157,416.74","5,235,063","5,097,944","237,241,170","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,840,244","37,031,520","32,691,104","1,114,887,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","40","83.33","81.43","82.61","80.45","81.43","81.53","82.36","80.76","81.53","7,344,884.68","7,460,164","7,266,094","1,351,458,781","7,579,971.34","7,694,811","7,485,039","1,394,714,727","83.15","84.40","82.10","83.15","10"
"31","73020","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,088","19,193,088","19,039,616","153,000,704","13,634,224","13,684,096","13,570,560","109,073,792","91.78","92.11","91.36","91.78","656,768","656,768","656,768","656,768","2,127.89","2,258","1,999","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,262,101","8,302,464","8,211,008","264,387,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","10,327,156,570","10,327,156,570","10,327,156,570","82,617,252,560","8","0","16","33.33","27.52","28.74","26.40","27.52","29.57","29.89","29.13","29.57","269,538.34","286,652","253,308","49,595,055","269,630.37","284,151","255,867","49,611,988","27.66","29.15","26.25","27.66","4"


==> figsrc/data/stage_detail_ncu/Truck_keys_twopass_sh0.csv <==
==PROF== Connected to process 2172 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
view_ply: 337227 splats have negative colour; the SH build clamps them at 0
{"scene": "Truck", "arm": "keys_twopass_sh0", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 8.1, "fwd_variant": 70, "bwd_variant": 50}
==PROF== Disconnected from process 2172
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","2172","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","20,459,392","20,478,080","20,438,144","163,675,136","6,210,736","6,239,360","6,174,592","49,685,888","92.77","92.93","92.57","92.77","528,992","528,992","528,992","528,992","2,243.80","2,865","2,063","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","10","16","12","2,052","5,264","660","48","48","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","36.14","6,768,645","6,782,368","6,749,824","216,596,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","21.84","28.27","19.90","21.84","71.40","73.23","69.19","71.40","175,236.07","230,968","158,424","32,243,436","175,497.74","226,123","157,667","32,291,584","23.04","29.69","20.70","23.04","10"
"1","2172","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","976","1,536","512","7,808","0","0","0","0","1.64","4.16","0.52","1.64","1,888","1,888","1,888","1,888","0.80","5","0","37","0","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,152","23","all","0","0","0","0.02","1,377","3,488","416","44,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","0.16","0.84","0","0.16","8.27","43.30","0","8.27","2.96","19","0","544","4.33","26","0","796","2.42","14.55","0","2.42","12"
"2","2172","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1109, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,067,456","1,068,416","1,065,984","8,539,648","942,192","947,072","929,536","7,537,536","86.68","86.94","86.08","86.68","42,656","42,656","42,656","42,656","7,937.67","8,557","7,187","365,133","1","128","1","1","128","1","0","CachePreferNone","1","1,109","1","1","1,109","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","141,952","23","all","0","0","0","2.41","573,457","648,000","532,992","18,350,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","30.96","33.47","28.27","30.96","72.79","75.35","70.12","72.79","5,590.20","6,077","4,976","1,028,597","5,799.14","6,569","5,112","1,067,041","9.99","11.31","8.81","9.99","10"
"3","2172","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,592","3,584","2,048","20,736","0","0","0","0","1.51","3.03","1.19","1.51","3,200","3,200","3,200","3,200","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,684","4,352","1,088","53,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.42","445.26","0","2.42","4"
"4","2172","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,115,664","5,134,720","5,097,344","40,925,312","3,249,776","3,254,272","3,244,032","25,998,208","49.20","49.34","49.06","49.20","312,832","312,832","312,832","312,832","3,919.17","4,846","2,716","180,282","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","5,147,504","5,183,808","5,102,688","164,720,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","24.36","29.43","19.75","24.36","74.15","79.14","67.71","74.15","110,949.33","179,013","84,300","20,414,676","111,203.08","169,140","82,500","20,461,367","36.72","55.85","27.24","36.72","12"
"5","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,653,232","1,654,528","1,651,712","13,225,856","161,584","162,816","160,512","1,292,672","85.95","86.07","85.83","85.95","38,880","38,880","38,880","38,880","14,163.15","14,814","13,712","651,505","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","461,341","697,728","413,952","14,762,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","41.11","41.41","40.27","41.11","87.13","91.40","80.36","87.13","12,219.85","12,353","11,984","2,248,452","12,462.10","12,592","12,224","2,293,026","25.66","25.93","25.17","25.66","12"
"6","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,936","2,688","512","15,488","0","0","0","0","1.50","4.12","0.70","1.50","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,652","4,544","416","52,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","0.32","3.64","0","0.32","16.54","191.53","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.64","0","4.01","12"
"7","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,544","3,292,288","3,286,016","26,308,352","3,344,160","3,347,712","3,335,552","26,753,280","86.64","86.74","86.50","86.64","140,928","140,928","140,928","140,928","42,504.28","45,330","36,265","1,955,197","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,000,243","2,184,512","1,977,664","64,007,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","37.01","41.95","33.35","37.01","47.70","50.49","45.25","47.70","49,149.42","56,178","44,236","9,043,493","49,467.93","51,873","44,926","9,102,099","24.31","25.49","22.08","24.31","6"
"8","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,520","3,288,576","3,282,816","26,284,160","3,332,688","3,342,592","3,325,568","26,661,504","86.13","86.30","86.00","86.13","141,408","141,408","141,408","141,408","39,789.93","45,545","35,406","1,830,337","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,952","2,177,920","1,975,104","63,966,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","37.97","43.06","34.39","37.97","47.73","49.83","45.28","47.73","49,199.05","55,930","44,305","9,052,625","49,396.77","57,305","44,773","9,089,006","24.15","28.02","21.89","24.15","6"
"9","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,440","3,286,912","3,283,200","26,283,520","3,299,920","3,309,184","3,292,288","26,399,360","85.98","86.12","85.85","85.98","140,960","140,960","140,960","140,960","56,625.13","63,891","50,789","2,604,756","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,943,170","2,121,888","1,916,192","62,181,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","38.15","43.31","34.51","38.15","47.99","50.27","44.96","47.99","49,085.54","56,428","44,161","9,031,740","49,277.29","55,716","44,562","9,067,021","24.63","27.85","22.28","24.63","6"
"10","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,284,320","3,287,168","3,282,560","26,274,560","3,277,360","3,286,528","3,266,944","26,218,880","86.60","86.76","86.44","86.60","139,456","139,456","139,456","139,456","42,319.37","48,773","37,593","1,946,691","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,899,909","2,095,648","1,872,928","60,797,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","37.11","41.99","33.53","37.11","47.95","50.46","44.75","47.95","49,302.73","56,622","44,098","9,071,703","49,491.73","56,473","44,723","9,106,478","25.20","28.76","22.78","25.20","6"
"11","2172","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12786, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,636,976","1,638,400","1,636,352","13,095,808","167,408","171,392","161,280","1,339,264","86.38","86.64","86.05","86.38","38,432","38,432","38,432","38,432","2,592.65","2,702","2,504","119,262","0","256","1","1","256","1","0","CachePreferNone","1","12,786","1","1","12,786","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,216","23","all","0","0","0","46.33","430,975","437,504","426,592","13,791,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","29.00","30.08","28.18","29.00","74.71","76.10","73.18","74.71","15,050.54","15,750","14,400","2,769,299","15,102.54","15,902","14,502","2,778,867","30.26","31.86","29.06","30.26","12"
"12","2172","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,488,096","9,565,440","9,418,240","75,904,768","5,309,488","5,316,096","5,304,320","42,475,904","73.91","75.39","71.62","73.91","1,881,312","1,881,312","1,881,312","1,881,312","1,440,347.28","1,474,226","1,384,034","66,255,975","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,558,002","9,169,664","8,199,616","273,856,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","75.50","77.47","73.56","75.50","93.15","94.21","91.98","93.15","2,117,913.39","2,246,588","2,038,347","389,696,064","2,120,681.49","2,184,675","2,028,992","390,205,395","76.25","78.55","72.95","76.25","12"
"13","2172","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,418,016","5,419,136","5,416,960","43,344,128","4,190,800","4,193,792","4,187,520","33,526,400","82.63","83.20","82.23","82.63","243,968","243,968","243,968","243,968","151,432.22","152,464","149,894","6,965,882","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,526,049","2,550,592","2,522,272","80,833,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","82.63","83.20","82.23","82.63","97.01","97.43","96.59","97.01","151,466.15","152,508","150,606","27,869,772","151,587.08","152,729","149,201","27,892,022","42.24","42.55","41.57","42.24","12"
"14","2172","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","44,813,264","45,432,064","44,442,112","358,506,112","12,883,360","13,056,256","12,727,552","103,066,880","80.54","81.08","79.92","80.54","5,746,048","5,746,048","5,746,048","5,746,048","4,798,834.91","4,844,600","4,758,167","220,746,406","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,012,159","37,082,752","31,720,256","1,088,389,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","82.60","83.32","81.95","82.60","82.15","82.58","81.73","82.15","6,871,154.30","6,928,332","6,816,886","1,264,292,391","7,092,095.77","7,160,363","7,032,939","1,304,945,621","83.64","84.45","82.94","83.64","10"
"15","2172","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,974,000","23,003,648","22,956,672","183,792,000","16,589,712","16,617,984","16,572,672","132,717,696","92.51","92.65","92.43","92.51","786,880","786,880","786,880","786,880","2,243.80","2,361","2,171","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,946,709","10,013,248","9,866,528","318,294,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","16","33.33","27.26","28.67","26.60","27.26","29.38","29.71","29.00","29.38","321,097.13","344,599","307,560","59,081,872","321,192.68","340,618","307,912","59,099,453","24.61","26.10","23.59","24.61","4"
"16","2172","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","20,220,240","20,238,720","20,197,632","161,761,920","5,447,184","5,473,408","5,428,480","43,577,472","94.52","94.68","94.37","94.52","499,648","499,648","499,648","499,648","2,128.11","2,743","1,976","97,893","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","10","16","12","2,052","5,264","660","48","48","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","36.14","6,488,513","6,507,712","6,470,016","207,632,416","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","23.28","30.66","21.32","23.28","72.85","74.30","71.31","72.85","171,853.11","225,922","156,406","31,620,973","172,118.70","229,521","153,956","31,669,840","22.87","30.50","20.46","22.87","10"
"17","2172","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","800","1,536","256","6,400","0","0","0","0","1.59","4.17","0.44","1.59","1,888","1,888","1,888","1,888","0.80","5","0","37","0","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,152","23","all","0","0","0","0.02","1,329","3,488","288","42,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","0.16","0.85","0","0.16","8.27","43.30","0","8.27","2.96","19","0","544","4.33","26","0","796","2.39","14.35","0","2.39","12"
"18","2172","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1109, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,068,448","1,070,080","1,066,496","8,547,584","935,712","945,536","930,048","7,485,696","87.49","87.99","87.16","87.49","42,240","42,240","42,240","42,240","7,956.13","8,591","7,261","365,982","1","128","1","1","128","1","0","CachePreferNone","1","1,109","1","1","1,109","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","141,952","23","all","0","0","0","2.41","572,731","644,416","534,016","18,327,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","34.55","37.18","32.96","34.55","74.12","76.99","71.26","74.12","5,552.18","5,994","5,099","1,021,601","5,772.85","6,231","5,244","1,062,205","9.82","10.60","8.92","9.82","10"
"19","2172","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","672","1,536","128","5,376","0","0","0","0","0.85","2.65","0.40","0.85","3,168","3,168","3,168","3,168","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,205","3,776","576","38,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.42","445.26","0","2.42","4"
"20","2172","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,495,664","4,515,584","4,479,360","35,965,312","3,966,736","3,977,856","3,950,208","31,733,888","61.32","62.46","60.59","61.32","317,824","317,824","317,824","317,824","3,581.09","4,730","2,210","164,730","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","6,288,114","6,380,800","6,228,640","201,219,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","23.78","28.40","19.35","23.78","72.33","78.02","66.10","72.33","118,502.63","173,862","78,301","21,804,484","118,788.45","152,334","83,093","21,857,074","29.77","38.18","20.83","29.77","12"
"21","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,985,392","1,986,304","1,985,024","15,883,136","164,032","167,680","161,024","1,312,256","86.81","86.99","86.67","86.81","45,600","45,600","45,600","45,600","17,240.41","17,845","16,344","793,059","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","546,962","782,816","496,512","17,502,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","44.04","44.34","42.35","44.04","87.89","92.51","78.79","87.89","14,154.08","14,268","13,652","2,604,351","14,396.68","14,508","13,892","2,648,989","24.56","24.75","23.70","24.56","12"
"22","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","640","1,920","0","5,120","1.26","3.90","0.62","1.26","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,426","4,416","288","45,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","0.33","3.74","0","0.33","16.54","192.68","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.00","69.50","0","4.00","12"
"23","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,011,024","4,015,488","4,007,552","32,088,192","4,005,824","4,022,400","3,995,904","32,046,592","85.31","85.53","85.17","85.31","172,992","172,992","172,992","172,992","48,809.74","56,961","42,580","2,245,248","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,415,998","2,623,136","2,395,328","77,311,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","38.40","43.78","36.03","38.40","48.20","51.07","46.20","48.20","59,008.27","68,534","49,692","10,857,521","59,437.77","68,376","50,739","10,936,550","24.61","28.31","21.01","24.61","6"
"24","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,975,568","3,976,832","3,972,992","31,804,544","4,003,984","4,019,456","3,994,368","32,031,872","86.30","86.48","86.16","86.30","170,144","170,144","170,144","170,144","46,661.74","53,422","43,040","2,146,440","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,405,615","2,623,936","2,379,424","76,979,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","38.72","43.88","36.34","38.72","48.03","50.25","46.15","48.03","58,985.79","67,515","50,175","10,853,385","59,358.10","67,991","55,248","10,921,890","24.68","28.27","22.97","24.68","6"
"25","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,338,720","4,341,120","4,335,488","34,709,760","3,978,176","3,988,864","3,964,160","31,825,408","80.48","80.61","80.31","80.48","190,176","190,176","190,176","190,176","68,310.93","78,272","63,266","3,142,303","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,429,650","2,635,904","2,407,136","77,748,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","38.72","44.06","32.98","38.72","47.92","50.66","46.10","47.92","58,976.47","67,358","50,286","10,851,670","59,674.62","67,927","55,853","10,980,130","25.14","28.62","23.53","25.14","6"
"26","2172","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,987,488","3,992,064","3,983,616","31,899,904","4,008,320","4,018,432","4,000,896","32,066,560","87.14","87.30","87.01","87.14","168,864","168,864","168,864","168,864","52,561.35","61,793","43,517","2,417,822","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,291,812","2,524,736","2,260,544","73,337,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","24","50","30.77","34.92","26.23","30.77","48.14","50.32","45.67","48.14","59,384.36","78,874","54,664","10,926,723","59,280.31","68,385","50,562","10,907,577","24.65","28.44","21.03","24.65","6"
"27","2172","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15349, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,022,768","2,023,680","2,022,272","16,182,144","168,304","171,392","165,632","1,346,432","88.16","88.32","88.04","88.16","45,760","45,760","45,760","45,760","3,038.43","3,152","2,942","139,768","0","256","1","1","256","1","0","CachePreferNone","1","15,349","1","1","15,349","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,929,344","23","all","0","0","0","55.61","530,203","538,496","525,408","16,966,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","29.25","30.18","28.41","29.25","74.62","75.63","73.53","74.62","17,836.65","18,600","17,075","3,281,943","17,888.55","18,627","17,227","3,291,493","28.78","29.97","27.72","28.78","12"
"28","2172","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,833,600","6,885,888","6,769,536","54,668,800","5,355,648","5,360,128","5,353,216","42,845,184","74.40","76.06","72.78","74.40","2,030,208","2,030,208","2,030,208","2,030,208","1,566,452.02","1,594,626","1,535,815","72,056,793","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,225,593","9,961,344","8,813,024","295,218,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","75.82","77.22","74.62","75.82","94.04","95.21","92.65","94.04","2,297,550.52","2,373,992","2,223,820","422,749,296","2,300,780.01","2,385,915","2,218,479","423,343,522","77.16","80.02","74.40","77.16","12"
"29","2172","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,512","5,347,328","5,345,792","42,772,096","4,196,832","4,198,272","4,194,560","33,574,656","82.56","83.14","82.23","82.56","243,808","243,808","243,808","243,808","151,524.26","152,554","150,926","6,970,116","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,790","2,834,432","2,806,656","89,913,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","48","100","82.56","83.14","82.23","82.56","96.90","97.37","96.45","96.90","152,130.20","153,324","150,704","27,991,956","152,246.97","153,441","151,628","28,013,443","42.42","42.76","42.25","42.42","12"
"30","2172","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","40,257,392","41,023,488","39,862,784","322,059,136","10,925,696","11,141,120","10,762,624","87,405,568","78.73","80.20","77.81","78.73","6,236,448","6,236,448","6,236,448","6,236,448","5,148,219.67","5,205,754","5,087,663","236,818,105","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","35,906,730","39,458,400","32,860,352","1,149,015,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","40","83.33","80.68","81.61","79.71","80.68","81.62","82.68","80.87","81.62","7,332,618.10","7,436,591","7,254,650","1,349,201,731","7,567,011.23","7,657,287","7,467,731","1,392,330,066","83.15","84.14","82.06","83.15","10"
"31","2172","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,779,472","19,818,624","19,734,784","158,235,776","14,278,384","14,313,344","14,253,312","114,227,072","91.87","92.07","91.68","91.87","682,112","682,112","682,112","682,112","2,128.11","2,341","2,013","97,893","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,561,440","8,609,376","8,502,720","273,966,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","10,403,764,882","10,403,764,882","10,403,764,882","83,230,119,056","8","0","16","33.33","26.68","28.58","25.94","26.68","29.26","29.68","28.73","29.26","276,784.52","298,358","266,614","50,928,351","276,873.40","302,936","260,331","50,944,706","27.39","29.97","25.76","27.39","4"


==> figsrc/data/stage_detail_ncu/Truck_loss_std.csv <==
==PROF== Connected to process 38328 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "loss_std", "mode": "ncu", "build": "ours", "env": {"GSCUDA_LOSS_STD": "1"}, "splats_ply": 2127974, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 50}
GSCUDA_LOSS_STD = 1: L1 + 11x11 Gaussian SSIM (fused-ssim port): unpack, forward, fill, backward, combine

[keys] fused emission overflow: M 4291105 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 38328
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","38328","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,717,120","11,737,728","11,700,736","93,736,960","7,298,256","7,329,408","7,275,520","58,386,048","75.84","76.04","75.68","75.84","461,376","461,376","461,376","461,376","14,919.41","17,628","11,623","686,293","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,842,789","8,936,928","7,758,560","250,969,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","37.97","42.61","32.75","37.97","83.66","87.02","80.16","83.66","280,049.86","366,770","227,032","51,529,175","280,533.16","330,662","205,954","51,618,101","49.83","58.74","36.59","49.83","12"
"1","38328","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.63","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.41","260.25","0","1.41","4"
"2","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,640,912","1,641,472","1,640,448","13,127,296","161,616","162,432","159,360","1,292,928","82.03","82.09","81.90","82.03","40,480","40,480","40,480","40,480","14,621.02","14,945","14,241","672,567","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,832","663,296","410,624","14,938,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","47.38","47.64","46.37","47.38","85.97","89.65","76.88","85.97","12,283.35","12,381","12,043","2,260,136","12,524.47","12,622","12,286","2,304,502","24.75","24.94","24.28","24.75","12"
"3","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.23","3.66","0.44","1.23","2,592","2,592","2,592","2,592","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,616","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","0.32","3.66","0","0.32","16.55","198.82","0","16.55","5.11","97","0","940","6.50","113","0","1,196","4.03","70.04","0","4.03","12"
"4","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(407, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,293,088","3,296,384","3,290,368","26,344,704","3,356,720","3,365,632","3,347,072","26,853,760","85.45","85.60","85.29","85.45","143,232","143,232","143,232","143,232","42,633.13","47,611","37,643","1,961,124","1","384","1","1","384","1","0","CachePreferNone","1","407","1","1","407","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","156,288","23","all","0","0","0","4.42","2,004,292","2,090,560","1,982,400","64,137,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.35","43.29","34.60","38.35","47.81","50.00","44.91","47.81","49,300.89","55,764","44,443","9,071,364","49,436.68","56,162","44,272","9,096,350","24.87","28.26","22.28","24.87","6"
"5","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(407, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,293,392","3,295,360","3,291,648","26,347,136","3,351,392","3,355,648","3,346,944","26,811,136","86.49","86.57","86.41","86.49","141,408","141,408","141,408","141,408","41,409","47,276","36,963","1,904,814","1","384","1","1","384","1","0","CachePreferNone","1","407","1","1","407","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","156,288","23","all","0","0","0","4.42","2,000,359","2,093,696","1,975,072","64,011,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.53","43.67","34.63","38.53","47.81","50.02","44.88","47.81","49,292.86","56,068","44,535","9,069,886","49,397.47","56,321","44,550","9,089,135","24.82","28.30","22.39","24.82","6"
"6","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(407, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,294,592","3,299,584","3,291,776","26,356,736","3,311,488","3,318,400","3,306,752","26,491,904","86.33","86.48","86.23","86.33","140,864","140,864","140,864","140,864","56,832.09","63,800","50,958","2,614,276","1","384","1","1","384","1","0","CachePreferNone","1","407","1","1","407","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","156,288","23","all","0","0","0","4.42","1,943,225","2,031,872","1,919,936","62,183,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.48","43.47","34.85","38.48","47.85","50.06","45.63","47.85","49,211.36","56,317","44,465","9,054,890","49,497.14","55,377","44,304","9,107,474","24.61","27.53","22.03","24.61","6"
"7","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(407, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,968","3,291,776","3,287,424","26,319,744","3,282,928","3,293,184","3,277,568","26,263,424","86.15","86.31","86.04","86.15","140,384","140,384","140,384","140,384","42,458.39","48,576","37,642","1,953,086","1","384","1","1","384","1","0","CachePreferNone","1","407","1","1","407","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","156,288","23","all","0","0","0","4.42","1,901,359","1,992,352","1,877,824","60,843,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.89","43.98","35.21","38.89","47.74","49.74","45.08","47.74","49,364.58","56,177","44,280","9,083,083","49,507.17","56,579","44,138","9,109,320","25.06","28.64","22.35","25.06","6"
"8","38328","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12807, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,639,744","1,640,576","1,638,528","13,117,952","200,464","202,880","197,760","1,603,712","86.56","86.72","86.38","86.56","39,168","39,168","39,168","39,168","2,596.30","2,726","2,506","119,430","0","256","1","1","256","1","0","CachePreferNone","1","12,807","1","1","12,807","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,278,592","23","all","0","0","0","46.40","431,630","435,840","426,752","13,812,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","29.01","30.30","28.07","29.01","75.03","76.44","73.81","75.03","15,073.36","15,775","14,475","2,773,499","15,124.72","16,052","14,452","2,782,949","30.40","32.26","29.05","30.40","12"
"9","38328","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,061,264","8,137,344","8,033,920","64,490,112","5,307,008","5,310,336","5,301,888","42,456,064","73.79","75.61","71.92","73.79","1,881,568","1,881,568","1,881,568","1,881,568","1,443,371.33","1,477,893","1,397,483","66,395,081","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,228,499","8,846,272","7,789,216","263,311,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","75.37","77.56","73.07","75.37","93.20","93.98","91.86","93.20","2,122,116.50","2,203,975","1,959,414","390,469,436","2,124,899.76","2,215,002","2,012,270","390,981,555","76.28","79.51","72.24","76.28","12"
"10","38328","python.exe","127.0.0.1","fs_unpack_kernel(LossParams, const float4 *, const unsigned int *, float *, float *)","1","13","(256, 1, 1)","(8353, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,345,744","5,346,304","5,345,280","42,765,952","6,347,312","6,355,712","6,334,464","50,778,496","92.22","92.29","92.12","92.22","233,280","233,280","233,280","233,280","1,452.70","1,848","1,320","66,824","0","256","1","1","256","1","0","CachePreferNone","1","8,353","1","1","8,353","","16","8","8","6","2,338","4,976","992","28","32","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,138,368","23","all","0","0","0","30.26","2,941,914","2,948,960","2,940,672","94,141,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","7.62","9.86","6.93","7.62","77.88","81.36","74.74","77.88","17,067.69","22,654","15,510","3,140,455","17,164.36","21,806","15,606","3,158,243","5.09","6.46","4.63","5.09","12"
"11","38328","python.exe","127.0.0.1","fs_forward_kernel(int, int, int, float, float, const float *, const float *, float *, float *, float *, float *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,449,072","6,454,528","6,444,544","51,592,576","12,768,464","12,769,920","12,765,952","102,147,712","91.49","92.17","90.67","91.49","621,888","621,888","621,888","621,888","502,683.41","507,000","498,160","23,123,437","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","6","6","2,252","4,976","3,944","40","40","102,400","14,752","14,848","1,024","0","13,728","46","1,024","13","2,172,672","23","all","0","0","0","30.75","10,089,348","10,159,392","10,073,056","322,859,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","91.49","92.17","90.67","91.49","98.35","98.65","98.09","98.35","450,561.91","454,422","446,148","82,903,392","450,992.01","454,873","446,560","82,982,529","48.77","49.19","48.29","48.77","12"
"12","38328","python.exe","127.0.0.1","fs_fill_kernel(float *, int, float)","1","13","(256, 1, 1)","(25057, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","3,106,080","3,112,320","3,097,856","24,848,640","94.33","94.54","94.07","94.33","60,640","60,640","60,640","60,640","4,357.74","5,496","3,984","200,456","0","256","1","1","256","1","0","CachePreferNone","1","25,057","1","1","25,057","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","6,414,592","23","all","0","0","0","90.79","803,535","806,144","802,304","25,713,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","19.75","24.94","17.83","19.75","68.60","71.74","62.96","68.60","13,073.05","17,160","11,712","2,405,442","13,125.26","16,541","12,005","2,415,048","15.74","19.84","14.40","15.74","12"
"13","38328","python.exe","127.0.0.1","fs_backward_kernel(int, int, int, const float *, const float *, const float *, float *, const float *, const float *, const float *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,704,864","19,722,880","19,688,064","157,638,912","3,292,976","3,296,256","3,287,936","26,343,808","93.84","94.57","93.55","93.84","768,992","768,992","768,992","768,992","721,153.72","726,866","718,582","33,173,071","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","40","40","102,400","14,128","14,208","1,024","0","13,104","46","1,024","13","2,172,672","23","all","0","0","0","30.75","14,283,274","14,365,408","14,267,008","457,064,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","93.84","94.57","93.55","93.84","98.62","98.93","98.32","98.62","426,852.54","428,752","425,435","78,540,867","427,282.79","430,528","425,860","78,620,034","37.38","37.66","37.25","37.38","12"
"14","38328","python.exe","127.0.0.1","fs_combine_kernel(LossParams, const float *, const float *, const float *, float4 *)","1","13","(256, 1, 1)","(8353, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,622,048","9,623,168","9,620,480","76,976,384","4,204,800","4,214,272","4,200,960","33,638,400","93.81","93.88","93.77","93.81","271,232","271,232","271,232","271,232","1,452.70","1,936","1,312","66,824","0","256","1","1","256","1","0","CachePreferNone","1","8,353","1","1","8,353","","16","10","8","6","2,338","4,976","992","24","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,138,368","23","all","0","0","0","30.26","3,476,497","3,483,648","3,474,944","111,247,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","7.98","10.24","7.30","7.98","87.73","88.74","86.18","87.73","22,151.59","29,280","19,886","4,075,893","22,237.58","29,612","20,093","4,091,714","5.60","7.46","5.06","5.60","12"
"15","38328","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,812,688","43,158,912","42,402,944","342,501,504","12,899,200","13,149,312","12,734,208","103,193,600","79.95","80.55","79.25","79.95","5,749,792","5,749,792","5,749,792","5,749,792","4,807,461.48","4,868,126","4,762,099","221,143,228","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,537,801","35,671,360","31,056,800","1,073,209,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","40","83.33","82.01","82.89","81.49","82.01","82.22","82.77","81.75","82.22","6,883,233.62","6,954,525","6,831,718","1,266,514,986","7,104,321.92","7,185,518","7,056,311","1,307,195,233","83.53","84.49","82.97","83.53","10"
"16","38328","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,246,624","22,314,112","22,166,400","177,972,992","15,865,936","15,921,664","15,819,776","126,927,488","92.47","92.77","92.17","92.47","758,336","758,336","758,336","758,336","2,243.89","2,319","2,146","103,219","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,611,643","9,687,712","9,570,112","307,572,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","16","33.33","27.62","29.07","26.64","27.62","29.80","30.19","29.44","29.80","312,675.95","332,524","294,865","57,532,375","312,774.54","329,077","298,883","57,550,515","27.68","29.13","26.45","27.68","4"
"17","38328","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,098,976","11,108,864","11,080,448","88,791,808","7,539,536","7,562,368","7,522,944","60,316,288","78.22","78.35","78.07","78.22","438,432","438,432","438,432","438,432","14,458.74","16,775","9,681","665,102","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,842,100","9,814,752","8,776,768","282,947,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","41.75","48.47","33.64","41.75","81.37","86.04","76.97","81.37","278,414.29","337,524","215,166","51,228,229","278,933.95","319,102","185,946","51,323,846","47.17","53.96","31.45","47.17","12"
"18","38328","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.79","2.55","0.40","0.79","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,125","3,648","576","36,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","256.09","0","1.39","4"
"19","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,966,816","1,967,616","1,966,208","15,734,528","164,544","167,168","161,408","1,316,352","85.20","85.34","85.05","85.20","46,080","46,080","46,080","46,080","17,638.78","18,130","16,694","811,384","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,957","765,728","492,032","17,630,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","46.98","47.27","45.16","46.98","87.80","92.16","79.92","87.80","14,207.64","14,327","13,706","2,614,206","14,448.54","14,568","13,944","2,658,532","24.63","24.83","23.77","24.63","12"
"20","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","16","128","0","128","1.30","3.80","0.45","1.30","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,493","3,616","288","47,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","0.33","3.80","0","0.33","16.54","191.50","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.21","0","4.04","12"
"21","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,946,416","3,948,160","3,944,576","31,571,328","4,005,840","4,017,792","3,993,344","32,046,720","86.57","86.72","86.41","86.57","169,056","169,056","169,056","169,056","48,964.91","55,453","45,117","2,252,386","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,406,769","2,518,464","2,373,888","77,016,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.54","40.18","36.15","38.54","48.13","50.63","46.14","48.13","58,961.20","67,688","50,400","10,848,861","59,225.58","68,263","54,984","10,897,507","24.71","28.49","22.94","24.71","6"
"22","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,947,152","3,949,056","3,944,064","31,577,216","4,015,152","4,025,216","4,007,424","32,121,216","87.46","87.59","87.34","87.46","167,552","167,552","167,552","167,552","48,255.13","55,279","44,511","2,219,736","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,396,902","2,503,488","2,368,064","76,700,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.40","43.62","36.04","38.40","48.01","49.71","45.65","48.01","58,982.21","61,910","50,750","10,852,726","59,238.85","68,093","55,196","10,899,949","24.71","28.41","23.03","24.71","6"
"23","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,947,136","3,951,104","3,944,960","31,577,088","3,978,800","3,987,456","3,969,536","31,830,400","86.01","86.15","85.89","86.01","169,600","169,600","169,600","169,600","68,252.37","78,377","57,862","3,139,609","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,331,136","2,442,880","2,292,000","74,596,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.32","43.57","32.68","38.32","48.11","49.83","45.94","48.11","58,948.99","67,454","55,004","10,846,614","59,143.09","67,513","50,811","10,882,329","24.70","28.20","21.22","24.70","6"
"24","38328","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,946,368","3,948,288","3,945,088","31,570,944","3,963,856","3,972,736","3,956,224","31,710,848","87.35","87.46","87.25","87.35","166,656","166,656","166,656","166,656","52,657.02","56,138","48,612","2,422,223","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,287,229","2,405,344","2,249,728","73,191,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","24","50","38.95","44.12","33.36","38.95","48.07","49.93","46.06","48.07","59,014.42","67,070","55,167","10,858,654","59,301.54","62,650","55,390","10,911,484","24.86","26.26","23.22","24.86","6"
"25","38328","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15353, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,966,576","1,967,616","1,965,824","15,732,608","164,624","167,040","162,048","1,316,992","87.45","87.59","87.31","87.45","44,832","44,832","44,832","44,832","3,039.13","3,220","2,956","139,800","0","256","1","1","256","1","0","CachePreferNone","1","15,353","1","1","15,353","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,930,368","23","all","0","0","0","55.63","516,296","521,088","511,584","16,521,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","29.21","30.80","28.49","29.21","74.55","75.97","73.43","74.55","17,840.99","18,725","17,025","3,282,743","17,891.95","18,952","17,252","3,292,119","30.17","31.96","29.09","30.17","12"
"26","38328","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,060,848","6,103,168","6,025,344","48,486,784","5,301,968","5,304,448","5,298,304","42,415,744","74.10","75.28","72.59","74.10","2,032,000","2,032,000","2,032,000","2,032,000","1,570,923.98","1,595,592","1,541,141","72,262,503","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,044,082","9,640,608","8,618,944","289,410,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","75.51","76.89","74.23","75.51","94.09","95.13","92.80","94.09","2,303,743.16","2,391,397","2,203,752","423,888,741","2,306,986.52","2,386,197","2,214,872","424,485,519","77.24","79.90","74.16","77.24","12"
"27","38328","python.exe","127.0.0.1","fs_unpack_kernel(LossParams, const float4 *, const unsigned int *, float *, float *)","1","13","(256, 1, 1)","(8353, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,000","5,346,688","5,345,280","42,768,000","6,345,392","6,348,032","6,339,328","50,763,136","92.49","92.51","92.43","92.49","232,640","232,640","232,640","232,640","1,452.70","1,928","1,304","66,824","0","256","1","1","256","1","0","CachePreferNone","1","8,353","1","1","8,353","","16","8","8","6","2,338","4,976","992","28","32","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,138,368","23","all","0","0","0","30.26","2,941,983","2,949,120","2,940,928","94,143,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","7.64","10.27","7.03","7.64","78.20","81.41","75.42","78.20","17,067.69","22,090","15,698","3,140,455","17,163.32","22,745","15,415","3,158,051","5.10","6.76","4.58","5.10","12"
"28","38328","python.exe","127.0.0.1","fs_forward_kernel(int, int, int, float, float, const float *, const float *, float *, float *, float *, float *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,451,840","6,454,144","6,449,024","51,614,720","12,777,072","12,779,008","12,775,680","102,216,576","91.60","92.28","91.01","91.60","622,720","622,720","622,720","622,720","502,698.72","506,870","496,501","23,124,141","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","6","6","2,252","4,976","3,944","40","40","102,400","14,752","14,848","1,024","0","13,728","46","1,024","13","2,172,672","23","all","0","0","0","30.75","10,087,761","10,162,112","10,072,128","322,808,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","91.60","92.28","91.01","91.60","98.34","98.80","98.08","98.34","450,562.05","454,428","446,142","82,903,417","450,991.61","455,926","444,697","82,982,457","48.75","49.28","48.07","48.75","12"
"29","38328","python.exe","127.0.0.1","fs_fill_kernel(float *, int, float)","1","13","(256, 1, 1)","(25057, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","3,111,344","3,119,744","3,105,408","24,890,752","94.02","94.30","93.83","94.02","60,960","60,960","60,960","60,960","4,357.74","5,368","3,928","200,456","0","256","1","1","256","1","0","CachePreferNone","1","25,057","1","1","25,057","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","6,414,592","23","all","0","0","0","90.79","803,552","806,688","802,304","25,713,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","19.78","24.74","17.91","19.78","68.36","71.83","63.18","68.36","13,073.05","15,864","11,856","2,405,442","13,123.86","16,155","11,837","2,414,790","15.80","19.44","14.25","15.80","12"
"30","38328","python.exe","127.0.0.1","fs_backward_kernel(int, int, int, const float *, const float *, const float *, float *, const float *, const float *, const float *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,695,456","19,709,440","19,675,136","157,563,648","3,291,232","3,296,384","3,286,912","26,329,856","93.76","94.49","93.07","93.76","767,360","767,360","767,360","767,360","721,183.41","723,910","718,648","33,174,437","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","40","40","102,400","14,128","14,208","1,024","0","13,104","46","1,024","13","2,172,672","23","all","0","0","0","30.75","14,283,141","14,362,208","14,267,424","457,060,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","93.76","94.49","93.07","93.76","98.62","98.93","98.27","98.62","426,852.54","430,563","425,435","78,540,867","427,283.61","429,159","425,860","78,620,185","37.39","37.55","37.26","37.39","12"
"31","38328","python.exe","127.0.0.1","fs_combine_kernel(LossParams, const float *, const float *, const float *, float4 *)","1","13","(256, 1, 1)","(8353, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,622,048","9,623,168","9,620,480","76,976,384","4,202,288","4,208,768","4,196,480","33,618,304","93.47","93.52","93.42","93.47","272,128","272,128","272,128","272,128","1,452.70","1,920","1,328","66,824","0","256","1","1","256","1","0","CachePreferNone","1","8,353","1","1","8,353","","16","10","8","6","2,338","4,976","992","24","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,138,368","23","all","0","0","0","30.26","3,476,582","3,486,368","3,474,944","111,250,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","48","100","7.98","10.68","7.03","7.98","87.35","88.47","86.09","87.35","22,151.59","29,036","20,252","4,075,893","22,238.60","29,364","20,342","4,091,903","5.60","7.39","5.12","5.60","12"
"32","38328","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,063,632","36,412,416","35,610,368","288,509,056","10,815,520","11,081,984","10,641,280","86,524,160","79.30","80.02","78.26","79.30","6,256,416","6,256,416","6,256,416","6,256,416","5,161,326.15","5,218,571","5,116,438","237,421,003","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,896,596","37,271,680","32,643,552","1,116,691,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","40","83.33","81.27","82.10","80.65","81.27","81.51","82.09","80.81","81.51","7,350,028.93","7,452,695","7,277,817","1,352,405,324","7,585,392.50","7,665,316","7,522,765","1,395,712,220","83.09","83.96","82.40","83.09","10"
"33","38328","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,124,048","19,159,808","19,085,184","152,992,384","13,632,592","13,658,368","13,610,752","109,060,736","91.82","91.99","91.65","91.82","656,384","656,384","656,384","656,384","2,127.80","2,267","2,019","97,879","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,262","8,323,488","8,229,344","264,328,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","10,415,313,746","10,415,313,746","10,415,313,746","83,322,509,968","8","0","16","33.33","27.59","29.10","27.07","27.59","29.59","29.95","29.18","29.59","269,511.19","286,189","260,013","49,590,059","269,602.96","287,257","257,858","49,606,944","27.67","29.48","26.47","27.67","4"


==> figsrc/data/stage_detail_ncu/Truck_nodirect.csv <==
==PROF== Connected to process 72916 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 23/313
Loading image 22/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
view_ply: 337227 splats have negative colour; the SH build clamps them at 0
{"scene": "Truck", "arm": "nodirect", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.7, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4286817 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 72916
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","72916","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,329,792","14,549,504","14,226,432","114,638,336","8,850,800","8,883,072","8,828,288","70,806,400","78.07","78.92","77.64","78.07","546,304","546,304","546,304","546,304","14,898.83","18,089","11,816","685,346","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","9,095,555","10,273,376","9,000,544","291,057,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","35.49","42.10","29.57","35.49","83.74","88.66","79.90","83.74","289,144.91","362,783","218,624","53,202,664","289,621.18","367,917","228,757","53,290,298","42.21","53.62","33.34","42.21","12"
"1","72916","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,152","0","2,816","0","0","0","0","0.80","3.20","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,480","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","266.86","0","1.45","4"
"2","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,192","1,639,424","1,637,376","13,105,536","162,080","164,224","160,256","1,296,640","85.26","85.42","85.14","85.26","38,880","38,880","38,880","38,880","14,594.61","14,895","13,966","671,352","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,518","666,048","409,600","14,928,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","47.41","47.73","46.44","47.41","86.62","89.60","81.33","86.62","12,272.98","12,386","12,047","2,258,228","12,515.59","12,626","12,284","2,302,869","25.51","25.73","25.03","25.51","12"
"3","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","256","1,024","0","2,048","1.24","3.77","0.44","1.24","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,872","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","0.33","3.77","0","0.33","16.55","192.40","0","16.55","5.11","97","0","940","6.50","113","0","1,196","4.05","70.35","0","4.05","12"
"4","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,704","3,288,064","3,285,504","26,293,632","3,352,944","3,363,072","3,345,920","26,823,552","85.95","86.10","85.84","85.95","142,144","142,144","142,144","142,144","42,545.02","47,738","37,365","1,957,071","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,004,447","2,089,760","1,984,448","64,142,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.21","43.30","34.65","38.21","47.81","50.62","45.12","47.81","49,098.02","56,155","43,983","9,034,035","49,305.83","56,293","44,326","9,072,272","24.60","28.09","22.12","24.60","6"
"5","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,289,504","3,290,496","3,288,064","26,316,032","3,339,424","3,346,816","3,334,016","26,715,392","85.77","85.87","85.68","85.77","142,240","142,240","142,240","142,240","41,472.57","47,138","36,361","1,907,738","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,998,720","2,082,336","1,974,496","63,959,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.40","43.46","34.80","38.40","47.79","50.18","45.58","47.79","49,209.61","56,424","44,167","9,054,569","49,369.89","56,246","44,349","9,084,059","24.79","28.24","22.27","24.79","6"
"6","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,286,176","3,288,192","3,283,840","26,289,408","3,300,592","3,306,112","3,296,512","26,404,736","86.05","86.15","85.97","86.05","140,864","140,864","140,864","140,864","56,714.24","63,595","50,818","2,608,855","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,933,928","2,021,440","1,908,736","61,885,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.21","43.42","34.55","38.21","47.76","50.20","45.27","47.76","49,153.85","56,400","44,322","9,044,308","49,415.21","55,572","44,762","9,092,399","24.77","27.85","22.44","24.77","6"
"7","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,282,832","3,285,632","3,281,152","26,262,656","3,278,128","3,283,712","3,273,216","26,225,024","86.77","86.88","86.68","86.77","139,104","139,104","139,104","139,104","42,369.48","48,026","37,709","1,948,996","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,891,597","1,981,728","1,862,976","60,531,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.71","43.77","35.17","38.71","47.73","50.05","46.05","47.73","49,068.95","57,158","44,281","9,028,686","49,431.52","55,949","45,062","9,095,399","25.13","28.44","22.91","25.13","6"
"8","72916","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12786, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,472","1,638,400","1,636,352","13,099,776","166,672","168,576","164,480","1,333,376","86.79","86.93","86.63","86.79","38,336","38,336","38,336","38,336","2,592.65","2,700","2,514","119,262","0","256","1","1","256","1","0","CachePreferNone","1","12,786","1","1","12,786","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,216","23","all","0","0","0","46.33","431,151","434,304","426,432","13,796,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","29.03","30.11","28.13","29.03","74.90","76.56","73.85","74.90","15,050.43","15,750","14,250","2,769,280","15,102.05","15,777","14,552","2,778,778","30.40","31.76","29.30","30.40","12"
"9","72916","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,062,240","8,108,928","8,028,800","64,497,920","5,305,776","5,312,896","5,299,968","42,446,208","73.86","76.09","71.91","73.86","1,879,040","1,879,040","1,879,040","1,879,040","1,440,349.39","1,478,370","1,405,180","66,256,072","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,206,086","8,749,952","7,907,744","262,594,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","75.44","77.27","73.50","75.44","93.16","94.03","91.75","93.16","2,117,877.48","2,199,706","1,992,084","389,689,457","2,120,646.25","2,202,227","2,017,773","390,198,910","76.31","79.25","72.61","76.31","12"
"10","72916","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,328","5,345,536","42,771,840","4,192,800","4,196,480","4,189,568","33,542,400","82.59","83.10","82.28","82.59","242,656","242,656","242,656","242,656","151,437.85","152,310","150,804","6,966,141","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,158","2,538,848","2,504,384","80,261,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","82.59","83.10","82.28","82.59","97.02","97.28","96.65","97.02","151,466.15","152,162","149,632","27,869,772","151,586.95","152,622","150,370","27,891,998","42.24","42.53","41.90","42.24","12"
"11","72916","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,732,704","43,152,256","42,167,424","341,861,632","12,846,768","13,063,808","12,553,984","102,774,144","80.51","81.21","79.64","80.51","5,739,072","5,739,072","5,739,072","5,739,072","4,800,325.72","4,852,717","4,744,516","220,814,983","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,497,770","35,789,984","31,169,696","1,071,928,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","40","83.33","82.59","83.43","82.11","82.59","82.31","82.87","81.79","82.31","6,871,851.16","6,947,559","6,819,058","1,264,420,614","7,093,688.53","7,170,616","7,049,205","1,305,238,689","83.63","84.53","83.10","83.63","10"
"12","72916","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,972,336","23,001,856","22,942,208","183,778,688","16,590,032","16,611,584","16,575,360","132,720,256","92.63","92.75","92.53","92.63","785,856","785,856","785,856","785,856","2,243.80","2,372","2,074","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,945,517","10,015,008","9,887,680","318,256,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","16","33.33","27.44","28.78","26.75","27.44","29.25","29.57","28.77","29.25","321,096.17","339,223","308,276","59,081,695","321,191.88","339,490","307,883","59,099,306","27.43","29.00","26.30","27.43","4"
"13","72916","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,321,424","13,396,864","13,277,056","106,571,392","8,863,536","8,882,176","8,850,816","70,908,288","82.20","82.55","81.99","82.20","496,576","496,576","496,576","496,576","14,447.07","17,887","10,483","664,565","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","9,992,880","10,956,160","9,909,888","319,772,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","38.17","44.93","32.56","38.17","83.14","86.35","75.00","83.14","286,167.42","344,600","233,845","52,654,806","286,680.26","329,171","195,995","52,749,168","42.72","49.05","29.21","42.72","12"
"14","72916","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","0","0","0","0","0.80","3.19","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,480","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.99","0","1.43","4"
"15","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,966,256","1,967,360","1,965,056","15,730,048","167,904","169,728","166,144","1,343,232","86.05","86.17","85.93","86.05","45,664","45,664","45,664","45,664","17,625.26","18,133","16,843","810,762","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","551,074","764,608","491,520","17,634,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","47.00","47.31","45.20","47.00","88.33","92.99","81.63","88.33","14,203.79","14,297","13,703","2,613,497","14,448.80","14,542","13,948","2,658,580","24.72","24.88","23.86","24.72","12"
"16","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.28","3.76","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,872","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","0.33","3.76","0","0.33","16.54","192.48","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.25","0","4.04","12"
"17","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,920","3,947,776","3,941,248","31,551,360","4,013,392","4,021,120","4,009,856","32,107,136","87.16","87.28","87.09","87.16","168,000","168,000","168,000","168,000","48,988.83","55,040","45,149","2,253,486","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,404,930","2,520,768","2,374,080","76,957,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.69","43.67","36.33","38.69","48.06","50.08","45.55","48.06","59,009.18","67,665","54,688","10,857,690","59,344.47","67,874","55,302","10,919,382","24.88","28.45","23.18","24.88","6"
"18","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,945,056","3,948,672","3,940,992","31,560,448","4,008,976","4,014,336","4,003,584","32,071,808","87.15","87.25","87.05","87.15","167,968","167,968","167,968","167,968","48,293.80","55,234","44,868","2,221,515","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,397,198","2,512,704","2,369,024","76,710,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.77","44.07","36.38","38.77","48.06","50.27","45.74","48.06","59,049.48","67,642","50,405","10,865,104","59,271.11","67,369","54,960","10,905,884","24.86","28.26","23.05","24.86","6"
"19","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,945,872","3,949,056","3,944,448","31,566,976","3,974,672","3,979,392","3,970,432","31,797,376","86.52","86.61","86.46","86.52","168,448","168,448","168,448","168,448","68,208.13","78,039","61,792","3,137,574","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,332,979","2,450,784","2,300,384","74,655,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","38.38","43.51","32.80","38.38","48.07","50.36","46.31","48.07","58,917.07","67,057","55,036","10,840,741","59,093.22","66,292","55,011","10,873,152","24.93","27.97","23.21","24.93","6"
"20","72916","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(488, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,943,360","3,945,728","3,941,376","31,546,880","3,957,152","3,965,696","3,952,000","31,657,216","87.75","87.88","87.67","87.75","165,696","165,696","165,696","165,696","52,565.15","55,617","48,874","2,417,997","1","384","1","1","384","1","0","CachePreferNone","1","488","1","1","488","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,392","23","all","0","0","0","5.30","2,285,988","2,393,120","2,258,176","73,151,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","24","50","39.17","44.30","36.89","39.17","48.17","50.11","45.58","48.17","59,037.20","67,052","55,214","10,862,844","59,364.54","62,730","55,392","10,923,075","25.04","26.45","23.36","25.04","6"
"21","72916","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15349, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,992","1,965,312","1,964,032","15,719,936","167,920","169,984","166,272","1,343,360","87.52","87.62","87.41","87.52","44,864","44,864","44,864","44,864","3,038.43","3,182","2,956","139,768","0","256","1","1","256","1","0","CachePreferNone","1","15,349","1","1","15,349","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,929,344","23","all","0","0","0","55.61","515,747","518,944","510,816","16,503,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","29.04","30.19","28.24","29.04","74.73","75.88","73.62","74.73","17,836.23","18,750","17,050","3,281,867","17,888.23","18,877","17,127","3,291,435","30.14","31.81","28.86","30.14","12"
"22","72916","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,067,456","6,120,832","6,012,544","48,539,648","5,297,824","5,300,736","5,295,360","42,382,592","74.09","75.53","72.69","74.09","2,034,912","2,034,912","2,034,912","2,034,912","1,566,470.78","1,596,911","1,527,148","72,057,656","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,031,491","9,654,720","8,541,696","289,007,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","75.50","76.99","74.07","75.50","94.03","95.08","93.03","94.03","2,297,555.05","2,380,115","2,227,858","422,750,129","2,300,788.85","2,385,710","2,225,684","423,345,149","77.14","79.99","74.63","77.14","12"
"23","72916","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,536","42,771,968","4,198,208","4,201,856","4,196,096","33,585,664","82.59","83.13","82.25","82.59","242,976","242,976","242,976","242,976","151,513.67","152,536","150,147","6,969,629","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,809","2,840,768","2,806,624","89,913,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","48","100","82.59","83.13","82.25","82.59","96.91","97.23","96.45","96.91","152,130.20","152,804","151,168","27,991,956","152,246.58","152,991","151,186","28,013,370","42.41","42.62","42.12","42.41","12"
"24","72916","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,096,640","36,518,016","35,579,776","288,773,120","10,812,272","11,040,640","10,583,424","86,498,176","79.22","80.47","78.35","79.22","6,249,120","6,249,120","6,249,120","6,249,120","5,149,166.22","5,218,634","5,090,569","236,861,646","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,836,319","37,325,280","32,775,616","1,114,762,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","40","83.33","81.18","82.23","80.10","81.18","81.58","82.78","80.75","81.58","7,332,594.82","7,494,189","7,235,207","1,349,197,447","7,567,846.27","7,670,665","7,459,632","1,392,483,714","83.20","84.33","82.01","83.20","10"
"25","72916","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,770,464","19,810,304","19,743,232","158,163,712","14,278,144","14,307,072","14,248,320","114,225,152","91.95","92.14","91.80","91.95","681,280","681,280","681,280","681,280","2,128.13","2,257","1,952","97,894","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,560,176","8,633,856","8,504,864","273,925,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","10,286,523,786","10,286,523,786","10,286,523,786","82,292,190,288","8","0","16","33.33","27.32","28.59","26.54","27.32","29.07","29.56","28.47","29.07","276,793.95","295,064","263,581","50,930,086","276,883.23","292,206","265,712","50,946,515","27.38","28.90","26.28","27.38","4"


==> figsrc/data/stage_detail_ncu/Truck_ours.csv <==
==PROF== Connected to process 20220 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "ours", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 10.4, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289388 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 20220
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","20220","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,714,352","11,723,264","11,697,536","93,714,816","7,291,504","7,321,856","7,271,936","58,332,032","72.80","72.95","72.66","72.80","480,352","480,352","480,352","480,352","14,912.63","16,860","9,174","685,981","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,991,068","9,094,656","7,912,416","255,714,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","41.33","47.87","33.34","41.33","82.82","87.14","78.01","82.82","279,836.43","362,811","209,345","51,489,904","280,319.86","359,303","187,490","51,578,854","49.80","63.84","33.31","49.80","12"
"1","20220","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,024","0","2,944","32","256","0","256","0.81","2.67","0.41","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,712","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","253.97","0","1.38","4"
"2","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,638,400","1,639,424","1,637,376","13,107,200","160,640","162,432","159,616","1,285,120","85.41","85.54","85.31","85.41","38,816","38,816","38,816","38,816","14,604.43","14,954","14,079","671,804","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","466,253","664,288","409,600","14,920,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","46.96","47.28","46.00","46.96","86.75","90.69","79.44","86.75","12,272.47","12,375","12,033","2,258,134","12,513.46","12,615","12,273","2,302,477","25.56","25.77","25.07","25.56","12"
"3","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","32","256","0","256","1.27","3.74","0.45","1.27","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","0.33","3.74","0","0.33","16.54","192.45","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.01","0","4.03","12"
"4","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,288,336","3,291,136","3,285,376","26,306,688","3,342,624","3,351,808","3,335,296","26,740,992","85.32","85.47","85.18","85.32","143,040","143,040","143,040","143,040","42,580.48","47,749","37,352","1,958,702","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","2,007,331","2,100,032","1,980,000","64,234,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.01","43.13","34.35","38.01","47.77","50.48","45.56","47.77","49,246.92","56,666","44,604","9,061,434","49,378.41","56,745","43,535","9,085,627","24.89","28.60","21.94","24.89","6"
"5","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,536","3,291,520","3,284,992","26,300,288","3,337,664","3,351,552","3,327,744","26,701,312","85.20","85.43","85.04","85.20","143,104","143,104","143,104","143,104","41,377.61","47,452","36,706","1,903,370","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,997,546","2,084,096","1,972,096","63,921,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.14","43.39","34.39","38.14","47.71","50.38","45.37","47.71","49,145.80","56,917","44,305","9,042,828","49,326.67","56,984","44,392","9,076,108","24.57","28.38","22.11","24.57","6"
"6","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,287,456","3,290,240","3,285,248","26,299,648","3,293,536","3,297,408","3,289,984","26,348,288","85.83","85.91","85.75","85.83","141,120","141,120","141,120","141,120","56,755.72","64,721","51,154","2,610,763","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,936,790","2,026,208","1,909,376","61,977,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.19","43.20","34.57","38.19","47.63","49.90","45.81","47.63","49,096.78","56,674","44,125","9,033,807","49,305.31","56,227","44,298","9,072,177","24.82","28.31","22.30","24.82","6"
"7","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(406, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,285,360","3,286,528","3,283,840","26,282,880","3,279,152","3,284,992","3,269,760","26,233,216","86.91","87.01","86.77","86.91","139,008","139,008","139,008","139,008","42,368.11","48,312","37,274","1,948,933","1","384","1","1","384","1","0","CachePreferNone","1","406","1","1","406","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","155,904","23","all","0","0","0","4.41","1,894,997","1,992,032","1,865,728","60,639,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.60","43.84","35.05","38.60","47.74","50.71","45.34","47.74","49,207.63","55,901","44,258","9,054,204","49,413.58","56,824","44,646","9,092,099","25.06","28.82","22.65","25.06","6"
"8","20220","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,638,528","1,636,352","13,097,216","166,240","170,752","161,280","1,329,920","86.63","86.91","86.35","86.63","38,336","38,336","38,336","38,336","2,592.83","2,690","2,494","119,270","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","430,978","434,848","425,376","13,791,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","29.12","30.19","28.24","29.12","74.79","75.90","73.42","74.79","15,052.04","15,725","14,450","2,769,575","15,103.01","15,777","14,452","2,778,953","30.33","31.68","29.02","30.33","12"
"9","20220","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,082,656","8,163,200","8,034,432","64,661,248","5,308,048","5,312,256","5,303,040","42,464,384","73.57","75.83","71.54","73.57","1,883,328","1,883,328","1,883,328","1,883,328","1,442,979.87","1,482,480","1,409,112","66,377,074","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,215,224","8,815,520","7,790,720","262,887,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","75.15","77.01","73.55","75.15","93.18","94.37","91.79","93.18","2,121,716.65","2,207,765","2,048,164","390,395,864","2,124,492.57","2,207,162","2,036,743","390,906,632","76.23","79.19","73.08","76.23","12"
"10","20220","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,328","5,345,280","42,771,712","4,197,728","4,200,448","4,194,688","33,581,824","82.62","83.13","82.33","82.62","242,528","242,528","242,528","242,528","151,426.17","152,384","149,984","6,965,604","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,135","2,531,968","2,504,224","80,260,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","82.62","83.13","82.33","82.62","97.01","97.32","96.69","97.01","151,466.15","152,162","150,430","27,869,772","151,586.72","152,621","150,100","27,891,957","42.27","42.56","41.85","42.27","12"
"11","20220","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,810,208","43,270,400","42,461,312","342,481,664","12,858,496","13,105,536","12,696,192","102,867,968","80.47","81.23","79.84","80.47","5,753,792","5,753,792","5,753,792","5,753,792","4,808,226.67","4,861,705","4,767,467","221,178,427","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,535,008","36,343,360","31,122,272","1,073,120,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","40","83.33","82.55","83.38","81.84","82.55","82.17","82.85","81.80","82.17","6,883,949.64","6,977,981","6,829,999","1,266,646,733","7,105,449.83","7,177,879","7,041,172","1,307,402,769","83.63","84.48","82.87","83.63","10"
"12","20220","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,744","22,269,696","22,205,312","177,965,952","15,867,696","15,911,296","15,842,816","126,941,568","92.50","92.66","92.34","92.50","758,144","758,144","758,144","758,144","2,243.80","2,440","2,108","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,610,830","9,670,240","9,582,976","307,546,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","16","33.33","27.66","28.94","26.78","27.66","29.66","30.02","29.29","29.66","312,645.77","329,329","299,258","57,526,822","312,744.45","327,360","299,515","57,544,978","27.66","28.96","26.49","27.66","4"
"13","20220","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,098,848","11,115,904","11,079,552","88,790,784","7,521,520","7,534,464","7,502,848","60,172,160","77.83","77.95","77.67","77.83","440,192","440,192","440,192","440,192","14,453.11","17,253","10,650","664,843","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,744,005","9,692,832","8,675,584","279,808,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","42.84","49.20","37.53","42.84","81.98","88.91","77.48","81.98","278,091.30","322,501","222,483","51,168,800","278,610.97","325,889","225,824","51,264,418","47.68","55.77","38.64","47.68","12"
"14","20220","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,024","0","2,944","16","128","0","128","0.80","2.64","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","257.34","0","1.40","4"
"15","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,964,288","1,965,056","1,963,520","15,714,304","164,240","166,272","160,512","1,313,920","86.75","86.87","86.57","86.75","45,184","45,184","45,184","45,184","17,618.78","18,149","16,594","810,464","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","550,438","765,152","491,520","17,614,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","47.39","47.75","45.62","47.39","87.82","92.29","77.84","87.82","14,190.79","14,298","13,706","2,611,106","14,431.89","14,539","13,944","2,655,467","24.68","24.86","23.84","24.68","12"
"16","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.78","0.45","1.27","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","0.33","3.78","0","0.33","16.54","191.64","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.97","68.95","0","3.97","12"
"17","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,112","3,946,752","3,942,272","31,552,896","4,010,224","4,018,304","4,006,272","32,081,792","87.07","87.19","87.01","87.07","168,128","168,128","168,128","168,128","48,894.15","56,054","45,924","2,249,131","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,400,793","2,523,488","2,371,424","76,825,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.42","43.59","36.18","38.42","48.08","50.06","45.53","48.08","58,936.50","62,071","54,849","10,844,316","59,213.87","66,397","55,256","10,895,352","24.86","27.88","23.20","24.86","6"
"18","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,944,896","3,952,256","3,941,504","31,559,168","4,015,136","4,024,192","4,007,680","32,121,088","87.42","87.60","87.30","87.42","167,584","167,584","167,584","167,584","48,126.65","55,079","41,147","2,213,826","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,393,215","2,504,192","2,368,800","76,582,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.76","43.90","36.36","38.76","47.97","49.59","45.49","47.97","58,929.90","69,129","55,033","10,843,102","58,973.16","67,456","50,689","10,851,061","24.65","28.19","21.19","24.65","6"
"19","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,941,328","3,945,856","3,939,456","31,530,624","3,966,720","3,976,960","3,956,608","31,733,760","87.24","87.41","87.11","87.24","166,784","166,784","166,784","166,784","68,151.67","78,039","63,459","3,134,977","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,331,169","2,439,424","2,302,688","74,597,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.49","40.20","36.27","38.49","48.04","49.86","46.03","48.04","58,730.76","67,807","54,987","10,806,459","59,154.42","66,536","55,326","10,884,414","24.86","27.96","23.25","24.86","6"
"20","20220","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,940,272","3,942,272","3,938,560","31,522,176","3,948,816","3,964,672","3,940,992","31,590,528","86.95","87.15","86.85","86.95","166,944","166,944","166,944","166,944","52,462.61","60,293","48,354","2,413,280","1","384","1","1","384","1","0","CachePreferNone","1","487","1","1","487","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","187,008","23","all","0","0","0","5.29","2,284,101","2,400,512","2,249,312","73,091,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","24","50","38.79","43.96","36.42","38.79","48.06","50.12","45.61","48.06","58,916.57","61,974","55,164","10,840,648","59,109.77","67,090","55,277","10,876,197","25.11","28.50","23.48","25.11","6"
"21","20220","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,963,024","1,964,160","1,961,984","15,704,192","167,024","170,880","164,096","1,336,192","87.47","87.68","87.31","87.47","44,864","44,864","44,864","44,864","3,035.65","3,152","2,938","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,272","519,680","509,952","16,488,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","29.17","30.33","28.34","29.17","74.65","76.01","73.48","74.65","17,819.46","18,550","17,150","3,278,781","17,870.33","18,752","17,127","3,288,141","30.08","31.57","28.83","30.08","12"
"22","20220","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,056,560","6,112,128","6,030,720","48,452,480","5,303,040","5,305,344","5,301,248","42,424,320","74.34","75.34","72.96","74.34","2,030,784","2,030,784","2,030,784","2,030,784","1,569,341.59","1,609,288","1,536,282","72,189,713","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,041,363","9,624,800","8,617,632","289,323,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","75.75","77.57","74.47","75.75","94.08","95.51","92.90","94.08","2,301,565.77","2,371,585","2,229,207","423,488,101","2,304,802.36","2,392,082","2,218,319","424,083,635","77.22","80.15","74.33","77.22","12"
"23","20220","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,496","5,347,456","5,345,280","42,771,968","4,200,736","4,203,392","4,198,016","33,605,888","82.63","83.17","81.41","82.63","242,944","242,944","242,944","242,944","151,511.91","152,535","150,857","6,969,548","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,744","2,832,480","2,806,592","89,911,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","48","100","82.63","83.17","81.41","82.63","96.90","97.24","96.55","96.90","152,130.20","152,882","151,060","27,991,956","152,246.41","152,922","151,269","28,013,339","42.43","42.62","42.16","42.43","12"
"24","20220","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,146,064","36,433,792","35,824,000","289,168,512","10,856,336","11,033,344","10,709,248","86,850,688","79.17","80.37","78.16","79.17","6,246,112","6,246,112","6,246,112","6,246,112","5,158,008.89","5,222,680","5,105,384","237,268,409","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,884,124","38,043,296","32,476,832","1,116,291,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","40","83.33","81.13","82.30","80.37","81.13","81.50","82.45","80.70","81.50","7,345,031.76","7,433,661","7,234,489","1,351,485,843","7,580,735.38","7,699,015","7,506,727","1,394,855,310","83.12","84.42","82.31","83.12","10"
"25","20220","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,124,928","19,138,816","19,095,936","152,999,424","13,633,536","13,661,184","13,621,120","109,068,288","92.05","92.17","91.94","92.05","654,752","654,752","654,752","654,752","2,127.87","2,243","1,969","97,882","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,910","8,315,200","8,218,176","264,349,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","10,209,997,746","10,209,997,746","10,209,997,746","81,679,981,968","8","0","16","33.33","27.62","29.04","26.60","27.62","29.53","29.92","29.12","29.53","269,528.18","287,770","256,606","49,593,186","269,620.23","283,072","252,181","49,610,123","27.75","29.13","25.95","27.75","4"


==> figsrc/data/stage_detail_ncu/Truck_sh3.csv <==
==PROF== Connected to process 14988 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
view_ply: 337227 splats have negative colour; the SH build clamps them at 0
{"scene": "Truck", "arm": "sh3", "mode": "ncu", "build": "sh3", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2127974, "load_s": 6.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 6083199 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 14988
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","14988","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","38,363,680","38,560,768","38,218,112","306,909,440","11,054,256","11,081,984","11,027,200","88,434,048","92.02","92.44","91.70","92.02","988,128","988,128","988,128","988,128","15,016.85","17,192","11,777","690,775","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","5","16","12","686","5,264","564","96","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","72.28","16,690,512","17,848,832","16,570,304","534,096,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","20","41.67","23.37","27.17","20.54","23.37","36.06","37.08","33.54","36.06","343,341.07","409,831","281,123","63,174,756","343,813.91","427,595","275,060","63,261,759","24.11","29.98","19.29","24.11","5"
"1","14988","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","3.05","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,224","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.46","269.40","0","1.46","4"
"2","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,345,760","2,348,032","2,343,040","18,766,080","162,192","163,968","160,512","1,297,536","88.74","88.88","88.58","88.74","52,032","52,032","52,032","52,032","20,156","20,624","19,496","927,176","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","642,472","845,504","586,752","20,559,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","47.43","47.68","45.87","47.43","85.63","88.60","78.93","85.63","16,387.33","16,475","15,894","3,015,269","16,629.07","16,720","16,133","3,059,749","24.05","24.18","23.33","24.05","12"
"3","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","1,536","512","8,448","16","128","0","128","1.26","3.75","0.45","1.26","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,904","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","0.33","3.75","0","0.33","16.54","192.48","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","69.98","0","4.03","12"
"4","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(582, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,705,824","4,707,584","4,704,256","37,646,592","4,793,632","4,800,384","4,780,288","38,349,056","88.17","88.24","88.03","88.17","198,304","198,304","198,304","198,304","60,736.17","69,197","55,086","2,793,864","1","384","1","1","384","1","0","CachePreferNone","1","582","1","1","582","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","223,488","23","all","0","0","0","6.33","2,863,121","3,003,104","2,832,320","91,619,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","38.72","43.17","35.15","38.72","48.37","49.94","46.35","48.37","70,341.80","80,358","61,634","12,942,891","70,615.56","80,354","62,725","12,993,263","24.79","28.21","22.02","24.79","6"
"5","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(582, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,705,472","4,709,376","4,701,184","37,643,776","4,774,800","4,783,744","4,768,640","38,198,400","88.36","88.48","88.26","88.36","197,440","197,440","197,440","197,440","57,777.37","64,454","54,258","2,657,759","1","384","1","1","384","1","0","CachePreferNone","1","582","1","1","582","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","223,488","23","all","0","0","0","6.33","2,842,238","2,990,848","2,809,280","90,951,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","38.87","43.09","36.41","38.87","48.22","49.61","46.67","48.22","70,335.38","78,089","66,239","12,941,709","70,546","79,264","65,703","12,980,464","24.84","27.91","23.14","24.84","6"
"6","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(582, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,706,368","4,708,736","4,704,768","37,650,944","4,745,680","4,764,928","4,739,968","37,965,440","87.25","87.45","87.19","87.25","199,360","199,360","199,360","199,360","80,865.02","89,681","76,367","3,719,791","1","384","1","1","384","1","0","CachePreferNone","1","582","1","1","582","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","223,488","23","all","0","0","0","6.33","2,769,319","2,904,800","2,734,368","88,618,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","38.99","43.39","34.10","38.99","48.47","50.44","46.77","48.47","70,304.83","77,910","65,824","12,936,089","70,566.24","79,043","66,412","12,984,188","24.81","27.79","23.35","24.81","6"
"7","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(582, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,703,360","4,705,024","4,701,440","37,626,880","4,781,888","4,793,344","4,773,248","38,255,104","88.35","88.48","88.25","88.35","197,600","197,600","197,600","197,600","60,265.78","67,060","56,498","2,772,226","1","384","1","1","384","1","0","CachePreferNone","1","582","1","1","582","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","223,488","23","all","0","0","0","6.33","2,711,134","2,838,688","2,681,728","86,756,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","39.21","43.60","37.02","39.21","48.38","50.59","46.99","48.38","70,378.32","73,670","66,215","12,949,610","70,724.76","78,955","65,984","13,013,355","25.14","28.06","23.45","25.14","6"
"8","14988","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18307, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,343,728","2,344,704","2,342,912","18,749,824","170,288","172,416","167,680","1,362,304","88.70","88.81","88.57","88.70","52,224","52,224","52,224","52,224","3,552.87","3,678","3,448","163,432","0","256","1","1","256","1","0","CachePreferNone","1","18,307","1","1","18,307","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,686,592","23","all","0","0","0","66.33","613,330","621,632","604,192","19,626,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","29.19","30.11","28.39","29.19","74.90","76.46","73.77","74.90","21,052.17","21,950","20,250","3,873,600","21,103.29","21,902","20,077","3,883,006","30.00","31.14","28.54","30.00","12"
"9","14988","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,450,192","9,523,072","9,365,632","75,601,536","5,308,848","5,311,232","5,305,600","42,470,784","70.87","73.37","68.43","70.87","1,977,760","1,977,760","1,977,760","1,977,760","1,448,069.59","1,498,934","1,392,087","66,611,201","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,160,671","9,775,648","8,755,744","293,141,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","72.18","74.65","69.58","72.18","94.41","95.65","93.12","94.41","2,134,959.17","2,240,945","1,982,467","392,832,487","2,138,567.26","2,263,658","1,955,465","393,496,376","73.31","77.60","67.03","73.31","12"
"10","14988","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,200","5,346,048","42,771,712","4,195,632","4,197,760","4,193,664","33,565,056","82.52","83.04","81.83","82.52","242,528","242,528","242,528","242,528","151,437.59","152,358","150,845","6,966,129","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,118","2,536,576","2,501,120","80,259,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","82.52","83.04","81.83","82.52","97.02","97.37","96.69","97.02","151,466.15","152,504","150,430","27,869,772","151,587.06","152,292","150,819","27,892,019","42.23","42.43","42.02","42.23","12"
"11","14988","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,409,488","45,837,056","45,084,160","363,275,904","12,737,968","12,806,784","12,596,096","101,903,744","78.89","79.42","78.27","78.89","5,904,288","5,904,288","5,904,288","5,904,288","4,864,493.74","4,921,036","4,818,717","223,766,712","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,821,599","36,863,328","32,729,632","1,114,291,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","40","83.33","81.16","81.86","80.85","81.16","82.51","82.96","82.12","82.51","6,983,157.59","7,027,877","6,920,666","1,284,900,996","7,215,993.68","7,281,277","7,180,256","1,327,742,837","83.77","84.52","83.35","83.77","10"
"12","14988","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","74,413,248","74,429,312","74,395,008","595,305,984","68,077,856","68,092,160","68,063,744","544,622,848","91.91","91.93","91.89","91.91","2,852,416","2,852,416","2,852,416","2,852,416","1,445.65","1,636","1,296","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","2","8","12","120","4,512","424","248","248","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","180.71","35,684,271","35,979,552","35,644,960","1,141,896,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","8","16.67","17.93","18.52","17.52","17.93","15.03","15.21","14.85","15.03","765,887.23","796,662","744,462","140,923,251","765,920.96","793,868","733,379","140,929,457","18.18","18.84","17.40","18.18","2"
"13","14988","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","33,774,176","33,905,664","33,692,288","270,193,408","11,204,880","11,225,216","11,174,784","89,639,040","85.95","86.24","85.73","85.95","962,848","962,848","962,848","962,848","14,532.33","17,222","12,612","668,487","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","5","16","12","686","5,264","564","96","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","72.28","17,037,938","17,992,736","16,944,192","545,214,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","20","41.67","23.73","27.05","20.93","23.73","35.29","36.33","33.58","35.29","341,561.85","448,877","282,508","62,847,381","342,076.09","404,264","287,600","62,942,001","26.19","30.95","22.02","26.19","5"
"14","14988","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,024","0","2,944","0","0","0","0","0.82","3.05","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,192","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","265.32","0","1.44","4"
"15","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,782,176","2,784,256","2,780,160","22,257,408","161,184","162,816","160,000","1,289,472","89.52","89.63","89.42","89.52","60,544","60,544","60,544","60,544","24,285.70","25,123","23,854","1,117,142","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","755,057","967,040","695,808","24,161,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","47.47","48.19","47.42","47.47","85.71","90.54","78.78","85.71","18,964.58","19,270","18,922","3,489,483","19,206.39","19,509","19,162","3,533,976","23.64","24.01","23.58","23.64","12"
"16","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","1,536","512","8,320","0","0","0","0","1.28","3.64","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,904","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","0.32","3.64","0","0.32","16.54","193.94","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.28","0","4.04","12"
"17","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,582,944","5,587,840","5,578,240","44,663,552","5,692,912","5,702,912","5,682,176","45,543,296","88.80","88.92","88.68","88.80","233,664","233,664","233,664","233,664","69,212.26","77,673","62,302","3,183,764","1","384","1","1","384","1","0","CachePreferNone","1","690","1","1","690","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","264,960","23","all","0","0","0","7.50","3,391,577","3,545,856","3,353,824","108,530,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","39.17","42.00","36.56","39.17","48.58","49.86","46.96","48.58","83,218.64","90,703","76,852","15,312,230","83,773.33","95,349","77,866","15,414,292","24.65","28.06","22.91","24.65","6"
"18","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,581,824","5,583,744","5,579,648","44,654,592","5,669,472","5,684,480","5,660,160","45,355,776","88.97","89.10","88.88","88.97","232,736","232,736","232,736","232,736","66,893.43","72,042","61,233","3,077,098","1","384","1","1","384","1","0","CachePreferNone","1","690","1","1","690","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","264,960","23","all","0","0","0","7.50","3,374,216","3,525,888","3,341,216","107,974,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","38.84","44.19","36.22","38.84","48.52","49.81","47.21","48.52","83,310.86","90,151","77,450","15,329,199","83,609.42","90,616","77,099","15,384,133","24.82","26.90","22.89","24.82","6"
"19","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,582,608","5,585,920","5,578,368","44,660,864","5,639,072","5,648,384","5,632,512","45,112,576","87.95","88.05","87.87","87.95","234,784","234,784","234,784","234,784","96,981.37","104,410","89,428","4,461,143","1","384","1","1","384","1","0","CachePreferNone","1","690","1","1","690","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","264,960","23","all","0","0","0","7.50","3,293,334","3,461,216","3,256,256","105,386,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","38.91","41.74","36.21","38.91","48.50","50.08","46.99","48.50","83,179.03","94,691","73,285","15,304,942","83,591.55","90,513","77,476","15,380,845","24.82","26.88","23.00","24.82","6"
"20","14988","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,584,016","5,587,456","5,581,184","44,672,128","5,645,888","5,654,784","5,636,608","45,167,104","89.33","89.43","89.24","89.33","231,296","231,296","231,296","231,296","74,329.52","81,434","67,639","3,419,158","1","384","1","1","384","1","0","CachePreferNone","1","690","1","1","690","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","264,960","23","all","0","0","0","7.50","3,226,474","3,373,600","3,192,064","103,247,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","24","50","39.22","41.98","36.48","39.22","48.54","50.04","47.04","48.54","83,270.70","94,703","76,992","15,321,808","83,548.23","91,299","77,543","15,372,875","25.04","27.37","23.24","25.04","6"
"21","14988","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(21723, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,780,928","2,781,824","2,780,160","22,247,424","167,520","169,984","165,760","1,340,160","89.48","89.58","89.40","89.48","60,672","60,672","60,672","60,672","4,146.96","4,288","3,974","190,760","0","256","1","1","256","1","0","CachePreferNone","1","21,723","1","1","21,723","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,561,088","23","all","0","0","0","78.71","726,147","734,880","716,832","23,236,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","29.16","30.12","28.30","29.16","74.81","76.03","73.87","74.81","24,764.91","25,775","23,800","4,556,743","24,815.90","25,877","23,827","4,566,125","29.91","31.19","28.72","29.91","12"
"22","14988","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,267,312","6,339,456","6,220,288","50,138,496","5,306,880","5,310,208","5,303,552","42,455,040","72.57","73.92","70.73","72.57","2,034,528","2,034,528","2,034,528","2,034,528","1,529,472.52","1,555,751","1,495,512","70,355,736","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,492,495","10,042,560","8,969,696","303,759,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","73.79","75.26","72.07","73.79","95.01","96.04","94.16","95.01","2,245,030.86","2,340,031","2,139,403","413,085,679","2,248,756.89","2,325,440","2,147,107","413,771,268","75.27","77.84","71.87","75.27","12"
"23","14988","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,346,944","5,346,304","42,771,840","4,194,464","4,198,016","4,191,872","33,555,712","82.62","83.17","82.32","82.62","242,848","242,848","242,848","242,848","151,515.39","152,462","150,180","6,969,708","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,825","2,837,920","2,806,368","89,914,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","48","100","82.62","83.17","82.32","82.62","96.90","97.29","96.63","96.90","152,130.20","152,882","151,148","27,991,956","152,246.89","152,987","151,187","28,013,427","42.41","42.61","42.11","42.41","12"
"24","14988","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,313,856","36,512,256","36,023,680","290,510,848","10,390,688","10,525,568","10,171,776","83,125,504","78.96","80.04","78.09","78.96","6,137,312","6,137,312","6,137,312","6,137,312","5,030,602.39","5,100,584","4,972,646","231,407,710","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,502,558","36,312,224","32,203,712","1,104,081,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","40","83.33","81.06","82.22","80.30","81.06","81.63","82.66","80.92","81.63","7,166,379.20","7,246,843","7,087,488","1,318,613,772","7,399,530.67","7,508,523","7,325,236","1,361,513,643","83.30","84.53","82.46","83.30","10"
"25","14988","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","63,346,448","63,358,976","63,330,816","506,771,584","57,842,656","57,858,816","57,816,064","462,741,248","91.53","91.55","91.49","91.53","2,436,128","2,436,128","2,436,128","2,436,128","1,445.65","1,596","1,288","66,500","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","2","8","12","120","4,512","424","248","248","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","180.71","30,340,195","30,601,152","30,306,688","970,886,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","11,263,755,594","11,263,755,594","11,263,755,594","90,110,044,752","8","0","8","16.67","18.06","18.61","17.60","18.06","15.09","15.30","14.79","15.09","659,638.99","688,591","614,197","121,373,575","659,672.66","681,789","625,954","121,379,769","18.33","18.95","17.39","18.33","2"


==> figsrc/data/stage_detail_ncu/Truck_sort_std.csv <==
==PROF== Connected to process 54404 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/313
Loading image 2/313
Loading image 3/313
Loading image 4/313
Loading image 5/313
Loading image 6/313
Loading image 7/313
Loading image 8/313
Loading image 9/313
Loading image 10/313
Loading image 11/313
Loading image 12/313
Loading image 13/313
Loading image 14/313
Loading image 15/313
Loading image 16/313
Loading image 17/313
Loading image 18/313
Loading image 19/313
Loading image 20/313
Loading image 21/313
Loading image 22/313
Loading image 23/313
Loading image 24/313
Loading image 25/313
Loading image 26/313
Loading image 27/313
Loading image 28/313
Loading image 29/313
Loading image 30/313
Loading image 31/313
Loading image 32/313
Loading image 33/313
Loading image 34/313
Loading image 35/313
Loading image 36/313
Loading image 37/313
Loading image 38/313
Loading image 39/313
Loading image 40/313
Loading image 41/313
Loading image 42/313
Loading image 43/313
Loading image 44/313
Loading image 45/313
Loading image 46/313
Loading image 47/313
Loading image 48/313
Loading image 49/313
Loading image 50/313
Loading image 51/313
Loading image 52/313
Loading image 53/313
Loading image 54/313
Loading image 55/313
Loading image 56/313
Loading image 57/313
Loading image 58/313
Loading image 59/313
Loading image 60/313
Loading image 61/313
Loading image 62/313
Loading image 63/313
Loading image 64/313
Loading image 65/313
Loading image 66/313
Loading image 67/313
Loading image 68/313
Loading image 69/313
Loading image 70/313
Loading image 71/313
Loading image 72/313
Loading image 73/313
Loading image 74/313
Loading image 75/313
Loading image 76/313
Loading image 77/313
Loading image 78/313
Loading image 79/313
Loading image 80/313
Loading image 81/313
Loading image 82/313
Loading image 83/313
Loading image 84/313
Loading image 85/313
Loading image 86/313
Loading image 87/313
Loading image 88/313
Loading image 89/313
Loading image 90/313
Loading image 91/313
Loading image 92/313
Loading image 93/313
Loading image 94/313
Loading image 95/313
Loading image 96/313
Loading image 97/313
Loading image 98/313
Loading image 99/313
Loading image 100/313
Loading image 101/313
Loading image 102/313
Loading image 103/313
Loading image 104/313
Loading image 105/313
Loading image 106/313
Loading image 107/313
Loading image 108/313
Loading image 109/313
Loading image 110/313
Loading image 111/313
Loading image 112/313
Loading image 113/313
Loading image 114/313
Loading image 115/313
Loading image 116/313
Loading image 117/313
Loading image 118/313
Loading image 119/313
Loading image 120/313
Loading image 121/313
Loading image 122/313
Loading image 123/313
Loading image 124/313
Loading image 125/313
Loading image 126/313
Loading image 127/313
Loading image 128/313
Loading image 129/313
Loading image 130/313
Loading image 131/313
Loading image 132/313
Loading image 133/313
Loading image 134/313
Loading image 135/313
Loading image 136/313
Loading image 137/313
Loading image 138/313
Loading image 139/313
Loading image 140/313
Loading image 141/313
Loading image 142/313
Loading image 143/313
Loading image 144/313
Loading image 145/313
Loading image 146/313
Loading image 147/313
Loading image 148/313
Loading image 149/313
Loading image 150/313
Loading image 151/313
Loading image 152/313
Loading image 153/313
Loading image 154/313
Loading image 155/313
Loading image 156/313
Loading image 157/313
Loading image 158/313
Loading image 159/313
Loading image 160/313
Loading image 161/313
Loading image 162/313
Loading image 163/313
Loading image 164/313
Loading image 165/313
Loading image 166/313
Loading image 167/313
Loading image 168/313
Loading image 169/313
Loading image 170/313
Loading image 171/313
Loading image 172/313
Loading image 173/313
Loading image 174/313
Loading image 175/313
Loading image 176/313
Loading image 177/313
Loading image 178/313
Loading image 179/313
Loading image 180/313
Loading image 181/313
Loading image 182/313
Loading image 183/313
Loading image 184/313
Loading image 185/313
Loading image 186/313
Loading image 187/313
Loading image 188/313
Loading image 189/313
Loading image 190/313
Loading image 191/313
Loading image 192/313
Loading image 193/313
Loading image 194/313
Loading image 195/313
Loading image 196/313
Loading image 197/313
Loading image 198/313
Loading image 199/313
Loading image 200/313
Loading image 201/313
Loading image 202/313
Loading image 203/313
Loading image 204/313
Loading image 205/313
Loading image 206/313
Loading image 207/313
Loading image 208/313
Loading image 209/313
Loading image 210/313
Loading image 211/313
Loading image 212/313
Loading image 213/313
Loading image 214/313
Loading image 215/313
Loading image 216/313
Loading image 217/313
Loading image 218/313
Loading image 219/313
Loading image 220/313
Loading image 221/313
Loading image 222/313
Loading image 223/313
Loading image 224/313
Loading image 225/313
Loading image 226/313
Loading image 227/313
Loading image 228/313
Loading image 229/313
Loading image 230/313
Loading image 231/313
Loading image 232/313
Loading image 233/313
Loading image 234/313
Loading image 235/313
Loading image 236/313
Loading image 237/313
Loading image 238/313
Loading image 239/313
Loading image 240/313
Loading image 241/313
Loading image 242/313
Loading image 243/313
Loading image 244/313
Loading image 245/313
Loading image 246/313
Loading image 247/313
Loading image 248/313
Loading image 249/313
Loading image 250/313
Loading image 251/313
Loading image 252/313
Loading image 253/313
Loading image 254/313
Loading image 255/313
Loading image 256/313
Loading image 257/313
Loading image 258/313
Loading image 259/313
Loading image 260/313
Loading image 261/313
Loading image 262/313
Loading image 263/313
Loading image 264/313
Loading image 265/313
Loading image 266/313
Loading image 267/313
Loading image 268/313
Loading image 269/313
Loading image 270/313
Loading image 271/313
Loading image 272/313
Loading image 273/313
Loading image 274/313
Loading image 275/313
Loading image 276/313
Loading image 277/313
Loading image 278/313
Loading image 279/313
Loading image 280/313
Loading image 281/313
Loading image 282/313
Loading image 283/313
Loading image 284/313
Loading image 285/313
Loading image 286/313
Loading image 287/313
Loading image 288/313
Loading image 289/313
Loading image 290/313
Loading image 291/313
Loading image 292/313
Loading image 293/313
Loading image 294/313
Loading image 295/313
Loading image 296/313
Loading image 297/313
Loading image 298/313
Loading image 299/313
Loading image 300/313
Loading image 301/313
Loading image 302/313
Loading image 303/313
Loading image 304/313
Loading image 305/313
Loading image 306/313
Loading image 307/313
Loading image 308/313
Loading image 309/313
Loading image 310/313
Loading image 311/313
Loading image 312/313
Loading image 313/313
Scene scale: 1.559317
273 train, 40 val, 175925 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 273 images / 9.34 GB pinned host-side).
{"scene": "Truck", "arm": "sort_std", "mode": "ncu", "build": "ours", "env": {"GSCUDA_SORT_STD": "1"}, "splats_ply": 2127974, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4289410 > capacity 4256972, growing and re-running
==PROF== Disconnected from process 54404
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","54404","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,712,928","11,729,408","11,695,744","93,703,424","7,301,520","7,317,632","7,280,256","58,412,160","77.18","77.32","77.03","77.18","453,280","453,280","453,280","453,280","14,912.17","18,162","12,002","685,960","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","7,808,242","8,944,480","7,729,408","249,863,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","41.48","47.50","35.50","41.48","83.55","86.55","77.91","83.55","279,827.89","331,406","223,197","51,488,332","280,311.41","379,981","229,907","51,577,299","49.92","67.67","40.94","49.92","12"
"1","54404","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","2.67","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.37","252.92","0","1.37","4"
"2","54404","python.exe","127.0.0.1","widen_keys_kernel(const unsigned int *, unsigned long long *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,040","1,638,528","1,636,352","13,096,320","3,181,824","3,191,168","3,174,912","25,454,592","91.39","91.60","91.25","91.39","97,056","97,056","97,056","97,056","2,223.83","2,352","2,128","102,296","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","1,229,335","1,234,816","1,227,776","39,338,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","9.50","10.19","8.95","9.50","80.68","82.29","78.34","80.68","12,230.96","13,024","11,704","2,250,496","12,281.16","12,985","11,755","2,259,734","9.02","9.53","8.63","9.02","12"
"3","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(414, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,275,168","3,276,544","3,273,856","26,201,344","159,920","161,280","158,336","1,279,360","90.52","90.59","90.44","90.52","69,856","69,856","69,856","69,856","21,548.74","21,993","20,724","991,242","1","128","1","1","128","1","0","CachePreferNone","1","414","1","1","414","","16","9","11","12","1,847","5,100","2,284","55","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","52,992","23","all","0","0","0","1","856,585","999,296","819,200","27,410,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","34.09","34.32","33.39","34.09","59.24","60.84","57.13","59.24","16,504.51","16,676","16,174","3,036,830","16,688.75","16,859","16,357","3,070,730","17.36","17.54","17.02","17.36","9"
"4","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(6, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,360","2,176","0","10,880","16","128","0","128","1.42","5.25","0.48","1.42","2,496","2,496","2,496","2,496","9.13","70","0","420","1","256","1","1","256","1","0","CachePreferNone","1","6","1","1","6","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,536","23","all","0","0","0","0.02","1,613","5,984","288","51,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","0.48","3.70","0","0.48","16.54","129.44","0","16.54","7.66","97","0","1,410","9.75","113","0","1,794","3.98","46.12","0","3.98","12"
"5","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,949,088","4,953,472","4,941,696","39,592,704","4,962,224","4,975,232","4,952,832","39,697,792","90.08","90.24","89.93","90.08","202,496","202,496","202,496","202,496","11,436.76","14,034","9,919","526,091","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","2,946,069","3,085,952","2,904,800","94,274,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","15.08","18.00","13.40","15.08","69.38","71.51","67.20","69.38","20,694.90","25,115","18,606","3,807,862","21,844.22","27,853","18,787","4,019,336","7.57","9.65","6.51","7.57","9"
"6","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,923,344","4,927,616","4,919,552","39,386,752","4,976,320","4,990,720","4,959,872","39,810,560","90.18","90.35","90.00","90.18","202,016","202,016","202,016","202,016","63,910.98","74,511","58,226","2,939,905","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","2,823,582","2,964,544","2,792,416","90,354,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.76","36.20","27.71","31.76","72.18","74.42","69.57","72.18","58,898.56","68,082","51,608","10,837,335","59,621.14","68,670","54,759","10,970,289","20.40","23.50","18.74","20.40","9"
"7","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,928,896","4,931,584","4,924,672","39,431,168","5,145,280","5,156,736","5,130,880","41,162,240","88.84","88.96","88.68","88.84","208,672","208,672","208,672","208,672","58,519.13","68,894","53,047","2,691,880","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","3,144,510","3,314,304","3,095,392","100,624,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","30.93","35.84","26.91","30.93","72.01","74.07","69.95","72.01","58,190.34","67,724","52,282","10,707,022","58,267.54","70,047","52,904","10,721,228","19.42","23.35","17.63","19.42","9"
"8","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,930,128","4,933,888","4,926,976","39,441,024","5,045,520","5,061,504","5,034,880","40,364,160","88.63","88.80","88.50","88.63","207,104","207,104","207,104","207,104","55,668.37","64,689","48,071","2,560,745","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","2,973,981","3,142,240","2,925,120","95,167,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.10","37.33","27.13","31.10","72.01","74.01","69.77","72.01","58,218.74","72,046","52,776","10,712,249","58,993.19","70,105","52,050","10,854,747","19.94","23.70","17.59","19.94","9"
"9","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,932,240","4,936,064","4,927,488","39,457,920","5,150,688","5,170,944","5,138,944","41,205,504","87.89","88.10","87.75","87.89","211,104","211,104","211,104","211,104","68,013.04","81,521","61,928","3,128,600","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","3,146,001","3,291,744","3,105,344","100,672,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","30.38","37.10","27.65","30.38","72.09","73.50","69.85","72.09","57,911.07","72,603","50,056","10,655,636","58,176.82","71,784","52,738","10,704,535","19.41","23.95","17.60","19.41","9"
"10","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(853, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,925,456","4,927,744","4,923,648","39,403,648","4,981,744","5,000,832","4,970,624","39,853,952","89.75","89.94","89.63","89.75","203,136","203,136","203,136","203,136","54,814.80","63,135","49,850","2,521,481","1","384","1","1","384","1","0","CachePreferNone","1","853","1","1","853","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","327,552","23","all","0","0","0","6.18","2,855,493","3,007,264","2,815,296","91,375,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.48","35.92","28.77","31.48","72.06","74.37","69.50","72.06","58,858.60","67,943","51,066","10,829,982","59,408.02","69,821","54,373","10,931,076","20.34","23.91","18.62","20.34","9"
"11","54404","python.exe","127.0.0.1","narrow_keys_kernel(const unsigned long long *, unsigned int *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,275,808","3,277,824","3,273,728","26,206,464","1,570,320","1,596,544","1,546,240","12,562,560","90.98","91.51","90.48","90.98","98,080","98,080","98,080","98,080","2,223.83","2,304","2,152","102,296","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","1,229,967","1,235,328","1,227,776","39,358,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","9.50","10.02","8.86","9.50","75.61","77.55","73.29","75.61","12,786.91","13,064","12,374","2,352,791","12,836.76","13,299","12,425","2,361,963","9.43","9.77","9.12","9.43","12"
"12","54404","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(12787, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,637,152","1,637,504","1,636,352","13,097,216","162,752","164,992","160,384","1,302,016","86.50","86.63","86.35","86.50","38,336","38,336","38,336","38,336","2,592.87","2,694","2,506","119,272","0","256","1","1","256","1","0","CachePreferNone","1","12,787","1","1","12,787","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,273,472","23","all","0","0","0","46.33","431,018","436,384","425,984","13,792,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","29.06","30.18","28.16","29.06","74.68","76.00","73.43","74.68","15,052.07","15,950","14,350","2,769,581","15,102.83","15,952","14,402","2,778,921","30.33","32.03","28.92","30.33","12"
"13","54404","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,069,632","8,142,592","8,023,552","64,557,056","5,308,080","5,312,512","5,304,192","42,464,640","73.70","75.54","72.23","73.70","1,882,688","1,882,688","1,882,688","1,882,688","1,442,932","1,487,412","1,409,212","66,374,872","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","8,214,291","8,816,768","7,788,160","262,857,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","75.28","77.19","73.61","75.28","93.12","93.97","91.96","93.12","2,121,640.89","2,207,253","2,033,870","390,381,924","2,124,413.95","2,197,643","2,056,803","390,892,166","76.25","78.88","73.82","76.25","12"
"14","54404","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,480","5,347,840","5,345,280","42,771,840","4,195,968","4,198,656","4,192,384","33,567,744","82.56","83.10","81.76","82.56","242,816","242,816","242,816","242,816","151,432.72","152,389","150,818","6,965,905","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,508,172","2,536,992","2,504,192","80,261,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","82.56","83.10","81.76","82.56","97.02","97.30","96.73","97.02","151,466.15","152,504","150,626","27,869,772","151,587.17","152,626","150,461","27,892,039","42.26","42.55","41.95","42.26","12"
"15","54404","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","42,807,488","43,303,424","42,310,912","342,459,904","12,873,136","13,030,400","12,621,440","102,985,088","80.34","81.02","79.75","80.34","5,743,840","5,743,840","5,743,840","5,743,840","4,808,139.72","4,851,637","4,760,406","221,174,427","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","33,534,404","35,720,160","31,289,792","1,073,100,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","40","83.33","82.43","83.07","81.92","82.43","82.16","82.81","81.74","82.16","6,883,310.73","6,956,292","6,828,703","1,266,529,174","7,105,492.39","7,162,167","7,057,507","1,307,410,600","83.58","84.25","83.02","83.58","10"
"16","54404","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,245,296","22,283,008","22,209,792","177,962,368","15,863,584","15,883,008","15,837,440","126,908,672","92.46","92.60","92.31","92.46","758,368","758,368","758,368","758,368","2,243.80","2,407","2,115","103,215","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","9,611,506","9,673,056","9,551,200","307,568,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","16","33.33","27.67","29.64","26.63","27.67","29.65","30.24","29.15","29.65","312,643.90","327,398","296,510","57,526,477","312,742.68","337,864","298,131","57,544,654","27.76","29.99","26.47","27.76","4"
"17","54404","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,099,248","11,116,160","11,079,936","88,793,984","7,530,560","7,553,536","7,504,896","60,244,480","78.15","78.32","77.96","78.15","438,624","438,624","438,624","438,624","14,451.93","17,931","11,502","664,789","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","30.12","8,823,664","9,789,824","8,757,120","282,357,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","41.51","47.73","35.99","41.51","82.05","87.01","76.16","82.05","278,105.75","328,066","202,030","51,171,458","278,625.61","315,205","222,810","51,267,112","47.36","53.58","37.87","47.36","12"
"18","54404","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.82","2.71","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,121","3,712","576","35,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","257.34","0","1.40","4"
"19","54404","python.exe","127.0.0.1","widen_keys_kernel(const unsigned int *, unsigned long long *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,864","1,964,160","1,961,984","15,702,912","3,828,992","3,840,000","3,822,592","30,631,936","91.49","91.69","91.38","91.49","116,544","116,544","116,544","116,544","2,666.61","2,848","2,528","122,664","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","1,473,769","1,481,472","1,472,512","47,160,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","9.38","10.18","8.97","9.38","81.12","82.56","79.48","81.12","14,665.91","16,104","13,728","2,698,528","14,715.70","15,715","13,953","2,707,688","8.91","9.52","8.45","8.91","12"
"20","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(414, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,926,768","3,928,064","3,924,992","31,414,144","163,072","164,352","162,176","1,304,576","91.27","91.33","91.21","91.27","82,496","82,496","82,496","82,496","24,904.57","25,460","23,855","1,145,610","1","128","1","1","128","1","0","CachePreferNone","1","414","1","1","414","","16","9","11","12","1,847","5,100","2,284","55","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","52,992","23","all","0","0","0","1","1,020,755","1,173,408","982,016","32,664,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","33.68","33.93","32.40","33.68","59.71","61.62","57.38","59.71","19,279.56","19,432","18,584","3,547,439","19,468.34","19,622","18,771","3,582,175","17.01","17.15","16.40","17.01","9"
"21","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(6, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,296","2,176","0","10,368","32","256","0","256","1.41","5.25","0.48","1.41","2,528","2,528","2,528","2,528","9.13","70","0","420","1","256","1","1","256","1","0","CachePreferNone","1","6","1","1","6","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,536","23","all","0","0","0","0.02","1,605","5,984","288","51,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","0.49","3.77","0","0.49","16.54","129.11","0","16.54","7.66","97","0","1,410","9.75","113","0","1,794","4.06","47.02","0","4.06","12"
"22","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,937,568","5,941,632","5,933,056","47,500,544","5,971,952","5,988,352","5,957,888","47,775,616","90.86","91.02","90.72","90.86","241,216","241,216","241,216","241,216","13,639.15","16,013","11,727","627,401","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,529,789","3,703,040","3,452,928","112,953,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","14.97","17.51","12.72","14.97","69.59","72.28","67.63","69.59","24,342.59","30,925","21,330","4,479,036","25,984.05","31,502","23,213","4,781,065","7.47","9.06","6.67","7.47","9"
"23","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,903,248","5,906,560","5,900,288","47,225,984","5,988,384","6,001,408","5,974,272","47,907,072","90.53","90.65","90.40","90.53","241,696","241,696","241,696","241,696","74,432.11","81,745","69,353","3,423,877","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,382,735","3,576,224","3,338,400","108,247,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.77","34.67","29.93","31.77","72.66","74.39","70.43","72.66","70,306.82","83,415","64,814","12,936,454","71,504.11","80,267","66,839","13,156,756","20.40","22.90","19.07","20.40","9"
"24","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,916,368","5,918,976","5,914,368","47,330,944","6,206,896","6,219,136","6,193,664","49,655,168","88.53","88.64","88.42","88.53","252,000","252,000","252,000","252,000","68,223.04","81,129","61,778","3,138,260","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,741,178","3,948,832","3,682,240","119,717,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.05","37.18","28.88","31.05","72.52","73.95","70.81","72.52","70,261.22","85,956","65,008","12,928,065","70,497.48","86,037","63,966","12,971,536","19.59","23.91","17.77","19.59","9"
"25","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,909,824","5,912,832","5,906,432","47,278,592","6,062,304","6,074,880","6,047,232","48,498,432","89.38","89.50","89.25","89.38","246,496","246,496","246,496","246,496","65,832.37","78,215","58,704","3,028,289","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,607,949","3,802,720","3,559,360","115,454,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.15","37.07","29.23","31.15","72.53","73.90","70.48","72.53","69,896.66","86,091","61,425","12,860,986","70,344.62","85,483","62,828","12,943,410","19.76","24.02","17.65","19.76","9"
"26","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,910,640","5,913,472","5,906,816","47,285,120","6,156,272","6,168,960","6,147,584","49,250,176","88.62","88.74","88.53","88.62","250,560","250,560","250,560","250,560","81,740.48","96,343","73,135","3,760,062","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,780,138","3,966,208","3,731,328","120,964,416","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","30.94","35.49","28.97","30.94","72.59","74.68","70.71","72.59","69,371.22","84,818","62,145","12,764,304","69,846.43","85,306","61,837","12,851,744","19.31","23.59","17.10","19.31","9"
"27","54404","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1023, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,908,000","5,909,376","5,906,048","47,264,000","5,991,456","6,003,072","5,975,936","47,931,648","90.33","90.43","90.20","90.33","242,432","242,432","242,432","242,432","67,233.48","76,826","62,573","3,092,740","1","384","1","1","384","1","0","CachePreferNone","1","1,023","1","1","1,023","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","392,832","23","all","0","0","0","7.41","3,424,680","3,613,760","3,379,936","109,589,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","36","75","31.74","36.36","27.18","31.74","72.59","74.43","71.06","72.59","70,098.40","84,328","62,669","12,898,105","71,405.74","81,680","66,453","13,138,657","20.22","23.13","18.82","20.22","9"
"28","54404","python.exe","127.0.0.1","narrow_keys_kernel(const unsigned long long *, unsigned int *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","3,926,672","3,928,576","3,924,992","31,413,376","1,896,096","1,925,376","1,874,816","15,168,768","92.00","92.49","91.63","92.00","116,512","116,512","116,512","116,512","2,666.61","2,736","2,584","122,664","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","1,474,141","1,479,808","1,472,512","47,172,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","9.41","9.97","8.98","9.41","75.48","77.89","73.79","75.48","15,332.54","15,916","14,858","2,821,187","15,383.02","15,783","14,909","2,830,475","9.29","9.53","9.01","9.29","12"
"29","54404","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(15333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,962,976","1,964,032","1,961,984","15,703,808","163,136","165,376","160,384","1,305,088","87.53","87.67","87.38","87.53","44,736","44,736","44,736","44,736","3,035.65","3,150","2,946","139,640","0","256","1","1","256","1","0","CachePreferNone","1","15,333","1","1","15,333","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","3,925,248","23","all","0","0","0","55.55","515,285","521,408","510,048","16,489,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","29.05","30.07","28.30","29.05","74.54","75.91","73.05","74.54","17,819.05","18,650","17,050","3,278,705","17,870.39","18,627","17,277","3,288,151","30.11","31.38","29.11","30.11","12"
"30","54404","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(123, 69, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","6,060,736","6,084,480","6,033,536","48,485,888","5,301,936","5,305,856","5,299,968","42,415,488","74.34","75.89","72.42","74.34","2,034,080","2,034,080","2,034,080","2,034,080","1,569,163.09","1,598,290","1,546,945","72,181,502","1","16","16","1","256","1","0","CachePreferNone","1","123","69","1","8,487","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","2,172,672","23","all","0","0","0","30.75","9,038,386","9,627,552","8,617,568","289,228,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","75.75","77.09","74.74","75.75","94.05","95.32","92.98","94.05","2,301,438.91","2,377,490","2,229,351","423,464,760","2,304,676.36","2,380,266","2,214,267","424,060,451","77.24","79.77","74.21","77.24","12"
"31","54404","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(124, 70, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,346,464","5,347,456","5,345,280","42,771,712","4,196,368","4,198,912","4,193,920","33,570,944","82.55","83.09","82.24","82.55","242,976","242,976","242,976","242,976","151,512.22","152,549","150,077","6,969,562","1","16","16","1","256","1","0","CachePreferNone","1","124","70","1","8,680","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","2,222,080","23","all","0","0","0","31.45","2,809,878","2,841,632","2,806,400","89,916,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","48","100","82.55","83.09","82.24","82.55","96.90","97.26","96.61","96.90","152,130.20","152,874","151,510","27,991,956","152,246.98","152,980","150,835","28,013,444","42.41","42.62","42.02","42.41","12"
"32","54404","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(8487, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,155,424","36,415,616","35,517,056","289,243,392","10,824,480","11,024,256","10,561,536","86,595,840","78.92","80.19","78.20","78.92","6,232,704","6,232,704","6,232,704","6,232,704","5,157,386.41","5,220,001","5,079,866","237,239,775","1","128","1","1","128","1","0","CachePreferNone","1","8,487","1","1","8,487","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","1,086,336","23","all","0","0","0","18.45","34,853,995","37,422,240","33,036,160","1,115,327,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","40","83.33","80.87","81.80","79.70","80.87","81.45","82.58","80.79","81.45","7,345,196.27","7,456,669","7,258,859","1,351,516,114","7,579,831.67","7,676,391","7,468,080","1,394,689,027","83.11","84.17","81.89","83.11","10"
"33","54404","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(16625, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,125,632","19,174,528","19,064,192","153,005,056","13,633,104","13,683,712","13,581,184","109,064,832","91.89","92.17","91.57","91.89","655,936","655,936","655,936","655,936","2,127.89","2,336","2,037","97,883","0","128","1","1","128","1","0","CachePreferNone","1","16,625","1","1","16,625","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,128,000","23","all","0","0","0","90.35","8,260,420","8,323,616","8,211,168","264,333,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","10,299,808,178","10,299,808,178","10,299,808,178","82,398,465,424","8","0","16","33.33","27.61","28.79","26.70","27.61","29.46","29.83","28.89","29.46","269,538.41","282,846","257,494","49,595,067","269,630.55","283,777","258,007","49,612,021","27.62","29.06","26.43","27.62","4"


==> figsrc/data/stage_detail_ncu/garden_adam_dense.csv <==
==PROF== Connected to process 50828 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "adam_dense", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4948077 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 50828
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","50828","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,504,976","12,510,208","12,501,504","100,039,808","9,325,936","9,339,520","9,304,448","74,607,488","70.66","70.72","70.58","70.66","568,480","568,480","568,480","568,480","16,419.76","21,045","13,056","755,309","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,011,353","12,022,624","10,922,432","352,363,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","40.01","43.36","36.43","40.01","82.21","86.62","75.15","82.21","340,260.67","410,106","299,862","62,607,964","340,923.53","420,893","305,000","62,729,929","47.87","59.10","42.82","47.87","12"
"1","50828","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.90","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","267.05","0","1.45","4"
"2","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,440","2,561,024","2,557,440","20,475,520","165,440","167,168","163,968","1,323,520","88.32","88.43","88.21","88.32","56,800","56,800","56,800","56,800","20,290.57","21,018","20,033","933,366","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,182","912,992","640,000","22,245,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","47.50","48.91","47.24","47.50","87.91","92.03","81.57","87.91","17,606.14","18,120","17,502","3,239,529","17,848.66","18,368","17,744","3,284,153","23.87","24.56","23.73","23.87","12"
"3","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.29","3.98","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","0.32","3.71","0","0.32","16.54","192.55","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.79","65.96","0","3.79","12"
"4","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,864","5,136,512","5,133,056","41,078,912","5,233,136","5,244,160","5,224,448","41,865,088","88.01","88.11","87.92","88.01","216,800","216,800","216,800","216,800","64,362.50","71,424","59,401","2,960,675","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,127,999","3,257,280","3,099,648","100,095,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","38.98","42.57","36.63","38.98","48.50","50.05","46.74","48.50","76,711.87","84,939","67,297","14,114,984","76,965.40","85,514","71,481","14,161,634","24.92","27.69","23.15","24.92","6"
"5","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,320","5,137,280","5,131,008","41,074,560","5,198,304","5,209,088","5,192,704","41,586,432","88.48","88.60","88.41","88.48","214,912","214,912","214,912","214,912","61,552.67","67,804","53,488","2,831,423","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,003,541","3,135,488","2,972,608","96,113,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","39.28","43.05","36.81","39.28","48.42","50.22","47.20","48.42","76,967.70","85,040","68,424","14,162,056","77,041.83","85,414","67,948","14,175,697","25.11","27.84","22.15","25.11","6"
"6","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,360","5,135,616","5,131,264","41,066,880","5,190,176","5,196,416","5,182,848","41,521,408","89.04","89.12","88.96","89.04","213,312","213,312","213,312","213,312","85,370.57","93,855","73,961","3,927,046","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,991,919","3,122,624","2,960,320","95,741,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","38.59","42.14","36.27","38.59","48.43","49.71","46.94","48.43","76,497.73","84,366","71,636","14,075,582","76,819.65","84,606","67,914","14,134,815","24.95","27.48","22.06","24.95","6"
"7","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,592","5,132,928","5,126,656","41,044,736","5,171,616","5,181,568","5,159,296","41,372,928","88.43","88.54","88.29","88.43","214,400","214,400","214,400","214,400","65,608.11","71,595","60,821","3,017,973","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,947,817","3,086,720","2,910,272","94,330,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","39.53","43.13","37.07","39.53","48.40","49.81","46.56","48.40","76,763.73","84,163","71,784","14,124,526","77,084.90","84,461","72,060","14,183,621","25.07","27.46","23.43","25.07","6"
"8","50828","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,192","2,559,104","2,557,696","20,465,536","168,944","172,928","164,480","1,351,552","88.04","88.20","87.88","88.04","57,056","57,056","57,056","57,056","4,226.57","4,356","4,098","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,370","684,736","673,312","21,643,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","30.06","31.01","29.27","30.06","73.56","75.25","72.55","73.56","24,068.03","25,100","23,100","4,428,518","24,118.99","25,227","23,198","4,437,894","30.87","32.29","29.69","30.87","12"
"9","50828","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,125,808","8,219,008","8,058,880","65,006,464","10,857,840","10,862,592","10,852,608","86,862,720","80.14","80.80","79.35","80.14","3,108,992","3,108,992","3,108,992","3,108,992","2,598,656.78","2,623,496","2,562,439","119,538,212","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,357,050","14,090,816","12,720,160","427,425,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","81.40","82.07","80.29","81.40","94.00","94.75","93.33","94.00","3,790,917.28","3,862,229","3,704,257","697,528,779","3,794,364.26","3,853,385","3,718,472","698,163,024","81.97","83.24","80.33","81.97","12"
"10","50828","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,464","10,904,704","10,899,456","87,219,712","8,638,992","8,643,456","8,634,496","69,111,936","82.99","83.28","82.66","82.99","486,816","486,816","486,816","486,816","306,303.43","308,043","305,079","14,089,958","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,920","5,162,112","5,108,832","163,645,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","82.99","83.28","82.66","82.99","97.43","97.61","97.20","97.43","307,504.84","308,470","305,462","56,580,890","307,625.72","308,240","306,683","56,603,132","42.44","42.53","42.31","42.44","12"
"11","50828","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,728,688","52,126,208","51,147,008","413,829,504","14,664,928","14,973,568","14,371,328","117,319,424","81.74","82.33","81.46","81.74","9,702,304","9,702,304","9,702,304","9,702,304","8,332,083.37","8,360,041","8,302,814","383,275,835","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,152,447","56,565,632","48,916,128","1,700,878,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","40","83.33","83.41","83.68","83.17","83.41","82.81","83.30","82.57","82.81","11,739,825.97","11,815,427","11,684,985","2,160,127,978","12,108,949.45","12,153,723","12,069,922","2,228,046,698","84.14","84.45","83.87","84.14","10"
"12","50828","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","35,699,520","35,712,128","35,679,616","285,596,160","29,507,840","29,568,768","29,483,264","236,062,720","92.78","92.88","92.72","92.78","1,293,056","1,293,056","1,293,056","1,293,056","2,347","2,492","2,278","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","16,521,130","16,633,632","16,499,840","528,676,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","16","33.33","20.15","22.13","19.53","20.15","27.97","28.55","27.48","27.97","388,452.42","435,142","371,403","71,475,246","388,513.57","420,572","372,136","71,486,496","20.28","21.96","19.43","20.28","4"
"13","50828","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,746,192","12,748,544","12,743,808","101,969,536","9,135,168","9,145,600","9,124,096","73,081,344","83.70","83.75","83.65","83.70","480,992","480,992","480,992","480,992","16,628.96","18,513","13,932","764,932","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,507,044","11,563,456","10,432,768","336,225,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","48.31","54.35","43.16","48.31","83.97","86.84","81.07","83.97","346,219.18","400,098","284,577","63,704,329","346,902.94","396,635","302,393","63,830,141","51.39","58.76","44.80","51.39","12"
"14","50828","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,152","0","2,816","16","128","0","128","0.82","2.93","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","266.47","0","1.45","4"
"15","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,395,520","2,392,064","19,150,720","164,784","167,680","161,408","1,318,272","88.07","88.23","87.90","88.07","53,504","53,504","53,504","53,504","18,945.76","19,579","18,538","871,505","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,908","880,032","599,040","20,893,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","47.48","48.54","46.76","47.48","86.27","91.41","78.54","86.27","16,657.09","17,002","16,412","3,064,904","16,897.99","17,242","16,652","3,109,230","24.06","24.55","23.71","24.06","12"
"16","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","0","0","0","0","1.28","3.96","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","0.33","3.76","0","0.33","16.54","191.69","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.96","68.76","0","3.96","12"
"17","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,805,152","4,807,936","4,804,096","38,441,216","4,919,472","4,930,560","4,910,848","39,355,776","87.72","87.85","87.63","87.72","204,000","204,000","204,000","204,000","61,238.65","67,116","56,524","2,816,978","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,925,745","3,047,200","2,901,888","93,623,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","38.84","44.92","36.02","38.84","48.39","49.87","46.66","48.39","71,732.67","78,963","65,986","13,198,811","72,039.28","79,444","66,198","13,255,228","24.81","27.36","22.80","24.81","6"
"18","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,520","4,802,688","4,796,672","38,396,160","4,849,024","4,865,280","4,842,624","38,792,192","88.24","88.42","88.16","88.24","201,216","201,216","201,216","201,216","58,619.13","63,750","54,195","2,696,480","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,805,276","2,924,832","2,774,848","89,768,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","38.97","42.47","36.15","38.97","48.31","50.45","45.80","48.31","71,694.11","78,779","66,377","13,191,717","72,169.22","79,417","66,620","13,279,137","25.06","27.58","23.14","25.06","6"
"19","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,656","4,802,176","4,798,976","38,405,248","4,850,016","4,859,008","4,842,240","38,800,128","88.32","88.41","88.23","88.32","201,056","201,056","201,056","201,056","79,969.98","86,868","73,805","3,678,619","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,798,031","2,924,576","2,768,096","89,536,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","39.11","42.56","36.11","39.11","48.34","49.91","46.82","48.34","71,631.11","78,485","66,228","13,180,124","72,005.49","78,865","65,754","13,249,010","24.80","27.16","22.65","24.80","6"
"20","50828","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,832","4,801,920","4,798,464","38,406,656","4,820,464","4,827,776","4,813,056","38,563,712","88.19","88.27","88.10","88.19","200,736","200,736","200,736","200,736","62,328.07","68,023","57,107","2,867,091","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,747,130","2,876,000","2,718,048","87,908,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","24","50","39.19","42.68","36.29","39.19","48.38","50.58","46.94","48.38","71,952.05","79,014","66,469","13,239,177","72,153.83","79,019","66,717","13,276,304","25.14","27.53","23.24","25.14","6"
"21","50828","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,376","2,394,240","2,392,064","19,147,008","166,752","168,704","165,120","1,334,016","87.42","87.51","87.32","87.42","53,920","53,920","53,920","53,920","4,001.48","4,154","3,882","184,068","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","634,154","640,512","631,840","20,292,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","30.10","31.25","29.25","30.10","73.27","74.56","72.10","73.27","22,661.68","23,775","21,650","4,169,750","22,712.50","23,902","21,802","4,179,100","30.98","32.61","29.74","30.98","12"
"22","50828","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,186,400","8,218,624","8,153,472","65,491,200","10,912,304","10,915,072","10,908,544","87,298,432","79.95","80.60","78.95","79.95","2,979,232","2,979,232","2,979,232","2,979,232","2,476,496.52","2,501,731","2,450,893","113,918,840","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,964,796","13,347,616","12,666,880","414,873,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","81.37","82.23","80.63","81.37","92.96","93.61","92.31","92.96","3,626,425.72","3,683,203","3,561,372","667,262,333","3,629,690.67","3,689,941","3,561,797","667,863,084","81.79","83.15","80.26","81.79","12"
"23","50828","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,744","10,907,776","10,901,504","87,229,952","8,639,456","8,642,560","8,635,520","69,115,648","83.01","83.34","82.48","83.01","487,200","487,200","487,200","487,200","306,429.98","307,678","305,236","14,095,779","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,731,201","5,778,496","5,725,472","183,398,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","48","100","83.01","83.34","82.48","83.01","97.38","97.58","97.17","97.38","308,327.57","309,464","306,828","56,732,272","308,443.66","309,594","307,292","56,753,633","42.53","42.69","42.37","42.53","12"
"24","50828","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,158,944","54,512,384","53,756,160","433,271,552","15,924,464","16,156,032","15,586,944","127,395,712","82.04","82.36","81.76","82.04","9,473,984","9,473,984","9,473,984","9,473,984","8,126,842.37","8,156,987","8,095,173","373,834,749","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,280,111","56,679,296","49,915,104","1,704,963,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","40","83.33","83.48","83.81","83.22","83.48","82.90","83.17","82.66","82.90","11,474,541.31","11,518,784","11,431,344","2,111,315,601","11,850,279.14","11,900,979","11,806,337","2,180,451,362","84.07","84.43","83.76","84.07","10"
"25","50828","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,410,128","36,424,064","36,396,288","291,281,024","30,046,112","30,120,832","30,020,864","240,368,896","92.94","93.06","92.89","92.94","1,315,584","1,315,584","1,315,584","1,315,584","2,397.61","2,568","2,323","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","16,883,203","17,022,464","16,844,640","540,262,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","12,358,046,150","12,358,046,150","12,358,046,150","98,864,369,200","8","0","16","33.33","20.82","22.65","19.98","20.82","28.01","28.50","27.66","28.01","408,931.32","450,537","386,458","75,243,363","408,995.59","443,317","388,297","75,255,188","20.95","22.71","19.89","20.95","4"


==> figsrc/data/stage_detail_ncu/garden_adam_fp32.csv <==
==PROF== Connected to process 25356 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "adam_fp32", "mode": "ncu", "build": "fp32", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4947960 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 25356
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","25356","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,503,568","12,507,008","12,500,096","100,028,544","9,326,816","9,340,928","9,308,544","74,614,528","69.24","69.30","69.17","69.24","580,064","580,064","580,064","580,064","16,423.37","19,821","12,766","755,475","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,979,626","12,003,744","10,900,640","351,348,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","39.60","42.88","37.04","39.60","82.46","86.76","75.38","82.46","340,280.56","399,217","296,085","62,611,623","340,943.48","414,786","305,263","62,733,601","48.11","58.53","43.08","48.11","12"
"1","25356","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.81","2.93","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,064","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.41","259.89","0","1.41","4"
"2","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,408","2,560,000","2,558,976","20,475,264","161,344","162,176","160,128","1,290,752","88.39","88.44","88.34","88.39","56,672","56,672","56,672","56,672","20,288.76","20,912","20,002","933,283","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,177","908,352","640,000","22,245,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","47.51","48.91","47.25","47.51","87.77","92.55","82.45","87.77","17,606.51","18,114","17,506","3,239,598","17,848.15","18,362","17,746","3,284,060","23.82","24.51","23.69","23.82","12"
"3","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.19","3.83","0.43","1.19","2,656","2,656","2,656","2,656","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,608","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","0.32","3.73","0","0.32","16.55","210.75","0","16.55","5.11","97","0","940","6.50","113","0","1,196","4.04","70.21","0","4.04","12"
"4","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,672","5,137,024","5,133,568","41,077,376","5,232,144","5,242,496","5,228,416","41,857,152","87.82","87.93","87.78","87.82","217,216","217,216","217,216","217,216","64,311.30","75,282","59,339","2,958,320","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,126,606","3,267,648","3,096,320","100,051,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","38.75","45.00","36.41","38.75","48.39","49.87","46.96","48.39","76,781.24","84,603","71,810","14,127,748","76,825.80","89,887","71,594","14,135,948","24.66","28.85","22.98","24.66","6"
"5","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,872","5,135,232","5,132,288","41,070,976","5,190,944","5,202,944","5,182,336","41,527,552","88.66","88.78","88.58","88.66","214,336","214,336","214,336","214,336","61,619.15","67,737","53,852","2,834,481","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,012,217","3,152,608","2,980,576","96,390,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.03","42.59","36.64","39.03","48.43","50.13","46.84","48.43","76,704.29","84,856","71,552","14,113,589","76,982.46","84,508","68,170","14,164,772","25.00","27.45","22.14","25.00","6"
"6","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,616","5,136,000","5,131,392","41,068,928","5,191,056","5,198,464","5,186,432","41,528,448","88.56","88.65","88.50","88.56","214,528","214,528","214,528","214,528","85,294.93","93,371","79,941","3,923,567","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,990,503","3,124,320","2,959,168","95,696,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.01","42.59","34.10","39.01","48.43","50.02","46.36","48.43","76,640.05","89,625","71,429","14,101,769","76,864.81","84,588","71,572","14,143,125","24.76","27.25","23.06","24.76","6"
"7","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,832","5,137,920","5,128,832","41,062,656","5,167,472","5,175,296","5,160,064","41,339,776","88.59","88.70","88.50","88.59","213,952","213,952","213,952","213,952","65,603.54","73,133","58,263","3,017,763","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,951,542","3,086,112","2,920,576","94,449,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.09","42.78","36.78","39.09","48.37","49.75","46.57","48.37","76,784.93","84,510","72,106","14,128,428","77,139.50","84,636","68,432","14,193,668","24.99","27.42","22.17","24.99","6"
"8","25356","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,256","2,559,104","2,556,928","20,466,048","203,008","205,184","201,600","1,624,064","87.86","87.96","87.78","87.86","57,856","57,856","57,856","57,856","4,226.52","4,390","4,064","194,420","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,374","681,568","673,952","21,643,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","30.08","31.17","29.06","30.08","73.88","75.22","72.70","73.88","24,067.90","25,125","23,025","4,428,493","24,119.03","25,527","23,052","4,437,901","30.92","32.72","29.55","30.92","12"
"9","25356","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,140,624","8,266,624","8,083,968","65,124,992","10,853,760","10,857,216","10,849,408","86,830,080","80.28","81.24","79.05","80.28","3,106,848","3,106,848","3,106,848","3,106,848","2,598,564.50","2,620,052","2,574,397","119,533,967","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,369,121","14,104,448","12,739,808","427,811,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","81.54","82.21","80.75","81.54","93.99","94.74","93.39","93.99","3,790,748.14","3,859,042","3,696,875","697,497,657","3,794,193.14","3,858,117","3,731,563","698,131,537","81.97","83.35","80.61","81.97","12"
"10","25356","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,912,528","10,914,816","10,908,928","87,300,224","8,637,168","8,640,640","8,635,264","69,097,344","83.01","83.30","82.70","83.01","487,168","487,168","487,168","487,168","306,293.72","307,368","305,125","14,089,511","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,116,581","5,164,992","5,110,944","163,730,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","83.01","83.30","82.70","83.01","97.43","97.64","97.26","97.43","307,504.84","308,474","306,100","56,580,890","307,625.26","308,608","305,955","56,603,047","42.43","42.57","42.20","42.43","12"
"11","25356","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,679,840","52,098,432","51,114,880","413,438,720","14,649,376","14,960,512","14,381,824","117,195,008","81.89","82.21","81.45","81.89","9,672,320","9,672,320","9,672,320","9,672,320","8,332,435.80","8,365,514","8,299,344","383,292,047","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,155,919","56,588,256","48,854,112","1,700,989,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","40","83.33","83.57","83.97","83.28","83.57","82.82","83.15","82.56","82.82","11,738,929.07","11,791,878","11,694,847","2,159,962,949","12,109,462.03","12,171,143","12,061,810","2,228,141,014","84.16","84.59","83.83","84.16","10"
"12","25356","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","30,416,960","30,439,680","30,390,656","243,335,680","24,086,000","24,107,264","24,055,296","192,688,000","92.39","92.47","92.30","92.39","1,085,344","1,085,344","1,085,344","1,085,344","2,346.96","2,785","2,136","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","119","120","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","15,347,592","15,399,136","15,308,064","491,122,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","16","33.33","15.03","17.42","14.34","15.03","29.50","29.79","29.15","29.50","243,195.26","283,160","221,703","44,747,928","243,257.76","284,409","228,925","44,759,427","15.08","17.63","14.19","15.08","4"
"13","25356","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,745,344","12,752,512","12,737,408","101,962,752","9,119,888","9,132,544","9,105,408","72,959,104","84.69","84.77","84.61","84.69","475,040","475,040","475,040","475,040","16,629.35","19,531","13,390","764,950","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,434,733","11,485,248","10,368,128","333,911,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","48.99","54.44","42.42","48.99","84.21","86.68","77.26","84.21","346,240.64","392,459","294,558","63,708,278","346,924.57","386,526","281,989","63,834,120","51.53","57.41","41.88","51.53","12"
"14","25356","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.80","2.72","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,808","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.39","256.62","0","1.39","4"
"15","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,394,880","2,393,088","19,150,720","163,536","166,016","159,360","1,308,288","88.34","88.46","88.17","88.34","53,280","53,280","53,280","53,280","18,946.33","19,548","18,433","871,531","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,869","875,136","599,040","20,891,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","47.03","48.09","46.32","47.03","86.37","91.47","77.88","86.37","16,656.79","17,002","16,421","3,064,850","16,897.95","17,244","16,661","3,109,222","23.96","24.45","23.63","23.96","12"
"16","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.24","3.98","0.44","1.24","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,608","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","0.33","3.78","0","0.33","16.54","196.20","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.24","0","4.04","12"
"17","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,776","4,807,040","4,800,896","38,430,208","4,892,768","4,908,032","4,885,888","39,142,144","88.18","88.35","88.10","88.18","202,336","202,336","202,336","202,336","61,349.67","68,007","56,038","2,822,085","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,930,394","3,062,496","2,902,528","93,772,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","38.77","44.84","35.83","38.77","48.40","49.88","46.66","48.40","71,917.23","84,120","66,584","13,232,771","72,007.78","79,690","66,585","13,249,431","24.65","27.28","22.79","24.65","6"
"18","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,352","4,803,456","4,798,208","38,402,816","4,861,712","4,866,176","4,856,064","38,893,696","88.46","88.53","88.39","88.46","200,992","200,992","200,992","200,992","58,603.41","64,070","54,103","2,695,757","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,805,961","2,930,368","2,779,872","89,790,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.14","42.73","36.16","39.14","48.29","50.39","46.25","48.29","71,903.32","78,388","66,469","13,230,210","72,279.94","78,994","66,449","13,299,509","25.22","27.57","23.19","25.22","6"
"19","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,360","4,803,840","4,799,232","38,410,880","4,845,808","4,854,144","4,843,136","38,766,464","87.90","88.00","87.86","87.90","201,952","201,952","201,952","201,952","80,077.87","93,380","74,391","3,683,582","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,574","2,920,992","2,769,824","89,490,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.07","42.58","36.31","39.07","48.45","50.24","46.73","48.45","71,706.92","78,821","66,547","13,194,074","71,989.59","83,879","66,267","13,246,085","24.89","29.00","22.91","24.89","6"
"20","25356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,592","4,805,888","4,800,384","38,420,736","4,823,744","4,837,376","4,817,280","38,589,952","88.47","88.62","88.39","88.47","200,224","200,224","200,224","200,224","62,367.33","68,240","57,636","2,868,897","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,753,292","2,887,328","2,724,576","88,105,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","24","50","39.31","42.74","36.50","39.31","48.31","49.95","46.66","48.31","71,808.86","79,676","66,055","13,212,831","72,012.27","79,422","66,517","13,250,257","25.13","27.71","23.21","25.13","6"
"21","25356","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,688","2,393,856","2,392,064","19,141,504","203,280","205,696","201,472","1,626,240","87.30","87.42","87.22","87.30","54,752","54,752","54,752","54,752","4,001.48","4,146","3,872","184,068","0","256","1","1","256","1","0","CachePreferNone","1","18,690","1","1","18,690","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,640","23","all","0","0","0","67.72","633,860","640,736","631,776","20,283,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","30.12","31.19","29.20","30.12","73.53","74.68","72.38","73.53","22,661.51","23,675","21,675","4,169,717","22,712.47","23,852","21,675","4,179,095","31.00","32.55","29.58","31.00","12"
"22","25356","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,167,888","8,220,032","8,105,216","65,343,104","10,856,752","10,860,032","10,853,760","86,854,016","79.94","80.52","79.18","79.94","2,978,880","2,978,880","2,978,880","2,978,880","2,476,540.89","2,497,064","2,451,696","113,920,881","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,958,746","13,485,440","12,662,720","414,679,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","81.37","82.01","80.65","81.37","92.98","93.66","92.29","92.98","3,626,456.33","3,676,127","3,570,248","667,267,965","3,629,720.45","3,695,743","3,573,781","667,868,563","81.83","83.31","80.56","81.83","12"
"23","25356","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,544","10,903,680","10,901,504","87,220,352","8,677,520","8,679,808","8,675,328","69,420,160","83.06","83.38","82.74","83.06","487,040","487,040","487,040","487,040","306,424.22","307,637","304,376","14,095,514","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,653","5,780,352","5,725,504","183,380,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","48","100","83.06","83.38","82.74","83.06","97.37","97.58","97.08","97.37","308,327.57","309,456","306,386","56,732,272","308,443.90","309,592","306,492","56,753,677","42.55","42.71","42.28","42.55","12"
"24","25356","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,134,800","54,482,560","53,713,152","433,078,400","15,914,336","16,165,376","15,606,784","127,314,688","82.00","82.36","81.77","82.00","9,478,080","9,478,080","9,478,080","9,478,080","8,125,506.28","8,151,839","8,103,039","373,773,289","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,299,306","56,688,096","49,962,848","1,705,577,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","40","83.33","83.44","83.65","83.19","83.44","82.87","83.06","82.62","82.87","11,474,258.51","11,522,529","11,433,819","2,111,263,565","11,848,813.80","11,884,597","11,811,020","2,180,181,740","84.06","84.32","83.80","84.06","10"
"25","25356","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","31,874,992","31,900,032","31,853,312","254,999,936","25,251,424","25,278,464","25,227,776","202,011,392","92.79","92.88","92.72","92.79","1,132,704","1,132,704","1,132,704","1,132,704","2,397.63","2,631","2,223","110,291","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","119","120","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","16,177,607","16,244,224","16,143,328","517,683,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","12,494,186,750","12,494,186,750","12,494,186,750","99,953,494,000","8","0","16","33.33","15.39","17.56","14.74","15.39","29.44","29.87","29.09","29.44","259,914.38","301,860","244,135","47,824,245","259,978.49","299,077","244,227","47,836,043","15.44","17.76","14.50","15.44","4"


==> figsrc/data/stage_detail_ncu/garden_adam_unfused.csv <==
==PROF== Connected to process 65124 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "adam_unfused", "mode": "ncu", "build": "ours", "env": {"GSCUDA_ADAM_UNFUSED": "1"}, "splats_ply": 2431149, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50}
GSCUDA_ADAM_UNFUSED = 1: grad clear + projection backward + activation backward + selective Adam (88 B of gradients per splat)

[keys] fused emission overflow: M 4948025 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 65124
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","65124","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,518,448","12,522,496","12,512,512","100,147,584","9,319,552","9,335,680","9,309,312","74,556,416","69.37","69.44","69.32","69.37","579,232","579,232","579,232","579,232","16,415.54","19,999","12,163","755,115","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,049,392","12,025,152","10,967,424","353,580,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","39.47","42.63","35.65","39.47","82.21","87.68","74.89","82.21","340,279.71","401,077","298,545","62,611,467","340,942.61","394,638","292,349","62,733,440","47.72","55.23","40.92","47.72","12"
"1","65124","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","416","1,408","0","3,328","32","256","0","256","0.77","2.76","0.39","0.77","3,200","3,200","3,200","3,200","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,032","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.49","274.42","0","1.49","4"
"2","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,456","2,561,024","2,557,952","20,475,648","160,544","161,792","158,848","1,284,352","87.61","87.70","87.50","87.61","57,216","57,216","57,216","57,216","20,295.35","20,910","20,025","933,586","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,176","912,512","640,000","22,245,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","46.99","48.37","46.73","46.99","88.07","95.31","81.96","88.07","17,605.93","18,119","17,507","3,239,491","17,849.80","18,364","17,746","3,284,363","23.91","24.60","23.77","23.91","12"
"3","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,072","2,176","256","8,576","16","128","0","128","1.29","4.00","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,440","4,448","288","46,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","0.32","3.73","0","0.32","16.54","191.57","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.97","0","4.02","12"
"4","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,016","5,136,128","5,131,904","41,072,128","5,108,624","5,122,688","5,097,344","40,868,992","87.08","87.22","86.97","87.08","216,448","216,448","216,448","216,448","64,387.43","71,485","59,490","2,961,822","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,128,273","3,255,008","3,095,680","100,104,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","38.89","42.62","34.00","38.89","48.44","50.21","46.74","48.44","76,571.51","84,327","71,506","14,089,157","77,073.01","85,475","72,022","14,181,433","24.87","27.58","23.24","24.87","6"
"5","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,432","5,135,232","5,130,240","41,059,456","5,202,720","5,215,744","5,198,080","41,621,760","88.34","88.48","88.28","88.34","215,296","215,296","215,296","215,296","61,609.24","67,741","57,548","2,834,025","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,005,621","3,140,480","2,978,272","96,179,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","39.06","45.17","34.20","39.06","48.39","49.90","46.86","48.39","76,859.76","84,741","71,994","14,142,195","77,078.63","85,025","72,076","14,182,468","24.98","27.56","23.36","24.98","6"
"6","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,104","5,135,232","5,130,880","41,064,832","5,195,376","5,204,352","5,184,384","41,563,008","88.00","88.09","87.89","88.00","216,000","216,000","216,000","216,000","85,389.65","93,711","79,658","3,927,924","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,985,111","3,109,120","2,953,888","95,523,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","39.29","43.00","36.87","39.29","48.41","49.66","46.91","48.41","76,693.70","84,246","66,968","14,111,640","76,894.55","84,629","72,062","14,148,598","25.00","27.51","23.43","25.00","6"
"7","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,912","5,136,000","5,129,984","41,063,296","5,177,344","5,193,472","5,167,872","41,418,752","89.06","89.23","88.96","89.06","213,024","213,024","213,024","213,024","65,608.89","72,500","61,585","3,018,009","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,948,865","3,081,440","2,918,304","94,363,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","39.38","43.00","36.99","39.38","48.47","49.96","46.92","48.47","76,746.88","83,841","71,367","14,121,426","77,091.92","85,303","71,980","14,184,914","25.16","27.84","23.49","25.16","6"
"8","65124","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,224","2,559,104","2,556,928","20,465,792","166,064","166,912","165,120","1,328,512","87.69","87.74","87.62","87.69","57,184","57,184","57,184","57,184","4,226.57","4,350","4,100","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,330","684,416","673,568","21,642,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","29.92","30.90","29.08","29.92","73.60","74.50","72.79","73.60","24,068.14","25,150","23,100","4,428,537","24,119.12","25,273","23,227","4,437,919","30.92","32.40","29.78","30.92","12"
"9","65124","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,153,088","8,255,232","8,101,760","65,224,704","10,854,176","10,858,880","10,850,560","86,833,408","80.22","80.67","79.57","80.22","3,109,312","3,109,312","3,109,312","3,109,312","2,598,620.13","2,624,584","2,559,275","119,536,526","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,369,666","14,109,408","12,738,080","427,829,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","81.48","82.20","80.44","81.48","94.03","94.68","93.18","94.03","3,790,789.15","3,839,212","3,702,717","697,505,204","3,794,234.03","3,863,558","3,683,248","698,139,061","81.93","83.43","79.53","81.93","12"
"10","65124","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,832","10,899,456","87,219,584","8,639,168","8,642,432","8,636,672","69,113,344","83.03","83.36","82.51","83.03","486,976","486,976","486,976","486,976","306,306.37","307,382","305,059","14,090,093","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,920","5,162,080","5,108,832","163,645,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","83.03","83.36","82.51","83.03","97.43","97.63","97.25","97.43","307,504.84","308,846","306,280","56,580,890","307,625.60","308,600","306,223","56,603,110","42.44","42.58","42.25","42.44","12"
"11","65124","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,640,496","52,089,344","51,008,512","413,123,968","14,634,960","14,947,328","14,338,048","117,079,680","81.72","82.09","81.44","81.72","9,676,960","9,676,960","9,676,960","9,676,960","8,333,301.28","8,368,232","8,302,357","383,331,859","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,145,023","56,632,032","48,911,776","1,700,640,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","40","83.33","83.39","83.76","83.07","83.39","82.80","83.20","82.53","82.80","11,739,504.80","11,824,173","11,677,497","2,160,068,883","12,110,152.72","12,170,735","12,054,559","2,228,268,101","84.17","84.59","83.78","84.17","10"
"12","65124","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<1>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,962,896","12,973,184","12,957,568","103,703,168","10,458,032","10,466,048","10,445,056","83,664,256","70.60","70.91","70.24","70.60","1,011,264","1,011,264","1,011,264","1,011,264","1,651.65","2,196","1,152","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","6","16","12","982","5,264","588","80","80","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","68.82","22,426,883","22,548,544","22,333,568","717,660,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","8.13","8.54","7.89","8.13","43.36","44.74","41.14","43.36","122,986.49","129,141","117,965","22,629,515","123,036.02","130,218","117,409","22,638,627","8.17","8.65","7.80","8.17","6"
"13","65124","python.exe","127.0.0.1","proj_activation_bwd_kernel(OptimParams, const float4 *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","17,135,424","17,142,016","17,128,320","137,083,392","12,307,536","12,318,592","12,297,088","98,460,288","91.77","91.82","91.71","91.77","590,336","590,336","590,336","590,336","1,651.65","1,864","1,596","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","13,087,905","13,138,112","13,063,808","418,812,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","3.87","4.40","3.73","3.87","76.51","84.72","70.78","76.51","12,800.03","14,508","12,276","2,355,206","12,861.62","14,505","12,424","2,366,539","1.47","1.66","1.42","1.47","12"
"14","65124","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<2>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","28,658,480","28,687,616","28,633,600","229,267,840","16,239,680","16,260,480","16,208,000","129,917,440","93.42","93.53","93.30","93.42","884,224","884,224","884,224","884,224","3,042.30","3,514","2,854","139,946","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","5","16","12","686","5,264","564","94","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","82.58","11,358,611","11,397,152","11,332,192","363,475,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","20","41.67","12.40","14.28","11.87","12.40","37.45","37.79","36.80","37.45","163,717.76","187,985","155,207","30,124,067","163,795.96","189,566","153,669","30,138,457","12.42","14.38","11.65","12.42","5"
"15","65124","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,750,848","12,756,224","12,745,344","102,006,784","9,134,208","9,149,952","9,118,720","73,073,664","83.61","83.69","83.53","83.61","481,632","481,632","481,632","481,632","16,630.04","19,536","14,132","764,982","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,553,185","11,611,456","10,455,040","337,701,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","48.62","53.61","44.09","48.62","83.82","86.29","79.24","83.82","346,234.21","385,191","297,362","63,707,095","346,917.99","392,428","296,225","63,832,911","51.14","57.85","43.67","51.14","12"
"16","65124","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,152","0","2,816","16","128","0","128","0.82","2.96","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.46","268.61","0","1.46","4"
"17","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,808","2,395,904","2,392,064","19,150,464","164,016","167,808","160,384","1,312,128","88.51","88.72","88.33","88.51","53,152","53,152","53,152","53,152","18,941.59","19,472","18,503","871,313","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,898","879,936","599,040","20,892,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","47.22","48.27","46.50","47.22","86.18","91.01","80.23","86.18","16,656.56","17,004","16,420","3,064,807","16,897.84","17,249","16,659","3,109,203","24.01","24.51","23.67","24.01","12"
"18","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,048","256","8,448","16","128","0","128","1.27","3.94","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","0.32","3.67","0","0.32","16.54","194.05","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.93","68.33","0","3.93","12"
"19","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,840","4,807,552","4,800,896","38,430,720","4,892,640","4,897,792","4,883,072","39,141,120","87.43","87.51","87.31","87.43","204,096","204,096","204,096","204,096","61,236.48","67,355","56,401","2,816,878","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,927,733","3,055,008","2,898,272","93,687,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","38.62","42.07","35.82","38.62","48.33","49.72","46.78","48.33","71,700.07","79,009","61,611","13,192,812","72,019.55","79,714","66,748","13,251,597","24.63","27.27","22.83","24.63","6"
"20","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,688","4,800,640","4,797,184","38,389,504","4,851,760","4,869,888","4,845,696","38,814,080","88.47","88.65","88.40","88.47","200,736","200,736","200,736","200,736","58,609.41","63,845","54,358","2,696,033","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,803,547","2,927,680","2,778,464","89,713,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","39.02","42.58","33.77","39.02","48.24","49.62","46.30","48.24","71,833.43","79,032","66,423","13,217,352","72,159.11","79,415","66,573","13,277,276","25.15","27.68","23.20","25.15","6"
"21","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,056","4,805,632","4,800,896","38,424,448","4,720,128","4,728,448","4,711,552","37,761,024","87.25","87.35","87.15","87.25","200,832","200,832","200,832","200,832","80,029.39","87,289","74,326","3,681,352","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,604","2,919,520","2,770,752","89,491,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","38.69","42.08","35.93","38.69","48.37","50.61","46.33","48.37","71,544.86","78,907","66,451","13,164,255","72,023.65","79,762","66,393","13,252,351","24.90","27.58","22.95","24.90","6"
"22","65124","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,528","4,803,072","4,795,392","38,388,224","4,828,704","4,841,856","4,819,328","38,629,632","88.41","88.57","88.30","88.41","200,384","200,384","200,384","200,384","62,356.65","67,698","57,422","2,868,406","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,752,052","2,874,208","2,727,680","88,065,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","39.14","42.61","36.23","39.14","48.47","50.32","46.45","48.47","71,762.18","78,779","65,894","13,204,242","72,232.83","79,238","67,213","13,290,840","24.99","27.41","23.25","24.99","6"
"23","65124","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,832","2,393,728","2,392,064","19,142,656","168,416","170,496","166,272","1,347,328","87.42","87.53","87.33","87.42","53,952","53,952","53,952","53,952","4,001.43","4,140","3,892","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,972","640,736","631,872","20,287,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","30.14","31.28","29.38","30.14","73.24","74.51","72.39","73.24","22,661.34","23,775","21,700","4,169,687","22,712.17","23,852","21,798","4,179,039","30.99","32.55","29.75","30.99","12"
"24","65124","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,156,320","8,215,296","8,098,688","65,250,560","10,857,504","10,860,288","10,852,992","86,860,032","79.90","80.54","79.40","79.90","2,975,680","2,975,680","2,975,680","2,975,680","2,476,438","2,510,356","2,457,053","113,916,148","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,957,799","13,340,768","12,661,952","414,649,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","81.33","82.45","80.80","81.33","92.96","93.55","92.43","92.96","3,626,317.34","3,684,349","3,539,448","667,242,391","3,629,580.97","3,691,580","3,553,715","667,842,898","81.83","83.23","80.12","81.83","12"
"25","65124","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,912,432","10,914,816","10,910,720","87,299,456","8,638,816","8,640,512","8,637,312","69,110,528","83.04","83.36","82.71","83.04","487,104","487,104","487,104","487,104","306,431.74","307,640","304,519","14,095,860","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,733,464","5,781,760","5,727,744","183,470,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","83.04","83.36","82.71","83.04","97.37","97.58","97.15","97.37","308,327.57","309,464","306,004","56,732,272","308,443.59","309,582","306,857","56,753,621","42.54","42.69","42.32","42.54","12"
"26","65124","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,154,256","54,429,952","53,746,048","433,234,048","15,920,272","16,161,024","15,600,896","127,362,176","82.03","82.25","81.72","82.03","9,469,824","9,469,824","9,469,824","9,469,824","8,125,489.96","8,150,581","8,096,941","373,772,538","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,280,974","56,702,304","49,915,648","1,704,991,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","40","83.33","83.47","83.69","83.25","83.47","82.91","83.17","82.60","82.91","11,473,485.75","11,514,004","11,428,333","2,111,121,378","11,848,775.77","11,883,877","11,812,908","2,180,174,741","84.09","84.34","83.83","84.09","10"
"27","65124","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<1>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","13,613,600","13,628,544","13,602,816","108,908,800","10,908,112","10,925,696","10,884,096","87,264,896","70.90","71.35","70.44","70.90","1,040,384","1,040,384","1,040,384","1,040,384","1,651.65","2,236","1,248","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","6","16","12","982","5,264","588","80","80","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","68.82","23,178,433","23,322,880","23,046,112","741,709,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","24","50","8.45","8.75","8.17","8.45","43.51","44.52","41.95","43.51","131,577.32","138,021","124,587","24,210,227","131,625.80","138,653","126,137","24,219,147","8.52","8.97","8.16","8.52","6"
"28","65124","python.exe","127.0.0.1","proj_activation_bwd_kernel(OptimParams, const float4 *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","17,137,104","17,140,352","17,133,952","137,096,832","12,306,560","12,318,208","12,297,344","98,452,480","91.82","91.87","91.78","91.82","589,984","589,984","589,984","589,984","1,651.65","1,876","1,592","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","13,093,092","13,142,368","13,069,472","418,978,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","48","100","3.87","4.34","3.70","3.87","74.88","79.95","66.81","74.88","12,800.03","14,415","12,369","2,355,206","12,861.35","14,602","12,395","2,366,488","1.47","1.67","1.42","1.47","12"
"29","65124","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<2>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","30,027,936","30,051,968","30,008,064","240,223,488","17,126,976","17,149,824","17,109,632","137,015,808","93.52","93.61","93.44","93.52","927,776","927,776","927,776","927,776","3,143.52","3,644","2,968","144,602","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","5","16","12","686","5,264","564","94","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","82.58","11,924,590","11,978,400","11,882,016","381,586,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","12,625,560,966","12,625,560,966","12,625,560,966","101,004,487,728","8","0","20","41.67","12.62","14.72","12.02","12.62","37.39","37.85","36.84","37.39","174,688.12","200,726","164,015","32,142,614","174,768.23","205,903","164,006","32,157,354","12.65","14.90","11.87","12.65","5"


==> figsrc/data/stage_detail_ncu/garden_bwd_gsplat.csv <==
==PROF== Connected to process 54148 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_gsplat", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 60}

[keys] fused emission overflow: M 4948037 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 54148
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","54148","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,506,608","12,510,208","12,499,840","100,052,864","9,325,376","9,338,112","9,313,920","74,603,008","70.00","70.06","69.95","70.00","573,824","573,824","573,824","573,824","16,419.76","20,883","13,726","755,309","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,025,632","12,050,112","10,945,600","352,820,224","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","39.87","43.58","36.40","39.87","82.49","86.67","67.08","82.49","340,238.21","405,962","279,869","62,603,830","340,901.03","383,703","296,796","62,725,789","47.84","53.85","41.65","47.84","12"
"1","54148","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.82","3.02","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,160","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.41","258.97","0","1.41","4"
"2","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,456","2,561,024","2,557,696","20,475,648","165,408","166,912","164,224","1,323,264","88.70","88.80","88.60","88.70","56,544","56,544","56,544","56,544","20,282.43","20,985","19,973","932,992","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,176","907,232","640,000","22,245,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","46.80","48.18","46.54","46.80","88.15","93.60","81.97","88.15","17,606.54","18,121","17,507","3,239,604","17,847.26","18,366","17,746","3,283,896","23.80","24.49","23.66","23.80","12"
"3","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.28","3.71","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,360","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","0.32","3.71","0","0.32","16.54","193.18","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.26","0","4.04","12"
"4","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,432","5,140,096","5,132,160","41,091,456","5,243,904","5,256,576","5,238,784","41,951,232","88.18","88.32","88.10","88.18","216,640","216,640","216,640","216,640","64,348.52","71,734","59,350","2,960,032","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,123,393","3,260,896","3,084,992","99,948,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","38.84","42.45","36.44","38.84","48.37","49.64","46.92","48.37","76,730.62","89,783","67,619","14,118,435","77,107.40","85,212","71,932","14,187,761","24.82","27.43","23.16","24.82","6"
"5","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,456","5,136,896","5,133,184","41,083,648","5,205,440","5,220,352","5,192,320","41,643,520","88.64","88.78","88.51","88.64","214,688","214,688","214,688","214,688","61,554.54","67,877","57,553","2,831,509","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,002,903","3,149,216","2,962,016","96,092,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","39.03","42.60","34.17","39.03","48.42","50.04","46.00","48.42","76,687.12","85,017","71,327","14,110,431","77,123.41","85,000","71,705","14,190,708","24.79","27.32","23.05","24.79","6"
"6","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,384","5,138,688","5,134,464","41,091,072","5,186,064","5,190,912","5,180,928","41,488,512","88.71","88.77","88.65","88.71","214,144","214,144","214,144","214,144","85,433.72","93,504","79,943","3,929,951","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,993,932","3,136,000","2,962,912","95,805,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","38.97","42.57","34.19","38.97","48.43","49.92","46.95","48.43","76,665.47","84,395","71,406","14,106,447","77,110.46","84,795","71,995","14,188,324","25.01","27.50","23.35","25.01","6"
"7","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,664","5,136,512","5,131,392","41,069,312","5,171,984","5,191,936","5,166,464","41,375,872","88.59","88.79","88.53","88.59","214,080","214,080","214,080","214,080","65,727.37","74,043","61,172","3,023,459","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,946,023","3,087,936","2,916,192","94,272,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","39.23","42.88","36.68","39.23","48.41","49.80","46.80","48.41","76,817.72","84,957","71,902","14,134,460","77,287.61","84,698","72,507","14,220,921","25.13","27.54","23.58","25.13","6"
"8","54148","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,224","2,559,104","2,557,696","20,465,792","170,816","174,336","167,424","1,366,528","87.78","87.92","87.66","87.78","57,248","57,248","57,248","57,248","4,226.57","4,368","4,060","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,311","682,016","673,632","21,641,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","29.99","31.27","29.01","29.99","73.61","74.78","72.51","73.61","24,068.14","25,450","22,975","4,428,537","24,120.14","25,127","23,102","4,438,105","30.78","32.07","29.48","30.78","12"
"9","54148","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,152,032","8,234,112","8,091,648","65,216,256","10,853,264","10,857,088","10,848,128","86,826,112","80.27","80.88","79.17","80.27","3,109,088","3,109,088","3,109,088","3,109,088","2,598,605.54","2,625,007","2,560,370","119,535,855","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,363,129","14,596,736","12,716,416","427,620,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","81.53","82.52","80.50","81.53","94.03","94.83","93.45","94.03","3,790,780.06","3,859,287","3,694,147","697,503,531","3,794,225.79","3,857,142","3,710,183","698,137,545","81.96","83.32","80.14","81.96","12"
"10","54148","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,900,480","87,219,584","8,641,024","8,642,816","8,638,336","69,128,192","83.02","83.16","82.69","83.02","487,040","487,040","487,040","487,040","306,300.65","307,476","305,149","14,089,830","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,896","5,164,576","5,108,032","163,644,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","83.02","83.16","82.69","83.02","97.43","97.66","97.26","97.43","307,504.84","308,552","306,012","56,580,890","307,625.59","308,592","306,315","56,603,108","42.43","42.56","42.25","42.43","12"
"11","54148","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","35,439,952","35,537,152","35,357,824","283,519,616","5,561,696","5,730,560","5,485,440","44,493,568","95.18","95.46","95.01","95.18","36,131,936","36,131,936","36,131,936","36,131,936","22,415,358.33","22,482,374","22,372,316","1,031,106,483","1","16","16","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","170,325,793","181,582,848","159,925,632","5,450,425,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","95.18","95.46","95.01","95.18","94.53","95.63","93.25","94.53","23,319,484.12","23,565,117","23,162,433","4,290,785,078","23,320,361.62","23,590,172","23,128,174","4,290,946,538","43.18","43.68","42.82","43.18","12"
"12","54148","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,664","22,600,192","22,553,088","180,669,312","16,235,168","16,257,664","16,202,496","129,881,344","91.67","91.76","91.52","91.67","779,104","779,104","779,104","779,104","2,346.98","2,541","2,207","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,780,178","9,825,856","9,747,872","312,965,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","16","33.33","23.98","25.54","23.14","23.98","29.50","29.96","28.99","29.50","277,796.67","298,497","266,251","51,114,588","277,860.83","296,752","261,448","51,126,392","23.98","25.61","22.56","23.98","4"
"13","54148","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,746,576","12,750,848","12,742,528","101,972,608","9,127,728","9,138,944","9,112,064","73,021,824","84.08","84.14","84.01","84.08","478,688","478,688","478,688","478,688","16,626.04","19,075","14,809","764,798","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,519,319","11,585,504","10,453,440","336,618,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","48.60","53.64","42.32","48.60","83.95","87.18","80.21","83.95","346,206.74","389,040","295,406","63,702,040","346,890.51","391,879","292,658","63,827,854","51.22","57.86","43.21","51.22","12"
"14","54148","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","592","1,536","0","4,736","0","0","0","0","0.86","3.02","0.42","0.86","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,188","4,160","576","38,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","253.27","0","1.38","4"
"15","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,888","2,396,160","2,392,192","19,151,104","164,624","166,656","161,408","1,316,992","88.48","88.62","88.31","88.48","53,280","53,280","53,280","53,280","18,948.28","19,514","18,567","871,621","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,840","875,424","599,040","20,890,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","47.20","48.25","46.48","47.20","86.02","91.13","79.96","86.02","16,656.62","16,998","16,417","3,064,819","16,897.61","17,243","16,657","3,109,160","23.97","24.46","23.63","23.97","12"
"16","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","16","128","0","128","1.27","3.78","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,360","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","0.33","3.78","0","0.33","16.54","193.33","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.17","0","4.04","12"
"17","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,480","4,806,656","4,801,536","38,435,840","4,915,088","4,925,056","4,908,288","39,320,704","87.98","88.09","87.89","87.98","203,296","203,296","203,296","203,296","61,215.11","66,749","56,475","2,815,895","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,929,910","3,058,400","2,896,288","93,757,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","38.50","42.05","35.64","38.50","48.44","50.01","46.70","48.44","71,699.67","84,097","66,124","13,192,739","71,949.86","79,025","66,294","13,238,774","24.84","27.28","22.89","24.84","6"
"18","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,024","4,803,456","4,797,184","38,408,192","4,849,920","4,857,984","4,843,136","38,799,360","87.27","87.37","87.18","87.27","203,488","203,488","203,488","203,488","58,632.22","63,780","53,968","2,697,082","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,800,466","2,946,880","2,765,824","89,614,912","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","38.91","42.36","36.05","38.91","48.34","50.45","46.63","48.34","71,941.05","79,354","61,662","13,237,153","72,177.24","79,101","66,270","13,280,613","24.89","27.28","22.85","24.89","6"
"19","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,504","4,805,760","4,800,768","38,428,032","4,845,296","4,851,200","4,840,064","38,762,368","87.92","88.00","87.85","87.92","201,920","201,920","201,920","201,920","80,041.52","87,180","74,347","3,681,910","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,149","2,943,360","2,766,912","89,636,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","39.12","42.64","36.23","39.12","48.48","49.97","46.53","48.48","71,813.23","79,258","66,054","13,213,634","72,049.51","79,559","66,354","13,257,110","24.66","27.23","22.71","24.66","6"
"20","54148","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,848","4,803,968","4,797,696","38,406,784","4,828,800","4,841,344","4,820,608","38,630,400","88.47","88.62","88.37","88.47","200,320","200,320","200,320","200,320","62,310.30","68,082","57,617","2,866,274","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,742,718","2,875,648","2,712,032","87,766,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","24","50","39.10","42.52","36.31","39.10","48.40","50.04","46.63","48.40","71,715.90","78,922","66,078","13,195,725","72,074.77","79,175","66,224","13,261,758","25.23","27.71","23.18","25.23","6"
"21","54148","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,640","2,393,216","2,392,064","19,141,120","170,752","174,592","167,936","1,366,016","87.41","87.56","87.29","87.41","54,016","54,016","54,016","54,016","4,001.57","4,144","3,846","184,072","0","256","1","1","256","1","0","CachePreferNone","1","18,690","1","1","18,690","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,640","23","all","0","0","0","67.72","633,905","638,912","631,648","20,284,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","30.01","31.11","29.15","30.01","73.25","74.64","72.16","73.25","22,661.88","23,825","21,650","4,169,786","22,712.98","23,802","21,752","4,179,188","30.98","32.46","29.67","30.98","12"
"22","54148","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,201,792","8,229,376","8,174,464","65,614,336","10,865,168","10,867,840","10,862,592","86,921,344","79.91","80.48","79.36","79.91","2,976,160","2,976,160","2,976,160","2,976,160","2,476,436.30","2,491,475","2,445,034","113,916,070","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,971,933","13,668,896","12,671,840","415,101,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","81.34","82.14","80.44","81.34","92.98","93.56","92.52","92.98","3,626,304.84","3,678,626","3,556,570","667,240,091","3,629,570.54","3,692,004","3,560,073","667,840,980","81.81","83.22","80.24","81.81","12"
"23","54148","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,903,680","10,901,504","87,219,584","8,642,048","8,644,992","8,638,464","69,136,384","83.01","83.33","82.04","83.01","487,072","487,072","487,072","487,072","306,442.22","307,638","305,207","14,096,342","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,738","5,784,000","5,726,016","183,383,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","83.01","83.33","82.04","83.01","97.37","97.59","97.20","97.37","308,327.57","309,536","306,390","56,732,272","308,444.15","309,470","306,967","56,753,723","42.56","42.70","42.35","42.56","12"
"24","54148","python.exe","127.0.0.1","rasterize_backward_gsplat_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(16, 16, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,585,056","36,759,040","36,429,056","292,680,448","6,788,064","6,886,016","6,712,448","54,304,512","95.22","95.50","95.06","95.22","35,474,304","35,474,304","35,474,304","35,474,304","22,030,090.50","22,081,628","21,993,671","1,013,384,163","1","16","16","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","166,117,718","171,673,440","159,247,616","5,315,766,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","48","100","95.22","95.50","95.06","95.22","94.32","95.15","93.28","94.32","23,001,508.84","23,209,849","22,825,065","4,232,277,627","23,002,389.74","23,169,419","22,783,330","4,232,439,713","43.37","43.69","42.96","43.37","12"
"25","54148","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,767,488","23,791,104","23,755,520","190,139,904","17,132,192","17,155,712","17,113,600","137,057,536","92.21","92.31","92.14","92.21","816,128","816,128","816,128","816,128","2,397.59","2,551","2,241","110,289","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,302,923","10,360,544","10,270,944","329,693,536","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","12,358,044,870","12,358,044,870","12,358,044,870","98,864,358,960","8","0","16","33.33","24.39","26.03","23.78","24.39","29.68","30.02","29.19","29.68","297,042.76","318,877","283,498","54,655,868","297,109.03","313,741","284,378","54,668,061","24.46","25.83","23.41","24.46","4"


==> figsrc/data/stage_detail_ncu/garden_bwd_taming.csv <==
==PROF== Connected to process 44056 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "bwd_taming", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 61}

[keys] fused emission overflow: M 4947982 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 44056
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","44056","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,506,368","12,511,360","12,500,224","100,050,944","9,332,864","9,344,384","9,324,032","74,662,912","68.73","68.78","68.68","68.73","584,640","584,640","584,640","584,640","16,422.30","20,291","12,985","755,426","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,980,655","11,941,568","10,908,576","351,380,960","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","39.36","42.69","35.59","39.36","82.23","85.61","75.71","82.23","340,243.34","420,989","280,842","62,604,774","340,906.23","392,616","288,683","62,726,747","47.87","55.13","40.53","47.87","12"
"1","44056","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.80","2.70","0.41","0.80","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,776","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.56","0","1.44","4"
"2","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,560,224","2,561,024","2,559,104","20,481,792","172,064","174,336","168,320","1,376,512","89.00","89.10","88.84","89.00","56,512","56,512","56,512","56,512","20,295.78","20,997","20,022","933,606","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,459","910,848","640,512","22,254,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","47.42","48.82","47.16","47.42","87.85","92.73","81.44","87.85","17,605.91","18,118","17,505","3,239,487","17,847.31","18,366","17,746","3,283,905","23.80","24.49","23.66","23.80","12"
"3","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","16","128","0","128","1.28","3.95","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","0.32","3.71","0","0.32","16.54","190.72","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.94","0","4.02","12"
"4","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,112","5,139,200","5,130,368","41,072,896","5,220,496","5,233,024","5,211,776","41,763,968","88.19","88.34","88.08","88.19","216,064","216,064","216,064","216,064","64,397.89","75,155","56,458","2,962,303","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,131,266","3,265,792","3,101,888","100,200,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","38.97","42.48","36.63","38.97","48.46","49.99","46.36","48.46","76,745.62","84,074","71,787","14,121,195","77,179.80","90,021","68,053","14,201,083","25.01","29.17","22.05","25.01","6"
"5","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,616","5,139,712","5,131,392","41,084,928","5,190,624","5,206,656","5,184,512","41,524,992","89.01","89.19","88.92","89.01","213,504","213,504","213,504","213,504","61,558.87","67,687","53,346","2,831,708","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,005,188","3,136,128","2,975,424","96,166,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","39.07","42.50","34.23","39.07","48.37","49.88","46.79","48.37","76,755.88","84,051","71,488","14,123,081","77,149.21","84,783","67,571","14,195,454","24.98","27.46","21.88","24.98","6"
"6","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,504","5,134,976","5,131,264","41,068,032","5,196,224","5,207,040","5,189,376","41,569,792","87.68","87.78","87.60","87.68","216,800","216,800","216,800","216,800","85,434.83","93,732","79,829","3,930,002","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,987,605","3,115,296","2,956,864","95,603,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","39.10","42.75","34.11","39.10","48.46","50.00","46.66","48.46","76,620.89","83,506","71,750","14,098,244","76,907.33","85,027","71,521","14,150,949","24.96","27.59","23.21","24.96","6"
"7","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,968","5,135,488","5,129,600","41,055,744","5,169,312","5,175,552","5,165,440","41,354,496","88.84","88.92","88.78","88.84","213,376","213,376","213,376","213,376","65,654.43","74,076","60,407","3,020,104","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,949,991","3,090,848","2,917,152","94,399,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","39.42","43.00","37.00","39.42","48.44","49.97","47.06","48.44","76,904.93","84,577","72,074","14,150,507","77,251.77","85,718","71,786","14,214,325","25.03","27.77","23.25","25.03","6"
"8","44056","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,256","2,559,104","2,556,928","20,466,048","177,104","178,944","173,568","1,416,832","87.99","88.07","87.83","87.99","57,248","57,248","57,248","57,248","4,226.57","4,426","4,090","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,330","680,192","673,632","21,642,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","30.06","31.31","29.14","30.06","73.70","75.03","72.79","73.70","24,068.34","25,175","22,900","4,428,575","24,119.20","25,427","23,146","4,437,933","30.88","32.56","29.64","30.88","12"
"9","44056","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,143,968","8,219,008","8,075,264","65,151,744","10,854,288","10,859,904","10,850,560","86,834,304","80.25","80.96","79.52","80.25","3,110,848","3,110,848","3,110,848","3,110,848","2,598,562.72","2,624,281","2,569,198","119,533,885","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,365,319","14,101,152","12,738,912","427,690,208","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","81.51","82.31","80.60","81.51","93.98","94.58","93.50","93.98","3,790,831.39","3,851,510","3,707,020","697,512,976","3,794,276.45","3,864,657","3,684,812","698,146,867","81.95","83.47","79.59","81.95","12"
"10","44056","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,464","10,904,576","10,899,840","87,219,712","8,639,920","8,642,560","8,635,008","69,119,360","83.03","83.35","82.73","83.03","487,008","487,008","487,008","487,008","306,302.85","307,433","304,384","14,089,931","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,917","5,162,176","5,108,576","163,645,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","83.03","83.35","82.73","83.03","97.43","97.59","97.17","97.43","307,504.84","308,474","306,658","56,580,890","307,625.42","308,580","306,125","56,603,077","42.42","42.56","42.22","42.42","12"
"11","44056","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,188,560","2,189,056","2,188,288","17,508,480","174,160","177,664","171,904","1,393,280","54.23","54.32","54.17","54.23","80,224","80,224","80,224","80,224","13,312.35","13,895","12,646","612,368","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","733,496","746,080","725,856","23,471,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","40.15","41.91","38.25","40.15","68.39","69.35","67.14","68.39","46,523.35","48,578","44,426","8,560,296","46,654.25","48,695","44,319","8,584,382","41.85","43.68","39.75","41.85","12"
"12","44056","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.99","3.96","0.44","0.99","1,888","1,888","1,888","1,888","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","838","3,360","288","26,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","0.02","0.85","0","0.02","8.11","372.95","0","8.11","0.35","19","0","64","0.50","26","0","92","2.34","121.61","0","2.34","12"
"13","44056","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,072","12,416","9,728","88,576","16","128","0","128","4.77","13.95","4.19","4.77","4,288","4,288","4,288","4,288","60.37","320","0","2,777","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","8,645","12,480","4,032","276,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","40","83.33","2.65","13.95","0","2.65","8.31","44.69","0","8.31","41.80","344","0","7,692","44.64","361","0","8,213","5.32","42.99","0","5.32","10"
"14","44056","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,468,688","15,527,808","15,396,224","123,749,504","67,959,008","68,020,224","67,910,528","543,672,064","81.21","82.14","80.09","81.21","4,541,536","4,541,536","4,541,536","4,541,536","3,151,006.02","3,178,227","3,128,502","144,946,277","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","27,369,555","28,092,608","26,727,200","875,825,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","85.34","86.00","84.80","85.34","95.42","96.12","94.69","95.42","5,805,957.43","5,885,268","5,680,966","1,068,296,168","5,809,238.30","5,882,996","5,715,492","1,068,899,847","85.77","86.86","84.39","85.77","12"
"15","44056","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(140716, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","117,010,400","117,113,984","116,893,696","936,083,200","11,662,528","11,757,312","11,602,176","93,300,224","78.06","78.41","77.77","78.06","27,378,720","27,378,720","27,378,720","27,378,720","12,807,788.26","12,857,852","12,770,508","589,158,260","1","32","1","1","32","1","0","CachePreferNone","1","140,716","1","1","140,716","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","4,502,912","23","all","0","0","0","191.19","100,200,146","103,488,256","98,754,112","3,206,404,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","78.06","78.41","77.77","78.06","33.24","33.27","33.22","33.24","26,448,130.79","26,692,302","26,181,087","4,866,456,065","26,478,172.18","26,672,763","26,187,039","4,871,983,682","64.54","65.02","63.83","64.54","4"
"16","44056","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,696","22,603,776","22,568,064","180,669,568","16,237,168","16,258,944","16,219,008","129,897,344","91.73","91.83","91.65","91.73","778,656","778,656","778,656","778,656","2,347","2,461","2,231","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,782,534","9,833,696","9,764,128","313,041,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","23.92","25.74","23.34","23.92","29.56","29.92","29.07","29.56","277,803.91","292,847","263,078","51,115,919","277,868.06","299,929","263,750","51,127,723","24.05","25.96","22.83","24.05","4"
"17","44056","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,750,016","12,757,504","12,745,344","102,000,128","9,133,712","9,148,544","9,116,928","73,069,696","83.26","83.34","83.17","83.26","483,680","483,680","483,680","483,680","16,628.87","18,913","14,391","764,928","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,513,629","11,561,728","10,451,744","336,436,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","48.54","53.51","43.06","48.54","84.18","86.32","80.73","84.18","346,205.49","386,059","294,717","63,701,810","346,889.26","391,365","299,992","63,827,624","50.97","57.51","44.08","50.97","12"
"18","44056","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.80","2.67","0.41","0.80","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,776","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.81","0","1.42","4"
"19","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,394,496","2,393,088","19,150,720","168,720","170,368","167,808","1,349,760","88.09","88.16","88.03","88.09","53,600","53,600","53,600","53,600","18,941.13","19,513","18,467","871,292","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,913","878,080","599,040","20,893,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","47.22","48.28","46.50","47.22","85.78","91.06","78.27","85.78","16,656.84","17,001","16,417","3,064,858","16,898.08","17,243","16,657","3,109,247","24.03","24.52","23.69","24.03","12"
"20","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.24","3.85","0.44","1.24","2,560","2,560","2,560","2,560","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","0.33","3.77","0","0.33","16.55","191.31","0","16.55","5.11","97","0","940","6.50","113","0","1,196","4.02","69.97","0","4.02","12"
"21","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,048","4,807,424","4,802,176","38,432,384","4,888,752","4,896,768","4,881,408","39,110,016","88.31","88.41","88.22","88.31","201,984","201,984","201,984","201,984","61,230.52","72,114","55,828","2,816,604","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,925,955","3,053,056","2,896,576","93,630,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","38.57","42.06","35.69","38.57","48.30","49.71","46.55","48.30","71,735.05","79,807","66,101","13,199,250","71,990.09","84,319","66,172","13,246,177","24.92","29.19","22.90","24.92","6"
"22","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,760","4,804,352","4,799,104","38,414,080","4,857,152","4,861,440","4,852,864","38,857,216","89.19","89.25","89.12","89.19","199,264","199,264","199,264","199,264","58,642.98","64,019","54,151","2,697,577","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,708","2,935,072","2,770,432","89,654,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","38.94","42.37","36.10","38.94","48.35","50.09","46.51","48.35","71,791.68","79,170","65,802","13,209,669","72,184.65","79,570","66,321","13,281,976","24.91","27.46","22.89","24.91","6"
"23","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,240","4,802,816","4,797,568","38,401,920","4,887,136","4,894,848","4,878,976","39,097,088","87.73","87.83","87.64","87.73","203,168","203,168","203,168","203,168","79,990.93","92,967","74,206","3,679,583","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,794,526","2,920,768","2,768,960","89,424,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","38.89","42.41","35.99","38.89","48.34","49.97","46.55","48.34","71,642.01","78,289","65,979","13,182,130","71,900.93","83,759","65,906","13,229,772","24.85","28.95","22.78","24.85","6"
"24","44056","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,528","4,801,792","4,797,952","38,404,224","4,835,168","4,845,952","4,829,568","38,681,344","88.63","88.74","88.55","88.63","200,096","200,096","200,096","200,096","62,313.50","68,030","57,278","2,866,421","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,748,520","2,879,520","2,720,640","87,952,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","24","50","39.34","42.94","36.52","39.34","48.31","49.72","46.26","48.31","71,866.67","78,848","66,239","13,223,468","72,166.71","79,234","66,645","13,278,675","25.22","27.69","23.29","25.22","6"
"25","44056","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,608","2,393,216","2,392,064","19,140,864","171,264","173,440","168,960","1,370,112","87.67","87.76","87.57","87.67","53,856","53,856","53,856","53,856","4,001.43","4,176","3,856","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,820","637,152","631,776","20,282,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","30.12","31.28","29.21","30.12","73.29","74.38","71.66","73.29","22,661.55","23,775","21,550","4,169,725","22,712.11","23,702","21,627","4,179,029","30.99","32.34","29.51","30.99","12"
"26","44056","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,155,472","8,212,352","8,102,016","65,243,776","10,887,728","10,891,648","10,882,304","87,101,824","79.96","80.54","79.37","79.96","2,978,112","2,978,112","2,978,112","2,978,112","2,476,467.48","2,489,860","2,459,262","113,917,504","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,962,272","13,409,312","12,664,832","414,792,704","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","81.38","82.13","80.79","81.38","92.98","93.72","92.45","92.98","3,626,365.68","3,690,527","3,565,082","667,251,285","3,629,628.65","3,672,932","3,562,118","667,851,672","81.83","82.81","80.31","81.83","12"
"27","44056","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,903,936","10,900,608","87,219,584","8,640,192","8,642,560","8,637,184","69,121,536","82.99","83.32","82.68","82.99","486,944","486,944","486,944","486,944","306,447.13","307,612","305,168","14,096,568","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,710","5,779,776","5,725,504","183,382,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","82.99","83.32","82.68","82.99","97.37","97.59","97.15","97.37","308,327.57","309,288","307,192","56,732,272","308,443.55","309,396","306,934","56,753,614","42.53","42.66","42.32","42.53","12"
"28","44056","python.exe","127.0.0.1","taming_bucket_count_kernel(RenderParams, const int *, const int *, unsigned int *, unsigned int *)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,189,344","2,190,336","2,188,288","17,514,752","173,760","176,512","170,240","1,390,080","54.38","54.46","54.27","54.38","79,968","79,968","79,968","79,968","13,311.61","13,934","12,732","612,334","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","16","14","6","2,458","4,976","1,992","16","16","16,384","1,028","1,152","1,024","0","4","46","1,024","13","4,423,168","23","all","0","0","0","62.60","732,433","746,272","724,128","23,437,856","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","39.61","41.45","38.17","39.61","68.12","69.42","67.34","68.12","46,531.32","48,845","44,951","8,561,763","46,661.79","48,833","44,724","8,585,770","41.18","43.10","39.47","41.18","12"
"29","44056","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<unsigned int, 1>>(T1, int)","1","13","(128, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.99","3.97","0.43","0.99","1,888","1,888","1,888","1,888","0.15","7","0","7","0","128","1","1","128","1","0","CachePreferNone","1","1","1","1","1","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","128","23","all","0","0","0","0.00","838","3,360","288","26,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","0.02","0.82","0","0.02","8.10","372.66","0","8.10","0.35","19","0","64","0.50","26","0","92","2.38","124.00","0","2.38","12"
"30","44056","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<unsigned int, unsigned int, unsigned int, unsigned int, cuda::plus<void>>::Policy1000, unsigned int *, unsigned int *, cub::ScanTileState<unsigned int, 1>, cuda::plus<void>, cub::NullType, unsigned int, unsigned int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(9, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","11,072","12,416","9,728","88,576","0","0","0","0","4.89","13.75","4.30","4.89","4,224","4,224","4,224","4,224","60.37","320","0","2,777","1","128","1","1","128","1","0","CachePreferNone","1","9","1","1","9","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","1,152","23","all","0","0","0","0.02","8,645","12,480","4,032","276,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","40","83.33","2.61","13.75","0","2.61","8.31","44.60","0","8.31","41.80","344","0","7,692","44.64","361","0","8,213","5.18","41.91","0","5.18","10"
"31","44056","python.exe","127.0.0.1","taming_checkpoint_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const unsigned int *, const unsigned int *, unsigned int *, float *, float *, int)","1","13","(256, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,781,632","15,861,376","15,737,728","126,253,056","68,549,712","68,571,904","68,526,720","548,397,696","80.84","81.28","80.32","80.84","4,430,080","4,430,080","4,430,080","4,430,080","3,045,873.20","3,066,558","3,019,615","140,110,167","1","256","1","1","256","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","6","9","6","2,369","4,976","3,944","38","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","27,101,804","27,668,480","26,777,728","867,257,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","48","100","85.45","86.08","84.77","85.45","94.87","95.42","94.33","94.87","5,665,914.68","5,744,849","5,575,753","1,042,528,301","5,668,999.19","5,747,397","5,576,218","1,043,095,851","85.81","86.99","84.40","85.81","12"
"32","44056","python.exe","127.0.0.1","void rasterize_backward_taming_kernel<1>(RenderParams, int, const int *, const int *, const unsigned int *, const unsigned int *, const float *, const float *, const float2 *, const float4 *, const float *, const float4 *, const int *, const unsigned int *, const float4 *, float *, float *, float *)","1","13","(32, 1, 1)","(141012, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","118,667,376","118,769,664","118,609,536","949,339,008","12,419,392","12,498,048","12,352,768","99,355,136","77.98","78.26","77.68","77.98","27,386,272","27,386,272","27,386,272","27,386,272","12,805,326.61","12,858,009","12,750,110","589,045,024","1","32","1","1","32","1","0","CachePreferNone","1","141,012","1","1","141,012","","16","32","17","48","1,698","3,248","361","58","64","32,768","1,796","1,920","1,024","0","772","46","1,024","13","4,512,384","23","all","0","0","0","191.59","100,820,304","105,617,888","99,664,512","3,226,249,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","77.98","78.26","77.68","77.98","33.27","33.29","33.26","33.27","26,486,704.91","26,736,393","26,276,002","4,873,553,704","26,516,640.24","26,748,886","26,292,304","4,879,061,804","64.61","65.18","64.07","64.61","4"
"33","44056","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,344","23,769,344","23,742,592","190,058,752","17,121,184","17,135,616","17,093,248","136,969,472","92.11","92.17","92.02","92.11","816,512","816,512","816,512","816,512","2,397.57","2,635","2,222","110,288","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,009","10,363,040","10,267,680","329,568,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","13,005,149,213","13,005,149,213","13,005,149,213","104,041,193,704","8","0","16","33.33","24.43","26.04","23.53","24.43","29.64","30.07","29.20","29.64","297,035.48","319,496","284,976","54,654,528","297,101.91","319,998","274,694","54,666,752","24.54","26.44","22.69","24.54","4"


==> figsrc/data/stage_detail_ncu/garden_full_image.csv <==
==PROF== Connected to process 67412 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "full_image", "mode": "ncu", "build": "ours", "env": {"GSCUDA_FULL_IMAGE": "1"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4947904 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 67412
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","67412","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,515,248","12,521,088","12,509,952","100,121,984","9,327,872","9,336,320","9,311,488","74,622,976","70.33","70.38","70.27","70.33","571,424","571,424","571,424","571,424","16,422.72","18,824","13,500","755,445","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,035,960","12,030,528","10,967,936","353,150,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","39.96","42.70","36.15","39.96","82.47","88.86","73.98","82.47","340,223.52","410,569","291,199","62,601,128","340,885.38","388,712","294,560","62,722,909","47.61","54.29","41.14","47.61","12"
"1","67412","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.75","2.42","0.38","0.75","3,296","3,296","3,296","3,296","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.37","0","1.44","4"
"2","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,280","2,560,128","2,558,336","20,474,240","168,368","171,008","164,608","1,346,944","88.06","88.17","87.90","88.06","57,056","57,056","57,056","57,056","20,291.33","20,990","20,044","933,401","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,181","911,552","640,000","22,245,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","47.37","48.77","47.11","47.37","87.69","91.84","80.58","87.69","17,606.18","18,123","17,506","3,239,537","17,847.41","18,368","17,746","3,283,924","23.83","24.53","23.70","23.83","12"
"3","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.29","3.98","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","0.33","3.74","0","0.33","16.54","191.05","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.13","0","4.03","12"
"4","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,024","5,139,328","5,133,824","41,096,192","5,246,176","5,257,216","5,239,296","41,969,408","89.03","89.15","88.95","89.03","214,592","214,592","214,592","214,592","64,386.59","71,878","58,948","2,961,783","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,126,587","3,262,112","3,094,976","100,050,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.93","42.51","36.54","38.93","48.45","49.97","46.90","48.45","76,767.51","84,580","71,511","14,125,221","77,090.76","85,515","71,870","14,184,700","24.84","27.56","23.16","24.84","6"
"5","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,880","5,134,080","5,128,064","41,047,040","5,191,536","5,199,360","5,184,640","41,532,288","88.81","88.91","88.73","88.81","213,888","213,888","213,888","213,888","61,531.67","67,175","57,453","2,830,457","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,007,289","3,141,856","2,977,504","96,233,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.92","45.15","34.10","38.92","48.38","49.71","46.38","48.38","76,900.30","84,649","71,695","14,149,655","77,023.40","85,757","71,588","14,172,305","25.02","27.86","23.25","25.02","6"
"6","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,064","5,134,592","5,127,296","41,056,512","5,199,536","5,206,912","5,189,760","41,596,288","88.52","88.60","88.39","88.52","214,752","214,752","214,752","214,752","85,392.11","93,503","79,959","3,928,037","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,988,925","3,125,312","2,962,016","95,645,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.76","42.35","36.33","38.76","48.44","50.09","46.75","48.44","76,623.37","85,049","71,518","14,098,700","77,012.84","84,913","72,071","14,170,362","25.04","27.60","23.43","25.04","6"
"7","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,736","5,132,416","5,129,216","41,045,888","5,164,144","5,183,232","5,155,456","41,313,152","88.50","88.68","88.41","88.50","214,080","214,080","214,080","214,080","65,658.87","72,591","57,341","3,020,308","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,946,348","3,084,992","2,918,560","94,283,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","39.42","45.57","34.48","39.42","48.38","50.30","46.26","48.38","76,756.69","84,951","67,179","14,123,231","77,195.02","84,886","67,997","14,203,883","25.23","27.75","22.23","25.23","6"
"8","67412","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19982, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,032","2,558,720","2,557,440","20,464,256","176,304","178,944","174,336","1,410,432","87.87","87.97","87.78","87.87","57,280","57,280","57,280","57,280","4,226.39","4,374","4,090","194,414","0","256","1","1","256","1","0","CachePreferNone","1","19,982","1","1","19,982","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,392","23","all","0","0","0","72.40","676,312","681,024","673,760","21,641,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","30.13","31.17","29.28","30.13","73.65","74.90","72.66","73.65","24,066.64","25,250","22,750","4,428,261","24,117.60","25,352","23,127","4,437,639","30.85","32.43","29.59","30.85","12"
"9","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,176,816","8,270,464","8,122,624","65,414,528","10,855,648","10,859,776","10,852,864","86,845,184","80.13","80.82","79.22","80.13","3,118,496","3,118,496","3,118,496","3,118,496","2,603,411.46","2,628,351","2,569,518","119,756,927","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,419,791","14,170,496","12,783,936","429,433,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.38","82.17","80.64","81.38","93.89","94.49","93.44","93.89","3,798,646.39","3,874,807","3,729,411","698,950,936","3,802,108.30","3,856,971","3,712,554","699,587,927","81.89","83.07","79.96","81.89","12"
"10","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,496","10,903,680","10,901,120","87,219,968","8,640,560","8,642,432","8,636,928","69,124,480","82.96","83.27","82.63","82.96","487,136","487,136","487,136","487,136","306,327.33","307,432","305,170","14,091,057","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,726,389","5,779,104","5,722,080","183,244,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","82.96","83.27","82.63","82.96","97.37","97.58","97.15","97.37","307,504.84","308,838","305,628","56,580,890","307,620.46","308,946","306,406","56,602,164","42.40","42.58","42.23","42.40","12"
"11","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,820,128","52,299,008","51,099,008","414,561,024","14,694,640","15,006,208","14,362,496","117,557,120","81.94","82.24","81.70","81.94","9,685,664","9,685,664","9,685,664","9,685,664","8,349,050.20","8,375,263","8,322,143","384,056,309","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,242,893","56,900,576","48,978,976","1,703,772,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.64","83.88","83.42","83.64","82.92","83.19","82.71","82.92","11,766,666.18","11,837,457","11,724,501","2,165,066,578","12,137,120.07","12,178,882","12,096,995","2,233,230,092","84.22","84.51","83.94","84.22","10"
"12","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,175,264","8,270,592","8,116,992","65,402,112","10,854,896","10,858,112","10,851,328","86,839,168","80.02","80.54","79.27","80.02","3,118,240","3,118,240","3,118,240","3,118,240","2,603,295","2,629,674","2,581,771","119,751,570","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,421,544","14,164,576","12,786,592","429,489,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.27","82.09","80.62","81.27","93.91","94.60","93.24","93.91","3,798,416.16","3,870,556","3,730,346","698,908,574","3,801,878.16","3,861,573","3,721,439","699,545,581","81.87","83.16","80.14","81.87","12"
"13","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,909,072","10,912,256","10,903,552","87,272,576","8,644,720","8,647,680","8,642,816","69,157,760","83.16","83.44","82.84","83.16","486,208","486,208","486,208","486,208","306,291.54","307,374","304,393","14,089,411","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,116,610","5,169,408","5,109,440","163,731,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.16","83.44","82.84","83.16","97.43","97.70","97.21","97.43","307,495.71","308,646","305,292","56,579,210","307,611.40","308,733","306,132","56,600,498","42.51","42.67","42.31","42.51","12"
"14","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,791,312","52,196,096","51,166,592","414,330,496","14,690,496","15,013,248","14,377,088","117,523,968","81.97","82.24","81.71","81.97","9,680,448","9,680,448","9,680,448","9,680,448","8,349,313.11","8,381,280","8,316,551","384,068,403","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,277,498","56,903,648","49,029,504","1,704,879,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.66","83.92","83.41","83.66","82.93","83.09","82.73","82.93","11,765,842.10","11,812,231","11,718,755","2,164,914,947","12,137,211.82","12,181,931","12,098,549","2,233,246,975","84.23","84.54","83.96","84.23","10"
"15","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,154,864","8,258,688","8,087,808","65,238,912","10,853,024","10,857,856","10,849,280","86,824,192","80.19","80.79","79.65","80.19","3,111,200","3,111,200","3,111,200","3,111,200","2,599,146.89","2,627,298","2,564,474","119,560,757","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,367,855","14,105,632","12,731,488","427,771,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.45","82.33","80.33","81.45","93.98","94.68","93.17","93.98","3,791,672.23","3,843,028","3,698,017","697,667,690","3,795,124.54","3,853,321","3,689,130","698,302,916","81.96","83.21","79.67","81.96","12"
"16","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,480","10,903,552","10,901,376","87,219,840","8,642,464","8,645,120","8,638,080","69,139,712","83.07","83.38","82.71","83.07","486,784","486,784","486,784","486,784","306,336.65","307,583","305,220","14,091,486","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,724,728","5,775,328","5,720,384","183,191,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.07","83.38","82.71","83.07","97.36","97.58","97.21","97.36","307,504.84","309,288","306,008","56,580,890","307,623.86","308,671","306,319","56,602,791","42.44","42.59","42.26","42.44","12"
"17","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,769,088","52,187,904","51,135,616","414,152,704","14,688,976","15,006,720","14,368,768","117,511,808","81.74","82.04","81.41","81.74","9,679,104","9,679,104","9,679,104","9,679,104","8,333,382.70","8,372,230","8,296,346","383,335,604","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,143,113","56,799,424","48,872,352","1,700,579,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.41","83.73","83.06","83.41","82.80","82.98","82.53","82.80","11,741,525.67","11,824,507","11,695,849","2,160,440,724","12,110,810.89","12,160,758","12,056,874","2,228,389,204","84.14","84.49","83.76","84.14","10"
"18","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,137,488","8,231,296","8,074,752","65,099,904","10,852,768","10,858,496","10,848,640","86,822,144","80.20","81.15","79.14","80.20","3,108,192","3,108,192","3,108,192","3,108,192","2,599,073.28","2,628,332","2,560,653","119,557,371","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,361,791","14,105,120","12,730,912","427,577,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.46","82.39","80.54","81.46","93.99","94.55","93.26","93.99","3,791,428.43","3,856,831","3,727,427","697,622,832","3,794,872.20","3,855,780","3,695,614","698,256,485","81.94","83.26","79.80","81.94","12"
"19","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,899,840","87,219,584","8,639,296","8,642,816","8,633,088","69,114,368","83.02","83.33","82.49","83.02","487,008","487,008","487,008","487,008","306,310.43","307,453","304,977","14,090,280","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,974","5,167,200","5,108,544","163,647,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.02","83.33","82.49","83.02","97.43","97.60","97.22","97.43","307,504.84","308,834","306,288","56,580,890","307,625.44","308,600","305,869","56,603,081","42.43","42.57","42.19","42.43","12"
"20","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,704,688","52,092,928","51,083,264","413,637,504","14,664,560","14,974,848","14,349,056","117,316,480","81.77","82.02","81.48","81.77","9,669,888","9,669,888","9,669,888","9,669,888","8,334,451.22","8,361,465","8,305,911","383,384,756","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,143,620","56,771,840","48,906,784","1,700,595,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.45","83.68","83.22","83.45","82.79","83.02","82.59","82.79","11,741,468.77","11,798,459","11,690,261","2,160,430,253","12,112,184.53","12,148,652","12,073,216","2,228,641,953","84.18","84.44","83.91","84.18","10"
"21","67412","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,582,928","22,600,192","22,552,832","180,663,424","16,238,352","16,263,808","16,203,136","129,906,816","91.71","91.81","91.55","91.71","778,848","778,848","778,848","778,848","2,347","2,500","2,213","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,451","9,848,832","9,753,152","313,006,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","16","33.33","23.94","25.61","23.19","23.94","29.53","29.93","29.18","29.53","277,805.02","302,226","265,783","51,116,123","277,869.01","294,686","264,611","51,127,898","24.02","25.47","22.87","24.02","4"
"22","67412","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,744,944","12,750,464","12,739,328","101,959,552","9,125,968","9,139,456","9,107,968","73,007,744","83.59","83.67","83.50","83.59","481,376","481,376","481,376","481,376","16,631.41","19,719","14,689","765,045","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,504,796","11,576,320","10,433,184","336,153,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","49.02","53.87","43.13","49.02","83.94","86.46","80.40","83.94","346,211.38","388,401","297,504","63,702,894","346,895.41","396,634","290,898","63,828,755","51.51","58.90","43.19","51.51","12"
"23","67412","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.82","2.68","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.80","0","1.43","4"
"24","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,552","2,394,240","2,393,088","19,148,416","163,536","167,424","159,488","1,308,288","88.18","88.33","88.02","88.18","53,376","53,376","53,376","53,376","18,935.67","19,511","18,421","871,041","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,830","878,400","599,040","20,890,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","47.31","48.39","46.61","47.31","85.88","89.99","79.12","85.88","16,651.15","17,043","16,414","3,063,812","16,892.36","17,288","16,654","3,108,194","24.08","24.65","23.74","24.08","12"
"25","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","32","256","0","256","1.27","3.92","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","0.33","3.78","0","0.33","16.54","192.51","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.87","0","4.02","12"
"26","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,496","4,806,528","4,803,328","38,435,968","4,920,784","4,928,128","4,913,792","39,366,272","88.27","88.36","88.20","88.27","202,752","202,752","202,752","202,752","61,264","67,949","56,674","2,818,144","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,928,258","3,055,552","2,899,584","93,704,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.51","42.08","35.65","38.51","48.34","49.56","46.96","48.34","71,670.50","79,221","66,285","13,187,372","72,089.91","79,820","66,494","13,264,544","24.84","27.50","22.91","24.84","6"
"27","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,848","4,806,528","4,800,768","38,422,784","4,854,048","4,860,160","4,849,792","38,832,384","88.75","88.84","88.69","88.75","200,256","200,256","200,256","200,256","58,589.87","64,147","54,250","2,695,134","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,798,874","2,920,000","2,769,632","89,563,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.87","42.42","35.92","38.87","48.46","50.25","46.58","48.46","72,022.36","78,963","66,446","13,252,114","72,015.23","79,344","66,320","13,250,803","24.93","27.46","22.95","24.93","6"
"28","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,696","4,805,632","4,798,848","38,413,568","4,845,904","4,861,312","4,838,400","38,767,232","87.50","87.67","87.40","87.50","202,912","202,912","202,912","202,912","80,051.83","87,119","74,044","3,682,384","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,698","2,919,744","2,763,776","89,494,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","38.86","42.47","36.05","38.86","48.35","50.09","46.27","48.35","71,843.65","78,878","66,464","13,219,232","72,013.50","79,226","65,737","13,250,484","24.73","27.20","22.57","24.73","6"
"29","67412","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,080","4,800,896","4,795,392","38,384,640","4,825,120","4,834,816","4,815,744","38,600,960","88.16","88.27","88.05","88.16","200,864","200,864","200,864","200,864","62,341.78","68,696","57,087","2,867,722","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,749,461","2,873,344","2,724,512","87,982,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","24","50","39.18","42.66","36.24","39.18","48.35","50.51","46.82","48.35","71,896.22","79,630","66,354","13,228,904","72,056.71","79,431","66,442","13,258,435","25.24","27.82","23.27","25.24","6"
"30","67412","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18687, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,336","2,393,216","2,391,552","19,138,688","169,344","171,904","167,296","1,354,752","87.53","87.65","87.43","87.53","53,888","53,888","53,888","53,888","4,001.09","4,176","3,874","184,050","0","256","1","1","256","1","0","CachePreferNone","1","18,687","1","1","18,687","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,783,872","23","all","0","0","0","67.71","633,802","639,392","631,584","20,281,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","30.10","31.32","29.23","30.10","73.31","74.41","72.01","73.31","22,659.17","23,800","21,475","4,169,287","22,709.83","24,002","21,802","4,178,609","31.02","32.79","29.78","31.02","12"
"31","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,181,760","8,217,344","8,158,208","65,454,080","10,851,648","10,854,400","10,849,024","86,813,184","79.93","80.54","79.42","79.93","2,972,256","2,972,256","2,972,256","2,972,256","2,475,469","2,493,999","2,450,077","113,871,574","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,968,373","13,501,056","12,672,320","414,987,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.35","82.03","80.74","81.35","93.00","93.46","92.26","93.00","3,624,852.08","3,669,952","3,576,556","666,972,782","3,628,116.34","3,680,211","3,540,046","667,573,406","81.84","83.01","79.85","81.84","12"
"32","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,912,448","10,915,840","10,910,080","87,299,584","8,636,272","8,639,232","8,634,624","69,090,176","83.13","83.45","82.84","83.13","486,496","486,496","486,496","486,496","306,304","307,436","305,158","14,089,984","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,117,113","5,166,752","5,111,296","163,747,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.13","83.45","82.84","83.13","97.41","97.63","97.18","97.41","307,504.84","308,736","305,748","56,580,890","307,622.85","308,770","306,401","56,602,604","42.49","42.65","42.33","42.49","12"
"33","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,116,160","54,398,848","53,691,264","432,929,280","15,893,872","16,148,224","15,581,056","127,150,976","82.01","82.22","81.77","82.01","9,469,760","9,469,760","9,469,760","9,469,760","8,122,785.50","8,147,562","8,097,840","373,648,133","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,248,131","56,746,336","49,848,832","1,703,940,192","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.45","83.69","83.23","83.45","82.88","83.05","82.70","82.88","11,469,104.29","11,509,941","11,435,972","2,110,315,190","11,844,399.66","11,882,708","11,803,227","2,179,369,537","84.08","84.35","83.78","84.08","10"
"34","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,160,496","8,197,376","8,127,360","65,283,968","10,859,424","10,863,616","10,856,448","86,875,392","80.07","80.69","79.55","80.07","2,965,792","2,965,792","2,965,792","2,965,792","2,471,461.04","2,496,201","2,432,723","113,687,208","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,916,622","13,449,184","12,609,312","413,331,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.51","82.32","80.81","81.51","93.09","93.59","92.45","93.09","3,617,862.55","3,674,316","3,564,658","665,686,709","3,621,116.94","3,672,615","3,546,990","666,285,517","81.87","83.04","80.20","81.87","12"
"35","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,488","10,907,648","10,899,584","87,227,904","8,639,808","8,641,536","8,638,208","69,118,464","82.89","83.22","82.58","82.89","487,424","487,424","487,424","487,424","306,319.30","307,491","305,076","14,090,688","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,724,334","5,774,624","5,719,616","183,178,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","82.89","83.22","82.58","82.89","97.38","97.58","97.17","97.38","307,504.84","308,826","305,996","56,580,890","307,625.42","308,964","306,434","56,603,077","42.38","42.56","42.21","42.38","12"
"36","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,031,840","54,284,928","53,606,144","432,254,720","15,870,720","16,153,856","15,588,608","126,965,760","82.02","82.36","81.80","82.02","9,459,328","9,459,328","9,459,328","9,459,328","8,104,812.46","8,137,339","8,065,941","372,821,373","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,033,102","56,576,288","49,669,504","1,697,059,264","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.44","83.75","83.06","83.44","82.69","83.06","82.47","82.69","11,439,524.19","11,491,147","11,379,181","2,104,872,451","11,814,110.95","11,866,457","11,750,059","2,173,796,414","83.95","84.33","83.50","83.95","10"
"37","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,135,488","8,169,856","8,100,352","65,083,904","10,848,688","10,854,272","10,843,520","86,789,504","80.08","80.97","79.52","80.08","2,968,032","2,968,032","2,968,032","2,968,032","2,471,288.61","2,491,726","2,447,525","113,679,276","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,907,224","13,449,152","12,611,040","413,031,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.52","82.20","80.76","81.52","93.11","93.96","92.37","93.11","3,617,477.11","3,699,468","3,552,549","665,615,789","3,620,731.18","3,671,545","3,554,340","666,214,537","81.89","83.03","80.38","81.89","12"
"38","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,416","10,903,552","10,901,504","87,219,328","8,644,032","8,646,912","8,640,128","69,152,256","83.17","83.66","82.87","83.17","486,176","486,176","486,176","486,176","306,283.96","307,463","305,119","14,089,062","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,114,563","5,168,224","5,108,032","163,666,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.17","83.66","82.87","83.17","97.44","97.70","97.25","97.44","307,495.71","309,168","306,014","56,579,210","307,611.86","308,915","306,213","56,600,582","42.50","42.68","42.31","42.50","12"
"39","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,019,760","54,266,880","53,574,016","432,158,080","15,878,432","16,112,768","15,591,296","127,027,456","81.90","82.22","81.49","81.90","9,481,856","9,481,856","9,481,856","9,481,856","8,104,981.91","8,182,451","8,061,841","372,829,168","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,056,038","56,545,376","49,695,648","1,697,793,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.32","84.09","82.97","83.32","82.71","83.17","82.31","82.71","11,438,772.89","11,510,379","11,393,860","2,104,734,212","11,813,743.46","11,931,411","11,759,584","2,173,728,796","83.97","84.81","83.59","83.97","10"
"40","67412","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,178,720","8,215,168","8,147,200","65,429,760","10,860,544","10,865,920","10,855,808","86,884,352","79.98","80.49","79.11","79.98","2,975,936","2,975,936","2,975,936","2,975,936","2,475,765.17","2,496,354","2,451,945","113,885,198","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,967,585","13,503,904","12,673,152","414,962,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","81.41","82.09","80.58","81.41","93.04","93.87","92.40","93.04","3,625,423.42","3,705,697","3,556,578","667,077,909","3,628,685.25","3,682,142","3,574,557","667,678,086","81.80","83.01","80.58","81.80","12"
"41","67412","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,464","10,903,936","10,900,608","87,219,712","8,643,184","8,647,040","8,641,408","69,145,472","83.04","83.37","82.72","83.04","487,072","487,072","487,072","487,072","306,437.57","307,703","305,231","14,096,128","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,695","5,781,792","5,725,504","183,382,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","48","100","83.04","83.37","82.72","83.04","97.37","97.54","97.09","97.37","308,327.57","309,276","307,188","56,732,272","308,443.59","309,573","307,295","56,753,621","42.55","42.71","42.39","42.55","12"
"42","67412","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,126,752","54,405,760","53,735,424","433,014,016","15,909,888","16,130,944","15,617,152","127,279,104","82.05","82.39","81.75","82.05","9,470,880","9,470,880","9,470,880","9,470,880","8,123,225.48","8,153,070","8,091,084","373,668,372","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,264,636","56,823,552","49,917,664","1,704,468,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","40","83.33","83.49","83.71","83.17","83.49","82.92","83.19","82.73","82.92","11,470,853.36","11,511,352","11,431,803","2,110,637,019","11,845,523.10","11,888,937","11,792,213","2,179,576,250","84.08","84.39","83.70","84.08","10"
"43","67412","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,488","23,780,352","23,748,480","190,059,904","17,123,952","17,148,032","17,106,176","136,991,616","92.13","92.24","92.07","92.13","816,416","816,416","816,416","816,416","2,397.59","2,531","2,289","110,289","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,801","10,339,616","10,260,064","329,561,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","12,358,040,614","12,358,040,614","12,358,040,614","98,864,324,912","8","0","16","33.33","24.46","25.89","23.56","24.46","29.66","30.10","29.17","29.66","297,046.75","316,463","282,310","54,656,602","297,113.06","313,446","278,357","54,668,803","24.54","25.88","22.99","24.54","4"


==> figsrc/data/stage_detail_ncu/garden_fwd_color.csv <==
==PROF== Connected to process 52048 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "fwd_color", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 66, "bwd_variant": 50}

[keys] fused emission overflow: M 4947976 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 52048
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","52048","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,502,112","12,506,368","12,497,792","100,016,896","9,331,840","9,344,256","9,320,320","74,654,720","70.35","70.41","70.30","70.35","571,040","571,040","571,040","571,040","16,422.57","20,647","13,775","755,438","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,032,327","12,020,736","10,962,144","353,034,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","40.06","43.72","36.75","40.06","81.91","86.20","75.43","81.91","340,248","411,627","292,200","62,605,632","340,910.69","391,743","289,289","62,727,567","47.69","54.81","40.47","47.69","12"
"1","52048","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,024","0","2,944","16","128","0","128","0.82","2.67","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","262.67","0","1.43","4"
"2","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,440","2,560,000","2,558,976","20,475,520","161,808","164,352","160,000","1,294,464","88.11","88.21","88.04","88.11","56,864","56,864","56,864","56,864","20,292.24","20,945","19,997","933,443","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,043","910,272","640,000","22,241,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","47.37","48.77","47.11","47.37","88.14","93.17","81.32","88.14","17,605.68","18,126","17,505","3,239,446","17,847.09","18,371","17,745","3,283,865","23.86","24.56","23.72","23.86","12"
"3","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","16","128","0","128","1.28","3.97","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","0.33","3.77","0","0.33","16.54","192.27","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.27","0","4.04","12"
"4","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,944","5,138,944","5,133,312","41,079,552","5,227,968","5,240,064","5,218,688","41,823,744","88.31","88.44","88.21","88.31","215,968","215,968","215,968","215,968","64,326.83","71,797","58,731","2,959,034","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,126,878","3,261,504","3,098,080","100,060,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","38.79","42.46","34.05","38.79","48.46","49.87","46.95","48.46","76,627.62","90,427","71,626","14,099,483","77,035.85","85,138","71,161","14,174,597","24.80","27.41","22.91","24.80","6"
"5","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,536","5,138,816","5,133,952","41,100,288","5,192,048","5,205,248","5,183,488","41,536,384","88.71","88.84","88.61","88.71","214,272","214,272","214,272","214,272","61,531.85","68,054","53,354","2,830,465","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,003,564","3,140,352","2,972,192","96,114,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.28","42.85","34.35","39.28","48.45","50.01","46.45","48.45","76,864.32","84,888","71,097","14,143,035","77,170.29","85,215","67,370","14,199,334","24.78","27.36","21.63","24.78","6"
"6","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,864","5,138,176","5,131,392","41,078,912","5,058,160","5,065,344","5,050,240","40,465,280","87.78","87.87","87.68","87.78","213,664","213,664","213,664","213,664","85,452.02","93,685","74,353","3,930,793","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,982,715","3,111,968","2,954,752","95,446,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.20","42.71","36.80","39.20","48.41","50.00","46.69","48.41","76,670.89","84,447","71,727","14,107,443","77,007.72","85,514","67,868","14,169,421","25.01","27.78","22.05","25.01","6"
"7","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,792","5,135,872","5,132,544","41,070,336","5,176,480","5,180,160","5,172,224","41,411,840","88.74","88.79","88.69","88.74","213,792","213,792","213,792","213,792","65,561.15","73,417","60,394","3,015,813","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,949,025","3,088,864","2,916,544","94,368,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.40","43.06","37.05","39.40","48.42","50.06","46.84","48.42","76,828.56","84,324","71,994","14,136,455","77,061.14","84,663","71,983","14,179,249","25.06","27.54","23.41","25.06","6"
"8","52048","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,208","2,559,104","2,557,440","20,465,664","170,192","171,648","168,960","1,361,536","87.82","87.90","87.76","87.82","57,216","57,216","57,216","57,216","4,226.57","4,386","4,074","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,399","681,920","673,312","21,644,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","30.02","31.15","29.17","30.02","73.67","75.03","72.74","73.67","24,068.03","25,150","23,150","4,428,518","24,118.96","25,452","23,050","4,437,888","30.88","32.59","29.51","30.88","12"
"9","52048","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<2>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,095,760","8,175,744","8,040,960","64,766,080","10,850,112","10,854,400","10,845,056","86,800,896","74.13","74.79","73.47","74.13","3,668,896","3,668,896","3,668,896","3,668,896","2,769,676.37","2,796,789","2,747,150","127,405,113","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","8","6","2,338","4,976","3,944","39","40","102,400","12,288","12,288","1,024","0","11,264","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,379,948","14,112,768","12,740,192","428,158,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","85.97","86.63","85.33","85.97","95.19","95.74","94.30","95.19","4,724,343.72","4,780,332","4,626,662","869,279,244","4,727,136.03","4,792,278","4,663,810","869,793,030","86.44","87.63","85.28","86.44","12"
"10","52048","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,900,736","87,219,584","8,641,792","8,645,120","8,637,312","69,134,336","83.01","83.14","82.47","83.01","486,912","486,912","486,912","486,912","306,286.57","307,401","304,423","14,089,182","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,963","5,162,656","5,108,864","163,646,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","83.01","83.14","82.47","83.01","97.43","97.62","97.28","97.43","307,504.84","309,280","306,112","56,580,890","307,625.20","308,592","306,226","56,603,037","42.44","42.57","42.24","42.44","12"
"11","52048","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,708,656","52,114,560","51,097,344","413,669,248","14,672,368","14,983,936","14,377,984","117,378,944","81.89","82.12","81.67","81.89","9,677,408","9,677,408","9,677,408","9,677,408","8,332,673.65","8,368,747","8,308,684","383,302,988","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,130,211","56,563,328","48,839,840","1,700,166,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","40","83.33","83.56","83.87","83.32","83.56","82.80","83.01","82.61","82.80","11,739,409.83","11,779,867","11,682,347","2,160,051,408","12,110,079.03","12,164,128","12,071,555","2,228,254,542","84.16","84.53","83.89","84.16","10"
"12","52048","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,488","22,600,064","22,552,960","180,667,904","16,236,272","16,260,608","16,203,136","129,890,176","91.63","91.73","91.48","91.63","779,424","779,424","779,424","779,424","2,346.96","2,578","2,206","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,780,582","9,843,648","9,749,920","312,978,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","16","33.33","23.97","26.08","23.03","23.97","29.36","29.86","28.94","29.36","277,788.43","298,110","263,761","51,113,072","277,852.32","303,861","261,697","51,124,827","24.01","26.26","22.62","24.01","4"
"13","52048","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,752,304","12,756,864","12,744,320","102,018,432","9,122,736","9,140,096","9,101,312","72,981,888","84.54","84.62","84.42","84.54","476,128","476,128","476,128","476,128","16,629.48","18,073","13,453","764,956","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,487,872","11,517,696","10,431,232","335,611,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","48.93","54.25","43.65","48.93","84.13","86.35","81.16","84.13","346,211.49","385,388","281,752","63,702,914","346,895.32","387,321","301,631","63,828,739","51.35","57.34","44.65","51.35","12"
"14","52048","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.63","0.42","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.41","259.34","0","1.41","4"
"15","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,776","2,394,112","2,393,088","19,150,208","163,968","166,016","160,384","1,311,744","88.39","88.47","88.24","88.39","53,280","53,280","53,280","53,280","18,941.13","19,528","18,498","871,292","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,943","878,240","599,040","20,894,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","47.43","48.49","46.71","47.43","86.20","90.73","79.91","86.20","16,657.68","17,000","16,418","3,065,014","16,899.06","17,243","16,658","3,109,427","24.01","24.50","23.67","24.01","12"
"16","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.95","0.45","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","0.33","3.76","0","0.33","16.54","191.26","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.71","0","4.01","12"
"17","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,328","4,804,736","4,801,408","38,426,624","4,901,008","4,908,672","4,891,392","39,208,064","88.01","88.09","87.91","88.01","202,912","202,912","202,912","202,912","61,197.39","67,504","55,731","2,815,080","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,925,855","3,059,232","2,894,208","93,627,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","38.44","41.91","35.55","38.44","48.34","49.82","46.01","48.34","71,678.82","79,543","66,009","13,188,902","71,980.62","79,468","65,918","13,244,434","24.78","27.36","22.69","24.78","6"
"18","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,232","4,805,248","4,801,536","38,425,856","4,844,528","4,850,304","4,834,176","38,756,224","87.99","88.06","87.88","87.99","201,792","201,792","201,792","201,792","58,606.54","64,364","54,205","2,695,901","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,840","2,931,200","2,765,408","89,658,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.05","42.55","36.04","39.05","48.34","50.06","46.82","48.34","71,886.25","79,435","66,906","13,227,070","72,003.58","79,254","66,406","13,248,658","25.00","27.52","23.06","25.00","6"
"19","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,984","4,805,120","4,800,384","38,415,872","4,899,552","4,907,008","4,887,680","39,196,416","88.08","88.18","87.96","88.08","202,720","202,720","202,720","202,720","79,966.11","86,972","74,084","3,678,441","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,793,916","2,923,872","2,768,896","89,405,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.01","42.50","36.23","39.01","48.38","49.96","46.46","48.38","71,682.90","78,447","65,782","13,189,653","71,844.91","78,928","66,033","13,219,463","24.81","27.25","22.80","24.81","6"
"20","52048","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,797,440","4,798,592","4,795,648","38,379,520","4,826,256","4,840,576","4,816,256","38,610,048","88.27","88.41","88.16","88.27","200,640","200,640","200,640","200,640","62,360.67","68,218","57,594","2,868,591","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,744,148","2,867,008","2,713,184","87,812,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","24","50","39.14","45.43","36.21","39.14","48.43","50.13","46.51","48.43","71,767.12","78,669","65,848","13,205,150","72,249.58","79,160","66,894","13,293,923","25.16","27.57","23.30","25.16","6"
"21","52048","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,088","2,394,112","2,392,064","19,144,704","170,640","173,056","167,040","1,365,120","87.42","87.53","87.26","87.42","54,016","54,016","54,016","54,016","4,001.43","4,162","3,880","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,942","637,344","631,552","20,286,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","30.07","31.23","29.16","30.07","73.35","74.97","72.51","73.35","22,661.24","23,800","21,650","4,169,668","22,712.99","23,852","21,727","4,179,190","30.87","32.42","29.53","30.87","12"
"22","52048","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<2>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,134,224","8,163,072","8,100,352","65,073,792","10,848,560","10,852,608","10,839,424","86,788,480","74.07","74.57","73.68","74.07","3,571,008","3,571,008","3,571,008","3,571,008","2,676,075.28","2,691,680","2,658,938","123,099,463","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","8","6","2,338","4,976","3,944","39","40","102,400","12,288","12,288","1,024","0","11,264","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,985,497","13,466,432","12,683,936","415,535,904","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","86.16","86.71","85.67","86.16","94.60","95.24","93.89","94.60","4,608,257.85","4,655,582","4,549,314","847,919,444","4,610,815.93","4,678,211","4,538,765","848,390,132","86.50","87.77","85.15","86.50","12"
"23","52048","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,480","10,903,552","10,901,504","87,219,840","8,638,752","8,640,896","8,635,648","69,110,016","83.06","83.38","82.74","83.06","487,168","487,168","487,168","487,168","306,440.61","307,630","305,206","14,096,268","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,697","5,779,360","5,725,472","183,382,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","48","100","83.06","83.38","82.74","83.06","97.37","97.61","97.13","97.37","308,327.57","309,344","306,732","56,732,272","308,443.48","309,577","306,934","56,753,601","42.54","42.69","42.33","42.54","12"
"24","52048","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,165,584","54,446,208","53,656,064","433,324,672","15,922,848","16,167,296","15,651,456","127,382,784","82.06","82.39","81.79","82.06","9,474,176","9,474,176","9,474,176","9,474,176","8,125,375.59","8,151,724","8,101,731","373,767,277","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,296,833","56,663,584","49,837,376","1,705,498,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","40","83.33","83.50","83.72","83.27","83.50","82.91","83.17","82.71","82.91","11,473,781.90","11,516,586","11,414,275","2,111,175,870","11,848,698.71","11,885,076","11,810,876","2,180,160,562","84.08","84.34","83.82","84.08","10"
"25","52048","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,488","23,780,608","23,748,608","190,059,904","17,126,352","17,150,336","17,105,536","137,010,816","92.11","92.22","92.05","92.11","816,640","816,640","816,640","816,640","2,397.61","2,540","2,252","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,297,678","10,373,920","10,258,048","329,525,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","12,358,042,918","12,358,042,918","12,358,042,918","98,864,343,344","8","0","16","33.33","24.44","25.91","23.70","24.44","29.55","29.99","28.98","29.55","297,050.96","312,523","283,743","54,657,376","297,117.35","318,840","280,385","54,669,592","24.41","26.20","23.04","24.41","4"


==> figsrc/data/stage_detail_ncu/garden_fwd_cut.csv <==
==PROF== Connected to process 5028 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "fwd_cut", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 64, "bwd_variant": 50}

[keys] fused emission overflow: M 4947989 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 5028
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","5028","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,505,056","12,509,568","12,498,816","100,040,448","9,327,792","9,339,904","9,304,576","74,622,336","70.43","70.48","70.33","70.43","570,368","570,368","570,368","570,368","16,420.91","21,021","12,663","755,362","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,996,994","11,986,432","10,914,432","351,903,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","39.52","42.26","36.25","39.52","82.04","87.32","70.67","82.04","340,244.10","393,368","295,015","62,604,914","340,907.04","392,605","287,487","62,726,896","47.71","54.94","40.23","47.71","12"
"1","5028","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.73","2.36","0.37","0.73","3,424","3,424","3,424","3,424","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","262.11","0","1.42","4"
"2","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,456","2,560,128","2,558,976","20,475,648","161,936","165,888","158,848","1,295,488","87.77","87.92","87.65","87.77","57,120","57,120","57,120","57,120","20,287.83","20,979","20,015","933,240","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,249","911,648","640,000","22,247,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","47.28","48.68","47.01","47.28","88.07","95.22","81.93","88.07","17,605.91","18,125","17,504","3,239,488","17,846.99","18,370","17,744","3,283,846","23.83","24.52","23.69","23.83","12"
"3","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.29","4.12","0.46","1.29","2,432","2,432","2,432","2,432","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,576","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","0.32","3.70","0","0.32","16.54","190.95","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.85","0","4.02","12"
"4","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,840","5,138,176","5,131,648","41,070,720","5,235,472","5,252,864","5,228,032","41,883,776","88.08","88.26","88.00","88.08","216,640","216,640","216,640","216,640","64,377.63","71,914","55,967","2,961,371","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,125,107","3,261,728","3,088,160","100,003,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","38.75","45.11","36.34","38.75","48.46","49.80","46.92","48.46","76,650.36","89,875","71,534","14,103,666","77,047.62","85,262","67,375","14,176,763","24.95","27.61","21.82","24.95","6"
"5","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,480","5,135,232","5,128,064","41,043,840","5,191,200","5,201,024","5,177,600","41,529,600","88.12","88.24","87.98","88.12","215,552","215,552","215,552","215,552","61,583.52","71,699","57,293","2,832,842","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,007,344","3,138,144","2,980,128","96,235,008","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","39.23","42.88","34.30","39.23","48.42","49.74","46.98","48.42","76,789.75","85,086","71,971","14,129,314","77,133.67","89,739","71,491","14,192,595","24.96","29.04","23.14","24.96","6"
"6","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,784","5,134,976","5,131,136","41,062,272","5,189,312","5,195,136","5,176,704","41,514,496","88.79","88.86","88.67","88.79","213,920","213,920","213,920","213,920","85,417.39","93,873","79,129","3,929,200","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,990,510","3,126,400","2,961,952","95,696,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","39.15","42.81","36.77","39.15","48.48","49.68","46.62","48.48","76,621.87","83,848","66,302","14,098,424","76,951.60","85,213","71,747","14,159,095","24.87","27.54","23.19","24.87","6"
"7","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,808","5,135,744","5,128,832","41,054,464","5,169,712","5,177,600","5,155,456","41,357,696","88.73","88.83","88.58","88.73","213,664","213,664","213,664","213,664","65,636.61","72,419","57,552","3,019,284","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,945,254","3,082,560","2,915,168","94,248,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","39.38","45.79","37.00","39.38","48.45","49.83","46.64","48.45","76,831.36","84,576","71,320","14,136,971","76,979.24","84,776","68,472","14,164,181","25.01","27.54","22.24","25.01","6"
"8","5028","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,224","2,559,104","2,557,440","20,465,792","174,672","177,536","171,520","1,397,376","88.02","88.14","87.90","88.02","57,184","57,184","57,184","57,184","4,226.57","4,400","4,094","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,366","680,128","673,536","21,643,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","30.04","31.20","29.20","30.04","73.58","75.07","72.54","73.58","24,068.14","25,325","22,925","4,428,537","24,119.34","25,527","23,102","4,437,959","30.92","32.72","29.61","30.92","12"
"9","5028","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,115,104","8,195,456","8,048,512","64,920,832","10,850,016","10,853,248","10,843,392","86,800,128","92.54","93.37","91.57","92.54","3,853,408","3,853,408","3,853,408","3,853,408","3,144,876.52","3,169,532","3,116,010","144,664,320","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,399,018","14,139,712","12,758,144","428,768,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","92.54","93.37","91.57","92.54","95.15","95.70","94.54","95.15","4,826,786.91","4,893,420","4,732,099","888,128,792","4,829,570.71","4,900,091","4,735,631","888,641,011","84.09","85.31","82.45","84.09","12"
"10","5028","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,900,864","87,219,584","8,639,872","8,643,456","8,637,312","69,118,976","83.03","83.34","82.70","83.03","487,040","487,040","487,040","487,040","306,296.85","307,498","305,035","14,089,655","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,921","5,164,992","5,108,832","163,645,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","83.03","83.34","82.70","83.03","97.43","97.63","97.23","97.43","307,504.84","308,552","306,206","56,580,890","307,625.39","308,684","306,215","56,603,072","42.41","42.56","42.22","42.41","12"
"11","5028","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,678,496","52,094,464","51,115,392","413,427,968","14,650,080","14,944,256","14,365,184","117,200,640","81.71","82.10","81.50","81.71","9,681,472","9,681,472","9,681,472","9,681,472","8,332,494.20","8,374,452","8,298,915","383,294,733","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,153,400","56,620,576","48,980,928","1,700,908,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","40","83.33","83.39","83.81","83.09","83.39","82.78","83.13","82.53","82.78","11,739,589.07","11,831,747","11,691,817","2,160,084,389","12,109,603.21","12,173,002","12,053,650","2,228,166,990","84.17","84.61","83.78","84.17","10"
"12","5028","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,587,408","22,604,288","22,555,008","180,699,264","16,235,776","16,259,328","16,203,008","129,886,208","91.65","91.75","91.50","91.65","779,360","779,360","779,360","779,360","2,346.96","2,515","2,185","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,782,210","9,860,640","9,751,808","313,030,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","16","33.33","23.94","25.61","23.00","23.94","29.33","29.86","28.90","29.33","277,788.39","301,146","263,677","51,113,063","277,852.24","293,344","261,734","51,124,813","24.02","25.36","22.63","24.02","4"
"13","5028","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,749,280","12,756,224","12,742,912","101,994,240","9,130,384","9,142,784","9,118,208","73,043,072","83.26","83.33","83.19","83.26","483,552","483,552","483,552","483,552","16,628.63","19,307","14,515","764,917","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,503,927","11,552,608","10,436,192","336,125,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","48.40","53.19","42.93","48.40","83.95","86.64","80.69","83.95","346,204.65","385,531","290,638","63,701,655","346,888.45","385,276","297,980","63,827,475","51.41","57.10","44.16","51.41","12"
"14","5028","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","416","1,152","0","3,328","16","128","0","128","0.77","2.50","0.39","0.77","3,200","3,200","3,200","3,200","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,125","3,648","576","36,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","258.25","0","1.40","4"
"15","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,760","2,394,112","2,393,088","19,150,080","160,320","161,280","158,336","1,282,560","87.89","87.93","87.80","87.89","53,536","53,536","53,536","53,536","18,943.80","19,546","18,423","871,415","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,983","879,008","599,040","20,895,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","47.36","48.41","46.65","47.36","86.40","91.76","77.44","86.40","16,657.50","17,006","16,422","3,064,980","16,898.56","17,246","16,660","3,109,335","24.08","24.58","23.74","24.08","12"
"16","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.26","4.02","0.45","1.26","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,576","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","0.33","3.81","0","0.33","16.54","191.36","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.91","0","4.02","12"
"17","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,752","4,805,632","4,803,840","38,438,016","4,893,600","4,903,808","4,883,968","39,148,800","87.96","88.06","87.86","87.96","202,912","202,912","202,912","202,912","61,234.50","66,526","56,871","2,816,787","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,927,906","3,055,488","2,899,488","93,692,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","38.77","42.35","35.91","38.77","48.34","49.97","46.61","48.34","71,795.70","78,940","61,450","13,210,409","71,931.64","79,006","66,303","13,235,422","24.89","27.34","22.95","24.89","6"
"18","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,696","4,806,272","4,801,280","38,429,568","4,854,832","4,875,136","4,847,360","38,838,656","87.27","87.48","87.18","87.27","203,680","203,680","203,680","203,680","58,595.93","63,971","54,065","2,695,413","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,310","2,924,608","2,772,992","89,481,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","39.13","42.75","36.25","39.13","48.29","51.10","47.00","48.29","71,873.88","78,577","66,354","13,224,794","72,065.28","79,467","66,523","13,260,012","25.10","27.68","23.17","25.10","6"
"19","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,992","4,804,352","4,801,024","38,423,936","4,838,144","4,844,416","4,831,104","38,705,152","88.15","88.22","88.07","88.15","201,280","201,280","201,280","201,280","80,081.52","87,236","74,409","3,683,750","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,231","2,928,640","2,770,592","89,639,392","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","38.81","42.32","36.03","38.81","48.46","50.00","46.61","48.46","71,698.15","78,707","65,857","13,192,459","71,924.05","79,538","66,335","13,234,026","24.86","27.50","22.93","24.86","6"
"20","5028","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,672","4,801,408","4,796,800","38,389,376","4,829,664","4,852,096","4,819,840","38,637,312","88.24","88.47","88.13","88.24","200,800","200,800","200,800","200,800","62,324.09","68,156","57,341","2,866,908","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,747,605","2,872,096","2,721,376","87,923,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","24","50","39.01","42.58","36.23","39.01","48.41","50.23","46.33","48.41","71,857.65","78,986","66,676","13,221,808","72,166.64","79,827","66,617","13,278,662","25.20","27.87","23.26","25.20","6"
"21","5028","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,544","2,393,216","2,392,064","19,140,352","173,088","174,976","171,136","1,384,704","87.12","87.20","87.03","87.12","54,208","54,208","54,208","54,208","4,001.48","4,188","3,824","184,068","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,914","638,368","631,904","20,285,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","30.12","31.29","29.11","30.12","73.35","74.65","72.42","73.35","22,661.17","23,775","21,600","4,169,655","22,712.02","23,902","21,527","4,179,011","31.00","32.62","29.38","31.00","12"
"22","5028","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<0>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,167,776","8,198,400","8,132,608","65,342,208","10,848,112","10,852,864","10,842,752","86,784,896","92.44","93.06","91.75","92.44","3,743,264","3,743,264","3,743,264","3,743,264","3,039,168.80","3,060,541","3,025,776","139,801,765","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,002,908","13,657,024","12,698,816","416,093,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","92.44","93.06","91.75","92.44","94.53","95.01","94.01","94.53","4,706,487.11","4,770,031","4,645,181","865,993,629","4,709,037.38","4,767,263","4,651,616","866,462,878","84.38","85.43","83.36","84.38","12"
"23","5028","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,736","10,904,704","10,901,504","87,221,888","8,641,616","8,645,760","8,637,440","69,132,928","83.02","83.35","82.49","83.02","487,488","487,488","487,488","487,488","306,430.76","308,450","305,160","14,095,815","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,834","5,785,632","5,725,472","183,386,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","48","100","83.02","83.35","82.49","83.02","97.37","97.55","97.08","97.37","308,327.57","309,812","307,178","56,732,272","308,443.63","310,200","306,959","56,753,628","42.53","42.77","42.32","42.53","12"
"24","5028","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,140,704","54,411,520","53,689,472","433,125,632","15,942,448","16,218,112","15,629,184","127,539,584","82.06","82.52","81.84","82.06","9,473,120","9,473,120","9,473,120","9,473,120","8,125,592.57","8,150,357","8,104,696","373,777,258","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,275,802","56,713,376","49,879,264","1,704,825,664","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","40","83.33","83.50","83.73","83.35","83.50","82.90","83.22","82.68","82.90","11,473,318.35","11,527,508","11,430,927","2,111,090,577","11,848,897.35","11,886,077","11,820,261","2,180,197,112","84.09","84.35","83.89","84.09","10"
"25","5028","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,584","23,780,736","23,749,120","190,060,672","17,125,024","17,154,688","17,101,824","137,000,192","92.05","92.17","91.98","92.05","817,120","817,120","817,120","817,120","2,397.63","2,546","2,240","110,291","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,129","10,364,928","10,259,136","329,540,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","12,358,043,334","12,358,043,334","12,358,043,334","98,864,346,672","8","0","16","33.33","24.43","25.73","23.65","24.43","29.57","29.90","29.20","29.57","297,059.10","312,666","281,489","54,658,874","297,125.46","314,841","279,696","54,671,084","24.47","25.93","23.04","24.47","4"


==> figsrc/data/stage_detail_ncu/garden_fwd_hits.csv <==
==PROF== Connected to process 55284 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "fwd_hits", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 68, "bwd_variant": 50}

[keys] fused emission overflow: M 4948007 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 55284
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","55284","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,507,280","12,515,200","12,500,096","100,058,240","9,323,904","9,338,880","9,308,928","74,591,232","69.95","70.03","69.88","69.95","574,208","574,208","574,208","574,208","16,421.67","19,939","12,383","755,397","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,027,230","11,987,520","10,949,056","352,871,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","39.84","43.62","35.62","39.84","82.28","86.52","74.67","82.28","340,257.85","428,608","286,506","62,607,444","340,920.49","411,267","273,776","62,729,370","47.80","57.66","38.38","47.80","12"
"1","55284","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","272","768","0","2,176","0.78","2.84","0.40","0.78","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,119","4,064","576","35,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","261.55","0","1.42","4"
"2","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,440","2,560,000","2,558,976","20,475,520","164,672","166,400","162,688","1,317,376","88.76","88.84","88.68","88.76","56,512","56,512","56,512","56,512","20,293.74","20,930","19,983","933,512","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,305","912,544","640,000","22,249,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","47.10","48.48","46.83","47.10","87.94","92.46","81.41","87.94","17,605.91","18,114","17,503","3,239,487","17,848.03","18,359","17,740","3,284,038","23.83","24.51","23.68","23.83","12"
"3","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.26","3.89","0.45","1.26","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","0.33","3.74","0","0.33","16.54","197.89","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.16","0","4.04","12"
"4","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,656","5,139,584","5,132,800","41,093,248","5,227,488","5,237,888","5,217,536","41,819,904","88.79","88.90","88.67","88.79","214,784","214,784","214,784","214,784","64,376.33","71,732","56,722","2,961,311","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,129,880","3,263,296","3,096,896","100,156,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","38.92","42.55","34.07","38.92","48.41","49.79","47.10","48.41","76,696.51","84,258","67,688","14,112,157","76,899.29","85,220","67,929","14,149,470","24.89","27.58","21.99","24.89","6"
"5","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,024","5,135,616","5,129,216","41,064,192","5,194,992","5,207,680","5,180,160","41,559,936","88.41","88.54","88.25","88.41","214,976","214,976","214,976","214,976","61,550.80","67,651","56,936","2,831,337","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,005,518","3,142,752","2,976,896","96,176,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.15","42.84","36.64","39.15","48.40","49.81","46.73","48.40","76,754.57","84,991","67,458","14,122,840","77,108.35","84,680","71,972","14,187,936","25.00","27.46","23.34","25.00","6"
"6","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,400","5,134,336","5,130,240","41,059,200","5,179,728","5,194,880","5,170,432","41,437,824","88.15","88.30","88.05","88.15","215,264","215,264","215,264","215,264","85,280.80","93,274","79,858","3,922,917","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,995,880","3,128,864","2,963,968","95,868,160","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.16","42.68","36.74","39.16","48.47","50.10","46.60","48.47","76,767.83","84,433","70,961","14,125,280","76,967.55","83,714","72,061","14,162,029","24.99","27.18","23.40","24.99","6"
"7","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,960","5,136,512","5,129,856","41,063,680","5,043,760","5,059,456","5,031,936","40,350,080","87.80","87.97","87.67","87.80","213,280","213,280","213,280","213,280","65,664.98","72,795","58,934","3,020,589","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,941,640","3,069,120","2,910,208","94,132,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.41","43.02","34.47","39.41","48.50","50.18","46.98","48.50","76,769.95","84,648","68,171","14,125,671","77,205.47","84,330","68,998","14,205,806","25.13","27.44","22.45","25.13","6"
"8","55284","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,208","2,559,104","2,557,440","20,465,664","169,792","171,264","168,064","1,358,336","87.86","87.94","87.78","87.86","57,152","57,152","57,152","57,152","4,226.57","4,404","4,064","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,349","682,464","673,728","21,643,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","30.07","31.35","29.24","30.07","73.63","75.15","72.49","73.63","24,068.14","25,100","23,125","4,428,537","24,119.08","25,652","23,002","4,437,911","30.87","32.83","29.44","30.87","12"
"9","55284","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<4>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,118,560","8,199,680","8,051,712","64,948,480","10,853,424","10,857,728","10,849,536","86,827,392","94.54","95.02","93.79","94.54","3,541,728","3,541,728","3,541,728","3,541,728","2,981,037.02","3,000,448","2,958,508","137,127,703","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","38","40","102,400","13,312","13,312","1,024","0","12,288","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,454,084","14,766,496","12,810,848","430,530,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","94.54","95.02","93.79","94.54","93.85","94.68","93.24","93.85","3,950,965.64","4,005,094","3,840,998","726,977,678","3,954,540.86","4,005,292","3,889,114","727,635,518","75.03","75.99","73.79","75.03","12"
"10","55284","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,416","10,904,576","10,900,736","87,219,328","8,639,696","8,643,584","8,636,800","69,117,568","83.04","83.38","82.71","83.04","487,040","487,040","487,040","487,040","306,300.17","307,428","305,027","14,089,808","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,942","5,171,488","5,108,832","163,646,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","83.04","83.38","82.71","83.04","97.43","97.61","97.26","97.43","307,504.84","308,482","305,486","56,580,890","307,625.37","308,952","305,971","56,603,068","42.44","42.63","42.21","42.44","12"
"11","55284","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,687,472","52,075,776","51,105,024","413,499,776","14,652,912","14,934,528","14,340,992","117,223,296","81.84","82.12","81.58","81.84","9,674,720","9,674,720","9,674,720","9,674,720","8,332,209.39","8,360,600","8,300,209","383,281,632","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,117,964","57,039,360","48,835,296","1,699,774,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","40","83.33","83.51","83.77","83.25","83.51","82.79","83.03","82.59","82.79","11,739,004.67","11,796,146","11,683,338","2,159,976,859","12,109,024.29","12,154,081","12,066,640","2,228,060,469","84.15","84.46","83.85","84.15","10"
"12","55284","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,632","22,600,320","22,553,088","180,669,056","16,239,936","16,261,248","16,204,928","129,919,488","91.69","91.78","91.54","91.69","779,072","779,072","779,072","779,072","2,346.98","2,479","2,247","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,780,806","9,824,640","9,750,944","312,985,792","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","16","33.33","23.96","25.46","23.29","23.96","29.41","29.81","29.00","29.41","277,796.65","296,087","265,990","51,114,584","277,860.85","299,251","264,918","51,126,397","24.04","25.89","22.92","24.04","4"
"13","55284","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,746,512","12,755,200","12,742,144","101,972,096","9,005,552","9,031,680","8,984,704","72,044,416","83.30","83.44","83.21","83.30","480,448","480,448","480,448","480,448","16,629.52","19,355","14,734","764,958","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,495,564","11,560,864","10,434,112","335,858,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","48.78","54.15","43.59","48.78","84.05","87.76","80.60","84.05","346,215.12","389,726","267,154","63,703,583","346,898.83","398,199","301,120","63,829,385","51.36","58.95","44.58","51.36","12"
"14","55284","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.79","2.98","0.41","0.79","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,224","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","267.64","0","1.45","4"
"15","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,394,640","2,396,672","2,393,216","19,157,120","164,624","167,296","162,560","1,316,992","88.50","88.66","88.38","88.50","53,216","53,216","53,216","53,216","18,942.46","19,557","18,526","871,353","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,156","878,688","599,040","20,900,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","46.98","48.03","46.26","46.98","85.99","90.42","78.90","85.99","16,657.22","16,998","16,422","3,064,928","16,898.68","17,246","16,659","3,109,357","24.03","24.52","23.69","24.03","12"
"16","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.27","3.93","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","0.33","3.76","0","0.33","16.54","191.62","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.93","68.34","0","3.93","12"
"17","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,803,888","4,806,528","4,802,048","38,431,104","4,888,384","4,904,960","4,876,544","39,107,072","87.88","88.05","87.75","87.88","203,008","203,008","203,008","203,008","61,272.72","67,100","56,063","2,818,545","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,930,088","3,051,680","2,899,328","93,762,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.13","42.68","33.67","39.13","48.35","49.69","46.31","48.35","71,801.16","79,400","65,986","13,211,413","72,048.56","79,537","66,566","13,256,935","24.86","27.44","22.96","24.86","6"
"18","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,552","4,801,664","4,796,416","38,396,416","4,849,584","4,869,760","4,841,472","38,796,672","87.41","87.61","87.31","87.41","203,168","203,168","203,168","203,168","58,561.33","64,226","53,785","2,693,821","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,797,291","2,925,440","2,771,488","89,513,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.14","45.71","33.62","39.14","48.33","50.03","46.44","48.33","71,760.14","78,784","65,825","13,203,866","72,030.71","79,921","66,295","13,253,651","25.02","27.76","23.03","25.02","6"
"19","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,608","4,807,040","4,800,128","38,420,864","4,720,096","4,725,632","4,714,752","37,760,768","86.62","86.71","86.55","86.62","202,272","202,272","202,272","202,272","80,011.61","87,391","74,141","3,680,534","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,361","2,922,528","2,771,040","89,483,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","38.79","42.40","35.95","38.79","48.31","50.01","46.46","48.31","71,738.32","84,562","66,205","13,199,850","71,904.12","79,392","66,050","13,230,358","24.82","27.40","22.80","24.82","6"
"20","55284","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,336","4,802,560","4,798,592","38,402,688","4,823,072","4,840,576","4,812,160","38,584,576","88.48","88.66","88.36","88.48","200,160","200,160","200,160","200,160","62,349.20","68,070","57,155","2,868,063","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,743,801","2,877,280","2,715,840","87,801,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","24","50","39.22","42.77","36.31","39.22","48.38","49.88","46.64","48.38","71,970.80","78,963","66,561","13,242,627","72,069.88","79,342","66,775","13,260,858","25.22","27.76","23.37","25.22","6"
"21","55284","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18690, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,640","2,393,216","2,392,064","19,141,120","171,360","173,056","170,240","1,370,880","87.58","87.66","87.52","87.58","53,920","53,920","53,920","53,920","4,001.65","4,156","3,894","184,076","0","256","1","1","256","1","0","CachePreferNone","1","18,690","1","1","18,690","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,640","23","all","0","0","0","67.72","633,893","640,672","632,000","20,284,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","30.18","31.34","29.40","30.18","73.28","74.46","72.36","73.28","22,662.15","23,950","21,675","4,169,836","22,713.84","23,827","21,727","4,179,346","30.98","32.49","29.63","30.98","12"
"22","55284","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<4>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,168,560","8,196,608","8,129,408","65,348,480","10,854,368","10,857,728","10,848,256","86,834,944","94.71","95.28","94.22","94.71","3,385,792","3,385,792","3,385,792","3,385,792","2,846,793.67","2,863,573","2,827,269","130,952,509","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","38","40","102,400","13,312","13,312","1,024","0","12,288","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,065,404","13,826,912","12,762,144","418,092,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","94.71","95.28","94.22","94.71","92.83","93.51","92.16","92.83","3,779,874.46","3,830,407","3,692,054","695,496,901","3,783,272.70","3,836,093","3,712,773","696,122,177","75.05","76.10","73.65","75.05","12"
"23","55284","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,432","10,903,552","10,901,504","87,219,456","8,640,352","8,643,712","8,638,976","69,122,816","83.05","83.38","82.73","83.05","487,200","487,200","487,200","487,200","306,447.24","306,944","305,275","14,096,573","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,644","5,785,600","5,725,440","183,380,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","48","100","83.05","83.38","82.73","83.05","97.38","97.64","97.18","97.38","308,327.57","309,000","307,172","56,732,272","308,443.60","309,144","307,295","56,753,623","42.53","42.63","42.38","42.53","12"
"24","55284","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,143,872","54,463,104","53,714,688","433,150,976","15,903,840","16,148,352","15,595,392","127,230,720","82.16","82.59","81.86","82.16","9,481,856","9,481,856","9,481,856","9,481,856","8,125,862.72","8,151,479","8,099,512","373,789,685","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,308,840","56,773,248","49,908,352","1,705,882,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","40","83.33","83.60","83.91","83.35","83.60","82.90","83.25","82.64","82.90","11,474,002.03","11,515,296","11,428,578","2,111,216,374","11,849,338.04","11,904,321","11,806,241","2,180,278,199","84.08","84.47","83.78","84.08","10"
"25","55284","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,536","23,780,608","23,748,736","190,060,288","17,125,520","17,151,232","17,104,384","137,004,160","92.05","92.16","91.99","92.05","817,120","817,120","817,120","817,120","2,397.65","2,602","2,213","110,292","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,783","10,346,944","10,262,208","329,561,056","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","12,358,043,910","12,358,043,910","12,358,043,910","98,864,351,280","8","0","16","33.33","24.44","26.46","23.60","24.44","29.55","30.03","29.08","29.55","297,066.43","313,072","282,908","54,660,223","297,132.95","323,120","283,820","54,672,462","24.52","26.66","23.42","24.52","4"


==> figsrc/data/stage_detail_ncu/garden_fwd_masks.csv <==
==PROF== Connected to process 6356 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "fwd_masks", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 0, "bwd_variant": 50}

[keys] fused emission overflow: M 4947946 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 6356
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","6356","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,506,768","12,510,848","12,500,224","100,054,144","9,329,360","9,339,776","9,316,992","74,634,880","70.38","70.42","70.31","70.38","570,912","570,912","570,912","570,912","16,418.85","20,105","13,573","755,267","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,023,095","12,090,176","10,948,544","352,739,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","37.74","41.76","34.11","37.74","82.47","86.75","75.34","82.47","340,260.57","448,741","286,892","62,607,945","340,923.60","405,353","296,420","62,729,943","47.75","56.77","41.51","47.75","12"
"1","6356","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.81","2.98","0.41","0.81","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,160","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.47","269.60","0","1.47","4"
"2","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,488","2,561,024","2,557,952","20,475,904","160,496","161,408","159,104","1,283,968","87.61","87.69","87.51","87.61","57,152","57,152","57,152","57,152","20,288.26","20,911","19,847","933,260","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,221","915,040","640,000","22,247,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","46.76","48.14","46.50","46.76","87.81","94.89","80.06","87.81","17,606.34","18,122","17,506","3,239,566","17,848.75","18,370","17,746","3,284,170","23.82","24.51","23.68","23.82","12"
"3","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.29","3.98","0.46","1.29","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","0.33","3.80","0","0.33","16.54","194.11","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.07","70.77","0","4.07","12"
"4","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,608","5,139,328","5,133,824","41,092,864","5,233,040","5,239,296","5,226,368","41,864,320","88.83","88.91","88.75","88.83","214,816","214,816","214,816","214,816","64,346.02","71,186","60,017","2,959,917","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,130,355","3,279,200","3,105,760","100,171,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","39.01","42.61","36.55","39.01","48.40","49.50","47.23","48.40","76,727.11","84,677","71,442","14,117,788","76,936.10","85,285","71,762","14,156,243","24.78","27.47","23.12","24.78","6"
"5","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,528","5,137,664","5,131,136","41,076,224","5,196,800","5,210,368","5,190,144","41,574,400","88.52","88.67","88.44","88.52","214,784","214,784","214,784","214,784","61,541.67","68,171","57,000","2,830,917","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,007,437","3,150,080","2,976,320","96,237,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","39.19","42.81","34.22","39.19","48.46","50.04","47.16","48.46","76,922.89","84,971","71,488","14,153,811","76,980.17","84,844","71,589","14,164,352","25.00","27.55","23.25","25.00","6"
"6","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,136,480","5,139,456","5,132,928","41,091,840","5,187,056","5,200,128","5,180,544","41,496,448","87.87","88.01","87.79","87.87","216,224","216,224","216,224","216,224","85,447.07","93,791","80,108","3,930,565","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,982,940","3,119,712","2,954,528","95,454,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","38.54","44.88","36.12","38.54","48.44","49.87","46.56","48.44","76,614.93","89,119","66,767","14,097,147","76,865.41","83,991","71,836","14,143,236","24.92","27.23","23.29","24.92","6"
"7","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,264","5,135,104","5,128,960","41,050,112","5,165,808","5,174,400","5,161,600","41,326,464","88.82","88.92","88.76","88.82","213,312","213,312","213,312","213,312","65,593.59","73,077","59,845","3,017,305","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,942,976","3,077,312","2,909,824","94,175,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","39.49","42.89","37.01","39.49","48.46","49.99","46.56","48.46","76,861.10","85,588","71,922","14,142,443","77,004.88","84,674","71,875","14,168,897","24.98","27.47","23.32","24.98","6"
"8","6356","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,256","2,558,976","2,557,696","20,466,048","166,880","168,320","165,248","1,335,040","87.89","87.96","87.82","87.89","57,088","57,088","57,088","57,088","4,226.57","4,374","4,048","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,292","680,608","673,504","21,641,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","30.15","31.31","29.27","30.15","73.44","74.60","72.22","73.44","24,068.34","25,175","23,100","4,428,575","24,119.01","25,252","23,127","4,437,897","30.88","32.33","29.61","30.88","12"
"9","6356","python.exe","127.0.0.1","void rasterize_forward_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,106,944","8,182,144","8,052,352","64,855,552","10,857,360","10,860,800","10,850,816","86,858,880","92.64","93.30","91.80","92.64","3,850,752","3,850,752","3,850,752","3,850,752","3,144,927.54","3,174,052","3,115,452","144,666,667","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,394,812","14,128,384","12,742,048","428,633,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","92.64","93.30","91.80","92.64","95.18","95.82","94.17","95.18","4,826,829.32","4,887,808","4,753,024","888,136,594","4,829,613.37","4,886,188","4,749,090","888,648,860","84.09","85.07","82.69","84.09","12"
"10","6356","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,900,480","87,219,584","8,639,744","8,643,968","8,638,080","69,117,952","83.07","83.39","82.74","83.07","486,880","486,880","486,880","486,880","306,305.63","307,346","305,059","14,090,059","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,937","5,162,272","5,108,160","163,645,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","83.07","83.39","82.74","83.07","97.44","97.65","97.18","97.44","307,504.84","308,458","306,558","56,580,890","307,625.76","308,946","306,125","56,603,139","42.44","42.62","42.23","42.44","12"
"11","6356","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,714,224","52,104,576","51,151,360","413,713,792","14,669,696","14,941,056","14,351,104","117,357,568","81.80","82.16","81.52","81.80","9,684,576","9,684,576","9,684,576","9,684,576","8,332,483.76","8,364,107","8,290,385","383,294,253","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,114,318","56,559,776","48,858,016","1,699,658,176","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","40","83.33","83.47","83.81","83.17","83.47","82.81","83.07","82.56","82.81","11,739,740.26","11,801,814","11,698,299","2,160,112,207","12,109,495.88","12,160,276","12,059,211","2,228,147,241","84.14","84.49","83.79","84.14","10"
"12","6356","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,488","22,600,064","22,552,960","180,667,904","16,246,048","16,264,832","16,216,576","129,968,384","91.80","91.88","91.66","91.80","778,240","778,240","778,240","778,240","2,347","2,542","2,201","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,336","9,832,544","9,751,424","313,002,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","16","33.33","23.96","25.70","23.17","23.96","29.68","30.07","29.14","29.68","277,802.99","301,964","259,249","51,115,750","277,867.03","296,442","264,998","51,127,534","24.02","25.63","22.91","24.02","4"
"13","6356","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,749,952","12,754,048","12,744,832","101,999,616","9,120,064","9,137,792","9,097,216","72,960,512","84.20","84.29","84.10","84.20","477,920","477,920","477,920","477,920","16,627.22","19,687","14,101","764,852","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,509,390","11,612,128","10,434,752","336,300,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","48.65","52.93","43.65","48.65","84.00","86.72","79.81","84.00","346,199.61","389,171","294,661","63,700,728","346,883.13","386,414","301,023","63,826,496","51.54","57.42","44.73","51.54","12"
"14","6356","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.79","2.93","0.41","0.79","3,136","3,136","3,136","3,136","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,160","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.47","271.19","0","1.47","4"
"15","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,840","2,395,904","2,392,064","19,150,720","163,664","165,376","161,664","1,309,312","88.41","88.54","88.28","88.41","53,280","53,280","53,280","53,280","18,942.26","19,540","18,490","871,344","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,883","882,048","599,040","20,892,256","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","47.39","48.45","46.67","47.39","86.07","90.79","78.98","86.07","16,656.88","16,998","16,413","3,064,866","16,899.68","17,245","16,652","3,109,541","24.00","24.49","23.65","24.00","12"
"16","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,104","2,048","0","8,832","32","128","0","256","1.25","3.87","0.45","1.25","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","0.32","3.73","0","0.32","16.54","195.37","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.10","71.31","0","4.10","12"
"17","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,192","4,806,528","4,802,304","38,433,536","4,899,968","4,909,952","4,894,592","39,199,744","88.05","88.16","87.98","88.05","202,816","202,816","202,816","202,816","61,253.07","67,057","55,958","2,817,641","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,926,063","3,065,856","2,893,344","93,634,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","38.62","42.02","35.78","38.62","48.37","49.88","46.40","48.37","71,715.18","78,807","66,193","13,195,593","72,072.68","80,500","66,294","13,261,373","24.86","27.76","22.86","24.86","6"
"18","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,800","4,805,760","4,799,104","38,422,400","4,851,744","4,862,208","4,844,160","38,813,952","88.12","88.25","88.02","88.12","201,600","201,600","201,600","201,600","58,570.65","63,743","53,771","2,694,250","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,800,636","2,921,728","2,770,592","89,620,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","39.08","42.54","36.02","39.08","48.32","50.03","46.29","48.32","71,959.59","78,963","66,515","13,240,565","72,167.62","79,182","66,252","13,278,843","24.92","27.34","22.88","24.92","6"
"19","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,080","4,806,528","4,802,944","38,432,640","4,845,872","4,858,752","4,831,232","38,766,976","88.06","88.20","87.92","88.06","201,664","201,664","201,664","201,664","80,030.28","87,066","74,198","3,681,393","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,793,625","2,917,600","2,762,496","89,396,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","38.87","42.34","36.11","38.87","48.39","49.74","46.84","48.39","71,765.65","83,613","66,088","13,204,880","71,961.51","79,195","66,116","13,240,917","24.81","27.30","22.80","24.81","6"
"20","6356","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,800,144","4,803,968","4,797,312","38,401,152","4,829,664","4,837,504","4,821,632","38,637,312","87.99","88.09","87.89","87.99","201,408","201,408","201,408","201,408","62,317.76","67,880","57,261","2,866,617","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,751,003","2,880,832","2,722,048","88,032,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","24","50","39.23","42.67","36.41","39.23","48.38","50.75","46.33","48.38","71,863.86","78,549","66,768","13,222,950","72,194.82","79,813","66,199","13,283,847","24.91","27.53","22.84","24.91","6"
"21","6356","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,592","2,393,088","2,392,064","19,140,736","170,320","174,720","167,552","1,362,560","87.48","87.65","87.37","87.48","53,920","53,920","53,920","53,920","4,001.39","4,160","3,888","184,064","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,882","637,216","631,840","20,284,224","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","30.19","31.27","29.36","30.19","73.26","74.55","72.49","73.26","22,661.31","23,825","21,600","4,169,681","22,712.21","24,077","21,702","4,179,047","31.08","32.94","29.69","31.08","12"
"22","6356","python.exe","127.0.0.1","void rasterize_forward_kernel<1>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,152,000","8,186,624","8,120,704","65,216,000","10,850,144","10,852,736","10,845,952","86,801,152","92.43","93.07","91.90","92.43","3,739,456","3,739,456","3,739,456","3,739,456","3,039,242","3,062,093","3,017,078","139,805,132","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","40","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,996,043","13,367,392","12,723,264","415,873,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","92.43","93.07","91.90","92.43","94.49","95.18","93.80","94.49","4,706,718.49","4,753,613","4,643,854","866,036,202","4,709,272.15","4,771,439","4,626,870","866,506,076","84.40","85.51","82.92","84.40","12"
"23","6356","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,905,248","10,907,648","10,903,552","87,241,984","8,649,040","8,652,160","8,645,248","69,192,320","83.03","83.36","82.71","83.03","487,072","487,072","487,072","487,072","306,432.89","307,695","305,198","14,095,913","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,731,706","5,780,640","5,726,816","183,414,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","48","100","83.03","83.36","82.71","83.03","97.37","97.59","97.14","97.37","308,327.57","309,280","305,194","56,732,272","308,443.96","309,569","307,302","56,753,688","42.53","42.68","42.37","42.53","12"
"24","6356","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,142,672","54,448,384","53,685,888","433,141,376","15,931,136","16,227,200","15,643,136","127,449,088","81.96","82.37","81.68","81.96","9,469,216","9,469,216","9,469,216","9,469,216","8,125,985.33","8,157,550","8,099,121","373,795,325","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,258,760","56,726,144","49,949,024","1,704,280,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","40","83.33","83.41","83.74","83.18","83.41","82.87","83.12","82.65","82.87","11,473,598.11","11,536,853","11,435,060","2,111,142,053","11,849,627.60","11,901,967","11,810,700","2,180,331,479","84.08","84.45","83.80","84.08","10"
"25","6356","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,760","23,780,736","23,749,888","190,062,080","17,126,832","17,152,896","17,105,536","137,014,656","92.10","92.21","92.04","92.10","816,736","816,736","816,736","816,736","2,397.61","2,619","2,239","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,136","10,367,136","10,256,864","329,572,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","12,358,041,958","12,358,041,958","12,358,041,958","98,864,335,664","8","0","16","33.33","24.45","26.54","23.56","24.45","29.21","29.77","28.87","29.21","297,049.98","317,501","281,634","54,657,197","297,116.35","325,287","281,802","54,669,409","24.50","26.82","23.24","24.50","4"


==> figsrc/data/stage_detail_ncu/garden_fwd_nomask.csv <==
==PROF== Connected to process 63664 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "fwd_nomask", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 320, "bwd_variant": 50}

[keys] fused emission overflow: M 4948036 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 63664
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","63664","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,505,648","12,507,648","12,503,168","100,045,184","9,322,672","9,335,936","9,301,504","74,581,376","69.16","69.20","69.08","69.16","580,736","580,736","580,736","580,736","16,418.72","19,917","12,163","755,261","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,033,473","12,020,448","10,964,640","353,071,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","39.98","44.21","36.70","39.98","82.20","85.86","76.56","82.20","340,250.11","410,033","294,990","62,606,020","340,913.04","446,481","288,860","62,727,999","47.92","62.77","40.61","47.92","12"
"1","63664","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.62","0.41","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","258.43","0","1.40","4"
"2","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,488","2,560,128","2,558,976","20,475,904","163,520","166,144","159,616","1,308,160","88.79","88.89","88.64","88.79","56,480","56,480","56,480","56,480","20,296.11","20,980","20,036","933,621","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,178","911,520","640,000","22,245,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","47.00","48.38","46.73","47.00","87.90","91.65","81.13","87.90","17,605.33","18,121","17,505","3,239,381","17,846.49","18,369","17,745","3,283,755","23.89","24.59","23.75","23.89","12"
"3","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.29","3.99","0.46","1.29","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","0.33","3.75","0","0.33","16.54","191.68","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.82","0","4.02","12"
"4","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,840","5,139,328","5,133,056","41,086,720","5,283,120","5,291,648","5,277,184","42,264,960","88.57","88.67","88.49","88.57","216,448","216,448","216,448","216,448","64,385.48","71,557","59,360","2,961,732","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,127,751","3,256,512","3,098,592","100,088,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.05","42.64","36.58","39.05","48.43","49.60","47.00","48.43","76,663.22","84,925","71,856","14,106,032","77,048.98","84,968","71,583","14,177,012","24.83","27.38","23.07","24.83","6"
"5","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,504","5,133,696","5,128,576","41,052,032","5,189,968","5,201,024","5,180,288","41,519,744","88.23","88.34","88.12","88.23","215,232","215,232","215,232","215,232","61,511.80","67,647","57,580","2,829,543","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,010,012","3,151,776","2,972,640","96,320,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.42","43.00","37.04","39.42","48.40","49.66","46.91","48.40","76,826.06","84,856","72,219","14,135,995","76,996.15","84,807","71,887","14,167,291","25.09","27.63","23.42","25.09","6"
"6","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,552","5,138,944","5,132,160","41,084,416","5,181,664","5,192,320","5,173,376","41,453,312","88.57","88.69","88.47","88.57","214,336","214,336","214,336","214,336","85,389.28","93,613","79,930","3,927,907","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,991,839","3,121,664","2,963,360","95,738,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.19","42.77","36.72","39.19","48.46","50.09","47.05","48.46","76,598.95","83,590","71,339","14,094,207","76,918.09","84,585","71,457","14,152,929","24.93","27.42","23.16","24.93","6"
"7","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,440","5,136,256","5,131,904","41,067,520","5,172,656","5,186,688","5,161,728","41,381,248","88.25","88.40","88.15","88.25","214,880","214,880","214,880","214,880","65,692.98","72,902","60,603","3,021,877","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,948,902","3,086,368","2,916,768","94,364,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.53","43.17","37.10","39.53","48.41","50.14","46.92","48.41","76,812.48","84,468","72,081","14,133,496","77,225.46","84,908","72,022","14,209,484","25.17","27.67","23.47","25.17","6"
"8","63664","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,224","2,559,104","2,557,440","20,465,792","171,440","175,104","168,192","1,371,520","88.09","88.24","87.96","88.09","57,088","57,088","57,088","57,088","4,226.57","4,406","4,058","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,325","681,152","673,696","21,642,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","30.13","31.26","29.24","30.13","73.58","74.84","72.49","73.58","24,068.24","25,075","23,025","4,428,556","24,119.26","25,277","23,023","4,437,944","30.85","32.33","29.44","30.85","12"
"9","63664","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<256>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,089,584","8,169,600","8,027,136","64,716,672","10,848,192","10,851,840","10,844,160","86,785,536","94.64","95.33","93.86","94.64","4,416,640","4,416,640","4,416,640","4,416,640","3,824,695.80","3,849,252","3,803,265","175,936,007","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","33","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,425,777","14,239,904","12,774,464","429,624,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","94.64","95.33","93.86","94.64","96.15","96.84","95.34","96.15","5,568,114.41","5,632,223","5,481,536","1,024,533,052","5,570,744.59","5,631,305","5,477,263","1,025,017,004","84.66","85.58","83.24","84.66","12"
"10","63664","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,900,736","87,219,584","8,639,424","8,643,584","8,634,880","69,115,392","83.06","83.38","82.73","83.06","487,104","487,104","487,104","487,104","306,306.04","306,907","305,158","14,090,078","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,942","5,164,928","5,108,864","163,646,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","83.06","83.38","82.73","83.06","97.43","97.65","97.23","97.43","307,504.84","308,470","305,752","56,580,890","307,625.48","308,592","306,318","56,603,088","42.44","42.57","42.26","42.44","12"
"11","63664","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,676,816","52,065,536","51,075,584","413,414,528","14,657,488","14,958,208","14,375,552","117,259,904","81.85","82.14","81.47","81.85","9,673,792","9,673,792","9,673,792","9,673,792","8,332,339.59","8,371,608","8,296,365","383,287,621","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,127,170","56,730,272","48,845,184","1,700,069,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","40","83.33","83.53","83.88","83.21","83.53","82.80","83.02","82.53","82.80","11,739,246.72","11,792,944","11,688,583","2,160,021,397","12,109,126.20","12,165,518","12,057,166","2,228,079,221","84.16","84.55","83.80","84.16","10"
"12","63664","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,600","22,600,064","22,552,832","180,668,800","16,237,776","16,261,504","16,200,576","129,902,208","91.79","91.88","91.63","91.79","778,208","778,208","778,208","778,208","2,346.91","2,485","2,204","107,958","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,662","9,865,152","9,756,960","313,013,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","16","33.33","23.94","25.53","23.25","23.94","29.60","29.93","28.87","29.60","277,772.85","297,057","263,561","51,110,204","277,836.82","298,903","265,309","51,121,975","24.04","25.86","22.95","24.04","4"
"13","63664","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,745,952","12,754,560","12,740,352","101,967,616","9,132,128","9,144,960","9,119,232","73,057,024","84.13","84.21","84.06","84.13","478,496","478,496","478,496","478,496","16,625.15","19,146","14,271","764,757","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,504,109","11,547,296","10,440,960","336,131,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","48.80","53.08","42.46","48.80","83.88","86.69","80.62","83.88","346,201.99","395,835","289,554","63,701,167","346,885.70","403,122","290,617","63,826,968","51.37","59.70","43.04","51.37","12"
"14","63664","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","32","256","0","256","0.81","2.61","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","265.51","0","1.44","4"
"15","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,824","2,394,368","2,393,088","19,150,592","164,240","167,168","160,512","1,313,920","88.33","88.45","88.18","88.33","53,312","53,312","53,312","53,312","18,944.91","19,599","18,431","871,466","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,785","878,144","599,040","20,889,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","47.50","48.56","46.78","47.50","86.29","90.98","78.12","86.29","16,656.26","17,003","16,418","3,064,751","16,897.20","17,251","16,658","3,109,085","24.00","24.51","23.66","24.00","12"
"16","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.95","0.45","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","0.33","3.79","0","0.33","16.54","192.21","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.04","70.21","0","4.04","12"
"17","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,912","4,806,400","4,802,048","38,439,296","4,941,920","4,951,936","4,938,752","39,535,360","87.74","87.85","87.69","87.74","204,448","204,448","204,448","204,448","61,205.93","66,642","56,283","2,815,473","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,926,212","3,054,464","2,900,768","93,638,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.00","42.57","36.12","39.00","48.37","49.77","46.93","48.37","71,767.61","78,894","66,170","13,205,241","71,991.94","79,149","66,188","13,246,517","24.83","27.29","22.82","24.83","6"
"18","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,320","4,804,480","4,800,512","38,418,560","4,850,992","4,856,960","4,846,848","38,807,936","87.81","87.88","87.75","87.81","202,336","202,336","202,336","202,336","58,607.80","64,154","54,173","2,695,959","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,801,486","2,932,288","2,774,560","89,647,552","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.23","42.75","36.30","39.23","48.28","49.73","46.11","48.28","71,819.12","78,853","66,032","13,214,718","72,124.28","79,917","66,400","13,270,867","24.96","27.66","22.98","24.96","6"
"19","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,808,416","4,813,184","4,805,376","38,467,328","4,850,000","4,854,656","4,846,464","38,800,000","88.12","88.20","88.06","88.12","201,728","201,728","201,728","201,728","80,056.46","87,111","74,137","3,682,597","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,795,936","2,926,272","2,766,208","89,469,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","38.96","42.42","36.12","38.96","48.43","49.81","47.08","48.43","71,787.52","78,841","66,395","13,208,903","72,074.24","79,338","66,714","13,261,660","24.94","27.45","23.09","24.94","6"
"20","63664","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,797,280","4,798,208","4,795,776","38,378,240","4,824,480","4,844,928","4,813,568","38,595,840","87.64","87.83","87.52","87.64","202,048","202,048","202,048","202,048","62,319","67,861","52,944","2,866,674","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,743,626","2,873,792","2,714,112","87,796,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","24","50","39.17","42.77","36.24","39.17","48.36","50.52","46.39","48.36","71,759.04","79,175","66,124","13,203,664","72,209.72","79,746","63,447","13,286,588","25.20","27.84","22.15","25.20","6"
"21","63664","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,592","2,393,216","2,392,064","19,140,736","166,064","168,704","163,200","1,328,512","87.73","87.85","87.62","87.73","53,728","53,728","53,728","53,728","4,001.43","4,160","3,902","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,859","639,296","631,680","20,283,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","30.22","31.47","29.43","30.22","73.30","74.52","72.06","73.30","22,661.45","23,900","21,600","4,169,706","22,713.22","23,902","21,852","4,179,232","31.04","32.66","29.86","31.04","12"
"22","63664","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<256>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,126,256","8,149,248","8,102,528","65,010,048","10,847,360","10,852,224","10,840,832","86,778,880","94.76","95.11","94.11","94.76","4,372,640","4,372,640","4,372,640","4,372,640","3,804,669.11","3,824,551","3,787,544","175,014,779","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","9","6","2,369","4,976","3,944","33","40","102,400","11,264","11,264","1,024","0","10,240","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,023,114","13,809,952","12,715,712","416,739,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","94.76","95.11","94.11","94.76","95.83","96.40","95.11","95.83","5,548,221.27","5,595,577","5,428,466","1,020,872,713","5,550,611.16","5,607,724","5,496,034","1,021,312,453","85.09","85.96","84.25","85.09","12"
"23","63664","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,480","10,903,680","10,901,504","87,219,840","8,640,048","8,643,584","8,637,184","69,120,384","83.04","83.37","82.50","83.04","487,328","487,328","487,328","487,328","306,435.93","307,672","305,178","14,096,053","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,724","5,782,016","5,725,472","183,383,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","48","100","83.04","83.37","82.50","83.04","97.37","97.56","97.16","97.37","308,327.57","309,636","307,178","56,732,272","308,443.88","309,574","307,295","56,753,674","42.55","42.70","42.39","42.55","12"
"24","63664","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,137,216","54,475,008","53,690,112","433,097,728","15,912,464","16,175,872","15,590,400","127,299,712","81.99","82.30","81.73","81.99","9,475,680","9,475,680","9,475,680","9,475,680","8,126,039.52","8,159,478","8,092,660","373,797,818","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,295,566","56,748,864","49,904,640","1,705,458,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","40","83.33","83.43","83.67","83.14","83.43","82.89","83.13","82.64","82.89","11,474,258.45","11,532,781","11,430,994","2,111,263,554","11,849,374.65","11,890,215","11,803,599","2,180,284,935","84.07","84.36","83.74","84.07","10"
"25","63664","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,712","23,780,736","23,748,992","190,061,696","17,124,928","17,149,952","17,105,280","136,999,424","92.08","92.18","92.01","92.08","816,960","816,960","816,960","816,960","2,397.61","2,593","2,255","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,473","10,350,176","10,253,824","329,551,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","12,358,044,838","12,358,044,838","12,358,044,838","98,864,358,704","8","0","16","33.33","24.43","25.53","23.52","24.43","29.52","29.93","29.05","29.52","297,049.96","314,883","282,214","54,657,193","297,116.21","314,375","278,962","54,669,382","24.50","25.92","23.00","24.50","4"


==> figsrc/data/stage_detail_ncu/garden_keys_cursor_noreject.csv <==
==PROF== Connected to process 50660 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "keys_cursor_noreject", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4947995 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 50660
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","50660","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,243,728","18,246,272","18,241,920","145,949,824","9,455,648","9,463,552","9,446,912","75,645,184","76.59","76.61","76.56","76.59","665,472","665,472","665,472","665,472","16,408.96","20,947","11,770","754,812","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","12,443,583","13,468,992","12,361,408","398,194,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","36.87","41.87","31.22","36.87","79.14","82.92","69.57","79.14","366,502.78","447,786","296,668","67,436,511","367,165.98","426,096","285,124","67,558,541","42.52","49.34","33.02","42.52","12"
"1","50660","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.82","3.05","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,160","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.46","269.40","0","1.46","4"
"2","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,440","2,560,000","2,558,080","20,475,520","163,776","166,400","160,384","1,310,208","88.74","88.84","88.58","88.74","56,544","56,544","56,544","56,544","20,294.28","20,991","19,961","933,537","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,414","910,816","640,000","22,253,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","42.73","43.99","42.49","42.73","87.80","91.66","80.95","87.80","17,606.53","18,119","17,502","3,239,602","17,848.42","18,367","17,739","3,284,110","23.84","24.53","23.69","23.84","12"
"3","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","0","0","0","0","1.30","4.26","0.46","1.30","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,704","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","0.33","3.78","0","0.33","16.54","191.94","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.14","71.93","0","4.14","12"
"4","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,560","5,139,584","5,131,136","41,076,480","5,226,384","5,236,864","5,218,304","41,811,072","87.91","88.05","87.82","87.91","216,896","216,896","216,896","216,896","64,383.15","71,600","59,402","2,961,625","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,127,826","3,265,568","3,094,752","100,090,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","38.81","42.45","36.39","38.81","48.40","49.67","46.46","48.40","76,726.49","84,626","71,994","14,117,674","77,079.47","84,850","71,619","14,182,622","24.95","27.47","23.19","24.95","6"
"5","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,768","5,133,312","5,127,808","41,046,144","5,183,968","5,193,984","5,177,472","41,471,744","88.36","88.47","88.28","88.36","214,784","214,784","214,784","214,784","61,670.48","67,764","57,496","2,836,842","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,004,202","3,128,224","2,972,448","96,134,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","39.01","42.69","33.98","39.01","48.38","50.07","46.46","48.38","76,705.81","84,925","71,879","14,113,869","77,012.08","85,653","71,409","14,170,222","25.06","27.87","23.23","25.06","6"
"6","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,440","5,134,080","5,129,088","41,051,520","5,189,504","5,209,216","5,181,056","41,516,032","88.20","88.39","88.10","88.20","215,328","215,328","215,328","215,328","85,446.78","94,157","74,683","3,930,552","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,981,156","3,106,880","2,951,008","95,396,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","39.13","45.45","36.71","39.13","48.49","50.12","46.90","48.49","76,803.62","84,990","71,335","14,131,866","76,906.97","85,511","68,478","14,150,882","24.95","27.74","22.21","24.95","6"
"7","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,134,896","5,137,280","5,132,544","41,079,168","5,172,704","5,179,648","5,162,368","41,381,632","89.10","89.18","88.99","89.10","212,864","212,864","212,864","212,864","65,649.24","72,879","56,883","3,019,865","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,948,553","3,074,208","2,912,768","94,353,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","39.27","42.80","36.90","39.27","48.47","50.19","46.78","48.47","76,759.45","84,329","71,577","14,123,739","77,036.03","84,673","67,373","14,174,630","24.98","27.45","21.84","24.98","6"
"8","50660","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,208","2,558,976","2,557,952","20,465,664","169,472","171,136","167,936","1,355,776","87.62","87.70","87.57","87.62","57,280","57,280","57,280","57,280","4,226.57","4,390","4,086","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,311","683,008","673,568","21,641,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","29.99","31.05","29.19","29.99","73.48","74.65","72.35","73.48","24,068.14","25,125","23,050","4,428,537","24,119.47","25,202","23,098","4,437,983","30.89","32.28","29.58","30.89","12"
"9","50660","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,131,024","8,208,384","8,060,544","65,048,192","10,853,952","10,857,984","10,847,872","86,831,616","80.19","81.09","79.33","80.19","3,109,312","3,109,312","3,109,312","3,109,312","2,598,523.59","2,630,960","2,571,794","119,532,085","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,372,151","14,262,528","12,732,864","427,908,832","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","81.44","82.51","80.63","81.44","94.00","94.67","93.00","94.00","3,790,708.02","3,868,667","3,701,808","697,490,275","3,794,151.77","3,862,611","3,713,887","698,123,926","81.95","83.43","80.22","81.95","12"
"10","50660","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,432","10,904,576","10,900,224","87,219,456","8,639,520","8,641,152","8,638,080","69,116,160","83.01","83.31","82.70","83.01","486,656","486,656","486,656","486,656","306,297.24","307,434","304,326","14,089,673","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,949","5,168,160","5,107,392","163,646,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","83.01","83.31","82.70","83.01","97.43","97.62","97.20","97.43","307,504.84","308,462","305,822","56,580,890","307,625.68","308,600","306,125","56,603,125","42.44","42.58","42.24","42.44","12"
"11","50660","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,708,864","52,114,944","51,106,432","413,670,912","14,674,592","15,031,040","14,376,192","117,396,736","81.73","82.04","81.37","81.73","9,680,832","9,680,832","9,680,832","9,680,832","8,331,362.02","8,375,711","8,289,889","383,242,653","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,123,189","56,520,224","48,880,384","1,699,942,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","40","83.33","83.41","83.74","83.13","83.41","82.79","83.06","82.52","82.79","11,738,866.86","11,810,173","11,675,780","2,159,951,502","12,108,045.90","12,162,961","12,061,954","2,227,880,445","84.18","84.56","83.86","84.18","10"
"12","50660","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,552","22,600,192","22,553,728","180,668,416","16,239,360","16,262,272","16,207,104","129,914,880","91.77","91.86","91.62","91.77","778,432","778,432","778,432","778,432","2,346.98","2,508","2,165","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,105","9,819,904","9,753,728","312,995,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","16","33.33","23.92","25.82","23.09","23.92","29.55","30.01","29.11","29.55","277,795.71","303,114","266,192","51,114,410","277,859.82","301,151","263,230","51,126,206","24.01","26.02","22.74","24.01","4"
"13","50660","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,242,864","18,246,656","18,238,592","145,942,912","9,310,112","9,329,024","9,281,792","74,480,896","86.58","86.65","86.47","86.58","585,504","585,504","585,504","585,504","16,616.22","20,437","10,073","764,346","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,847,436","12,891,872","11,790,400","379,117,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","43.16","51.66","36.02","43.16","80.31","83.76","76.86","80.31","370,866.96","451,798","297,414","68,239,521","371,550.14","433,338","265,045","68,365,226","45.19","52.71","32.24","45.19","12"
"14","50660","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.79","2.94","0.41","0.79","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,160","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.51","277.32","0","1.51","4"
"15","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,824","2,394,880","2,393,216","19,150,592","164,224","166,400","161,408","1,313,792","88.33","88.45","88.22","88.33","53,312","53,312","53,312","53,312","18,945.15","19,503","18,546","871,477","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,124","875,648","599,040","20,899,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","47.32","48.38","46.60","47.32","86.30","91.51","78.45","86.30","16,658.53","17,006","16,418","3,065,170","16,900.74","17,246","16,658","3,109,736","24.10","24.59","23.76","24.10","12"
"16","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.30","4.02","0.46","1.30","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","0.33","3.78","0","0.33","16.54","191.17","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.96","68.77","0","3.96","12"
"17","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,480","4,805,888","4,802,432","38,435,840","4,884,016","4,898,688","4,876,800","39,072,128","88.19","88.34","88.11","88.19","202,144","202,144","202,144","202,144","61,195.59","66,814","55,718","2,814,997","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,924,958","3,058,656","2,895,232","93,598,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","38.41","41.84","35.55","38.41","48.38","49.97","46.58","48.38","71,825.26","83,758","66,216","13,215,848","71,899.32","79,307","66,071","13,229,475","24.75","27.29","22.74","24.75","6"
"18","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,928","4,805,888","4,799,104","38,423,424","4,856,512","4,870,528","4,853,376","38,852,096","88.19","88.35","88.13","88.19","201,600","201,600","201,600","201,600","58,694.39","64,057","54,350","2,699,942","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,802,618","2,927,968","2,774,752","89,683,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","39.11","42.68","36.29","39.11","48.34","50.49","46.40","48.34","71,910.93","78,894","66,078","13,231,612","71,999.14","79,565","66,019","13,247,841","24.92","27.54","22.85","24.92","6"
"19","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,520","4,802,048","4,797,568","38,396,160","4,843,296","4,850,944","4,837,888","38,746,368","87.75","87.85","87.69","87.75","202,176","202,176","202,176","202,176","80,021.59","87,201","74,005","3,680,993","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,793,653","2,915,648","2,764,480","89,396,896","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","38.79","42.24","35.93","38.79","48.39","50.43","46.48","48.39","71,696.50","78,657","66,027","13,192,156","72,019.52","79,085","66,110","13,251,591","24.88","27.32","22.84","24.88","6"
"20","50660","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,880","4,805,760","4,798,848","38,423,040","4,824,848","4,833,024","4,818,304","38,598,784","88.30","88.40","88.20","88.30","200,608","200,608","200,608","200,608","62,355.70","67,953","57,432","2,868,362","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,750,532","2,879,008","2,724,736","88,017,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","24","50","39.30","42.96","36.37","39.30","48.39","49.77","46.89","48.39","71,848.10","84,603","66,285","13,220,051","72,005.01","78,968","66,413","13,248,922","24.92","27.33","22.99","24.92","6"
"21","50660","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,592","2,393,216","2,392,064","19,140,736","169,824","172,416","167,040","1,358,592","87.46","87.57","87.35","87.46","53,984","53,984","53,984","53,984","4,001.43","4,142","3,878","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,874","641,376","631,456","20,283,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","30.06","31.24","29.21","30.06","73.29","74.45","72.24","73.29","22,661.34","24,175","21,525","4,169,687","22,713.29","23,777","21,527","4,179,245","30.99","32.44","29.37","30.99","12"
"22","50660","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,188,800","8,220,288","8,146,176","65,510,400","10,853,744","10,856,960","10,849,152","86,829,952","79.94","80.38","79.28","79.94","2,977,120","2,977,120","2,977,120","2,977,120","2,476,490.07","2,502,415","2,456,506","113,918,543","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,970,592","13,669,920","12,669,696","415,058,944","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","81.36","82.19","80.80","81.36","92.98","93.97","92.16","92.98","3,626,355.98","3,702,575","3,562,983","667,249,500","3,629,620.90","3,683,569","3,554,851","667,850,246","81.81","83.03","80.13","81.81","12"
"23","50660","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,512","10,904,704","10,900,608","87,220,096","8,637,888","8,640,896","8,635,648","69,103,104","83.07","83.40","82.74","83.07","487,328","487,328","487,328","487,328","306,422.09","307,675","305,276","14,095,416","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,743","5,784,928","5,725,376","183,383,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","48","100","83.07","83.40","82.74","83.07","97.37","97.58","97.08","97.37","308,327.57","309,296","307,180","56,732,272","308,443.71","309,571","307,670","56,753,642","42.54","42.70","42.44","42.54","12"
"24","50660","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,162,144","54,450,176","53,733,504","433,297,152","15,958,384","16,204,928","15,643,904","127,667,072","82.08","82.36","81.85","82.08","9,464,512","9,464,512","9,464,512","9,464,512","8,125,887.30","8,161,854","8,095,988","373,790,816","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,261,833","56,689,152","49,939,808","1,704,378,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","40","83.33","83.53","83.88","83.33","83.53","82.87","83.16","82.67","82.87","11,474,339.52","11,513,263","11,423,576","2,111,278,472","11,849,413.74","11,908,751","11,815,616","2,180,292,128","84.07","84.49","83.83","84.07","10"
"25","50660","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,648","23,780,608","23,749,120","190,061,184","17,126,976","17,149,824","17,109,376","137,015,808","92.09","92.19","92.03","92.09","816,832","816,832","816,832","816,832","2,397.59","2,543","2,271","110,289","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,281","10,341,344","10,260,256","329,544,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","12,358,043,526","12,358,043,526","12,358,043,526","98,864,348,208","8","0","16","33.33","24.41","25.76","23.55","24.41","29.58","29.96","29.14","29.58","297,042.74","312,323","282,669","54,655,864","297,108.95","317,752","280,355","54,668,047","24.49","26.19","23.11","24.49","4"


==> figsrc/data/stage_detail_ncu/garden_keys_cursor_noreject_sh0.csv <==
==PROF== Connected to process 36720 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
view_ply: 381269 splats have negative colour; the SH build clamps them at 0
{"scene": "garden", "arm": "keys_cursor_noreject_sh0", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 9.0, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4940691 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 36720
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","36720","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,120,448","23,145,344","23,096,832","184,963,584","10,985,728","11,002,112","10,976,640","87,885,824","79.61","79.70","79.53","79.61","788,288","788,288","788,288","788,288","16,407.07","22,158","11,821","754,725","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","14,295,761","15,276,480","14,220,672","457,464,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","31.79","38.62","27.02","31.79","78.72","83.42","70.21","78.72","376,835.61","468,731","311,869","69,337,752","377,502.43","476,162","308,811","69,460,448","36.38","45.89","29.76","36.38","12"
"1","36720","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","1.09","3.00","0.69","1.09","3,104","3,104","3,104","3,104","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.46","268.42","0","1.46","4"
"2","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,566,000","2,566,912","2,563,328","20,528,000","160,304","162,432","158,976","1,282,432","89.43","89.53","89.30","89.43","56,128","56,128","56,128","56,128","20,279.46","21,019","19,943","932,855","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","697,516","913,056","641,696","22,320,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","47.23","48.69","47.02","47.23","88.15","91.98","83.86","88.15","17,590.41","18,099","17,509","3,236,636","17,831.15","18,339","17,749","3,280,932","23.99","24.67","23.88","23.99","12"
"3","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.57","3.85","0.54","1.57","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","3,840","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","0.33","3.75","0","0.33","16.54","193.09","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.84","66.76","0","3.84","12"
"4","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,864","5,132,672","5,129,088","41,046,912","5,220,496","5,230,080","5,213,952","41,763,968","88.27","88.37","88.20","88.27","215,776","215,776","215,776","215,776","64,215.15","71,091","55,806","2,953,897","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,123,684","3,266,368","3,083,936","99,957,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","38.97","45.38","34.13","38.97","48.42","49.77","47.28","48.42","76,608.79","84,378","71,626","14,096,018","76,745.44","85,768","66,827","14,121,161","24.98","27.91","21.75","24.98","6"
"5","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,491,296","5,494,272","5,488,256","43,930,368","5,185,920","5,203,584","5,178,368","41,487,360","83.10","83.26","83.01","83.10","236,448","236,448","236,448","236,448","61,704.46","68,199","57,483","2,838,405","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,088,438","3,222,880","3,057,344","98,830,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","38.29","44.78","35.92","38.29","48.44","49.81","46.66","48.44","76,643.58","84,861","71,304","14,102,419","76,957.12","85,765","71,688","14,160,110","24.44","27.24","22.77","24.44","6"
"6","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,172,944","5,175,808","5,169,280","41,383,552","5,193,680","5,203,584","5,186,560","41,549,440","87.15","87.25","87.05","87.15","218,880","218,880","218,880","218,880","85,168.54","98,126","79,639","3,917,753","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","2,999,201","3,133,600","2,968,544","95,974,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","39.14","42.79","36.79","39.14","48.47","50.41","46.96","48.47","76,479.03","84,252","71,551","14,072,141","76,772.74","90,253","71,339","14,126,185","24.92","29.30","23.16","24.92","6"
"7","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,128,080","5,130,496","5,125,120","41,024,640","5,162,000","5,177,344","5,153,408","41,296,000","88.59","88.74","88.49","88.59","213,728","213,728","213,728","213,728","65,170.26","77,832","59,576","2,997,832","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","2,944,956","3,092,128","2,909,760","94,238,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","35.30","38.67","33.17","35.30","48.46","50.52","46.68","48.46","76,787.36","91,251","71,392","14,128,874","77,059.64","91,837","71,229","14,178,974","25.19","30.02","23.28","25.19","6"
"8","36720","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19959, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,587,728","2,589,184","2,586,368","20,701,824","167,008","169,472","165,120","1,336,064","88.09","88.21","87.98","88.09","57,568","57,568","57,568","57,568","4,222.39","4,358","4,102","194,230","0","256","1","1","256","1","0","CachePreferNone","1","19,959","1","1","19,959","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,109,504","23","all","0","0","0","72.32","683,634","691,488","680,896","21,876,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","30.14","31.12","29.38","30.14","73.47","74.43","72.40","73.47","24,042.05","25,125","22,975","4,423,737","24,092.89","25,252","23,246","4,433,091","30.95","32.44","29.86","30.95","12"
"9","36720","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,125,040","8,177,664","8,062,080","65,000,320","10,852,224","10,855,936","10,849,536","86,817,792","80.16","80.68","79.40","80.16","3,124,032","3,124,032","3,124,032","3,124,032","2,609,569.65","2,631,493","2,587,037","120,040,204","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,387,241","13,896,224","12,838,848","428,391,712","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","81.42","82.06","80.60","81.42","93.94","94.64","93.29","93.94","3,806,840.39","3,862,001","3,684,965","700,458,632","3,810,322.54","3,860,068","3,727,588","701,099,347","81.91","82.98","80.13","81.91","12"
"10","36720","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,464","10,903,552","10,901,504","87,219,712","8,638,720","8,641,408","8,635,904","69,109,760","83.02","83.36","82.51","83.02","487,936","487,936","487,936","487,936","306,292.30","307,544","305,024","14,089,446","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,972","5,162,176","5,108,096","163,647,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","83.02","83.36","82.51","83.02","97.42","97.66","97.24","97.42","307,504.84","308,912","305,842","56,580,890","307,625.66","308,948","306,040","56,603,121","42.43","42.61","42.21","42.43","12"
"11","36720","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","56,104,656","56,664,960","55,646,976","448,837,248","14,712,704","14,998,400","14,318,720","117,701,632","81.82","82.17","81.61","81.82","9,725,216","9,725,216","9,725,216","9,725,216","8,370,415.11","8,403,784","8,341,558","385,039,095","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,408,393","58,882,048","49,510,464","1,741,068,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","40","83.33","83.50","83.78","83.16","83.50","82.81","83.11","82.54","82.81","11,794,171.36","11,864,838","11,725,008","2,170,127,531","12,165,631.22","12,211,004","12,108,291","2,238,476,145","84.15","84.46","83.75","84.15","10"
"12","36720","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,692,976","23,721,728","23,668,096","189,543,808","17,180,480","17,200,128","17,161,088","137,443,840","91.26","91.37","91.16","91.26","824,032","824,032","824,032","824,032","2,347.04","2,532","2,187","107,964","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,272,972","10,357,056","10,234,816","328,735,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","16","33.33","23.52","25.19","22.79","23.52","28.95","29.45","28.36","28.95","285,061.43","305,862","270,096","52,451,304","285,122.47","306,633","272,755","52,462,534","22.97","24.71","21.98","22.97","4"
"13","36720","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,124,192","23,146,880","23,096,960","184,993,536","10,942,672","10,978,304","10,925,440","87,541,376","90.50","90.66","90.39","90.50","692,576","692,576","692,576","692,576","16,604.59","21,153","13,284","763,811","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","13,604,406","14,672,288","13,522,656","435,340,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","36.66","46.11","30.08","36.66","80.19","84.13","75.36","80.19","381,435.23","490,801","304,545","70,184,082","382,122.40","477,269","303,402","70,310,522","36.78","45.93","29.20","36.78","12"
"14","36720","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","368","1,024","0","2,944","0","0","0","0","1.95","3.85","1.53","1.95","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.48","271.59","0","1.48","4"
"15","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,487,920","2,489,344","2,486,528","19,903,360","164,288","166,656","161,792","1,314,304","88.52","88.64","88.39","88.52","55,200","55,200","55,200","55,200","18,911.43","19,529","18,484","869,926","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","676,937","901,088","622,208","21,661,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","47.43","48.58","46.81","47.43","85.80","91.06","78.23","85.80","16,630.43","17,031","16,422","3,060,000","16,871.76","17,275","16,662","3,104,403","24.08","24.65","23.78","24.08","12"
"16","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,136","8,832","6,144","57,088","0","0","0","0","5.40","6.69","4.65","5.40","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","2,972","5,472","1,824","95,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","0.32","3.70","0","0.32","16.54","190.88","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","69.98","0","4.03","12"
"17","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,796,368","4,799,616","4,792,192","38,370,944","4,869,296","4,876,544","4,862,592","38,954,368","88.12","88.21","88.02","88.12","201,856","201,856","201,856","201,856","61,082.37","71,737","56,517","2,809,789","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,923,619","3,058,976","2,892,032","93,555,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","38.79","42.29","36.00","38.79","48.29","49.78","46.74","48.29","71,599.68","78,871","66,170","13,174,342","71,984.90","83,697","66,463","13,245,221","24.95","29.01","23.03","24.95","6"
"18","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,790,016","4,792,064","4,788,352","38,320,128","4,833,984","4,848,128","4,827,008","38,671,872","88.34","88.49","88.26","88.34","200,480","200,480","200,480","200,480","58,766.04","64,187","54,446","2,703,238","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,801,523","2,934,400","2,764,640","89,648,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","38.65","42.13","33.23","38.65","48.30","49.94","46.53","48.30","71,668.84","79,106","66,170","13,187,066","71,915.95","79,468","66,226","13,232,535","24.04","26.57","22.14","24.04","6"
"19","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,853,696","4,856,576","4,851,328","38,829,568","4,834,176","4,848,256","4,821,120","38,673,408","86.56","86.71","86.42","86.56","205,952","205,952","205,952","205,952","79,967.35","87,302","74,669","3,678,498","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,806,143","2,937,568","2,766,944","89,796,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","37.22","43.54","34.65","37.22","48.29","49.70","46.65","48.29","71,553.01","84,124","65,980","13,165,754","71,746.42","78,581","66,387","13,201,341","24.60","26.95","22.76","24.60","6"
"20","36720","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,788,960","4,790,656","4,785,536","38,311,680","4,809,744","4,822,272","4,803,584","38,477,952","88.31","88.44","88.22","88.31","200,032","200,032","200,032","200,032","62,198.20","68,258","57,061","2,861,117","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,742,286","2,875,776","2,710,912","87,753,152","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","24","50","37.32","43.53","34.63","37.32","48.40","50.73","46.53","48.40","71,695.24","84,539","66,285","13,191,924","72,097.66","79,569","65,995","13,265,970","25.23","27.84","23.09","25.23","6"
"21","36720","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18650, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,387,520","2,388,224","2,386,944","19,100,160","171,488","173,312","169,472","1,371,904","87.13","87.22","87.05","87.13","54,048","54,048","54,048","54,048","3,994.57","4,170","3,876","183,750","0","256","1","1","256","1","0","CachePreferNone","1","18,650","1","1","18,650","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,774,400","23","all","0","0","0","67.57","632,489","639,392","630,336","20,239,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","30.09","31.31","29.26","30.09","73.22","74.10","71.98","73.22","22,618.16","23,675","21,550","4,161,742","22,668.87","23,702","21,527","4,171,072","30.79","32.20","29.24","30.79","12"
"22","36720","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,534,096","10,566,144","10,494,976","84,272,768","10,855,760","10,857,856","10,852,864","86,846,080","79.90","80.78","79.28","79.90","2,974,048","2,974,048","2,974,048","2,974,048","2,471,983","2,490,574","2,447,073","113,711,218","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,536,265","13,935,680","13,153,408","433,160,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","81.33","81.97","80.60","81.33","92.93","93.63","92.07","92.93","3,620,299.16","3,677,815","3,552,362","666,135,046","3,623,588.11","3,671,074","3,550,125","666,740,212","81.78","82.85","80.12","81.78","12"
"23","36720","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,480","10,903,808","10,901,504","87,219,840","8,640,944","8,644,480","8,636,288","69,127,552","83.02","83.35","82.69","83.02","488,000","488,000","488,000","488,000","306,431.63","307,678","305,164","14,095,855","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,744","5,780,928","5,726,944","183,383,808","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","48","100","83.02","83.35","82.69","83.02","97.35","97.55","97.09","97.35","308,327.57","309,452","306,736","56,732,272","308,443.65","309,782","306,938","56,753,632","42.55","42.73","42.34","42.55","12"
"24","36720","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","58,739,376","59,291,520","58,047,232","469,915,008","15,865,024","16,075,776","15,378,560","126,920,192","82.08","82.33","81.91","82.08","9,456,416","9,456,416","9,456,416","9,456,416","8,115,204.83","8,143,320","8,091,683","373,299,422","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,362,580","58,514,560","49,831,424","1,739,602,560","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","40","83.33","83.53","83.72","83.36","83.53","82.86","83.11","82.69","82.86","11,460,175.51","11,498,863","11,417,220","2,108,672,293","11,835,178.76","11,869,917","11,807,239","2,177,672,892","84.07","84.31","83.87","84.07","10"
"25","36720","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","26,139,392","26,161,408","26,115,328","209,115,136","18,099,136","18,126,720","18,070,272","144,793,088","87.19","87.28","87.08","87.19","933,568","933,568","933,568","933,568","2,397.48","2,534","2,205","110,284","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","11,109,750","11,198,144","11,083,200","355,512,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","12,445,332,074","12,445,332,074","12,445,332,074","99,562,656,592","8","0","16","33.33","24.00","25.34","23.19","24.00","28.04","28.53","27.51","28.04","304,802.93","322,674","290,656","56,083,740","304,866.97","324,229","291,001","56,095,523","23.62","25.12","22.54","23.62","4"


==> figsrc/data/stage_detail_ncu/garden_keys_fused.csv <==
==PROF== Connected to process 37400 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "keys_fused", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4948021 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 37400
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","37400","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,505,360","12,508,672","12,501,376","100,042,880","9,317,168","9,320,576","9,307,392","74,537,344","55.76","55.77","55.72","55.76","720,096","720,096","720,096","720,096","33,507.74","34,544","31,562","1,541,356","1","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,431,232","23","all","0","0","0","34.41","12,716,488","13,554,688","12,073,088","406,927,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","36.27","37.82","33.92","36.27","93.69","94.74","91.44","93.69","384,218.39","445,317","352,654","70,696,183","396,609.66","487,073","355,869","72,976,178","40.76","50.06","36.57","40.76","12"
"1","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,968","2,562,048","2,557,056","20,479,744","162,480","165,120","159,744","1,299,840","87.89","88.04","87.71","87.89","57,024","57,024","57,024","57,024","19,950.11","20,697","19,623","917,705","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","687,916","877,376","640,000","22,013,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","47.37","48.77","47.10","47.37","88.01","92.51","82.13","88.01","17,585.35","18,102","17,469","3,235,705","17,828.12","18,347","17,709","3,280,375","23.80","24.49","23.64","23.80","12"
"2","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","1,280","768","8,448","0","0","0","0","1.30","3.80","0.59","1.30","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","0.33","3.80","0","0.33","16.54","193.74","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.14","71.99","0","4.14","12"
"3","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,632","5,140,224","5,135,104","41,101,056","5,231,296","5,241,216","5,224,704","41,850,368","89.04","89.15","88.96","89.04","214,272","214,272","214,272","214,272","64,286.07","74,857","59,181","2,957,159","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,116,787","3,264,224","3,084,544","99,737,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","38.74","42.32","33.64","38.74","48.42","49.96","46.65","48.42","76,642.97","84,580","71,672","14,102,307","76,854.26","89,490","71,501","14,141,183","24.67","28.73","22.95","24.67","6"
"4","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,088","5,134,208","5,130,240","41,064,704","5,193,200","5,205,760","5,184,384","41,545,600","88.65","88.76","88.54","88.65","214,400","214,400","214,400","214,400","59,870.04","69,889","52,041","2,754,022","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,003,645","3,134,528","2,969,376","96,116,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","39.25","42.91","34.48","39.25","48.45","50.35","46.78","48.45","76,857.38","84,258","67,527","14,141,758","77,453.38","91,321","67,321","14,251,421","25.07","29.56","21.79","25.07","6"
"5","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,632","5,140,352","5,131,136","41,085,056","5,184,048","5,190,528","5,180,544","41,472,384","88.67","88.76","88.60","88.67","214,176","214,176","214,176","214,176","85,189.85","93,336","79,831","3,918,733","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,987,067","3,124,192","2,960,960","95,586,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","38.98","42.41","34.06","38.98","48.47","49.98","45.84","48.47","76,707.08","84,293","71,256","14,114,102","76,888.41","84,378","71,614","14,147,467","24.86","27.28","23.15","24.86","6"
"6","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,792","5,133,440","5,129,216","41,054,336","5,169,184","5,179,520","5,160,960","41,353,472","88.80","88.91","88.71","88.80","213,440","213,440","213,440","213,440","65,689.33","72,730","60,299","3,021,709","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,949,583","3,100,576","2,915,648","94,386,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","39.20","42.72","36.77","39.20","48.43","49.93","47.03","48.43","76,868.82","84,717","68,053","14,143,862","77,164.17","85,257","71,907","14,198,207","25.23","27.87","23.51","25.23","6"
"7","37400","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,208","2,558,976","2,557,568","20,465,664","166,336","167,808","164,864","1,330,688","87.75","87.83","87.69","87.75","57,152","57,152","57,152","57,152","4,226.57","4,386","4,080","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,336","682,656","670,496","21,642,752","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","30.05","31.26","29.20","30.05","73.47","74.78","72.35","73.47","24,068.14","25,300","23,050","4,428,537","24,118.78","25,402","23,273","4,437,855","30.87","32.51","29.79","30.87","12"
"8","37400","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,158,496","8,235,904","8,103,808","65,267,968","10,853,056","10,855,936","10,849,920","86,824,448","80.24","80.94","79.45","80.24","3,112,064","3,112,064","3,112,064","3,112,064","2,598,519.78","2,617,988","2,573,129","119,531,910","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,369,834","14,235,424","12,729,344","427,834,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","81.50","82.10","80.76","81.50","94.01","94.54","93.26","94.01","3,790,711.66","3,857,730","3,716,720","697,490,946","3,794,155.42","3,858,858","3,722,726","698,124,597","81.98","83.38","80.44","81.98","12"
"9","37400","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,416","10,904,576","10,900,480","87,219,328","8,643,680","8,644,992","8,642,304","69,149,440","83.03","83.34","82.74","83.03","487,104","487,104","487,104","487,104","306,296.78","307,443","304,146","14,089,652","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,891","5,162,976","5,107,424","163,644,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","83.03","83.34","82.74","83.03","97.43","97.57","97.23","97.43","307,504.84","308,826","306,300","56,580,890","307,625.71","308,948","305,057","56,603,131","42.42","42.60","42.07","42.42","12"
"10","37400","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,758,512","52,162,560","51,196,032","414,068,096","14,673,072","14,985,600","14,343,040","117,384,576","81.89","82.16","81.71","81.89","9,668,576","9,668,576","9,668,576","9,668,576","8,331,861.61","8,367,904","8,302,189","383,265,634","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,118,250","56,803,648","48,904,064","1,699,784,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","40","83.33","83.57","83.88","83.26","83.57","82.77","82.98","82.59","82.77","11,739,360.55","11,796,262","11,680,877","2,160,042,341","12,108,667.80","12,157,519","12,053,437","2,227,994,875","84.14","84.48","83.76","84.14","10"
"11","37400","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,584,944","22,600,960","22,556,928","180,679,552","16,239,632","16,261,248","16,206,080","129,917,056","91.61","91.69","91.46","91.61","779,808","779,808","779,808","779,808","2,346.96","2,555","2,235","107,960","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,771","9,811,072","9,754,528","313,016,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","16","33.33","23.94","25.61","23.20","23.94","29.45","29.79","29.05","29.45","277,788.43","298,286","262,899","51,113,071","277,851.93","298,051","266,260","51,124,755","24.06","25.81","23.06","24.06","4"
"12","37400","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,749,232","12,753,664","12,745,344","101,993,856","9,181,264","9,191,936","9,173,248","73,450,112","60.69","60.73","60.66","60.69","664,832","664,832","664,832","664,832","33,967.61","35,329","32,226","1,562,510","1","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,431,232","23","all","0","0","0","34.41","12,216,695","13,451,680","11,478,048","390,934,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","41.42","42.97","39.08","41.42","94.66","95.70","93.62","94.66","389,417.08","428,245","352,286","71,652,742","400,034.12","426,779","366,577","73,606,278","41.26","44.02","37.81","41.26","12"
"13","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,776","2,395,648","2,392,064","19,150,208","168,480","170,496","166,912","1,347,840","88.26","88.40","88.15","88.26","53,472","53,472","53,472","53,472","18,559.65","19,186","18,008","853,744","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","646,168","839,680","599,040","20,677,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","46.90","47.97","46.18","46.90","86.05","90.69","78.50","86.05","16,627.45","16,982","16,379","3,059,451","16,870.46","17,227","16,620","3,104,165","24.00","24.51","23.65","24.00","12"
"14","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","1,280","768","8,320","16","128","0","128","1.36","3.78","0.59","1.36","2,432","2,432","2,432","2,432","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,500","3,872","288","48,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","0.33","3.78","0","0.33","16.54","192.34","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.03","0","4.03","12"
"15","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,736","4,807,936","4,801,920","38,437,888","4,900,560","4,916,352","4,889,216","39,204,480","87.36","87.53","87.23","87.36","204,416","204,416","204,416","204,416","61,265.50","66,750","55,357","2,818,213","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,923,134","3,040,096","2,891,040","93,540,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","38.45","41.95","35.57","38.45","48.34","50.04","46.81","48.34","71,675.03","79,147","66,009","13,188,206","72,092.04","79,159","66,323","13,264,936","24.85","27.28","22.86","24.85","6"
"16","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,368","4,807,040","4,800,512","38,418,944","4,843,344","4,849,280","4,835,328","38,746,752","88.50","88.59","88.41","88.50","200,608","200,608","200,608","200,608","56,676.87","61,813","52,368","2,607,136","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,805,287","2,929,184","2,774,240","89,769,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","39.10","42.52","36.22","39.10","48.40","49.99","46.76","48.40","71,980","78,664","66,538","13,244,320","72,154.43","78,885","66,794","13,276,416","24.89","27.21","23.04","24.89","6"
"17","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,480","4,806,144","4,799,744","38,419,840","4,882,176","4,894,592","4,875,264","39,057,408","87.64","87.79","87.56","87.64","203,328","203,328","203,328","203,328","79,736.72","86,545","74,098","3,667,889","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,795,965","2,917,600","2,764,128","89,470,880","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","38.86","42.34","35.97","38.86","48.37","50.01","46.72","48.37","71,749.15","78,655","65,707","13,201,844","72,030.80","78,987","66,097","13,253,668","25.00","27.41","22.94","25.00","6"
"18","37400","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,080","4,800,640","4,793,984","38,384,640","4,826,608","4,840,576","4,818,944","38,612,864","88.46","88.61","88.35","88.46","200,192","200,192","200,192","200,192","62,404.80","68,429","57,278","2,870,621","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,746,800","2,866,592","2,713,376","87,897,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","24","50","39.13","42.68","36.34","39.13","48.34","49.78","46.88","48.34","71,803.60","79,921","66,423","13,211,862","72,198.24","79,412","66,800","13,284,476","24.98","27.48","23.11","24.98","6"
"19","37400","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,560","2,393,088","2,392,064","19,140,480","165,952","166,912","164,608","1,327,616","87.58","87.63","87.51","87.58","53,792","53,792","53,792","53,792","4,001.39","4,192","3,866","184,064","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,807","638,976","628,640","20,281,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","30.08","31.26","29.15","30.08","73.22","74.41","72.35","73.22","22,661","23,825","21,750","4,169,624","22,711.68","23,852","21,752","4,178,950","30.92","32.47","29.61","30.92","12"
"20","37400","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,165,888","8,203,136","8,122,752","65,327,104","10,853,392","10,857,088","10,846,336","86,827,136","80.04","80.90","79.56","80.04","2,977,216","2,977,216","2,977,216","2,977,216","2,476,358.91","2,495,225","2,459,937","113,912,510","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,969,002","13,623,872","12,677,792","415,008,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","81.47","82.10","80.90","81.47","92.96","93.61","92.17","92.96","3,626,283.28","3,682,779","3,563,820","667,236,123","3,629,548.41","3,687,680","3,560,033","667,836,907","81.81","83.12","80.25","81.81","12"
"21","37400","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,576","10,901,120","87,219,584","8,641,200","8,643,968","8,640,128","69,129,600","83.06","83.38","82.52","83.06","487,200","487,200","487,200","487,200","306,421.30","307,621","304,365","14,095,380","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,690","5,780,512","5,725,344","183,382,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","48","100","83.06","83.38","82.52","83.06","97.38","97.56","97.19","97.38","308,327.57","309,292","307,190","56,732,272","308,444.12","309,604","306,469","56,753,719","42.52","42.68","42.25","42.52","12"
"22","37400","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,157,312","54,446,592","53,771,648","433,258,496","15,950,352","16,232,320","15,628,928","127,602,816","82.11","82.47","81.82","82.11","9,471,968","9,471,968","9,471,968","9,471,968","8,125,579.96","8,156,185","8,092,355","373,776,678","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,241,998","56,649,408","49,891,040","1,703,743,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","40","83.33","83.55","83.76","83.26","83.55","82.91","83.26","82.70","82.91","11,473,495.05","11,516,274","11,435,486","2,111,123,089","11,848,988.42","11,885,248","11,803,431","2,180,213,870","84.10","84.36","83.78","84.10","10"
"23","37400","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,648","23,780,864","23,749,504","190,061,184","17,124,544","17,156,608","17,105,152","136,996,352","92.09","92.22","92.03","92.09","816,800","816,800","816,800","816,800","2,397.61","2,546","2,213","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,175","10,339,168","10,263,104","329,573,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","12,358,196,310","12,358,196,310","12,358,196,310","98,865,570,480","8","0","16","33.33","24.48","26.06","23.74","24.48","29.64","30.09","29.21","29.64","297,050.96","314,141","284,951","54,657,376","297,117.10","316,919","282,503","54,669,547","24.48","26.12","23.28","24.48","4"


==> figsrc/data/stage_detail_ncu/garden_keys_fused_noreject.csv <==
==PROF== Connected to process 26724 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "keys_fused_noreject", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4948011 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 26724
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","26724","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,259,136","18,260,864","18,257,792","146,073,088","9,422,256","9,433,216","9,406,976","75,378,048","65.88","65.92","65.85","65.88","773,024","773,024","773,024","773,024","32,889.78","35,336","28,991","1,512,930","1","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,431,232","23","all","0","0","0","34.41","14,025,292","15,805,696","13,518,560","448,809,344","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","36.71","37.90","34.93","36.71","93.82","95.15","91.08","93.82","405,229.24","461,920","372,462","74,562,180","416,201.58","464,869","391,368","76,581,091","39.88","44.54","37.50","39.88","12"
"1","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,472","2,561,024","2,557,056","20,475,776","161,968","163,072","161,024","1,295,744","88.83","88.91","88.72","88.83","56,448","56,448","56,448","56,448","19,949.11","20,651","19,593","917,659","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","687,787","877,568","640,000","22,009,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","46.92","48.31","46.65","46.92","87.74","91.58","80.35","87.74","17,585.26","18,102","17,469","3,235,688","17,828.15","18,347","17,708","3,280,380","23.82","24.51","23.66","23.82","12"
"2","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","1,280","768","8,448","0","0","0","0","1.30","3.73","0.59","1.30","2,432","2,432","2,432","2,432","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","0.32","3.73","0","0.32","16.54","192.16","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.13","71.88","0","4.13","12"
"3","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,392","5,138,944","5,134,464","41,099,136","5,230,368","5,247,744","5,219,840","41,842,944","88.06","88.23","87.95","88.06","216,640","216,640","216,640","216,640","64,324.30","71,104","55,007","2,958,918","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,113,932","3,269,440","3,081,472","99,645,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.09","45.52","36.72","39.09","48.46","49.71","46.60","48.46","76,869.88","84,971","66,630","14,144,057","76,928.92","84,972","67,269","14,154,922","24.79","27.38","21.67","24.79","6"
"4","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,192","5,133,824","5,128,448","41,057,536","5,200,624","5,209,984","5,195,520","41,604,992","88.37","88.47","88.30","88.37","215,136","215,136","215,136","215,136","59,790.17","65,806","55,986","2,750,348","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,000,669","3,127,744","2,963,264","96,021,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.23","42.96","36.82","39.23","48.45","49.95","46.83","48.45","76,872.49","84,465","68,953","14,144,539","77,163.56","85,639","72,010","14,198,095","25.03","27.78","23.36","25.03","6"
"5","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,744","5,138,304","5,132,928","41,085,952","5,195,296","5,205,120","5,188,352","41,562,368","89.01","89.11","88.92","89.01","213,568","213,568","213,568","213,568","85,167.63","93,283","79,758","3,917,711","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,985,632","3,116,768","2,954,624","95,540,224","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.25","42.91","34.18","39.25","48.40","49.79","46.82","48.40","76,689.52","84,675","71,867","14,110,871","76,878.04","84,437","71,546","14,145,560","24.72","27.16","23.01","24.72","6"
"6","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,320","5,133,440","5,127,168","41,042,560","5,167,152","5,183,488","5,160,832","41,337,216","88.48","88.64","88.39","88.48","214,176","214,176","214,176","214,176","65,644.61","75,748","60,480","3,019,652","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,946,266","3,097,024","2,916,608","94,280,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.28","42.88","36.82","39.28","48.33","50.03","47.06","48.33","76,792.60","84,026","71,787","14,129,838","77,106.84","89,984","72,081","14,187,658","24.93","29.09","23.30","24.93","6"
"7","26724","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,256","2,558,976","2,557,824","20,466,048","167,424","168,960","166,144","1,339,392","87.96","88.04","87.91","87.96","57,056","57,056","57,056","57,056","4,226.57","4,374","4,110","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,334","682,784","670,304","21,642,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","30.10","31.31","29.29","30.10","73.54","74.63","72.41","73.54","24,068.34","25,450","23,150","4,428,575","24,119.17","25,177","23,098","4,437,927","30.91","32.26","29.60","30.91","12"
"8","26724","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,135,376","8,224,512","8,078,336","65,083,008","10,855,440","10,859,264","10,851,584","86,843,520","80.26","80.99","79.40","80.26","3,107,296","3,107,296","3,107,296","3,107,296","2,598,592.98","2,624,664","2,571,819","119,535,277","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,362,224","14,239,136","12,721,184","427,591,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","81.52","82.28","80.77","81.52","94.03","94.90","93.38","94.03","3,790,743.99","3,852,930","3,689,789","697,496,894","3,794,185.08","3,857,084","3,736,642","698,130,055","81.95","83.31","80.71","81.95","12"
"9","26724","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,464","10,904,576","10,900,480","87,219,712","8,637,152","8,639,616","8,634,624","69,097,216","83.05","83.35","82.73","83.05","487,040","487,040","487,040","487,040","306,293.98","307,444","305,093","14,089,523","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,909","5,166,304","5,107,456","163,645,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","83.05","83.35","82.73","83.05","97.44","97.63","97.29","97.44","307,504.84","308,192","305,926","56,580,890","307,625.77","308,596","306,313","56,603,141","42.43","42.56","42.25","42.43","12"
"10","26724","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,723,920","52,116,352","51,133,056","413,791,360","14,681,184","15,035,776","14,384,896","117,449,472","81.86","82.17","81.50","81.86","9,678,944","9,678,944","9,678,944","9,678,944","8,332,357.80","8,367,082","8,303,987","383,288,459","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,112,672","58,141,632","48,855,360","1,699,605,504","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","40","83.33","83.55","83.79","83.31","83.55","82.80","83.10","82.53","82.80","11,738,870.68","11,790,576","11,699,059","2,159,952,206","12,109,407","12,154,272","12,069,666","2,228,130,888","84.15","84.47","83.88","84.15","10"
"11","26724","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,504","22,600,064","22,552,960","180,668,032","16,238,480","16,261,888","16,201,088","129,907,840","91.81","91.91","91.65","91.81","777,952","777,952","777,952","777,952","2,346.98","2,468","2,230","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,948","9,820,288","9,747,904","313,022,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","16","33.33","23.98","25.59","22.87","23.98","29.67","30.25","29.25","29.67","277,795.70","296,971","256,743","51,114,409","277,859.89","298,351","260,055","51,126,220","24.02","25.80","22.48","24.02","4"
"12","26724","python.exe","127.0.0.1","projection_keys_fused_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned long long *, unsigned int, volatile int *, int, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,256,960","18,259,072","18,254,720","146,055,680","9,246,544","9,259,648","9,228,672","73,972,352","73.26","73.30","73.20","73.26","690,752","690,752","690,752","690,752","33,511.78","35,022","31,136","1,541,542","1","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","14","12","2,458","5,264","1,092","40","40","16,384","1,048","1,152","1,024","0","24","46","1,024","13","2,431,232","23","all","0","0","0","34.41","13,427,252","14,433,120","12,779,616","429,672,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","42.53","43.95","40.57","42.53","94.27","95.46","92.59","94.27","409,690.11","433,286","382,764","75,382,980","422,069.69","458,261","395,443","77,660,823","40.58","44.06","38.02","40.58","12"
"13","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,824","2,395,776","2,392,064","19,150,592","164,944","168,832","162,432","1,319,552","88.08","88.28","87.93","88.08","53,472","53,472","53,472","53,472","18,552.80","19,181","18,003","853,429","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","646,170","839,616","599,040","20,677,440","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","46.95","48.02","46.23","46.95","86.16","90.91","78.98","86.16","16,627.56","16,982","16,379","3,059,471","16,870.61","17,227","16,619","3,104,193","23.96","24.47","23.60","23.96","12"
"14","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","1,280","768","8,320","0","0","0","0","1.28","3.81","0.58","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","3,616","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","0.33","3.81","0","0.33","16.54","192.93","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.15","72.09","0","4.15","12"
"15","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,960","4,808,192","4,801,792","38,439,680","4,906,960","4,917,248","4,900,352","39,255,680","88.04","88.16","87.95","88.04","203,040","203,040","203,040","203,040","61,217.11","67,648","55,185","2,815,987","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,920,037","3,043,648","2,886,560","93,441,184","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","38.65","42.32","35.82","38.65","48.39","49.84","45.97","48.39","71,967.17","80,516","66,538","13,241,959","72,142.10","79,900","66,473","13,274,146","24.96","27.64","22.99","24.96","6"
"16","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,600","4,802,176","4,797,312","38,396,800","4,842,272","4,846,208","4,835,200","38,738,176","87.76","87.82","87.68","87.76","202,176","202,176","202,176","202,176","56,665.28","61,802","52,532","2,606,603","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,808,960","2,931,936","2,779,104","89,886,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.15","45.49","36.28","39.15","48.38","50.66","46.30","48.38","71,861.62","78,802","66,193","13,222,539","72,052.56","78,911","66,344","13,257,671","24.89","27.26","22.92","24.89","6"
"17","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,680","4,802,688","4,796,672","38,397,440","4,854,448","4,866,688","4,844,032","38,835,584","87.98","88.12","87.86","87.98","201,952","201,952","201,952","201,952","79,784.02","86,532","73,983","3,670,065","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,796,355","2,917,888","2,763,328","89,483,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","38.74","45.00","35.88","38.74","48.41","50.01","46.73","48.41","71,691.37","83,017","66,118","13,191,212","71,980.91","78,736","66,751","13,244,488","24.77","27.09","22.97","24.77","6"
"18","26724","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,320","4,800,128","4,796,288","38,386,560","4,826,080","4,845,696","4,812,672","38,608,640","87.77","87.97","87.63","87.77","201,792","201,792","201,792","201,792","62,372.65","68,181","57,082","2,869,142","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,749,074","2,866,816","2,718,368","87,970,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","24","50","39.37","43.01","36.57","39.37","48.36","49.97","46.41","48.36","71,967.74","78,756","66,630","13,242,065","72,186.40","79,395","66,463","13,282,297","25.05","27.55","23.06","25.05","6"
"19","26724","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,576","2,393,088","2,392,064","19,140,608","168,336","170,112","166,528","1,346,688","87.26","87.34","87.18","87.26","54,048","54,048","54,048","54,048","4,001.43","4,160","3,832","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,860","639,552","628,320","20,283,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","30.16","31.28","29.17","30.16","73.22","74.55","72.14","73.22","22,661.24","23,750","21,600","4,169,668","22,712.84","23,727","21,702","4,179,162","30.99","32.38","29.62","30.99","12"
"20","26724","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,172,240","8,199,680","8,132,736","65,377,920","10,933,632","10,936,576","10,929,024","87,469,056","79.99","80.66","79.29","79.99","2,979,840","2,979,840","2,979,840","2,979,840","2,476,416.52","2,498,430","2,443,669","113,915,160","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,964,019","13,688,960","12,677,472","414,848,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","81.42","82.00","80.43","81.42","92.95","93.62","92.47","92.95","3,626,299.89","3,678,164","3,576,388","667,239,179","3,629,559.80","3,690,674","3,550,077","667,839,004","81.81","83.19","80.02","81.81","12"
"21","26724","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,904,704","10,901,120","87,219,584","8,641,424","8,642,816","8,639,744","69,131,392","82.98","83.10","82.66","82.98","487,104","487,104","487,104","487,104","306,434.61","307,572","304,489","14,095,992","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,709","5,784,128","5,725,344","183,382,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","48","100","82.98","83.10","82.66","82.98","97.37","97.61","97.19","97.37","308,327.57","309,468","307,180","56,732,272","308,444.12","309,460","306,858","56,753,719","42.55","42.69","42.33","42.55","12"
"22","26724","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,139,616","54,397,952","53,691,520","433,116,928","15,933,120","16,173,568","15,582,848","127,464,960","82.00","82.29","81.80","82.00","9,468,480","9,468,480","9,468,480","9,468,480","8,125,353.39","8,154,423","8,105,626","373,766,256","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,241,017","57,795,616","49,875,808","1,703,712,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","40","83.33","83.44","83.69","83.20","83.44","82.89","83.13","82.73","82.89","11,474,061.78","11,540,898","11,420,656","2,111,227,367","11,848,646.46","11,888,376","11,805,798","2,180,150,948","84.08","84.36","83.78","84.08","10"
"23","26724","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,760","23,780,864","23,749,632","190,062,080","17,129,248","17,152,000","17,110,912","137,033,984","92.34","92.44","92.28","92.34","814,720","814,720","814,720","814,720","2,397.61","2,501","2,214","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,365","10,353,984","10,260,160","329,579,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","12,358,195,990","12,358,195,990","12,358,195,990","98,865,567,920","8","0","16","33.33","24.41","26.04","23.59","24.41","29.69","30.16","29.29","29.69","297,050.98","317,578","281,092","54,657,380","297,117.33","319,751","279,616","54,669,588","24.50","26.37","23.06","24.50","4"


==> figsrc/data/stage_detail_ncu/garden_keys_twopass.csv <==
==PROF== Connected to process 40940 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "keys_twopass", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.0, "fwd_variant": 70, "bwd_variant": 50}
==PROF== Disconnected from process 40940
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","40940","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,237,360","18,238,592","18,235,904","145,898,880","4,736,432","4,748,416","4,718,208","37,891,456","94.71","94.77","94.63","94.71","446,272","446,272","446,272","446,272","1,651.65","2,144","1,460","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","5,756,949","5,763,712","5,752,704","184,222,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","31.32","40.51","28.89","31.32","89.41","91.06","88.24","89.41","206,899.43","271,464","188,083","38,069,496","207,187.50","267,803","188,118","38,122,500","31.44","40.64","28.55","31.44","12"
"1","40940","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(10, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","1.49","6.49","0.44","1.49","1,856","1,856","1,856","1,856","0.87","4","0","40","0","128","1","1","128","1","0","CachePreferNone","1","10","1","1","10","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,280","23","all","0","0","0","0.02","1,260","5,472","288","40,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","0.18","0.84","0","0.18","8.27","38.97","0","8.27","3.28","19","0","604","4.80","26","0","884","2.42","13.12","0","2.42","12"
"2","40940","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1267, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,219,184","1,220,608","1,217,536","9,753,472","1,097,024","1,109,888","1,083,648","8,776,192","88.25","88.80","87.68","88.25","48,352","48,352","48,352","48,352","9,052.02","9,664","8,464","416,393","1","128","1","1","128","1","0","CachePreferNone","1","1,267","1","1","1,267","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","162,176","23","all","0","0","0","2.75","656,572","764,672","612,352","21,010,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","40","83.33","35.18","38.34","31.93","35.18","75.60","77.48","73.19","75.60","6,349.24","6,926","5,820","1,168,260","6,544.82","7,165","5,989","1,204,247","10.28","11.25","9.41","10.28","10"
"3","40940","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.80","2.59","0.41","0.80","3,104","3,104","3,104","3,104","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.50","460.62","0","2.50","4"
"4","40940","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,162,128","5,178,240","5,147,904","41,297,024","5,228,144","5,238,272","5,216,000","41,825,152","56.84","57.22","56.50","56.84","444,608","444,608","444,608","444,608","4,078.57","4,922","3,338","187,614","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","8,195,294","8,253,952","8,160,448","262,249,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","23.02","26.92","21.15","23.02","73.28","88.55","63.47","73.28","152,730.97","251,351","126,501","28,102,499","153,116.07","219,310","130,102","28,173,357","29.45","42.18","25.02","29.45","12"
"5","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,488","2,560,000","2,558,720","20,475,904","164,528","166,144","161,280","1,316,224","89.18","89.25","89.05","89.18","56,256","56,256","56,256","56,256","19,949.98","20,674","19,642","917,699","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","687,785","925,696","641,024","22,009,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","47.08","48.47","46.82","47.08","87.42","90.69","80.34","87.42","17,585.22","18,103","17,469","3,235,681","17,827.36","18,351","17,708","3,280,234","23.78","24.48","23.62","23.78","12"
"6","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.27","3.72","0.46","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","3,360","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","0.32","3.72","0","0.32","16.54","194.97","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.11","71.43","0","4.11","12"
"7","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,328","5,140,992","5,130,112","41,082,624","5,233,744","5,244,160","5,222,912","41,869,952","88.18","88.32","88.05","88.18","216,352","216,352","216,352","216,352","64,344.72","71,817","58,013","2,959,857","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,122,529","3,406,944","3,094,432","99,920,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","38.79","42.39","33.93","38.79","48.41","50.11","46.54","48.41","76,725.49","84,028","67,895","14,117,491","77,225.06","84,874","72,087","14,209,411","24.80","27.26","23.15","24.80","6"
"8","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,928","5,137,536","5,129,088","41,063,424","5,199,952","5,208,320","5,195,648","41,599,616","87.95","88.06","87.88","87.95","216,224","216,224","216,224","216,224","59,751.41","65,716","55,405","2,748,565","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,005,779","3,295,488","2,974,144","96,184,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","38.90","45.21","33.81","38.90","48.45","49.79","46.66","48.45","76,979.62","85,206","67,918","14,164,251","77,026.72","85,467","71,353","14,172,916","24.81","27.52","22.98","24.81","6"
"9","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,139,584","5,144,064","5,136,512","41,116,672","5,189,792","5,199,104","5,183,360","41,518,336","88.34","88.46","88.26","88.34","215,168","215,168","215,168","215,168","85,199.57","93,260","79,735","3,919,180","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,989,962","3,272,320","2,960,768","95,678,784","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","39.13","42.72","36.75","39.13","48.44","50.15","47.04","48.44","76,506.27","84,470","67,571","14,077,153","76,996.30","85,475","71,436","14,167,319","24.77","27.50","22.98","24.77","6"
"10","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,131,520","5,134,976","5,127,552","41,052,160","5,167,920","5,183,488","5,160,192","41,343,360","88.20","88.36","88.10","88.20","214,880","214,880","214,880","214,880","65,594.76","76,694","60,086","3,017,359","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,946,577","3,228,704","2,915,872","94,290,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","39.16","45.73","36.69","39.16","48.37","50.06","47.02","48.37","76,865.28","84,465","71,899","14,143,212","77,003.91","90,041","71,516","14,168,719","24.93","29.15","23.15","24.93","6"
"11","40940","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,256","2,558,976","2,557,696","20,466,048","171,312","173,056","170,112","1,370,496","87.80","87.88","87.74","87.80","57,216","57,216","57,216","57,216","4,226.57","4,414","4,102","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,323","683,552","674,048","21,642,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","30.13","31.41","29.27","30.13","73.60","74.76","72.69","73.60","24,068.34","25,275","23,150","4,428,575","24,119.30","25,552","22,975","4,437,951","30.88","32.72","29.42","30.88","12"
"12","40940","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,135,024","8,202,880","8,080,128","65,080,192","10,850,768","10,854,144","10,846,848","86,806,144","80.19","80.95","79.35","80.19","3,112,704","3,112,704","3,112,704","3,112,704","2,598,506.76","2,617,767","2,570,891","119,531,311","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,376,610","14,115,072","12,746,592","428,051,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","81.45","82.02","80.60","81.45","94.03","94.77","93.51","94.03","3,790,738.79","3,860,456","3,696,411","697,495,937","3,794,184.12","3,854,794","3,723,345","698,129,879","81.94","83.25","80.41","81.94","12"
"13","40940","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,416","10,903,552","10,900,480","87,219,328","8,635,856","8,637,696","8,634,240","69,086,848","83.00","83.31","82.67","83.00","486,816","486,816","486,816","486,816","306,294.35","307,490","304,286","14,089,540","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,899","5,160,320","5,107,424","163,644,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","83.00","83.31","82.67","83.00","97.43","97.64","97.19","97.43","307,504.84","308,474","306,286","56,580,890","307,625.73","308,959","305,417","56,603,135","42.43","42.61","42.12","42.43","12"
"14","40940","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,695,104","52,036,096","51,290,368","413,560,832","14,646,688","14,852,480","14,451,200","117,173,504","81.82","82.34","81.49","81.82","9,684,128","9,684,128","9,684,128","9,684,128","8,332,355.33","8,368,919","8,292,585","383,288,345","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,124,578","56,911,648","48,882,912","1,699,986,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","40","83.33","83.50","83.78","83.19","83.50","82.81","83.22","82.56","82.81","11,738,966.91","11,806,182","11,696,051","2,159,969,911","12,109,430.32","12,155,429","12,055,986","2,228,135,179","84.17","84.49","83.80","84.17","10"
"15","40940","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,587,152","22,607,104","22,561,792","180,697,216","16,240,448","16,259,456","16,217,984","129,923,584","91.91","92.00","91.80","91.91","777,248","777,248","777,248","777,248","2,346.98","2,453","2,233","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,782,409","9,818,656","9,754,976","313,037,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","16","33.33","23.94","25.41","23.15","23.94","29.78","30.11","29.24","29.78","277,795.70","298,862","260,185","51,114,409","277,859.74","294,991","265,134","51,126,193","24.03","25.51","22.93","24.03","4"
"16","40940","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","18,236,672","18,237,568","18,235,904","145,893,376","4,941,728","4,959,360","4,924,032","39,533,824","94.89","94.97","94.82","94.89","449,440","449,440","449,440","449,440","1,651.65","2,196","1,528","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","5,812,925","5,827,104","5,803,008","186,013,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","32.00","41.43","29.67","32.00","89.53","90.54","87.89","89.53","212,980.58","273,133","191,195","39,188,426","213,281.98","278,724","194,939","39,243,884","32.15","42.01","29.38","32.15","12"
"17","40940","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(10, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","1.49","6.48","0.44","1.49","1,888","1,888","1,888","1,888","0.87","4","0","40","0","128","1","1","128","1","0","CachePreferNone","1","10","1","1","10","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,280","23","all","0","0","0","0.02","1,260","5,472","288","40,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","0.18","0.85","0","0.18","8.27","38.94","0","8.27","3.28","19","0","604","4.80","26","0","884","2.38","12.89","0","2.38","12"
"18","40940","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1267, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,219,168","1,220,608","1,217,536","9,753,344","1,109,040","1,122,048","1,091,328","8,872,320","88.54","89.09","87.80","88.54","48,416","48,416","48,416","48,416","9,051.20","9,666","8,540","416,355","1","128","1","1","128","1","0","CachePreferNone","1","1,267","1","1","1,267","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","162,176","23","all","0","0","0","2.75","656,197","758,400","612,352","20,998,304","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","40","83.33","34.70","37.92","32.66","34.70","74.76","76.81","72.75","74.76","6,375.57","7,061","5,885","1,173,105","6,573.61","7,132","5,933","1,209,544","10.06","10.92","9.08","10.06","10"
"19","40940","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.79","2.57","0.41","0.79","3,136","3,136","3,136","3,136","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,126","3,648","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.53","465.35","0","2.53","4"
"20","40940","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,384,736","5,399,168","5,372,160","43,077,888","4,816,176","4,820,480","4,811,904","38,529,408","65.36","65.82","65.01","65.36","352,640","352,640","352,640","352,640","4,221.39","5,076","3,230","194,184","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","7,677,777","7,740,608","7,627,552","245,688,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","29.03","32.40","23.94","29.03","74.07","80.17","67.96","74.07","151,678.58","184,763","116,732","27,908,859","152,066.70","183,756","118,778","27,980,273","32.00","38.66","24.99","32.00","12"
"21","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,792","2,394,112","2,393,088","19,150,336","162,592","163,968","161,024","1,300,736","88.65","88.71","88.57","88.65","53,120","53,120","53,120","53,120","18,556.04","19,200","17,998","853,578","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","646,175","884,736","599,040","20,677,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","47.03","48.10","46.31","47.03","86.12","90.80","78.62","86.12","16,627.57","16,982","16,379","3,059,472","16,870.07","17,226","16,620","3,104,092","24.03","24.54","23.68","24.03","12"
"22","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","0","8,320","0","0","0","0","1.26","3.72","0.45","1.26","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,428","3,360","288","45,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","0.32","3.72","0","0.32","16.54","197.19","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.13","71.88","0","4.13","12"
"23","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,576","4,808,576","4,798,592","38,436,608","4,902,672","4,911,744","4,895,360","39,221,376","87.87","87.99","87.75","87.87","203,328","203,328","203,328","203,328","61,153.54","67,660","56,065","2,813,063","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,922,964","3,194,816","2,896,032","93,534,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","38.58","44.93","35.78","38.58","48.32","49.87","46.52","48.32","71,760.93","79,147","66,009","13,204,012","71,956.43","78,912","66,400","13,239,983","24.70","27.09","22.79","24.70","6"
"24","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,806,672","4,808,576","4,803,456","38,453,376","4,861,120","4,868,352","4,853,888","38,888,960","88.41","88.49","88.31","88.41","201,216","201,216","201,216","201,216","56,640.78","61,946","52,074","2,605,476","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,802,188","3,068,672","2,774,080","89,670,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","38.98","42.50","36.24","38.98","48.30","50.10","46.44","48.30","71,938.68","78,687","66,607","13,236,717","72,071.01","79,327","66,220","13,261,065","24.88","27.38","22.86","24.88","6"
"25","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,560","4,807,936","4,801,280","38,436,480","4,854,960","4,867,072","4,847,232","38,839,680","88.19","88.33","88.09","88.19","201,568","201,568","201,568","201,568","79,764.04","86,722","73,859","3,669,146","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,791,357","3,052,352","2,760,896","89,323,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","38.81","42.28","35.99","38.81","48.46","50.02","46.84","48.46","71,813.98","78,585","66,607","13,213,773","72,062.52","79,136","66,613","13,259,504","24.92","27.36","23.03","24.92","6"
"26","40940","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,728","4,807,040","4,796,672","38,413,824","4,824,688","4,839,296","4,816,896","38,597,504","88.53","88.71","88.41","88.53","200,096","200,096","200,096","200,096","62,413.22","68,130","57,411","2,871,008","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,747,371","3,014,880","2,711,744","87,915,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","24","50","39.09","42.67","36.27","39.09","48.24","49.91","45.86","48.24","71,849.30","79,342","66,216","13,220,271","72,235.03","79,538","66,843","13,291,245","25.00","27.53","23.14","25.00","6"
"27","40940","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,592","2,393,856","2,392,064","19,140,736","171,008","174,464","168,448","1,368,064","87.54","87.70","87.43","87.54","53,952","53,952","53,952","53,952","4,001.43","4,146","3,852","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,854","640,960","631,776","20,283,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","30.05","31.07","29.09","30.05","73.19","74.07","71.90","73.19","22,661.34","23,650","21,556","4,169,687","22,713.33","23,877","21,652","4,179,253","30.99","32.58","29.54","30.99","12"
"28","40940","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,154,896","8,231,424","8,094,208","65,239,168","10,854,000","10,857,600","10,850,944","86,832,000","80.01","80.62","79.39","80.01","2,977,088","2,977,088","2,977,088","2,977,088","2,476,431.70","2,503,549","2,457,906","113,915,858","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,966,785","13,424,832","12,674,016","414,937,120","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","81.44","82.19","80.89","81.44","92.98","93.39","92.40","92.98","3,626,281.35","3,676,639","3,561,729","667,235,769","3,629,541.76","3,681,655","3,575,082","667,835,683","81.77","82.95","80.54","81.77","12"
"29","40940","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,432","10,903,552","10,901,504","87,219,456","8,640,176","8,641,664","8,638,464","69,121,408","83.01","83.33","82.69","83.01","487,296","487,296","487,296","487,296","306,441.98","307,703","303,680","14,096,331","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,684","5,779,424","5,727,168","183,381,888","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","48","100","83.01","83.33","82.69","83.01","97.37","97.55","97.13","97.37","308,327.57","309,460","306,356","56,732,272","308,443.76","309,573","306,051","56,753,651","42.53","42.69","42.20","42.53","12"
"30","40940","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,169,632","54,636,544","53,641,472","433,357,056","15,834,704","16,285,056","15,459,328","126,677,632","81.88","82.21","81.71","81.88","9,463,744","9,463,744","9,463,744","9,463,744","8,125,480.11","8,174,422","8,091,029","373,772,085","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,262,282","57,918,656","50,134,752","1,704,393,024","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","40","83.33","83.32","83.67","83.08","83.32","82.89","83.30","82.73","82.89","11,473,664.56","11,533,796","11,436,114","2,111,154,279","11,848,467.90","11,906,144","11,800,461","2,180,118,093","84.08","84.49","83.74","84.08","10"
"31","40940","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,664","23,789,440","23,730,432","190,061,312","17,129,920","17,162,496","17,097,856","137,039,360","92.34","92.48","92.20","92.34","814,688","814,688","814,688","814,688","2,397.61","2,501","2,252","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,299,349","10,369,536","10,257,472","329,579,168","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","12,471,878,214","12,471,878,214","12,471,878,214","99,775,025,712","8","0","16","33.33","24.43","25.83","23.72","24.43","29.76","30.18","29.45","29.76","297,050.98","318,034","282,177","54,657,380","297,117.38","313,379","284,431","54,669,597","24.54","25.89","23.49","24.54","4"


==> figsrc/data/stage_detail_ncu/garden_keys_twopass_sh0.csv <==
==PROF== Connected to process 68548 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
view_ply: 381269 splats have negative colour; the SH build clamps them at 0
{"scene": "garden", "arm": "keys_twopass_sh0", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 10.3, "fwd_variant": 70, "bwd_variant": 50}
==PROF== Disconnected from process 68548
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","68548","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,104,528","23,127,424","23,075,968","184,836,224","6,248,912","6,270,464","6,230,528","49,991,296","94.68","94.82","94.53","94.68","570,432","570,432","570,432","570,432","2,347","3,041","2,187","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","10","16","12","2,052","5,264","660","48","48","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","41.29","7,373,460","7,392,800","7,356,608","235,950,720","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","25.00","31.97","23.14","25.00","73.33","74.92","70.88","73.33","215,313.11","276,098","194,615","39,617,613","215,618.88","278,203","198,103","39,673,873","25.34","32.70","23.28","25.34","10"
"1","68548","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(10, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","0","0","0","0","1.51","5.42","0.44","1.51","1,856","1,856","1,856","1,856","0.87","4","0","40","0","128","1","1","128","1","0","CachePreferNone","1","10","1","1","10","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,280","23","all","0","0","0","0.02","1,260","4,512","288","40,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","0.18","0.84","0","0.18","8.27","39.44","0","8.27","3.28","19","0","604","4.80","26","0","884","2.49","13.47","0","2.49","12"
"2","68548","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1267, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,223,232","1,224,704","1,222,144","9,785,856","1,103,008","1,109,888","1,085,312","8,824,064","86.71","87.02","86.01","86.71","49,440","49,440","49,440","49,440","9,071.50","10,013","8,540","417,289","1","128","1","1","128","1","0","CachePreferNone","1","1,267","1","1","1,267","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","162,176","23","all","0","0","0","2.75","658,700","768,704","613,248","21,078,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","34.04","37.08","32.11","34.04","76.54","79.65","74.04","76.54","6,419.46","7,106","5,647","1,181,181","6,610.24","7,326","6,049","1,216,284","10.34","11.45","9.46","10.34","10"
"3","68548","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,152","0","2,816","0","0","0","0","0.80","2.77","0.41","0.80","3,136","3,136","3,136","3,136","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,123","3,904","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.51","462.19","0","2.51","4"
"4","68548","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,154,752","5,177,088","5,140,480","41,238,016","5,284,160","5,294,592","5,264,000","42,273,280","56.30","56.57","56.00","56.30","451,936","451,936","451,936","451,936","4,081.74","5,232","2,918","187,760","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","8,173,448","8,204,192","8,136,736","261,550,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","23.05","26.26","20.51","23.05","72.84","88.55","63.42","72.84","152,489.04","216,981","126,449","28,057,983","152,872.77","223,348","127,035","28,128,590","29.59","43.22","24.58","29.59","12"
"5","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,556,480","2,557,952","2,555,264","20,451,840","160,208","161,024","159,232","1,281,664","89.39","89.46","89.32","89.39","55,936","55,936","55,936","55,936","19,916.50","20,654","19,502","916,159","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","687,012","925,184","640,000","21,984,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","47.44","48.90","47.23","47.44","87.87","91.59","82.55","87.87","17,567.52","18,066","17,472","3,232,423","17,809.79","18,311","17,712","3,277,002","23.66","24.32","23.53","23.66","12"
"6","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,360","2,560","512","10,880","0","0","0","0","1.35","3.69","0.46","1.35","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,509","3,616","288","48,288","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","0.32","3.69","0","0.32","16.54","194.31","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.12","71.58","0","4.12","12"
"7","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,144,240","5,147,648","5,141,120","41,153,920","5,246,528","5,259,392","5,235,200","41,972,224","88.25","88.39","88.13","88.25","216,672","216,672","216,672","216,672","64,238.04","72,065","58,147","2,954,950","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,120,516","3,412,000","3,087,488","99,856,512","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","37.10","40.62","34.84","37.10","48.41","50.11","46.58","48.41","76,523.78","90,657","71,005","14,080,375","77,095.54","85,157","72,031","14,185,580","24.46","27.02","22.85","24.46","6"
"8","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,148,480","5,149,568","5,146,240","41,187,840","5,197,360","5,203,968","5,190,528","41,578,880","88.01","88.07","87.93","88.01","216,320","216,320","216,320","216,320","59,669.61","65,883","55,624","2,744,802","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,010,365","3,302,432","2,980,160","96,331,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","38.45","42.07","33.49","38.45","48.30","49.96","46.70","48.30","76,776.04","89,783","68,171","14,126,791","76,989.30","85,376","71,884","14,166,032","24.43","27.09","22.81","24.43","6"
"9","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,281,824","5,284,736","5,277,184","42,254,592","5,174,880","5,182,336","5,169,792","41,399,040","85.57","85.66","85.50","85.57","224,864","224,864","224,864","224,864","85,050.80","93,260","79,539","3,912,337","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,030,989","3,303,104","3,005,184","96,991,648","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","36.75","40.21","34.59","36.75","48.49","50.15","46.86","48.49","76,618.60","90,201","71,780","14,097,823","76,893.32","85,800","71,568","14,148,371","24.24","27.05","22.56","24.24","6"
"10","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,124,336","5,127,040","5,122,432","40,994,688","5,182,848","5,190,272","5,174,400","41,462,784","88.33","88.41","88.24","88.33","214,752","214,752","214,752","214,752","65,430.20","72,060","59,516","3,009,789","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","2,948,941","3,223,168","2,922,464","94,366,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","39.26","45.61","36.94","39.26","48.47","49.94","46.21","48.47","76,871.88","85,428","71,690","14,144,426","76,958.97","85,068","67,870","14,160,450","23.82","26.33","21.01","23.82","6"
"11","68548","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19960, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,557,904","2,558,976","2,556,672","20,463,232","169,584","171,392","168,192","1,356,672","87.79","87.88","87.71","87.79","57,184","57,184","57,184","57,184","4,222.57","4,370","4,096","194,238","0","256","1","1","256","1","0","CachePreferNone","1","19,960","1","1","19,960","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,109,760","23","all","0","0","0","72.32","676,375","681,376","674,176","21,644,000","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","28.16","29.08","27.41","28.16","73.60","74.76","72.66","73.60","24,042.83","25,000","23,100","4,423,880","24,094.83","25,077","23,152","4,433,448","29.69","30.90","28.53","29.69","12"
"12","68548","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,613,616","10,677,888","10,576,384","84,908,928","10,886,912","10,890,496","10,883,840","87,095,296","80.23","80.93","79.33","80.23","3,124,032","3,124,032","3,124,032","3,124,032","2,609,616.63","2,632,587","2,587,655","120,042,365","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","14,020,007","14,373,248","13,586,304","448,640,224","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","81.49","82.26","80.72","81.49","93.96","94.41","93.36","93.96","3,806,918.41","3,867,104","3,748,246","700,472,987","3,810,395.15","3,872,591","3,726,299","701,112,707","81.91","83.25","80.10","81.91","12"
"13","68548","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,143,408","12,145,408","12,142,080","97,147,264","8,639,376","8,642,816","8,634,112","69,115,008","83.03","83.36","82.71","83.03","488,032","488,032","488,032","488,032","306,309.04","306,776","305,249","14,090,216","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,424,113","5,473,312","5,419,840","173,571,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","83.03","83.36","82.71","83.03","97.42","97.60","97.20","97.42","307,504.84","308,842","306,170","56,580,890","307,625.80","308,952","305,690","56,603,148","42.45","42.63","42.18","42.45","12"
"14","68548","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","56,768,528","57,260,288","56,248,448","454,148,224","14,709,168","15,115,776","14,309,632","117,673,344","81.84","82.16","81.57","81.84","9,723,936","9,723,936","9,723,936","9,723,936","8,369,949.20","8,408,158","8,329,936","385,017,663","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,573,743","57,560,384","49,974,720","1,746,359,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","83.52","83.81","83.24","83.52","82.80","83.15","82.53","82.80","11,793,637.37","11,841,214","11,744,164","2,170,029,276","12,165,067.29","12,217,163","12,111,856","2,238,372,381","84.14","84.50","83.78","84.14","10"
"15","68548","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,883,440","23,905,920","23,847,552","191,067,520","17,189,088","17,216,896","17,156,736","137,512,704","90.74","90.85","90.59","90.74","832,832","832,832","832,832","832,832","2,347","2,566","2,185","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,319,228","10,385,728","10,288,672","330,215,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","16","33.33","23.02","25.26","22.04","23.02","28.98","29.39","28.60","28.98","285,045.45","310,583","269,845","52,448,362","285,106.54","315,059","266,444","52,459,603","22.90","25.31","21.40","22.90","4"
"16","68548","python.exe","127.0.0.1","projection_forward_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, int *, float2 *, float4 *, float *, uint2 *, unsigned int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,355,872","23,378,560","23,327,360","186,846,976","6,513,584","6,540,160","6,485,632","52,108,672","93.62","93.78","93.45","93.62","587,040","587,040","587,040","587,040","2,397.48","3,156","2,186","110,284","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","10","16","12","2,052","5,264","660","48","48","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","41.29","7,517,331","7,541,120","7,498,752","240,554,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","25.97","34.40","23.69","25.97","72.77","74.04","71.56","72.77","221,565.09","292,896","201,044","40,767,976","221,884.43","295,796","196,452","40,826,736","25.43","33.91","22.52","25.43","10"
"17","68548","python.exe","127.0.0.1","void cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>(T1, int)","1","13","(128, 1, 1)","(10, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","0","0","0","0","1.52","5.46","0.45","1.52","1,856","1,856","1,856","1,856","0.87","4","0","40","0","128","1","1","128","1","0","CachePreferNone","1","10","1","1","10","","16","32","16","12","2,484","5,264","684","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1,280","23","all","0","0","0","0.02","1,260","4,512","288","40,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","0.18","0.86","0","0.18","8.27","39.03","0","8.27","3.28","19","0","604","4.80","26","0","884","2.47","13.36","0","2.47","12"
"18","68548","python.exe","127.0.0.1","void cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>(T2, T3, T4, int, T5, T6, T7)","1","13","(128, 1, 1)","(1267, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,225,472","1,227,008","1,224,704","9,803,776","1,105,408","1,110,016","1,099,904","8,843,264","85.86","86.09","85.63","85.86","49,984","49,984","49,984","49,984","9,071.43","9,775","8,591","417,286","1","128","1","1","128","1","0","CachePreferNone","1","1,267","1","1","1,267","","16","10","11","12","2,005","5,100","2,368","48","48","102,400","8,720","8,832","1,024","0","7,696","46","1,024","13","162,176","23","all","0","0","0","2.75","658,226","747,328","613,888","21,063,232","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","34.78","37.80","32.71","34.78","76.57","78.89","73.52","76.57","6,349.46","6,858","5,830","1,168,301","6,588.84","7,318","6,030","1,212,347","10.27","11.41","9.40","10.27","10"
"19","68548","python.exe","127.0.0.1","publish_count_kernel(const int *, const int *, unsigned int, volatile int *, int)","1","13","(32, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","0","0","0","0","0.79","2.85","0.41","0.79","3,168","3,168","3,168","3,168","0.02","1","0","1","0","32","1","1","32","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","16","16,384","1,024","1,024","1,024","0","0","46","1,024","13","32","23","all","0","0","0","0.00","1,126","4,032","576","36,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","16","33.33","0.00","0.20","0","0.00","2.08","95.83","0","2.08","0.12","22","0","22","0.20","37","0","37","2.46","451.76","0","2.46","4"
"20","68548","python.exe","127.0.0.1","emit_keys_kernel(RenderParams, unsigned int, const int *, const int *, const uint2 *, const float2 *, const float4 *, const unsigned int *, unsigned int *, int *, unsigned int, int *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,544,864","5,559,552","5,522,432","44,358,912","4,816,528","4,822,784","4,810,368","38,532,224","66.76","67.28","66.27","66.76","338,432","338,432","338,432","338,432","4,221.09","5,018","3,060","194,170","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","16","16","12","2,484","5,264","684","32","32","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","7,543,392","7,570,336","7,502,400","241,388,544","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","29.98","33.66","26.55","29.98","75.17","81.14","71.17","75.17","151,373.62","187,079","129,775","27,852,747","151,760.10","183,220","119,753","27,923,858","33.10","39.96","26.12","33.10","12"
"21","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, detail::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,423,280","2,424,576","2,422,400","19,386,240","167,376","169,344","165,888","1,339,008","88.34","88.45","88.26","88.34","54,016","54,016","54,016","54,016","18,520.04","19,200","18,049","851,922","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","653,529","891,776","606,592","20,912,928","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","47.25","48.41","46.61","47.25","86.80","91.67","78.69","86.80","16,597.98","17,014","16,379","3,054,029","16,839.60","17,260","16,617","3,098,486","24.25","24.85","23.93","24.25","12"
"22","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,048","128","8,320","0","0","0","0","1.76","3.73","1.47","1.76","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,426","3,744","288","45,632","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","0.32","3.73","0","0.32","16.54","192.92","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.11","71.38","0","4.11","12"
"23","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,873,280","4,876,160","4,869,376","38,986,240","4,889,104","4,908,160","4,882,048","39,112,832","86.27","86.46","86.17","86.27","208,224","208,224","208,224","208,224","61,068.30","66,857","55,464","2,809,142","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,937,324","3,197,824","2,902,400","93,994,368","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","31.59","37.06","29.33","31.59","48.38","49.72","46.56","48.38","71,744.09","92,008","60,972","13,200,913","72,042.30","80,032","66,821","13,255,783","24.49","27.20","22.71","24.49","6"
"24","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,793,024","4,795,520","4,789,632","38,344,192","4,837,152","4,850,560","4,830,080","38,697,216","88.10","88.24","88.00","88.10","201,152","201,152","201,152","201,152","56,633.28","61,802","52,577","2,605,131","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,798,358","3,069,664","2,760,320","89,547,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","38.05","41.61","35.28","38.05","48.36","50.25","46.82","48.36","71,944.39","85,020","66,653","13,237,767","72,167.96","79,645","66,872","13,278,905","25.03","27.62","23.19","25.03","6"
"25","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,889,936","4,892,672","4,887,296","39,119,488","4,832,176","4,848,768","4,826,752","38,657,408","86.04","86.21","85.97","86.04","207,936","207,936","207,936","207,936","79,608.39","86,307","73,863","3,661,986","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,817,612","3,083,488","2,782,912","90,163,584","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","37.88","44.01","35.15","37.88","48.42","50.51","46.18","48.42","71,704.49","79,235","62,474","13,193,627","71,922.58","78,689","66,181","13,233,755","24.01","26.27","22.09","24.01","6"
"26","68548","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<radix::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, detail::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,789,712","4,792,192","4,787,584","38,317,696","4,813,264","4,822,400","4,802,304","38,506,112","88.24","88.34","88.12","88.24","200,288","200,288","200,288","200,288","62,275.07","67,969","57,257","2,864,653","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,747,415","3,009,856","2,708,640","87,917,280","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","24","50","39.08","42.61","36.37","39.08","48.34","49.82","46.78","48.34","72,154.52","79,704","66,584","13,276,431","72,214.21","79,108","66,899","13,287,414","25.12","27.52","23.27","25.12","6"
"27","68548","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18649, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,387,376","2,387,968","2,386,944","19,099,008","171,216","172,288","169,728","1,369,728","87.27","87.33","87.21","87.27","54,016","54,016","54,016","54,016","3,994.39","4,136","3,870","183,742","0","256","1","1","256","1","0","CachePreferNone","1","18,649","1","1","18,649","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,774,144","23","all","0","0","0","67.57","632,479","636,832","630,208","20,239,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","30.06","31.20","29.20","30.06","73.22","74.17","72.46","73.22","22,617.08","23,750","21,600","4,161,542","22,668.35","23,977","21,652","4,170,976","31.03","32.82","29.64","31.03","12"
"28","68548","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","9,192,016","9,234,688","9,109,248","73,536,128","10,858,496","10,865,792","10,850,048","86,867,968","79.90","80.58","79.28","79.90","2,974,144","2,974,144","2,974,144","2,974,144","2,471,906.54","2,495,636","2,454,167","113,707,701","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,199,946","13,588,832","12,951,648","422,398,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","81.33","82.01","80.68","81.33","92.91","93.62","92.01","92.91","3,620,192.88","3,683,326","3,553,483","666,115,489","3,623,479.45","3,678,244","3,532,185","666,720,218","81.77","83.00","79.71","81.77","12"
"29","68548","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,975,056","10,976,384","10,973,184","87,800,448","8,642,144","8,643,712","8,638,592","69,137,152","83.03","83.35","82.70","83.03","488,192","488,192","488,192","488,192","306,426.46","307,697","305,167","14,095,617","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,748,815","5,797,280","5,744,480","183,962,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","48","100","83.03","83.35","82.70","83.03","97.37","97.60","97.13","97.37","308,327.57","309,460","306,832","56,732,272","308,443.73","309,574","306,938","56,753,646","42.53","42.69","42.32","42.53","12"
"30","68548","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","59,949,008","60,625,920","59,134,336","479,592,064","15,849,584","16,240,256","15,404,928","126,796,672","81.99","82.23","81.77","81.99","9,462,016","9,462,016","9,462,016","9,462,016","8,115,475.78","8,145,541","8,083,330","373,311,886","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,688,273","57,503,776","50,747,648","1,750,024,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","40","83.33","83.44","83.71","83.18","83.44","82.88","83.09","82.70","82.88","11,460,034.23","11,509,551","11,414,857","2,108,646,299","11,835,365.83","11,877,723","11,792,029","2,177,707,313","84.08","84.38","83.77","84.08","10"
"31","68548","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","25,362,352","25,400,832","25,300,480","202,898,816","18,104,864","18,142,336","18,051,712","144,838,912","89.70","89.85","89.46","89.70","891,616","891,616","891,616","891,616","2,397.48","2,626","2,215","110,284","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,916,799","10,976,960","10,861,984","349,337,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","12,559,400,490","12,559,400,490","12,559,400,490","100,475,203,920","8","0","16","33.33","23.07","25.25","22.17","23.07","28.46","28.86","27.98","28.46","304,802.93","337,520","286,864","56,083,739","304,866.88","324,853","290,503","56,095,505","21.77","23.20","20.74","21.77","4"


==> figsrc/data/stage_detail_ncu/garden_loss_std.csv <==
==PROF== Connected to process 6152 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "loss_std", "mode": "ncu", "build": "ours", "env": {"GSCUDA_LOSS_STD": "1"}, "splats_ply": 2431149, "load_s": 7.7, "fwd_variant": 70, "bwd_variant": 50}
GSCUDA_LOSS_STD = 1: L1 + 11x11 Gaussian SSIM (fused-ssim port): unpack, forward, fill, backward, combine

[keys] fused emission overflow: M 4947670 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 6152
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","6152","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,509,696","12,517,632","12,504,064","100,077,568","9,330,624","9,340,160","9,315,840","74,644,992","69.82","69.88","69.76","69.82","575,520","575,520","575,520","575,520","16,430.39","20,836","12,152","755,798","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,006,213","12,007,488","10,951,648","352,198,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","40.14","43.80","35.15","40.14","82.59","85.59","76.07","82.59","340,345.83","419,853","294,658","62,623,632","341,008.70","388,982","271,079","62,745,600","47.93","54.67","38.10","47.93","12"
"1","6152","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.81","2.67","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.44","264.56","0","1.44","4"
"2","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,040","2,560,000","2,558,080","20,472,320","164,848","166,400","162,688","1,318,784","88.46","88.54","88.36","88.46","56,704","56,704","56,704","56,704","20,293","20,930","20,058","933,478","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,082","910,752","640,000","22,242,624","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","47.01","48.40","46.75","47.01","87.73","91.66","81.66","87.73","17,607.11","18,124","17,504","3,239,708","17,849.38","18,369","17,744","3,284,285","23.84","24.53","23.70","23.84","12"
"3","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.29","3.98","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","0.33","3.74","0","0.33","16.54","190.82","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.69","64.09","0","3.69","12"
"4","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,088","5,138,304","5,131,136","41,080,704","5,235,328","5,245,056","5,225,728","41,882,624","88.87","88.98","88.75","88.87","214,720","214,720","214,720","214,720","64,423.17","71,705","58,800","2,963,466","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,127,930","3,261,952","3,096,800","100,093,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","38.87","42.45","36.44","38.87","48.51","49.65","46.93","48.51","76,739.16","84,470","71,764","14,120,006","76,989.27","85,156","71,824","14,166,025","24.92","27.56","23.25","24.92","6"
"5","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,132,080","5,134,592","5,129,472","41,056,640","5,195,792","5,207,808","5,187,840","41,566,336","88.26","88.38","88.17","88.26","215,328","215,328","215,328","215,328","61,553.20","67,801","57,014","2,831,447","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,004,999","3,142,272","2,971,296","96,159,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","39.11","42.71","36.62","39.11","48.51","50.12","46.20","48.51","76,719.70","84,718","67,481","14,116,424","77,104.75","84,593","71,313","14,187,274","25.00","27.43","23.12","25.00","6"
"6","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,280","5,137,920","5,133,952","41,082,240","5,189,712","5,200,256","5,180,288","41,517,696","88.25","88.36","88.15","88.25","215,328","215,328","215,328","215,328","85,418.13","93,657","74,172","3,929,234","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,993,010","3,137,888","2,957,664","95,776,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","39.02","42.62","36.57","39.02","48.39","49.74","46.28","48.39","76,654.37","84,465","71,309","14,104,404","76,880.85","85,533","67,390","14,146,076","24.94","27.74","21.86","24.94","6"
"7","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,928","5,135,360","5,127,040","41,047,424","5,222,016","5,231,360","5,216,640","41,776,128","88.34","88.46","88.26","88.34","215,680","215,680","215,680","215,680","65,663.65","72,664","58,956","3,020,528","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,944,088","3,083,328","2,910,208","94,210,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","39.10","42.70","34.34","39.10","48.48","50.24","46.25","48.48","76,633.32","83,931","71,279","14,100,531","77,025.90","85,118","67,972","14,172,765","25.13","27.77","22.17","25.13","6"
"8","6152","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19980, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,557,824","2,558,080","2,557,440","20,462,592","167,072","168,576","164,608","1,336,576","87.91","87.97","87.82","87.91","57,088","57,088","57,088","57,088","4,226.04","4,378","4,106","194,398","0","256","1","1","256","1","0","CachePreferNone","1","19,980","1","1","19,980","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,114,880","23","all","0","0","0","72.39","676,240","681,856","673,632","21,639,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","30.15","31.27","29.42","30.15","73.58","74.51","72.57","73.58","24,064.88","25,225","23,025","4,427,937","24,115.71","25,227","23,277","4,437,291","30.86","32.28","29.78","30.86","12"
"9","6152","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,113,792","8,208,768","8,048,640","64,910,336","10,853,424","10,857,472","10,849,152","86,827,392","80.24","80.77","79.58","80.24","3,105,248","3,105,248","3,105,248","3,105,248","2,594,830.52","2,618,558","2,572,490","119,362,204","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,356,003","14,107,040","12,716,000","427,392,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","81.51","82.21","80.86","81.51","94.02","94.73","93.32","94.02","3,785,194.78","3,849,384","3,717,783","696,475,839","3,788,621.40","3,860,181","3,719,087","697,106,338","81.98","83.53","80.47","81.98","12"
"10","6152","python.exe","127.0.0.1","fs_unpack_kernel(LossParams, const float4 *, const unsigned int *, float *, float *)","1","13","(256, 1, 1)","(17034, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,901,696","10,903,552","10,899,456","87,213,568","13,043,952","13,060,352","13,022,464","104,351,616","92.75","92.82","92.66","92.75","475,008","475,008","475,008","475,008","2,962.43","3,832","2,744","136,272","0","256","1","1","256","1","0","CachePreferNone","1","17,034","1","1","17,034","","16","8","8","6","2,338","4,976","992","28","32","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,360,704","23","all","0","0","0","61.72","6,472,688","6,488,640","6,467,008","207,126,016","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","7.55","9.71","7.00","7.55","77.58","79.60","75.49","77.58","34,807.55","46,530","31,960","6,404,589","34,903.65","45,124","32,338","6,422,272","4.98","6.44","4.61","4.98","12"
"11","6152","python.exe","127.0.0.1","fs_forward_kernel(int, int, int, float, float, const float *, const float *, float *, float *, float *, float *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,019,616","14,046,592","13,991,552","112,156,928","26,133,056","26,136,832","26,128,512","209,064,448","91.24","91.65","90.79","91.24","1,272,704","1,272,704","1,272,704","1,272,704","1,024,626.13","1,031,444","1,017,654","47,132,802","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","6","6","2,252","4,976","3,944","40","40","102,400","14,752","14,848","1,024","0","13,728","46","1,024","13","4,423,168","23","all","0","0","0","62.60","20,599,445","20,741,184","20,581,952","659,182,240","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","91.24","91.65","90.79","91.24","98.77","99.00","98.50","98.77","918,298.11","923,937","913,745","168,966,853","919,110.77","924,732","912,750","169,116,382","48.52","48.81","48.18","48.52","12"
"12","6152","python.exe","127.0.0.1","fs_fill_kernel(float *, int, float)","1","13","(256, 1, 1)","(51100, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","6,447,168","6,454,912","6,437,888","51,577,344","95.52","95.64","95.37","95.52","124,256","124,256","124,256","124,256","8,886.96","11,040","8,224","408,800","0","256","1","1","256","1","0","CachePreferNone","1","51,100","1","1","51,100","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","13,081,600","23","all","0","0","0","185.14","1,692,649","1,698,080","1,690,464","54,164,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","19.45","24.88","17.74","19.45","69.25","72.39","63.11","69.25","26,660.84","33,480","24,984","4,905,594","26,712.25","33,165","24,725","4,915,054","15.00","18.62","13.88","15.00","12"
"13","6152","python.exe","127.0.0.1","fs_backward_kernel(int, int, int, const float *, const float *, const float *, float *, const float *, const float *, const float *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,440,176","45,458,432","45,416,192","363,521,408","6,645,296","6,649,856","6,639,616","53,162,368","92.79","93.35","92.18","92.79","1,577,280","1,577,280","1,577,280","1,577,280","1,467,678.96","1,477,995","1,460,561","67,513,232","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","40","40","102,400","14,128","14,208","1,024","0","13,104","46","1,024","13","4,423,168","23","all","0","0","0","62.60","29,276,593","29,459,136","29,228,128","936,850,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","92.79","93.35","92.18","92.79","99.09","99.27","98.91","99.09","869,468.51","873,241","865,282","159,982,205","870,280.89","876,331","866,110","160,131,683","36.87","37.13","36.70","36.87","12"
"14","6152","python.exe","127.0.0.1","fs_combine_kernel(LossParams, const float *, const float *, const float *, float4 *)","1","13","(256, 1, 1)","(17034, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,635,840","19,637,376","19,634,304","157,086,720","8,648,320","8,658,944","8,642,944","69,186,560","94.74","94.78","94.72","94.74","549,280","549,280","549,280","549,280","2,962.43","3,888","2,728","136,272","0","256","1","1","256","1","0","CachePreferNone","1","17,034","1","1","17,034","","16","10","8","6","2,338","4,976","992","24","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,360,704","23","all","0","0","0","61.72","7,214,735","7,227,392","7,212,352","230,871,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","7.95","10.39","7.15","7.95","88.20","88.86","87.21","88.20","45,175.69","59,658","41,968","8,312,327","45,261.98","59,380","41,687","8,328,204","5.54","7.27","5.10","5.54","12"
"15","6152","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,627,360","51,939,584","51,038,080","413,018,880","14,629,984","14,930,944","14,298,496","117,039,872","81.86","82.18","81.61","81.86","9,662,816","9,662,816","9,662,816","9,662,816","8,317,761.46","8,344,140","8,287,881","382,617,027","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,063,488","56,399,712","49,082,176","1,698,031,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","40","83.33","83.54","83.83","83.26","83.54","82.79","83.06","82.56","82.79","11,720,017.34","11,780,642","11,677,811","2,156,483,191","12,087,841.81","12,137,983","12,043,810","2,224,162,893","84.14","84.49","83.84","84.14","10"
"16","6152","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,040","22,602,368","22,549,120","180,664,320","16,109,760","16,121,728","16,090,752","128,878,080","91.74","91.81","91.61","91.74","776,032","776,032","776,032","776,032","2,346.98","2,527","2,154","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,781,479","9,811,744","9,747,008","313,007,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","16","33.33","23.96","25.72","23.32","23.96","29.54","29.78","28.97","29.54","277,799.62","300,585","264,572","51,115,131","277,863.85","299,941","264,712","51,126,949","24.02","25.93","22.88","24.02","4"
"17","6152","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,748,448","12,751,872","12,742,016","101,987,584","9,127,952","9,135,616","9,123,968","73,023,616","83.49","83.53","83.45","83.49","482,144","482,144","482,144","482,144","16,640.11","18,589","14,424","765,445","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,497,031","11,558,688","10,422,752","335,904,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","48.34","53.54","43.42","48.34","83.85","86.88","80.48","83.85","346,312.01","390,024","301,499","63,721,410","346,996.62","391,736","299,551","63,847,379","51.40","58.03","44.38","51.40","12"
"18","6152","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.81","2.67","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,712","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.43","263.23","0","1.43","4"
"19","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,128","2,393,088","2,391,168","19,137,024","163,872","166,400","161,408","1,310,976","88.48","88.60","88.36","88.48","53,216","53,216","53,216","53,216","18,935.50","19,490","18,531","871,033","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,504","878,464","598,016","20,880,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","47.32","48.42","46.64","47.32","86.35","91.17","80.19","86.35","16,644.66","16,999","16,413","3,062,618","16,885.66","17,244","16,656","3,106,962","24.00","24.51","23.68","24.00","12"
"20","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","16","128","0","128","1.25","3.87","0.45","1.25","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","0.33","3.75","0","0.33","16.54","194.81","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.71","0","4.01","12"
"21","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,801,600","4,805,248","4,798,208","38,412,800","4,904,944","4,918,272","4,894,592","39,239,552","87.57","87.73","87.45","87.57","203,936","203,936","203,936","203,936","61,182.61","67,028","56,386","2,814,400","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,924,544","3,055,936","2,889,216","93,585,408","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","38.68","42.23","35.88","38.68","48.31","50.22","46.53","48.31","71,726.99","78,986","66,446","13,197,767","71,983.64","80,444","66,287","13,244,989","24.72","27.62","22.76","24.72","6"
"22","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,795,536","4,798,592","4,791,680","38,364,288","4,840,432","4,845,952","4,837,888","38,723,456","87.78","87.86","87.72","87.78","202,016","202,016","202,016","202,016","58,484.96","63,939","54,138","2,690,308","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,797,243","2,928,896","2,768,608","89,511,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","39.04","42.59","36.29","39.04","48.37","50.41","46.74","48.37","71,763.36","79,290","66,607","13,204,459","71,976.78","79,166","66,613","13,243,728","25.14","27.65","23.26","25.14","6"
"23","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,798,912","4,801,280","4,795,392","38,391,296","4,844,032","4,850,816","4,837,504","38,752,256","87.75","87.83","87.65","87.75","202,240","202,240","202,240","202,240","79,950.11","93,628","73,871","3,677,705","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,795,097","2,923,072","2,768,544","89,443,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","38.85","42.49","36.07","38.85","48.42","50.10","46.99","48.42","71,582.36","78,569","66,033","13,171,154","71,881.01","84,592","65,409","13,226,106","24.63","28.99","22.41","24.63","6"
"24","6152","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,796,048","4,797,952","4,794,624","38,368,384","4,817,232","4,830,976","4,811,520","38,537,856","87.82","87.96","87.75","87.82","201,408","201,408","201,408","201,408","62,275.65","68,329","57,535","2,864,680","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,747,652","2,884,608","2,711,520","87,924,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","24","50","39.23","42.81","36.27","39.23","48.31","50.27","45.96","48.31","71,762.61","78,968","66,124","13,204,320","72,013.31","79,051","66,447","13,250,449","25.12","27.57","23.17","25.12","6"
"25","6152","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18676, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,390,960","2,391,168","2,390,656","19,127,680","203,808","205,824","201,472","1,630,464","87.83","87.91","87.74","87.83","54,400","54,400","54,400","54,400","3,999.13","4,162","3,888","183,960","0","256","1","1","256","1","0","CachePreferNone","1","18,676","1","1","18,676","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,781,056","23","all","0","0","0","67.67","633,424","637,376","630,752","20,269,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","30.15","31.26","29.33","30.15","73.57","74.87","72.59","73.57","22,646.97","23,775","21,625","4,167,043","22,697.44","23,902","21,700","4,176,329","31.04","32.69","29.68","31.04","12"
"26","6152","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,150,864","8,219,904","8,097,152","65,206,912","10,854,464","10,858,752","10,848,768","86,835,712","79.97","80.62","79.31","79.97","2,971,744","2,971,744","2,971,744","2,971,744","2,468,804.61","2,490,337","2,450,836","113,565,012","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,951,885","13,334,720","12,646,240","414,460,320","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","81.40","82.11","80.88","81.40","92.99","93.75","92.38","92.99","3,615,413.67","3,670,165","3,537,051","665,236,116","3,618,664.74","3,677,817","3,550,852","665,834,312","81.82","83.16","80.29","81.82","12"
"27","6152","python.exe","127.0.0.1","fs_unpack_kernel(LossParams, const float4 *, const unsigned int *, float *, float *)","1","13","(256, 1, 1)","(17034, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,910,896","10,914,816","10,908,672","87,287,168","13,046,288","13,067,904","13,030,272","104,370,304","92.54","92.64","92.47","92.54","476,352","476,352","476,352","476,352","2,962.43","3,800","2,760","136,272","0","256","1","1","256","1","0","CachePreferNone","1","17,034","1","1","17,034","","16","8","8","6","2,338","4,976","992","28","32","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,360,704","23","all","0","0","0","61.72","6,454,373","6,491,136","6,447,392","206,539,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","7.57","9.91","7.07","7.57","77.06","78.67","74.72","77.06","34,807.55","45,026","32,524","6,404,589","34,903.24","44,746","32,524","6,422,197","4.99","6.39","4.65","4.99","12"
"28","6152","python.exe","127.0.0.1","fs_forward_kernel(int, int, int, float, float, const float *, const float *, float *, float *, float *, float *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","14,028,320","14,051,712","13,999,232","112,226,560","26,128,560","26,131,328","26,126,208","209,028,480","91.33","91.86","90.88","91.33","1,271,584","1,271,584","1,271,584","1,271,584","1,024,568.67","1,030,687","1,017,221","47,130,159","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","6","6","2,252","4,976","3,944","40","40","102,400","14,752","14,848","1,024","0","13,728","46","1,024","13","4,423,168","23","all","0","0","0","62.60","20,603,860","20,747,072","20,585,056","659,323,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","91.33","91.86","90.88","91.33","98.75","98.97","98.57","98.75","918,298.11","923,931","913,739","168,966,853","919,112.47","924,761","912,754","169,116,694","48.49","48.79","48.16","48.49","12"
"29","6152","python.exe","127.0.0.1","fs_fill_kernel(float *, int, float)","1","13","(256, 1, 1)","(51100, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,280","0","2,816","6,441,344","6,445,056","6,439,040","51,530,752","95.87","95.93","95.83","95.87","123,648","123,648","123,648","123,648","8,886.96","11,224","8,208","408,800","0","256","1","1","256","1","0","CachePreferNone","1","51,100","1","1","51,100","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","13,081,600","23","all","0","0","0","185.14","1,692,378","1,697,248","1,690,464","54,156,096","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","19.43","24.70","18.02","19.43","69.19","71.41","63.71","69.19","26,660.84","32,616","24,936","4,905,594","26,711.60","33,723","24,677","4,914,934","15.02","18.96","13.87","15.02","12"
"30","6152","python.exe","127.0.0.1","fs_backward_kernel(int, int, int, const float *, const float *, const float *, float *, const float *, const float *, const float *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","45,371,376","45,419,008","45,329,408","362,971,008","6,647,888","6,652,928","6,643,840","53,183,104","92.88","93.45","92.45","92.88","1,578,176","1,578,176","1,578,176","1,578,176","1,467,697.78","1,473,980","1,460,625","67,514,098","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","40","40","102,400","14,128","14,208","1,024","0","13,104","46","1,024","13","4,423,168","23","all","0","0","0","62.60","29,273,643","29,459,136","29,226,496","936,756,576","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","92.88","93.45","92.45","92.88","99.09","99.29","98.89","99.09","869,468.51","873,229","865,306","159,982,205","870,281.27","873,996","866,093","160,131,753","36.91","37.07","36.73","36.91","12"
"31","6152","python.exe","127.0.0.1","fs_combine_kernel(LossParams, const float *, const float *, const float *, float4 *)","1","13","(256, 1, 1)","(17034, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","19,636,304","19,638,528","19,633,280","157,090,432","8,646,992","8,655,104","8,639,872","69,175,936","94.57","94.61","94.54","94.57","550,272","550,272","550,272","550,272","2,962.43","3,856","2,744","136,272","0","256","1","1","256","1","0","CachePreferNone","1","17,034","1","1","17,034","","16","10","8","6","2,338","4,976","992","24","24","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,360,704","23","all","0","0","0","61.72","7,214,269","7,232,064","7,212,096","230,856,608","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","48","100","7.95","10.52","7.23","7.95","87.91","88.63","86.56","87.91","45,175.69","59,048","41,236","8,312,327","45,262.12","58,892","41,933","8,328,231","5.54","7.21","5.14","5.54","12"
"32","6152","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","53,972,704","54,311,680","53,606,912","431,781,632","15,872,960","16,289,024","15,646,720","126,983,680","82.06","82.32","81.87","82.06","9,438,144","9,438,144","9,438,144","9,438,144","8,099,602.91","8,124,997","8,063,411","372,581,734","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,127,339","56,466,880","49,971,328","1,700,074,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","40","83.33","83.50","83.72","83.28","83.50","82.91","83.18","82.70","82.91","11,436,659.14","11,490,647","11,383,572","2,104,345,282","11,810,849.71","11,843,762","11,775,329","2,173,196,346","84.05","84.29","83.80","84.05","10"
"33","6152","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,754,480","23,800,064","23,710,080","190,035,840","17,124,352","17,157,504","17,077,632","136,994,816","92.37","92.55","92.16","92.37","814,272","814,272","814,272","814,272","2,397.61","2,564","2,261","110,290","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,187","10,364,576","10,260,672","329,541,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","12,776,642,470","12,776,642,470","12,776,642,470","102,213,139,760","8","0","16","33.33","24.45","26.14","23.59","24.45","29.68","30.08","29.27","29.68","297,057.82","311,800","284,358","54,658,638","297,124.23","319,292","282,973","54,670,858","24.58","26.42","23.41","24.58","4"


==> figsrc/data/stage_detail_ncu/garden_nodirect.csv <==
==PROF== Connected to process 62016 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
view_ply: 381269 splats have negative colour; the SH build clamps them at 0
{"scene": "garden", "arm": "nodirect", "mode": "ncu", "build": "nodirect", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 7.8, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4940741 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 62016
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","62016","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,245,648","15,298,560","15,197,056","121,965,184","10,826,608","10,837,376","10,820,992","86,612,864","74.35","74.53","74.19","74.35","645,216","645,216","645,216","645,216","16,412.04","20,754","12,138","754,954","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","12,427,645","13,447,392","12,339,904","397,684,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","35.91","41.46","31.98","35.91","82.41","88.23","76.42","82.41","347,729.48","432,143","288,099","63,982,225","348,384.39","419,447","292,026","64,102,727","42.90","51.65","35.96","42.90","12"
"1","62016","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.82","2.67","0.42","0.82","3,008","3,008","3,008","3,008","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.47","269.79","0","1.47","4"
"2","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,556,720","2,557,952","2,555,392","20,453,760","168,864","170,496","165,760","1,350,912","88.49","88.58","88.34","88.49","56,704","56,704","56,704","56,704","20,271.46","21,071","19,976","932,487","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,025","912,736","639,488","22,240,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","47.39","48.85","47.18","47.39","88.00","92.23","81.94","88.00","17,588.74","18,089","17,507","3,236,329","17,829.71","18,331","17,747","3,280,666","23.84","24.51","23.73","23.84","12"
"3","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.93","0.45","1.27","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,437","4,448","288","45,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","0.33","3.78","0","0.33","16.54","191.32","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.05","0","4.03","12"
"4","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,129,696","5,132,416","5,127,552","41,037,568","5,244,688","5,261,440","5,238,912","41,957,504","87.91","88.08","87.85","87.91","217,152","217,152","217,152","217,152","64,308.13","71,265","59,576","2,958,174","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,124,566","3,258,080","3,096,704","99,986,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","38.93","45.54","36.58","38.93","48.39","50.26","46.35","48.39","76,670.49","85,454","71,741","14,107,370","76,754.51","85,108","71,908","14,122,829","24.57","27.25","23.02","24.57","6"
"5","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,130,848","5,134,848","5,128,704","41,046,784","5,192,928","5,201,792","5,185,792","41,543,424","88.75","88.86","88.67","88.75","214,048","214,048","214,048","214,048","61,562.89","67,955","54,002","2,831,893","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","3,004,024","3,140,544","2,977,792","96,128,768","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","39.00","42.53","36.67","39.00","48.45","50.07","46.81","48.45","76,607.76","89,530","71,621","14,095,828","76,962.11","85,472","67,543","14,161,029","24.97","27.73","21.91","24.97","6"
"6","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,129,760","5,132,160","5,127,552","41,038,080","5,197,760","5,211,520","5,191,296","41,582,080","88.18","88.31","88.10","88.18","215,520","215,520","215,520","215,520","85,165.76","93,621","74,920","3,917,625","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","2,984,732","3,114,464","2,947,200","95,511,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","38.98","42.72","33.90","38.98","48.41","50.02","46.64","48.41","76,550.54","84,520","71,119","14,085,299","76,695.03","85,115","68,353","14,111,886","24.87","27.60","22.17","24.87","6"
"7","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(634, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,123,632","5,126,144","5,120,000","40,989,056","5,158,480","5,166,336","5,147,264","41,267,840","88.11","88.20","87.98","88.11","214,720","214,720","214,720","214,720","65,493.54","72,949","55,622","3,012,703","1","384","1","1","384","1","0","CachePreferNone","1","634","1","1","634","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,456","23","all","0","0","0","6.89","2,946,620","3,078,176","2,915,808","94,291,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","39.18","42.89","36.89","39.18","48.36","49.99","46.73","48.36","76,606.02","84,094","71,262","14,095,508","76,866.40","85,070","68,700","14,143,418","25.02","27.69","22.36","25.02","6"
"8","62016","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19960, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,555,232","2,556,032","2,554,112","20,441,856","173,664","176,896","170,624","1,389,312","87.78","87.91","87.64","87.78","57,248","57,248","57,248","57,248","4,222.57","4,358","4,098","194,238","0","256","1","1","256","1","0","CachePreferNone","1","19,960","1","1","19,960","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,109,760","23","all","0","0","0","72.32","675,678","680,704","673,088","21,621,696","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","30.20","31.18","29.31","30.20","73.55","74.66","72.29","73.55","24,042.72","25,300","23,000","4,423,861","24,094.72","25,177","23,152","4,433,429","30.87","32.26","29.66","30.87","12"
"9","62016","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,134,624","8,176,384","8,067,840","65,076,992","10,864,000","10,869,120","10,860,032","86,912,000","80.20","81.10","78.39","80.20","3,122,880","3,122,880","3,122,880","3,122,880","2,609,588.91","2,635,761","2,586,368","120,041,090","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,396,713","14,449,568","13,011,104","428,694,816","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","81.45","82.22","80.78","81.45","94.00","94.77","93.18","94.00","3,806,884.65","3,865,292","3,674,693","700,466,776","3,810,367.03","3,889,937","3,751,492","701,107,533","81.93","83.64","80.66","81.93","12"
"10","62016","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,432","10,904,576","10,900,736","87,219,456","8,639,584","8,643,328","8,636,544","69,116,672","83.05","83.35","82.72","83.05","486,976","486,976","486,976","486,976","306,297.59","307,389","304,290","14,089,689","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,948","5,166,528","5,108,832","163,646,336","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","83.05","83.35","82.72","83.05","97.44","97.59","97.24","97.44","307,504.84","308,822","306,024","56,580,890","307,625.62","308,588","306,120","56,603,114","42.44","42.57","42.23","42.44","12"
"11","62016","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,936,736","52,384,640","51,218,560","415,493,888","14,744,256","15,095,936","14,411,264","117,954,048","81.87","82.15","81.55","81.87","9,722,752","9,722,752","9,722,752","9,722,752","8,370,657.91","8,402,168","8,344,210","385,050,264","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,310,095","56,688,672","50,129,056","1,705,923,040","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","40","83.33","83.55","83.87","83.33","83.55","82.80","83.08","82.58","82.80","11,794,131.94","11,835,312","11,749,905","2,170,120,277","12,165,731.20","12,218,529","12,127,928","2,238,494,540","84.15","84.52","83.89","84.15","10"
"12","62016","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,526,656","23,558,016","23,486,848","188,213,248","17,182,576","17,224,960","17,140,736","137,460,608","91.75","91.92","91.57","91.75","816,384","816,384","816,384","816,384","2,347.04","2,538","2,175","107,964","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,230,200","10,277,632","10,189,280","327,366,400","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","16","33.33","23.51","25.06","22.67","23.51","28.80","29.29","28.35","28.80","285,061.46","306,552","267,772","52,451,308","285,122.28","305,073","273,025","52,462,499","23.57","25.22","22.57","23.57","4"
"13","62016","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","15,619,168","15,753,472","15,553,280","124,953,344","10,727,488","10,753,664","10,698,112","85,819,904","88.04","88.58","87.72","88.04","550,656","550,656","550,656","550,656","16,614.76","20,704","13,891","764,279","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,846,049","12,873,984","11,757,632","379,073,568","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","42.92","47.89","39.28","42.92","84.46","87.11","82.01","84.46","354,297.24","410,511","295,917","65,190,692","354,973.16","409,793","316,764","65,315,062","44.95","51.89","40.11","44.95","12"
"14","62016","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","16","128","0","128","0.80","2.61","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","3,648","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.45","267.05","0","1.45","4"
"15","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,388,656","2,389,376","2,387,712","19,109,248","222,032","223,616","220,416","1,776,256","88.16","88.23","88.07","88.16","54,528","54,528","54,528","54,528","18,917.37","19,513","18,514","870,199","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","651,867","877,728","598,016","20,859,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","47.31","48.46","46.69","47.31","86.62","91.18","79.47","86.62","16,628.90","17,040","16,422","3,059,718","16,869.85","17,285","16,662","3,104,052","23.97","24.56","23.68","23.97","12"
"16","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,056","2,304","0","8,448","16","128","0","128","1.28","3.96","0.46","1.28","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","0.33","3.74","0","0.33","16.54","193.34","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.03","70.04","0","4.03","12"
"17","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,792,672","4,794,624","4,790,400","38,341,376","4,890,976","4,899,456","4,880,384","39,127,808","88.53","88.62","88.41","88.53","201,312","201,312","201,312","201,312","61,152.61","67,344","55,819","2,813,020","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,926,234","3,056,352","2,896,480","93,639,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","38.35","41.80","35.56","38.35","48.27","49.57","46.25","48.27","71,670.46","84,419","66,032","13,187,365","71,811.04","79,365","65,974","13,213,232","24.69","27.28","22.68","24.69","6"
"18","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,790,256","4,792,448","4,788,736","38,322,048","4,840,608","4,856,960","4,832,512","38,724,864","87.70","87.87","87.61","87.70","202,048","202,048","202,048","202,048","58,667.48","63,838","53,968","2,698,704","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,800,365","2,933,728","2,761,888","89,611,680","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","39.03","42.67","36.13","39.03","48.29","49.70","46.31","48.29","71,760.96","79,796","66,492","13,204,016","72,095.85","79,267","66,890","13,265,636","24.98","27.47","23.18","24.98","6"
"19","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,790,976","4,793,088","4,788,096","38,327,808","4,830,864","4,838,144","4,821,504","38,646,912","86.89","86.98","86.78","86.89","203,776","203,776","203,776","203,776","79,863.04","87,147","73,995","3,673,700","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,794,171","2,918,016","2,769,856","89,413,472","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","39.16","42.71","36.35","39.16","48.43","49.92","46.62","48.43","71,567.35","78,457","66,289","13,168,392","71,935.27","78,647","66,361","13,236,090","24.77","27.08","22.85","24.77","6"
"20","62016","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(593, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,788,496","4,790,144","4,786,944","38,307,968","4,816,336","4,828,288","4,810,112","38,530,688","87.96","88.08","87.89","87.96","200,960","200,960","200,960","200,960","62,278.70","68,377","57,513","2,864,820","1","384","1","1","384","1","0","CachePreferNone","1","593","1","1","593","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","227,712","23","all","0","0","0","6.45","2,739,311","2,865,088","2,709,952","87,657,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","24","50","39.27","45.96","36.50","39.27","48.30","50.23","46.63","48.30","71,775.44","78,802","66,446","13,206,681","71,993.81","79,889","66,220","13,246,861","24.95","27.68","22.95","24.95","6"
"21","62016","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18649, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,387,440","2,388,096","2,386,944","19,099,520","165,904","168,448","163,200","1,327,232","87.58","87.69","87.47","87.58","53,632","53,632","53,632","53,632","3,994.43","4,118","3,842","183,744","0","256","1","1","256","1","0","CachePreferNone","1","18,649","1","1","18,649","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,774,144","23","all","0","0","0","67.57","632,523","638,368","630,208","20,240,736","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","30.14","31.33","29.24","30.14","73.36","74.77","72.32","73.36","22,617.52","23,975","21,775","4,161,624","22,669.52","23,652","21,627","4,171,192","30.99","32.33","29.56","30.99","12"
"22","62016","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,211,344","8,252,928","8,171,136","65,690,752","10,854,512","10,857,472","10,850,176","86,836,096","79.96","80.68","79.41","79.96","2,972,320","2,972,320","2,972,320","2,972,320","2,472,185.33","2,495,885","2,453,745","113,720,525","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,953,243","13,596,576","12,765,760","414,503,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","81.39","82.15","80.80","81.39","92.96","93.63","92.24","92.96","3,620,427.89","3,661,762","3,548,894","666,158,732","3,623,716.74","3,679,982","3,543,999","666,763,880","81.79","83.06","79.99","81.79","12"
"23","62016","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,432","10,903,552","10,901,504","87,219,456","8,639,728","8,642,176","8,637,312","69,117,824","83.03","83.35","82.48","83.03","486,848","486,848","486,848","486,848","306,452.67","307,639","305,238","14,096,823","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,689","5,783,488","5,725,760","183,382,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","48","100","83.03","83.35","82.48","83.03","97.37","97.57","97.12","97.37","308,327.57","309,288","306,744","56,732,272","308,443.87","309,464","307,294","56,753,672","42.55","42.69","42.39","42.55","12"
"24","62016","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,253,824","54,769,792","53,403,776","434,030,592","15,862,784","16,261,760","15,259,520","126,902,272","82.04","82.23","81.78","82.04","9,455,040","9,455,040","9,455,040","9,455,040","8,116,035.74","8,137,175","8,073,520","373,337,644","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,213,996","56,483,840","50,357,088","1,702,847,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","40","83.33","83.49","83.69","83.23","83.49","82.90","83.06","82.67","82.90","11,460,701.42","11,496,384","11,423,107","2,108,769,062","11,836,229.52","11,873,414","11,794,080","2,177,866,231","84.08","84.35","83.78","84.08","10"
"25","62016","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","24,732,880","24,773,376","24,698,112","197,863,040","18,099,104","18,131,328","18,043,648","144,792,832","92.34","92.50","92.15","92.34","853,408","853,408","853,408","853,408","2,397.48","2,626","2,189","110,284","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","126","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,762,935","10,820,064","10,713,280","344,413,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","12,445,333,674","12,445,333,674","12,445,333,674","99,562,669,392","8","0","16","33.33","23.95","25.40","22.89","23.95","29.34","29.74","28.95","29.34","304,802.97","328,047","287,203","56,083,747","304,867.26","327,824","284,612","56,095,575","24.08","25.90","22.48","24.08","4"


==> figsrc/data/stage_detail_ncu/garden_ours.csv <==
==PROF== Connected to process 48008 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "ours", "mode": "ncu", "build": "ours", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 11.5, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4947983 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 48008
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","48008","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,504,752","12,509,568","12,501,248","100,038,016","9,345,248","9,355,008","9,329,408","74,761,984","69.96","70.00","69.90","69.96","574,688","574,688","574,688","574,688","16,420.26","19,261","13,287","755,332","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,021,333","12,027,808","10,964,736","352,682,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","40.10","43.21","35.26","40.10","82.03","86.54","75.54","82.03","340,240.11","415,468","281,036","62,604,180","340,903.17","419,044","286,697","62,726,184","47.85","58.82","40.25","47.85","12"
"1","48008","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.81","3.05","0.41","0.81","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,256","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.38","254.14","0","1.38","4"
"2","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,559,488","2,560,128","2,558,976","20,475,904","194,208","195,840","193,152","1,553,664","88.46","88.53","88.41","88.46","57,312","57,312","57,312","57,312","20,286.52","21,018","20,009","933,180","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","695,204","907,296","640,512","22,246,528","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","46.86","48.25","46.60","46.86","87.18","91.73","81.85","87.18","17,606.20","18,113","17,507","3,239,540","17,847.26","18,361","17,746","3,283,895","23.80","24.49","23.67","23.80","12"
"3","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.28","3.97","0.46","1.28","2,496","2,496","2,496","2,496","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","0.33","3.75","0","0.33","16.54","192.62","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.84","0","4.02","12"
"4","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,137,312","5,140,096","5,135,616","41,098,496","5,249,344","5,263,872","5,237,760","41,994,752","87.84","87.98","87.72","87.84","217,600","217,600","217,600","217,600","64,412.80","70,343","58,441","2,962,989","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,126,821","3,267,232","3,088,832","100,058,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","38.54","44.58","36.19","38.54","48.46","50.23","46.75","48.46","76,720.50","84,511","71,465","14,116,572","77,064.66","84,475","71,841","14,179,898","24.75","27.13","23.07","24.75","6"
"5","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,133,488","5,137,024","5,128,960","41,067,904","5,199,904","5,205,760","5,189,632","41,599,232","88.96","89.05","88.84","88.96","213,760","213,760","213,760","213,760","61,541.17","67,800","57,201","2,830,894","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","3,003,816","3,136,320","2,976,544","96,122,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","39.11","42.69","36.68","39.11","48.47","49.78","46.77","48.47","76,745.91","84,838","71,879","14,121,247","77,095.10","85,182","71,757","14,185,498","24.89","27.51","23.17","24.89","6"
"6","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,135,632","5,138,688","5,131,264","41,085,056","5,181,856","5,191,168","5,176,192","41,454,848","88.35","88.46","88.27","88.35","214,912","214,912","214,912","214,912","85,453.41","93,499","74,895","3,930,857","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,989,097","3,130,496","2,951,296","95,651,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","38.60","42.22","33.95","38.60","48.47","49.75","46.70","48.47","76,551.36","84,344","71,138","14,085,450","76,878.61","84,416","67,977","14,145,664","24.89","27.33","22.01","24.89","6"
"7","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(635, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,129,248","5,132,288","5,126,528","41,033,984","5,160,368","5,175,552","5,154,816","41,282,944","88.67","88.83","88.60","88.67","213,536","213,536","213,536","213,536","65,603.35","72,403","58,234","3,017,754","1","384","1","1","384","1","0","CachePreferNone","1","635","1","1","635","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","243,840","23","all","0","0","0","6.90","2,946,504","3,075,424","2,919,040","94,288,128","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","39.25","42.82","34.37","39.25","48.47","50.19","46.81","48.47","76,731.39","84,622","71,718","14,118,575","77,098.04","84,756","67,793","14,186,040","25.08","27.57","22.05","25.08","6"
"8","48008","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,208","2,559,104","2,556,928","20,465,664","170,112","172,416","167,680","1,360,896","87.64","87.75","87.52","87.64","57,312","57,312","57,312","57,312","4,226.52","4,398","4,098","194,420","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,357","680,960","673,088","21,643,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","30.07","31.09","29.24","30.07","73.51","74.78","72.43","73.51","24,068","25,100","23,106","4,428,512","24,119.15","25,102","23,102","4,437,924","30.80","32.06","29.50","30.80","12"
"9","48008","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,133,712","8,209,792","8,086,272","65,069,696","10,853,472","10,856,576","10,851,200","86,827,776","80.22","80.93","79.60","80.22","3,107,904","3,107,904","3,107,904","3,107,904","2,598,576.11","2,626,884","2,568,990","119,534,501","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,368,751","14,256,096","12,746,144","427,800,032","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","81.47","82.39","80.62","81.47","94.03","94.63","93.28","94.03","3,790,778.69","3,860,434","3,699,926","697,503,279","3,794,226.18","3,862,949","3,681,450","698,137,618","81.98","83.46","79.54","81.98","12"
"10","48008","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,904,240","10,905,088","10,902,528","87,233,920","8,638,384","8,640,256","8,636,032","69,107,072","83.02","83.34","82.49","83.02","486,912","486,912","486,912","486,912","306,307.33","307,455","304,130","14,090,137","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,114,555","5,169,504","5,108,032","163,665,760","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","83.02","83.34","82.49","83.02","97.43","97.62","97.20","97.43","307,504.84","308,826","305,932","56,580,890","307,625.39","308,608","305,048","56,603,071","42.46","42.59","42.10","42.46","12"
"11","48008","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,645,232","52,044,672","51,146,368","413,161,856","14,642,640","14,954,624","14,347,136","117,141,120","80.41","80.71","80.20","80.41","9,681,024","9,681,024","9,681,024","9,681,024","8,332,185.93","8,356,350","8,302,095","383,280,553","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,142,201","59,293,152","49,172,480","1,700,550,432","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","40","83.33","82.05","82.29","81.75","82.05","82.81","83.13","82.62","82.81","11,739,114.85","11,802,514","11,700,004","2,159,997,133","12,109,368.92","12,150,651","12,056,685","2,228,123,881","84.16","84.44","83.79","84.16","10"
"12","48008","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,648","22,604,416","22,559,872","180,669,184","16,237,040","16,269,952","16,214,656","129,896,320","91.67","91.80","91.56","91.67","779,168","779,168","779,168","779,168","2,347","2,508","2,148","107,962","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,780,221","9,854,208","9,746,496","312,967,072","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","16","33.33","23.97","25.48","23.16","23.97","29.60","29.93","29.19","29.60","277,803.89","295,466","263,119","51,115,915","277,867.68","299,588","263,814","51,127,653","23.99","25.87","22.78","23.99","4"
"13","48008","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,748,048","12,756,736","12,743,936","101,984,384","9,129,664","9,138,432","9,116,800","73,037,312","84.43","84.49","84.36","84.43","476,832","476,832","476,832","476,832","16,628.39","19,293","13,852","764,906","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,502,858","11,562,976","10,397,664","336,091,456","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","48.95","54.72","43.25","48.95","83.98","87.24","80.19","83.98","346,225.40","405,153","288,819","63,705,474","346,908.97","393,124","292,934","63,831,251","51.19","58.01","43.23","51.19","12"
"14","48008","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","16","128","0","128","0.80","3.05","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,124","4,288","576","35,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.62","0","1.42","4"
"15","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,393,776","2,394,112","2,393,216","19,150,208","163,712","166,016","162,432","1,309,696","88.13","88.22","88.06","88.13","53,472","53,472","53,472","53,472","18,944.13","19,491","18,535","871,430","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","652,867","875,232","599,040","20,891,744","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","47.13","48.19","46.41","47.13","86.54","92.50","80.04","86.54","16,656.39","17,006","16,418","3,064,775","16,897.38","17,254","16,658","3,109,118","24.08","24.58","23.73","24.08","12"
"16","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","0","0","0","0","1.27","4.15","0.45","1.27","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,704","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","0.32","3.70","0","0.32","16.54","192.09","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.01","69.66","0","4.01","12"
"17","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,804,384","4,808,064","4,802,304","38,435,072","4,896,528","4,904,320","4,893,824","39,172,224","87.52","87.63","87.48","87.52","203,968","203,968","203,968","203,968","61,248.93","67,395","56,074","2,817,451","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,930,064","3,056,960","2,898,752","93,762,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","38.69","45.15","35.85","38.69","48.36","49.96","46.62","48.36","71,873.06","79,543","66,354","13,224,643","72,006.76","79,788","66,551","13,249,243","24.90","27.59","23.02","24.90","6"
"18","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,760","4,805,760","4,794,752","38,398,080","4,843,760","4,851,328","4,837,760","38,750,080","87.52","87.65","87.42","87.52","202,752","202,752","202,752","202,752","58,612","63,748","54,368","2,696,152","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,805,347","2,922,080","2,781,792","89,771,104","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","39.09","42.59","36.23","39.09","48.29","49.85","46.39","48.29","71,797.53","78,710","66,469","13,210,745","72,081.95","79,416","66,222","13,263,079","25.09","27.64","23.05","25.09","6"
"19","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,802,384","4,804,992","4,799,872","38,419,072","4,848,528","4,855,936","4,841,472","38,788,224","87.66","87.75","87.57","87.66","202,592","202,592","202,592","202,592","80,042.54","87,293","74,370","3,681,957","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,794,600","2,915,264","2,768,704","89,427,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","38.94","42.49","36.16","38.94","48.36","49.58","46.80","48.36","71,750.99","78,239","66,702","13,202,183","71,952.60","78,926","66,772","13,239,278","24.88","27.29","23.09","24.88","6"
"20","48008","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(594, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,799,296","4,801,664","4,796,544","38,394,368","4,830,736","4,838,656","4,825,728","38,645,888","88.35","88.44","88.27","88.35","200,544","200,544","200,544","200,544","62,323.85","68,468","57,207","2,866,897","1","384","1","1","384","1","0","CachePreferNone","1","594","1","1","594","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","228,096","23","all","0","0","0","6.46","2,749,800","2,878,144","2,720,960","87,993,600","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","24","50","39.38","42.85","36.58","39.38","48.35","49.97","46.49","48.35","71,860.74","78,319","66,193","13,222,377","72,131.67","79,321","66,313","13,272,228","25.06","27.55","23.04","25.06","6"
"21","48008","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,544","2,393,600","2,392,064","19,140,352","166,576","168,192","165,376","1,332,608","87.38","87.47","87.33","87.38","53,952","53,952","53,952","53,952","4,001.37","4,156","3,870","184,063","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,784","639,296","631,520","20,281,088","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","30.12","31.20","29.30","30.12","73.26","74.39","72.20","73.26","22,660.86","23,750","21,825","4,169,599","22,712.04","23,777","21,752","4,179,015","30.95","32.40","29.64","30.95","12"
"22","48008","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,160,336","8,223,104","8,113,792","65,282,688","10,858,768","10,862,080","10,853,120","86,870,144","79.98","80.55","79.23","79.98","2,976,768","2,976,768","2,976,768","2,976,768","2,476,391.74","2,499,568","2,459,302","113,914,020","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,969,646","13,700,224","12,680,608","415,028,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","81.41","82.20","80.81","81.41","92.95","93.70","92.24","92.95","3,626,227.62","3,698,979","3,570,493","667,225,882","3,629,489.47","3,671,065","3,581,845","667,826,062","81.81","82.75","80.74","81.81","12"
"23","48008","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,903,744","10,905,600","10,902,016","87,229,952","8,641,664","8,645,376","8,638,464","69,133,312","83.06","83.38","82.52","83.06","487,104","487,104","487,104","487,104","306,437.89","307,621","305,260","14,096,143","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,731,139","5,787,360","5,725,664","183,396,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","48","100","83.06","83.38","82.52","83.06","97.37","97.59","97.15","97.37","308,327.57","309,448","307,182","56,732,272","308,443.69","309,569","306,939","56,753,639","42.54","42.70","42.34","42.54","12"
"24","48008","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,080,784","54,364,160","53,642,496","432,646,272","15,906,800","16,066,816","15,603,200","127,254,400","82.12","82.41","81.86","82.12","9,480,128","9,480,128","9,480,128","9,480,128","8,125,897","8,149,860","8,100,037","373,791,262","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,275,531","59,076,384","49,695,776","1,704,816,992","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","40","83.33","83.57","83.83","83.36","83.57","82.88","83.09","82.70","82.88","11,472,792.50","11,536,291","11,437,720","2,110,993,820","11,849,126.41","11,889,764","11,811,588","2,180,239,260","84.09","84.38","83.82","84.09","10"
"25","48008","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,648","23,785,344","23,741,440","190,061,184","17,133,840","17,155,456","17,111,168","137,070,720","92.24","92.35","92.15","92.24","815,712","815,712","815,712","815,712","2,397.59","2,516","2,293","110,289","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,300,202","10,371,488","10,279,072","329,606,464","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","12,358,043,142","12,358,043,142","12,358,043,142","98,864,345,136","8","0","16","33.33","24.40","25.73","23.40","24.40","29.69","30.07","29.27","29.69","297,042.74","316,341","281,080","54,655,865","297,109.10","319,011","279,742","54,668,074","24.50","26.30","23.07","24.50","4"


==> figsrc/data/stage_detail_ncu/garden_sh3.csv <==
==PROF== Connected to process 54740 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
view_ply: 381269 splats have negative colour; the SH build clamps them at 0
{"scene": "garden", "arm": "sh3", "mode": "ncu", "build": "sh3", "env": {"GSCUDA_NONE": "0"}, "splats_ply": 2431149, "load_s": 8.3, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 6117961 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 54740
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","54740","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","35,028,384","35,084,288","34,935,680","280,227,072","11,475,952","11,492,096","11,457,792","91,807,616","75.19","75.31","75.02","75.19","1,137,888","1,137,888","1,137,888","1,137,888","16,461.48","18,895","13,879","757,228","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","5","16","12","686","5,264","564","96","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","82.58","17,775,935","18,769,280","17,697,440","568,829,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","20","41.67","22.88","25.25","21.28","22.88","35.64","36.36","34.10","35.64","388,133.51","509,166","345,322","71,416,565","388,750.93","508,559","332,164","71,530,171","28.58","37.39","24.42","28.58","5"
"1","54740","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,152","0","2,816","16","128","0","128","0.81","2.91","0.42","0.81","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.29","237.11","0","1.29","4"
"2","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,860,048","2,861,056","2,857,984","22,880,384","162,272","163,584","161,024","1,298,176","89.28","89.35","89.18","89.28","62,336","62,336","62,336","62,336","22,520.02","23,212","22,011","1,035,921","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","768,249","977,952","714,752","24,583,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","47.10","48.08","46.59","47.10","85.03","90.72","76.64","85.03","19,347.10","19,728","19,146","3,559,866","19,590.15","19,976","19,387","3,604,587","23.47","23.94","23.23","23.47","12"
"3","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.27","3.92","0.45","1.27","2,528","2,528","2,528","2,528","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,448","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","0.33","3.78","0","0.33","16.54","192.14","0","16.54","5.11","97","0","940","6.50","113","0","1,196","4.02","69.92","0","4.02","12"
"4","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(709, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,737,088","5,741,312","5,734,016","45,896,704","5,825,280","5,845,376","5,813,632","46,602,240","88.89","89.07","88.77","88.89","239,360","239,360","239,360","239,360","71,090.28","79,407","59,978","3,270,153","1","384","1","1","384","1","0","CachePreferNone","1","709","1","1","709","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","272,256","23","all","0","0","0","7.71","3,489,442","3,643,872","3,449,664","111,662,144","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","38.81","42.98","35.32","38.81","48.54","49.95","47.02","48.54","85,576.68","95,929","77,243","15,746,109","85,737.65","96,677","74,942","15,775,728","24.81","27.98","21.69","24.81","6"
"5","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(709, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,732,720","5,733,888","5,731,200","45,861,760","5,808,576","5,823,232","5,797,248","46,468,608","88.82","88.94","88.72","88.82","239,136","239,136","239,136","239,136","67,325.61","74,949","60,723","3,096,978","1","384","1","1","384","1","0","CachePreferNone","1","709","1","1","709","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","272,256","23","all","0","0","0","7.71","3,341,190","3,492,288","3,301,568","106,918,080","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","39.04","43.21","35.66","39.04","48.60","49.88","47.09","48.60","85,753.72","96,182","77,772","15,778,684","85,921.90","96,536","77,916","15,809,629","24.82","27.89","22.51","24.82","6"
"6","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(709, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,735,600","5,738,496","5,732,992","45,884,800","5,808,880","5,814,528","5,803,648","46,471,040","88.49","88.56","88.43","88.49","240,064","240,064","240,064","240,064","95,160.39","99,580","86,530","4,377,378","1","384","1","1","384","1","0","CachePreferNone","1","709","1","1","709","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","272,256","23","all","0","0","0","7.71","3,329,027","3,473,216","3,296,032","106,528,864","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","38.95","43.10","35.56","38.95","48.58","49.84","46.95","48.58","85,579.05","94,583","78,631","15,746,546","85,802.74","90,738","78,386","15,787,705","24.79","26.22","22.65","24.79","6"
"7","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(709, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,733,088","5,734,784","5,731,200","45,864,704","5,779,280","5,787,008","5,773,440","46,234,240","88.82","88.89","88.76","88.82","238,496","238,496","238,496","238,496","73,911.91","81,660","67,947","3,399,948","1","384","1","1","384","1","0","CachePreferNone","1","709","1","1","709","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","272,256","23","all","0","0","0","7.71","3,312,203","3,468,704","3,275,872","105,990,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","39.56","43.81","35.99","39.56","48.67","50.14","47.02","48.67","85,786.47","96,603","77,694","15,784,710","86,050.34","96,045","79,282","15,833,263","25.10","28.02","23.13","25.10","6"
"8","54740","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(22323, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,857,776","2,859,008","2,856,960","22,862,208","170,864","172,416","169,856","1,366,912","88.45","88.53","88.39","88.45","63,040","63,040","63,040","63,040","4,633.52","4,812","4,490","213,142","0","256","1","1","256","1","0","CachePreferNone","1","22,323","1","1","22,323","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,714,688","23","all","0","0","0","80.88","753,734","762,176","747,392","24,119,488","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","29.92","31.02","29.09","29.92","73.70","74.96","72.76","73.70","26,611.82","27,775","25,675","4,896,575","26,662.40","27,902","25,398","4,905,881","30.68","32.11","29.23","30.68","12"
"9","54740","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,654,560","7,678,592","7,598,592","61,236,480","10,864,256","10,867,584","10,861,184","86,914,048","79.77","80.59","78.95","79.77","3,073,856","3,073,856","3,073,856","3,073,856","2,550,449.89","2,574,440","2,507,928","117,320,695","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,526,363","14,375,648","13,003,104","432,843,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","80.90","81.54","79.94","80.90","94.71","95.36","94.09","94.71","3,722,130.61","3,782,184","3,653,654","684,872,032","3,725,843.22","3,793,891","3,635,243","685,555,153","81.39","82.87","79.41","81.39","12"
"10","54740","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,448","10,903,680","10,901,504","87,219,584","8,636,608","8,640,640","8,634,752","69,092,864","83.04","83.38","82.73","83.04","486,720","486,720","486,720","486,720","306,303.61","307,592","305,143","14,089,966","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,113,886","5,162,400","5,108,768","163,644,352","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","83.04","83.38","82.73","83.04","97.43","97.62","97.14","97.43","307,504.84","308,814","303,578","56,580,890","307,625.70","309,038","306,223","56,603,129","42.44","42.63","42.24","42.44","12"
"11","54740","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","48,267,872","48,568,576","47,597,056","386,142,976","13,397,360","13,647,104","13,119,872","107,178,880","81.75","82.05","81.33","81.75","9,464,896","9,464,896","9,464,896","9,464,896","8,144,912.61","8,173,243","8,110,872","374,665,980","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","51,938,232","56,802,368","48,848,544","1,662,023,424","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","40","83.33","83.45","83.74","83.20","83.45","82.77","83.05","82.56","82.77","11,468,776.26","11,518,391","11,410,972","2,110,254,831","11,829,109.22","11,880,025","11,785,409","2,176,556,097","84.16","84.53","83.85","84.16","10"
"12","54740","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","63,937,344","63,952,768","63,924,224","511,498,752","58,194,880","58,208,512","58,186,496","465,559,040","90.81","90.83","90.79","90.81","2,474,464","2,474,464","2,474,464","2,474,464","1,651.65","1,924","1,368","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","2","8","12","120","4,512","424","248","248","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","206.46","30,591,541","30,812,672","30,542,112","978,929,312","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","8","16.67","17.94","18.39","17.57","17.94","15.04","15.25","14.73","15.04","663,810.30","690,047","641,746","122,141,096","663,843.96","686,419","634,323","122,147,288","18.20","18.81","17.39","18.20","2"
"13","54740","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","36,802,800","36,995,328","36,735,488","294,422,400","11,378,880","11,408,896","11,360,000","91,031,040","91.91","92.34","91.75","91.91","964,512","964,512","964,512","964,512","16,637.65","18,568","14,973","765,332","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","5","16","12","686","5,264","564","96","96","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","82.58","17,727,868","18,784,544","17,633,856","567,291,776","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","20","41.67","27.73","30.65","25.63","27.73","35.98","36.60","34.81","35.98","397,228.07","465,806","350,897","73,089,965","397,875.26","445,694","342,269","73,209,048","28.39","31.81","24.43","28.39","5"
"14","54740","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,152","0","2,688","32","256","0","256","0.82","2.93","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","4,032","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.40","258.06","0","1.40","4"
"15","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(552, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,721,200","2,721,920","2,719,744","21,769,600","164,368","167,936","159,616","1,314,944","88.31","88.44","88.12","88.31","60,160","60,160","60,160","60,160","21,271.54","21,566","20,473","978,491","1","128","1","1","128","1","0","CachePreferNone","1","552","1","1","552","","16","12","12","12","2,432","5,264","1,900","38","40","65,536","5,120","5,120","1,024","0","4,096","46","1,024","13","70,656","23","all","0","0","0","1","732,525","941,344","680,448","23,440,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","47.47","47.69","46.12","47.47","86.85","92.73","78.59","86.85","18,552.09","18,667","18,063","3,413,584","18,795.82","18,910","18,303","3,458,431","23.55","23.70","22.94","23.55","12"
"16","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(4, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,040","2,176","0","8,320","16","128","0","128","1.29","4.21","0.46","1.29","2,464","2,464","2,464","2,464","6.09","70","0","280","1","256","1","1","256","1","0","CachePreferNone","1","4","1","1","4","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,024","23","all","0","0","0","0.01","1,436","4,704","288","45,952","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","0.33","3.74","0","0.33","16.54","191.34","0","16.54","5.11","97","0","940","6.50","113","0","1,196","3.99","69.36","0","3.99","12"
"17","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(675, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,464,624","5,467,264","5,461,504","43,716,992","5,568,128","5,578,112","5,560,064","44,545,024","88.65","88.76","88.56","88.65","228,992","228,992","228,992","228,992","68,973.72","76,489","61,232","3,172,791","1","384","1","1","384","1","0","CachePreferNone","1","675","1","1","675","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","259,200","23","all","0","0","0","7.34","3,325,771","3,477,120","3,292,128","106,424,672","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","38.27","42.07","36.35","38.27","48.50","49.52","47.06","48.50","81,507.71","95,630","72,086","14,997,418","81,858.36","90,878","72,646","15,061,938","24.61","27.32","21.84","24.61","6"
"18","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(675, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,460,256","5,464,704","5,456,000","43,682,048","5,514,160","5,531,264","5,507,456","44,113,280","88.31","88.48","88.22","88.31","228,704","228,704","228,704","228,704","65,209.11","71,594","57,941","2,999,619","1","384","1","1","384","1","0","CachePreferNone","1","675","1","1","675","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","259,200","23","all","0","0","0","7.34","3,174,350","3,320,064","3,142,400","101,579,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","38.96","42.79","37.00","38.96","48.47","49.79","46.74","48.47","81,658.18","90,220","77,289","15,025,105","82,032.80","90,819","74,017","15,094,036","24.93","27.60","22.49","24.93","6"
"19","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(675, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,460,128","5,465,600","5,454,336","43,681,024","5,522,096","5,529,088","5,515,264","44,176,768","87.84","87.94","87.74","87.84","230,048","230,048","230,048","230,048","90,481.65","104,785","85,581","4,162,156","1","384","1","1","384","1","0","CachePreferNone","1","675","1","1","675","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","259,200","23","all","0","0","0","7.34","3,175,057","3,320,032","3,146,432","101,601,824","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","39.36","43.15","37.41","39.36","48.51","50.00","47.24","48.51","81,487.84","90,577","76,693","14,993,762","81,781.09","94,973","76,932","15,047,721","24.88","28.89","23.40","24.88","6"
"20","54740","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(675, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,454,720","5,456,384","5,452,032","43,637,760","5,494,544","5,508,096","5,489,280","43,956,352","88.99","89.12","88.93","88.99","226,400","226,400","226,400","226,400","71,076.54","77,915","66,546","3,269,521","1","384","1","1","384","1","0","CachePreferNone","1","675","1","1","675","","16","2","2","4","758","3,000","3,600","80","80","102,400","34,304","34,304","1,024","0","33,280","46","1,024","13","259,200","23","all","0","0","0","7.34","3,125,374","3,270,848","3,097,120","100,011,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","24","50","39.17","43.08","35.11","39.17","48.55","49.85","46.77","48.55","81,622.58","85,040","77,473","15,018,555","82,056.56","89,857","77,499","15,098,407","25.27","27.67","23.87","25.27","6"
"21","54740","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(21247, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,719,952","2,720,768","2,718,720","21,759,616","175,488","177,792","172,416","1,403,904","88.20","88.29","88.07","88.20","60,448","60,448","60,448","60,448","4,446.39","4,608","4,280","204,534","0","256","1","1","256","1","0","CachePreferNone","1","21,247","1","1","21,247","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,439,232","23","all","0","0","0","76.98","718,245","726,176","712,512","22,983,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","30.06","31.20","29.14","30.06","73.60","74.92","72.35","73.60","25,441.64","26,675","24,525","4,681,261","25,492.58","26,627","24,402","4,690,635","30.78","32.15","29.47","30.78","12"
"22","54740","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,490,704","8,559,360","8,425,216","67,925,632","10,870,352","10,875,904","10,866,048","86,962,816","79.23","80.15","78.16","79.23","3,112,320","3,112,320","3,112,320","3,112,320","2,554,668.93","2,585,532","2,520,363","117,514,771","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,527,729","13,928,832","13,265,120","432,887,328","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","80.43","81.34","79.46","80.43","93.58","94.23","93.07","93.58","3,744,657.94","3,799,090","3,659,618","689,017,061","3,748,670.47","3,811,500","3,670,069","689,755,367","80.84","82.19","79.14","80.84","12"
"23","54740","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,512","10,903,936","10,901,504","87,220,096","8,638,528","8,640,640","8,636,800","69,108,224","83.05","83.38","82.73","83.05","487,200","487,200","487,200","487,200","306,452.11","307,609","305,312","14,096,797","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,689","5,778,432","5,726,944","183,382,048","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","48","100","83.05","83.38","82.73","83.05","97.36","97.56","97.16","97.36","308,327.57","309,460","307,176","56,732,272","308,443.74","309,466","307,291","56,753,648","42.54","42.68","42.38","42.54","12"
"24","54740","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","54,786,640","55,227,648","54,326,912","438,293,120","15,989,440","16,342,528","15,734,400","127,915,520","81.97","82.21","81.76","81.97","9,772,448","9,772,448","9,772,448","9,772,448","8,380,764.26","8,417,283","8,353,242","385,515,156","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","54,720,060","59,544,896","51,786,336","1,751,041,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","40","83.33","83.39","83.67","83.15","83.39","82.87","83.10","82.73","82.87","11,832,491.98","11,882,617","11,795,394","2,177,178,525","12,219,931.46","12,266,120","12,177,657","2,248,467,388","84.07","84.39","83.78","84.07","10"
"25","54740","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","68,180,608","68,227,968","68,155,776","545,444,864","62,172,496","62,216,320","62,145,152","497,379,968","91.10","91.16","91.06","91.10","2,632,608","2,632,608","2,632,608","2,632,608","1,651.65","1,856","1,376","75,976","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","2","8","12","120","4,512","424","248","248","8,192","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","206.46","32,639,025","32,932,960","32,588,352","1,044,448,800","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","13,533,682,474","13,533,682,474","13,533,682,474","108,269,459,792","8","0","8","16.67","18.04","18.58","17.47","18.04","15.10","15.36","14.90","15.10","712,437.41","742,019","674,605","131,088,483","712,470.49","742,441","679,715","131,094,571","18.36","19.13","17.51","18.36","2"


==> figsrc/data/stage_detail_ncu/garden_sort_std.csv <==
==PROF== Connected to process 52108 (C:\ProgramData\Anaconda3\python.exe)
CUDA device 0: NVIDIA GeForce RTX 3070 (sm_86, 46 SMs, 8.0 GiB)  [selected]
Reading COLMAP cameras from cameras.bin
Reading COLMAP images from images.bin
Reading COLMAP points from points3D.bin
Loading image 1/185
Loading image 2/185
Loading image 3/185
Loading image 4/185
Loading image 5/185
Loading image 6/185
Loading image 7/185
Loading image 8/185
Loading image 9/185
Loading image 10/185
Loading image 11/185
Loading image 12/185
Loading image 13/185
Loading image 14/185
Loading image 15/185
Loading image 16/185
Loading image 17/185
Loading image 18/185
Loading image 19/185
Loading image 20/185
Loading image 21/185
Loading image 22/185
Loading image 23/185
Loading image 24/185
Loading image 25/185
Loading image 26/185
Loading image 27/185
Loading image 28/185
Loading image 29/185
Loading image 30/185
Loading image 31/185
Loading image 32/185
Loading image 33/185
Loading image 34/185
Loading image 35/185
Loading image 36/185
Loading image 37/185
Loading image 38/185
Loading image 39/185
Loading image 40/185
Loading image 41/185
Loading image 42/185
Loading image 43/185
Loading image 44/185
Loading image 45/185
Loading image 46/185
Loading image 47/185
Loading image 48/185
Loading image 49/185
Loading image 50/185
Loading image 51/185
Loading image 52/185
Loading image 53/185
Loading image 54/185
Loading image 55/185
Loading image 56/185
Loading image 57/185
Loading image 58/185
Loading image 59/185
Loading image 60/185
Loading image 61/185
Loading image 62/185
Loading image 63/185
Loading image 64/185
Loading image 65/185
Loading image 66/185
Loading image 67/185
Loading image 68/185
Loading image 69/185
Loading image 70/185
Loading image 71/185
Loading image 72/185
Loading image 73/185
Loading image 74/185
Loading image 75/185
Loading image 76/185
Loading image 77/185
Loading image 78/185
Loading image 79/185
Loading image 80/185
Loading image 81/185
Loading image 82/185
Loading image 83/185
Loading image 84/185
Loading image 85/185
Loading image 86/185
Loading image 87/185
Loading image 88/185
Loading image 89/185
Loading image 90/185
Loading image 91/185
Loading image 92/185
Loading image 93/185
Loading image 94/185
Loading image 95/185
Loading image 96/185
Loading image 97/185
Loading image 98/185
Loading image 99/185
Loading image 100/185
Loading image 101/185
Loading image 102/185
Loading image 103/185
Loading image 104/185
Loading image 105/185
Loading image 106/185
Loading image 107/185
Loading image 108/185
Loading image 109/185
Loading image 110/185
Loading image 111/185
Loading image 112/185
Loading image 113/185
Loading image 114/185
Loading image 115/185
Loading image 116/185
Loading image 117/185
Loading image 118/185
Loading image 119/185
Loading image 120/185
Loading image 121/185
Loading image 122/185
Loading image 123/185
Loading image 124/185
Loading image 125/185
Loading image 126/185
Loading image 127/185
Loading image 128/185
Loading image 129/185
Loading image 130/185
Loading image 131/185
Loading image 132/185
Loading image 133/185
Loading image 134/185
Loading image 135/185
Loading image 136/185
Loading image 137/185
Loading image 138/185
Loading image 139/185
Loading image 140/185
Loading image 141/185
Loading image 142/185
Loading image 143/185
Loading image 144/185
Loading image 145/185
Loading image 146/185
Loading image 147/185
Loading image 148/185
Loading image 149/185
Loading image 150/185
Loading image 151/185
Loading image 152/185
Loading image 153/185
Loading image 154/185
Loading image 155/185
Loading image 156/185
Loading image 157/185
Loading image 158/185
Loading image 159/185
Loading image 160/185
Loading image 161/185
Loading image 162/185
Loading image 163/185
Loading image 164/185
Loading image 165/185
Loading image 166/185
Loading image 167/185
Loading image 168/185
Loading image 169/185
Loading image 170/185
Loading image 171/185
Loading image 172/185
Loading image 173/185
Loading image 174/185
Loading image 175/185
Loading image 176/185
Loading image 177/185
Loading image 178/185
Loading image 179/185
Loading image 180/185
Loading image 181/185
Loading image 182/185
Loading image 183/185
Loading image 184/185
Loading image 185/185
Scene scale: 1.226526
161 train, 24 val, 138766 initial points
Async image prefetch enabled (3-slot ring on a copy stream, 161 images / 11.23 GB pinned host-side).
{"scene": "garden", "arm": "sort_std", "mode": "ncu", "build": "ours", "env": {"GSCUDA_SORT_STD": "1"}, "splats_ply": 2431149, "load_s": 7.9, "fwd_variant": 70, "bwd_variant": 50}

[keys] fused emission overflow: M 4947997 > capacity 4863322, growing and re-running
==PROF== Disconnected from process 52108
"ID","Process ID","Process Name","Host Name","Kernel Name","Context","Stream","Block Size","Grid Size","Device","CC","c2clink__enabled_mask","c2clink__present","device__attribute_architecture","device__attribute_async_engine_count","device__attribute_can_flush_remote_writes","device__attribute_can_map_host_memory","device__attribute_can_tex2d_gather","device__attribute_can_use_64_bit_stream_mem_ops","device__attribute_can_use_64_bit_stream_mem_ops_v1","device__attribute_can_use_host_pointer_for_registered_mem","device__attribute_can_use_stream_mem_ops_v1","device__attribute_can_use_stream_wait_value_nor","device__attribute_can_use_stream_wait_value_nor_v1","device__attribute_chip","device__attribute_clock_rate","device__attribute_cluster_launch","device__attribute_compute_capability_major","device__attribute_compute_capability_minor","device__attribute_compute_mode","device__attribute_compute_preemption_supported","device__attribute_concurrent_kernels","device__attribute_concurrent_managed_access","device__attribute_confidential_computing_mode","device__attribute_cooperative_launch","device__attribute_cooperative_multi_device_launch","device__attribute_deferred_mapping_cuda_array_supported","device__attribute_device_index","device__attribute_direct_managed_mem_access_from_host","device__attribute_display_name","device__attribute_dma_buf_supported","device__attribute_ecc_enabled","device__attribute_fb_bus_width","device__attribute_fbp_count","device__attribute_generic_compression_supported","device__attribute_global_l1_cache_supported","device__attribute_global_memory_bus_width","device__attribute_gpu_direct_rdma_flush_writes_options","device__attribute_gpu_direct_rdma_supported","device__attribute_gpu_direct_rdma_with_cuda_vmm_supported","device__attribute_gpu_direct_rdma_writes_ordering","device__attribute_gpu_overlap","device__attribute_gpu_pci_device_id","device__attribute_gpu_pci_ext_device_id","device__attribute_gpu_pci_ext_downstream_link_rate","device__attribute_gpu_pci_ext_downstream_link_width","device__attribute_gpu_pci_ext_gen","device__attribute_gpu_pci_ext_gpu_gen","device__attribute_gpu_pci_ext_gpu_link_rate","device__attribute_gpu_pci_ext_gpu_link_width","device__attribute_gpu_pci_revision_id","device__attribute_gpu_pci_sub_system_id","device__attribute_handle_type_fabric_supported","device__attribute_handle_type_posix_file_descriptor_supported","device__attribute_handle_type_win32_handle_supported","device__attribute_handle_type_win32_kmt_handle_supported","device__attribute_host_native_atomic_supported","device__attribute_host_numa_id","device__attribute_host_register_supported","device__attribute_implementation","device__attribute_integrated","device__attribute_ipc_event_supported","device__attribute_kernel_exec_timeout","device__attribute_l2_cache_size","device__attribute_l2s_count","device__attribute_limits_max_cta_per_sm","device__attribute_limits_num_tpcs","device__attribute_local_l1_cache_supported","device__attribute_managed_memory","device__attribute_max_access_policy_window_size","device__attribute_max_block_dim_x","device__attribute_max_block_dim_y","device__attribute_max_block_dim_z","device__attribute_max_blocks_per_multiprocessor","device__attribute_max_gpu_frequency_khz","device__attribute_max_grid_dim_x","device__attribute_max_grid_dim_y","device__attribute_max_grid_dim_z","device__attribute_max_ipc_per_multiprocessor","device__attribute_max_ipc_per_scheduler","device__attribute_max_mem_frequency_khz","device__attribute_max_persisting_l2_cache_size","device__attribute_max_pitch","device__attribute_max_registers_per_block","device__attribute_max_registers_per_multiprocessor","device__attribute_max_registers_per_thread","device__attribute_max_shared_memory_per_block","device__attribute_max_shared_memory_per_block_optin","device__attribute_max_shared_memory_per_multiprocessor","device__attribute_max_threads_per_block","device__attribute_max_threads_per_multiprocessor","device__attribute_max_warps_per_multiprocessor","device__attribute_max_warps_per_scheduler","device__attribute_maximum_surface1d_layered_layers","device__attribute_maximum_surface1d_layered_width","device__attribute_maximum_surface1d_width","device__attribute_maximum_surface2d_height","device__attribute_maximum_surface2d_layered_height","device__attribute_maximum_surface2d_layered_layers","device__attribute_maximum_surface2d_layered_width","device__attribute_maximum_surface2d_width","device__attribute_maximum_surface3d_depth","device__attribute_maximum_surface3d_height","device__attribute_maximum_surface3d_width","device__attribute_maximum_surfacecubemap_layered_layers","device__attribute_maximum_surfacecubemap_layered_width","device__attribute_maximum_surfacecubemap_width","device__attribute_maximum_texture1d_layered_layers","device__attribute_maximum_texture1d_layered_width","device__attribute_maximum_texture1d_linear_width","device__attribute_maximum_texture1d_mipmapped_width","device__attribute_maximum_texture1d_width","device__attribute_maximum_texture2d_gather_height","device__attribute_maximum_texture2d_gather_width","device__attribute_maximum_texture2d_height","device__attribute_maximum_texture2d_layered_height","device__attribute_maximum_texture2d_layered_layers","device__attribute_maximum_texture2d_layered_width","device__attribute_maximum_texture2d_linear_height","device__attribute_maximum_texture2d_linear_pitch","device__attribute_maximum_texture2d_linear_width","device__attribute_maximum_texture2d_mipmapped_height","device__attribute_maximum_texture2d_mipmapped_width","device__attribute_maximum_texture2d_width","device__attribute_maximum_texture3d_depth","device__attribute_maximum_texture3d_depth_alternate","device__attribute_maximum_texture3d_height","device__attribute_maximum_texture3d_height_alternate","device__attribute_maximum_texture3d_width","device__attribute_maximum_texture3d_width_alternate","device__attribute_maximum_texturecubemap_layered_layers","device__attribute_maximum_texturecubemap_layered_width","device__attribute_maximum_texturecubemap_width","device__attribute_mem_sync_domain_count","device__attribute_memory_clock_rate","device__attribute_memory_pools_supported","device__attribute_mempool_supported_handle_types","device__attribute_mps_enabled","device__attribute_multi_gpu_board","device__attribute_multi_gpu_board_group_id","device__attribute_multicast_supported","device__attribute_multiprocessor_count","device__attribute_num_l2s_per_fbp","device__attribute_num_schedulers_per_multiprocessor","device__attribute_num_tex_per_multiprocessor","device__attribute_numa_config","device__attribute_pageable_memory_access","device__attribute_pageable_memory_access_uses_host_page_tables","device__attribute_pci_bus_id","device__attribute_pci_device_id","device__attribute_pci_domain_id","device__attribute_ram_location","device__attribute_ram_type","device__attribute_reserved_shared_memory_per_block","device__attribute_sass_level","device__attribute_single_to_double_precision_perf_ratio","device__attribute_sparse_cuda_array_supported","device__attribute_stream_priorities_supported","device__attribute_surface_alignment","device__attribute_tcc_driver","device__attribute_tensor_map_access_supported","device__attribute_texture_alignment","device__attribute_texture_pitch_alignment","device__attribute_total_constant_memory","device__attribute_total_memory","device__attribute_unified_addressing","device__attribute_unified_function_pointers","device__attribute_virtual_address_management_supported","device__attribute_warp_size","dram__bytes_read.avg","dram__bytes_read.max","dram__bytes_read.min","dram__bytes_read.sum","dram__bytes_write.avg","dram__bytes_write.max","dram__bytes_write.min","dram__bytes_write.sum","gpu__compute_memory_throughput.avg.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.max.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.min.pct_of_peak_sustained_elapsed","gpu__compute_memory_throughput.sum.pct_of_peak_sustained_elapsed","gpu__time_duration.avg","gpu__time_duration.max","gpu__time_duration.min","gpu__time_duration.sum","l1tex__data_pipe_lsu_wavefronts_mem_shared.avg","l1tex__data_pipe_lsu_wavefronts_mem_shared.max","l1tex__data_pipe_lsu_wavefronts_mem_shared.min","l1tex__data_pipe_lsu_wavefronts_mem_shared.sum","launch__barrier_count","launch__block_dim_x","launch__block_dim_y","launch__block_dim_z","launch__block_size","launch__context_id","launch__device_id","launch__func_cache_config","launch__function_pcs","launch__grid_dim_x","launch__grid_dim_y","launch__grid_dim_z","launch__grid_size","launch__kernel_name","launch__occupancy_limit_blocks","launch__occupancy_limit_registers","launch__occupancy_limit_shared_mem","launch__occupancy_limit_warps","launch__occupancy_per_block_size","launch__occupancy_per_register_count","launch__occupancy_per_shared_mem_size","launch__registers_per_thread","launch__registers_per_thread_allocated","launch__shared_mem_config_size","launch__shared_mem_per_block","launch__shared_mem_per_block_allocated","launch__shared_mem_per_block_driver","launch__shared_mem_per_block_dynamic","launch__shared_mem_per_block_static","launch__sm_count","launch__stack_size","launch__stream_id","launch__thread_count","launch__tpc_count","launch__tpc_enabled","launch__uses_cdp","launch__uses_green_context","launch__uses_vgpu","launch__waves_per_multiprocessor","lts__t_bytes.avg","lts__t_bytes.max","lts__t_bytes.min","lts__t_bytes.sum","numa__cpu_affinity","numa__dev_display_name_all","numa__id_cpu","numa__id_memory","nvlink__bandwidth","nvlink__count_logical","nvlink__count_physical","nvlink__destination_ports","nvlink__dev0Id","nvlink__dev0type","nvlink__dev1Id","nvlink__dev1type","nvlink__dev_display_name_all","nvlink__enabled_mask","nvlink__is_direct_link","nvlink__is_nvswitch_connected","nvlink__max_count","nvlink__peer_access","nvlink__peer_atomic","nvlink__source_ports","nvlink__system_access","nvlink__system_atomic","profiler__perfworks_session_reuse","profiler__replayer_bytes_mem_accessible.avg","profiler__replayer_bytes_mem_accessible.max","profiler__replayer_bytes_mem_accessible.min","profiler__replayer_bytes_mem_accessible.sum","profiler__replayer_bytes_mem_backed_up.avg","profiler__replayer_bytes_mem_backed_up.max","profiler__replayer_bytes_mem_backed_up.min","profiler__replayer_bytes_mem_backed_up.sum","profiler__replayer_passes","profiler__replayer_passes_type_warmup","sm__maximum_warps_avg_per_active_cycle","sm__maximum_warps_per_active_cycle_pct","sm__throughput.avg.pct_of_peak_sustained_elapsed","sm__throughput.max.pct_of_peak_sustained_elapsed","sm__throughput.min.pct_of_peak_sustained_elapsed","sm__throughput.sum.pct_of_peak_sustained_elapsed","sm__warps_active.avg.pct_of_peak_sustained_active","sm__warps_active.max.pct_of_peak_sustained_active","sm__warps_active.min.pct_of_peak_sustained_active","sm__warps_active.sum.pct_of_peak_sustained_active","smsp__inst_executed.avg","smsp__inst_executed.max","smsp__inst_executed.min","smsp__inst_executed.sum","smsp__inst_issued.avg","smsp__inst_issued.max","smsp__inst_issued.min","smsp__inst_issued.sum","smsp__issue_active.avg.pct_of_peak_sustained_active","smsp__issue_active.max.pct_of_peak_sustained_active","smsp__issue_active.min.pct_of_peak_sustained_active","smsp__issue_active.sum.pct_of_peak_sustained_active","smsp__maximum_warps_avg_per_active_cycle"
"","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","%","%","%","%","ns","ns","ns","ns","","","","","","block","block","block","","","","","","","","","","","block","block","block","block","","","","register/thread","register/thread","byte","byte/block","byte/block","byte/block","byte/block","byte/block","SM","","","thread","","","","","","","byte","byte","byte","byte","","","","","","","","","","","","","","","","","","","","","","","","byte","byte","byte","byte","byte","byte","byte","byte","pass","pass","warp","%","%","%","%","%","%","%","%","%","inst","inst","inst","inst","inst","inst","inst","inst","%","%","%","%","warp"
"0","52108","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,507,568","12,516,992","12,500,480","100,060,544","9,333,904","9,343,872","9,324,928","74,671,232","69.59","69.65","69.54","69.59","577,472","577,472","577,472","577,472","16,418.70","20,286","12,240","755,260","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","11,048,389","12,020,832","10,966,464","353,548,448","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","39.66","42.65","35.06","39.66","82.21","86.25","74.91","82.21","340,238.16","395,924","281,964","62,603,822","340,900.86","404,029","273,429","62,725,759","47.99","56.88","38.49","47.99","12"
"1","52108","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","336","1,024","0","2,688","0","0","0","0","0.82","2.70","0.42","0.82","3,040","3,040","3,040","3,040","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,123","3,712","576","35,936","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.42","260.44","0","1.42","4"
"2","52108","python.exe","127.0.0.1","widen_keys_kernel(const unsigned int *, unsigned long long *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,032","2,558,976","2,557,440","20,464,256","5,023,872","5,030,144","5,017,728","40,190,976","91.86","91.95","91.78","91.86","151,872","151,872","151,872","151,872","3,475.30","3,672","3,312","159,864","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","1,920,127","1,926,624","1,918,976","61,444,064","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","9.36","9.87","9.03","9.36","80.73","82.35","79.37","80.73","19,113.57","20,196","18,524","3,516,896","19,163.47","20,247","18,267","3,526,078","8.77","9.26","8.36","8.77","12"
"3","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(414, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,117,088","5,117,824","5,115,904","40,936,704","160,416","162,176","159,104","1,283,328","91.66","91.70","91.61","91.66","105,984","105,984","105,984","105,984","29,565.26","30,806","28,971","1,360,002","1","128","1","1","128","1","0","CachePreferNone","1","414","1","1","414","","16","9","11","12","1,847","5,100","2,284","55","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","52,992","23","all","0","0","0","1","1,317,475","1,488,000","1,280,000","42,159,200","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","33.61","34.62","33.43","33.61","57.27","60.71","55.87","57.27","24,288.04","25,051","24,150","4,469,000","24,472.27","25,239","24,331","4,502,897","16.54","17.06","16.44","16.54","9"
"4","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(6, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,296","2,048","512","10,368","0","0","0","0","1.37","3.79","0.46","1.37","2,592","2,592","2,592","2,592","9.13","70","0","420","1","256","1","1","256","1","0","CachePreferNone","1","6","1","1","6","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,536","23","all","0","0","0","0.02","1,605","4,448","288","51,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","0.49","3.74","0","0.49","16.55","130.19","0","16.55","7.66","97","0","1,410","9.75","113","0","1,794","4.04","46.82","0","4.04","12"
"5","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,733,504","7,740,416","7,727,360","61,868,032","7,803,568","7,819,776","7,789,952","62,428,544","91.17","91.30","91.05","91.17","313,600","313,600","313,600","313,600","17,703.37","21,574","16,367","814,355","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,573,185","4,827,936","4,481,664","146,341,920","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","14.93","18.39","12.99","14.93","69.69","71.09","67.50","69.69","31,844.03","39,483","28,517","5,859,301","33,273.89","41,394","30,195","6,122,396","7.28","9.05","6.60","7.28","9"
"6","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,694,016","7,696,768","7,692,288","61,552,128","7,797,344","7,821,952","7,781,248","62,378,752","91.11","91.27","91.01","91.11","312,864","312,864","312,864","312,864","86,597.35","100,066","78,097","3,983,478","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,398,078","4,628,864","4,343,744","140,738,496","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","32.04","36.87","29.95","32.04","72.96","74.60","71.25","72.96","92,057.84","108,839","85,660","16,938,642","92,849.04","108,490","83,926","17,084,223","20.30","23.72","18.35","20.30","9"
"7","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,706,608","7,710,336","7,704,064","61,652,864","8,045,024","8,068,864","8,030,976","64,360,192","89.79","89.95","89.70","89.79","322,752","322,752","322,752","322,752","89,228.93","107,154","81,779","4,104,531","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,880,321","5,124,896","4,814,112","156,170,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.16","37.47","28.85","31.16","72.80","74.12","71.60","72.80","91,089.62","110,349","83,641","16,760,490","91,348.95","113,302","84,030","16,808,206","19.48","24.16","17.92","19.48","9"
"8","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,702,096","7,707,392","7,698,432","61,616,768","7,878,784","7,900,288","7,867,008","63,030,272","90.41","90.56","90.32","90.41","317,120","317,120","317,120","317,120","85,820.63","102,343","79,717","3,947,749","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,533,360","4,784,032","4,482,176","145,067,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.43","37.41","29.08","31.43","73.01","74.37","71.59","73.01","91,192.71","108,902","84,297","16,779,458","92,218.92","111,448","85,518","16,968,281","19.96","24.13","18.51","19.96","9"
"9","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,708,896","7,714,048","7,702,656","61,671,168","8,114,288","8,143,232","8,104,704","64,914,304","89.81","90.00","89.72","89.81","324,192","324,192","324,192","324,192","108,460.85","132,595","100,227","4,989,199","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,924,821","5,183,872","4,865,184","157,594,272","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","30.73","36.83","28.37","30.73","72.91","74.05","71.66","72.91","89,706.29","113,698","82,462","16,505,958","90,521.94","114,171","82,823","16,656,037","19.26","24.29","17.62","19.26","9"
"10","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1333, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,695,744","7,698,304","7,692,928","61,565,952","7,838,256","7,859,328","7,827,840","62,706,048","90.60","90.74","90.52","90.60","315,456","315,456","315,456","315,456","89,668.83","104,500","81,677","4,124,766","1","384","1","1","384","1","0","CachePreferNone","1","1,333","1","1","1,333","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","511,872","23","all","0","0","0","9.66","4,477,566","4,733,152","4,422,720","143,282,112","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.78","37.79","29.50","31.78","73.05","74.19","71.63","73.05","91,231.18","107,556","84,923","16,786,537","92,248.17","109,921","85,169","16,973,663","20.04","23.88","18.50","20.04","9"
"11","52108","python.exe","127.0.0.1","narrow_keys_kernel(const unsigned long long *, unsigned int *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","5,115,792","5,116,288","5,114,880","40,926,336","2,541,536","2,560,256","2,525,184","20,332,288","92.59","92.83","92.38","92.59","152,192","152,192","152,192","152,192","3,475.30","3,608","3,328","159,864","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","1,920,208","1,932,288","1,918,976","61,446,656","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","9.36","10.02","8.71","9.36","75.25","76.64","73.28","75.25","19,982.35","21,528","19,136","3,676,753","20,032.74","20,797","19,187","3,686,025","9.24","9.59","8.85","9.24","12"
"12","52108","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(19983, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,558,128","2,558,976","2,556,928","20,465,024","170,624","173,824","169,344","1,364,992","87.80","87.93","87.72","87.80","57,216","57,216","57,216","57,216","4,226.57","4,398","4,118","194,422","0","256","1","1","256","1","0","CachePreferNone","1","19,983","1","1","19,983","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","5,115,648","23","all","0","0","0","72.40","676,209","681,184","673,824","21,638,688","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","30.13","31.25","29.32","30.13","73.56","74.81","72.70","73.56","24,067.62","25,225","23,100","4,428,442","24,118.64","25,296","23,227","4,437,830","30.89","32.40","29.75","30.89","12"
"13","52108","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,130,384","8,209,920","8,095,360","65,043,072","10,856,368","10,861,184","10,851,840","86,850,944","80.13","80.93","79.36","80.13","3,109,056","3,109,056","3,109,056","3,109,056","2,598,561.11","2,615,496","2,565,858","119,533,811","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","13,362,390","14,597,632","12,737,376","427,596,480","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","81.39","82.03","80.52","81.39","94.02","94.48","93.36","94.02","3,790,758.24","3,850,679","3,733,181","697,499,516","3,794,199.98","3,862,390","3,710,413","698,132,796","81.92","83.39","80.11","81.92","12"
"14","52108","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,912,944","10,915,968","10,910,720","87,303,552","8,637,040","8,638,720","8,634,112","69,096,320","83.08","83.40","82.73","83.08","487,136","487,136","487,136","487,136","306,298.41","307,523","305,093","14,089,727","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,116,749","5,169,248","5,110,112","163,735,968","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","83.08","83.40","82.73","83.08","97.43","97.62","97.22","97.43","307,504.84","308,838","306,376","56,580,890","307,625.68","308,698","306,317","56,603,126","42.42","42.57","42.24","42.42","12"
"15","52108","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","51,644,288","52,028,416","51,088,128","413,154,304","14,588,688","14,900,096","14,256,896","116,709,504","81.86","82.30","81.52","81.86","9,686,656","9,686,656","9,686,656","9,686,656","8,331,945.22","8,359,939","8,303,261","383,269,480","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","53,181,668","56,880,736","49,263,872","1,701,813,376","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","40","83.33","83.54","83.83","83.27","83.54","82.82","83.21","82.50","82.82","11,738,879.30","11,800,491","11,676,403","2,159,953,791","12,109,007.85","12,154,889","12,063,845","2,228,057,445","84.19","84.51","83.88","84.19","10"
"16","52108","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","22,583,760","22,608,256","22,533,248","180,670,080","16,239,152","16,261,248","16,212,480","129,913,216","91.85","91.96","91.67","91.85","777,664","777,664","777,664","777,664","2,346.98","2,597","2,206","107,961","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","9,780,288","9,826,816","9,741,920","312,969,216","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","16","33.33","24.02","25.86","23.36","24.02","29.63","30.09","29.03","29.63","277,796.67","293,583","260,567","51,114,588","277,860.71","303,963","265,833","51,126,370","24.06","26.32","23.02","24.06","4"
"17","52108","python.exe","127.0.0.1","projection_keys_cursor_kernel(RenderParams, unsigned int, const float *, const float4 *, const float4 *, const float4 *, int *, float2 *, float4 *, float *, unsigned int *, int *, unsigned int, unsigned int *, unsigned int)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","12,747,072","12,754,304","12,741,760","101,976,576","9,127,424","9,138,432","9,120,128","73,019,392","84.79","84.86","84.74","84.79","474,688","474,688","474,688","474,688","16,628.11","20,235","13,093","764,893","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","12","16","12","2,484","5,264","684","40","40","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","34.41","10,426,613","11,485,696","10,358,656","333,651,616","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","48.44","52.59","44.12","48.44","84.22","87.76","80.79","84.22","346,206.04","384,138","291,621","63,701,911","346,889.86","394,151","297,941","63,827,734","51.69","58.73","44.39","51.69","12"
"18","52108","python.exe","127.0.0.1","publish_cursor_kernel(const unsigned int *, volatile int *, int)","1","13","(1, 1, 1)","(1, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","352","1,024","0","2,816","0","0","0","0","0.80","2.81","0.41","0.80","3,072","3,072","3,072","3,072","0","0","0","0","0","1","1","1","1","1","0","CachePreferNone","1","1","1","1","1","","16","128","16","48","2,484","3,248","183","16","512","16,384","1,024","1,024","1,024","0","0","46","1,024","13","1","23","all","0","0","0","0.00","1,121","3,936","576","35,872","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","16","33.33","0.00","0.11","0","0.00","2.08","95.83","0","2.08","0.06","11","0","11","0.11","20","0","20","1.37","252.75","0","1.37","4"
"19","52108","python.exe","127.0.0.1","widen_keys_kernel(const unsigned int *, unsigned long long *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,496","2,393,088","2,392,064","19,139,968","4,692,768","4,698,624","4,688,000","37,542,144","91.84","91.92","91.77","91.84","141,952","141,952","141,952","141,952","3,250.26","3,424","3,104","149,512","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","1,795,914","1,800,032","1,795,072","57,469,248","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","9.39","10.03","8.89","9.39","81.50","82.77","80.64","81.50","17,876.35","18,744","16,984","3,289,248","17,926.39","18,883","17,121","3,298,456","8.81","9.28","8.42","8.81","12"
"20","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, unsigned int, cub::identity_decomposer_t>(T4 *, const T3 *, T4, int, int, T5)","1","13","(128, 1, 1)","(414, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,786,016","4,786,816","4,785,152","38,288,128","164,800","167,040","162,304","1,318,400","92.46","92.52","92.40","92.46","98,560","98,560","98,560","98,560","27,758.57","28,039","26,717","1,276,894","1","128","1","1","128","1","0","CachePreferNone","1","414","1","1","414","","16","9","11","12","1,847","5,100","2,284","55","56","102,400","9,216","9,216","1,024","0","8,192","46","1,024","13","52,992","23","all","0","0","0","1","1,234,245","1,403,936","1,197,056","39,495,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","33.87","34.00","32.73","33.87","58.95","60.41","57.26","58.95","22,883.38","22,988","22,147","4,210,541","23,068.80","23,177","22,331","4,244,659","16.63","16.71","16.10","16.63","9"
"21","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, unsigned int>(T2 *)","1","13","(256, 1, 1)","(6, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","1,296","2,048","512","10,368","0","0","0","0","1.42","3.93","0.48","1.42","2,496","2,496","2,496","2,496","9.13","70","0","420","1","256","1","1","256","1","0","CachePreferNone","1","6","1","1","6","","16","10","14","6","2,458","4,976","2,360","23","24","32,768","2,208","2,304","1,024","0","1,184","46","1,024","13","1,536","23","all","0","0","0","0.02","1,605","4,448","288","51,360","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","0.49","3.74","0","0.49","16.54","129.93","0","16.54","7.66","97","0","1,410","9.75","113","0","1,794","4.04","46.84","0","4.04","12"
"22","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,236,672","7,240,832","7,234,048","57,893,376","7,302,352","7,321,216","7,282,816","58,418,816","91.43","91.58","91.29","91.43","292,608","292,608","292,608","292,608","16,642.89","20,188","15,196","765,573","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,269,964","4,510,496","4,210,944","136,638,848","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","14.95","18.19","13.74","14.95","70.20","72.64","68.27","70.20","29,920.68","38,299","26,270","5,505,405","30,889.11","39,768","27,776","5,683,596","7.24","9.32","6.51","7.24","9"
"23","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,194,080","7,196,928","7,191,296","57,552,640","7,302,000","7,320,064","7,283,328","58,416,000","90.98","91.11","90.84","90.98","293,184","293,184","293,184","293,184","81,390.91","91,050","75,216","3,743,982","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,120,973","4,360,960","4,061,344","131,871,136","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","32.04","37.06","29.63","32.04","72.88","74.58","70.94","72.88","86,099.65","97,382","81,880","15,842,336","86,509.62","98,971","79,253","15,917,771","20.27","23.19","18.57","20.27","9"
"24","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,213,312","7,216,512","7,210,880","57,706,496","7,606,080","7,628,032","7,595,264","60,848,640","89.37","89.52","89.29","89.37","305,120","305,120","305,120","305,120","84,623.61","101,863","77,558","3,892,686","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,569,387","4,803,136","4,510,432","146,220,384","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.04","37.50","28.59","31.04","72.84","74.34","71.15","72.84","84,581.49","102,045","74,490","15,562,995","85,686.47","105,607","78,264","15,766,311","19.45","23.97","17.76","19.45","9"
"25","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,200,672","7,203,328","7,198,080","57,605,376","7,352,704","7,365,248","7,338,752","58,821,632","90.45","90.55","90.35","90.45","296,064","296,064","296,064","296,064","81,027.02","97,029","74,399","3,727,243","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,224,831","4,464,832","4,162,432","135,194,592","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.51","36.55","28.08","31.51","72.89","74.65","71.31","72.89","84,977.01","103,994","78,779","15,635,770","85,985.62","105,429","78,510","15,821,354","19.93","24.43","18.19","19.93","9"
"26","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,209,568","7,212,928","7,206,528","57,676,544","7,580,592","7,598,208","7,571,072","60,644,736","90.09","90.22","90.02","90.09","302,080","302,080","302,080","302,080","101,561.89","122,127","93,091","4,671,847","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,613,298","4,873,600","4,559,104","147,625,536","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.02","37.34","28.62","31.02","72.90","74.15","71.66","72.90","84,817.47","102,975","77,477","15,606,414","84,970.01","105,509","77,451","15,634,482","19.31","23.97","17.60","19.31","9"
"27","52108","python.exe","127.0.0.1","void cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>(T7 *, T7 *, T5 *, const T5 *, T3 *, const T3 *, T4 *, const T4 *, T6, int, int, T8)","1","13","(384, 1, 1)","(1246, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","7,200,032","7,203,456","7,195,776","57,600,256","7,326,048","7,352,960","7,310,336","58,608,384","90.56","90.75","90.44","90.56","295,168","295,168","295,168","295,168","83,450.13","97,335","76,723","3,838,706","1","384","1","1","384","1","0","CachePreferNone","1","1,246","1","1","1,246","","16","3","3","4","1,557","3,684","4,404","56","56","102,400","32,768","32,768","1,024","0","31,744","46","1,024","13","478,464","23","all","0","0","0","9.03","4,175,437","4,458,624","4,121,344","133,613,984","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","36","75","31.68","36.81","29.18","31.68","72.81","74.40","71.09","72.81","85,565.67","102,367","75,191","15,744,083","86,648.22","101,789","79,428","15,943,273","20.22","23.75","18.54","20.22","9"
"28","52108","python.exe","127.0.0.1","narrow_keys_kernel(const unsigned long long *, unsigned int *, unsigned int, unsigned int)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","4,784,672","4,785,152","4,784,128","38,277,376","2,324,704","2,342,912","2,295,808","18,597,632","92.35","92.59","91.97","92.35","141,664","141,664","141,664","141,664","3,250.26","3,416","3,144","149,512","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","1,795,995","1,805,696","1,795,072","57,471,840","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","9.39","10.03","9.03","9.39","74.80","76.32","73.24","74.80","18,688.91","19,826","17,831","3,438,759","18,739.64","19,693","18,129","3,448,093","9.26","9.73","8.96","9.26","12"
"29","52108","python.exe","127.0.0.1","compute_tile_ranges_kernel(const unsigned int *, unsigned int, unsigned int, unsigned int, int *)","1","13","(256, 1, 1)","(18689, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","2,392,608","2,393,984","2,392,064","19,140,864","171,056","172,544","168,704","1,368,448","87.51","87.60","87.41","87.51","53,952","53,952","53,952","53,952","4,001.43","4,196","3,886","184,066","0","256","1","1","256","1","0","CachePreferNone","1","18,689","1","1","18,689","","16","16","8","6","2,338","4,976","992","16","16","8,192","1,024","1,024","1,024","0","0","46","1,024","13","4,784,384","23","all","0","0","0","67.71","633,853","639,104","631,040","20,283,296","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","30.12","31.39","29.23","30.12","73.24","74.07","72.03","73.24","22,661.45","24,000","21,575","4,169,706","22,712.53","24,002","21,727","4,179,106","31.02","32.78","29.67","31.02","12"
"30","52108","python.exe","127.0.0.1","void rasterize_forward_cut_kernel<6>(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, float4 *, int *)","1","13","(16, 16, 1)","(163, 106, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","8,153,440","8,241,024","8,090,112","65,227,520","10,862,240","10,865,024","10,859,648","86,897,920","79.94","80.63","79.11","79.94","2,976,576","2,976,576","2,976,576","2,976,576","2,476,479.65","2,497,189","2,454,176","113,918,064","1","16","16","1","256","1","0","CachePreferNone","1","163","106","1","17,278","","16","6","7","6","2,295","4,976","3,944","39","40","102,400","14,336","14,336","1,024","0","13,312","46","1,024","13","4,423,168","23","all","0","0","0","62.60","12,961,020","13,635,744","12,659,840","414,752,640","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","81.36","82.02","80.65","81.36","92.97","93.58","92.46","92.97","3,626,324.36","3,683,926","3,568,717","667,243,682","3,629,586.95","3,685,974","3,554,458","667,843,998","81.79","83.06","80.09","81.79","12"
"31","52108","python.exe","127.0.0.1","ssim_tile_jit_kernel(LossParams, const float4 *, const unsigned int *, float4 *)","1","13","(16, 16, 1)","(164, 107, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","10,902,512","10,903,680","10,900,736","87,220,096","8,639,728","8,641,792","8,636,800","69,117,824","83.00","83.34","82.48","83.00","487,424","487,424","487,424","487,424","306,435.24","307,634","305,336","14,096,021","1","16","16","1","256","1","0","CachePreferNone","1","164","107","1","17,548","","16","6","9","6","2,369","4,976","1,992","40","40","16,384","1,600","1,664","1,024","0","576","46","1,024","13","4,492,288","23","all","0","0","0","63.58","5,730,679","5,782,720","5,726,080","183,381,728","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","48","100","83.00","83.34","82.48","83.00","97.37","97.58","97.16","97.37","308,327.57","310,016","306,824","56,732,272","308,444.07","309,570","307,302","56,753,708","42.51","42.66","42.35","42.51","12"
"32","52108","python.exe","127.0.0.1","rasterize_backward_wave3t_kernel(RenderParams, const int *, const int *, const float2 *, const float4 *, const float *, const float4 *, const int *, const float4 *, float *, float *, float *)","1","13","(128, 1, 1)","(17278, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","57,580,544","58,027,136","57,075,584","460,644,352","20,089,632","20,510,848","19,773,568","160,717,056","81.99","82.29","81.74","81.99","10,093,760","10,093,760","10,093,760","10,093,760","8,126,332.74","8,161,478","8,101,145","373,811,306","1","128","1","1","128","1","0","CachePreferNone","1","17,278","1","1","17,278","","16","10","10","12","1,992","4,936","2,368","48","48","102,400","10,240","10,240","1,024","0","9,216","46","1,024","13","2,211,584","23","all","0","0","0","37.56","55,396,360","59,169,376","52,435,840","1,772,683,520","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","40","83.33","83.43","83.71","83.18","83.43","82.87","83.08","82.67","82.87","11,474,705.86","11,515,995","11,437,933","2,111,345,878","11,849,880.66","11,893,162","11,809,802","2,180,378,041","84.08","84.39","83.80","84.08","10"
"33","52108","python.exe","127.0.0.1","void fused_proj_bwd_adam_kernel<0>(OptimParams, float *, float4 *, float4 *, float4 *, const int *, float2 *, float4 *, float *, float *, float4 *, float4 *, float4 *, float4 *, const float *, const float4 *, const float4 *, const float4 *, float *, float *, gs::GaussianGrad<float> *)","1","13","(128, 1, 1)","(18994, 1, 1)","0","8.6","0","0","368","1","0","1","1","1","0","0","0","1","0","372","1,755,000","0","8","6","0","1","1","0","No-CC","1","0","1","0","0","NVIDIA GeForce RTX 3070","0","0","256","4","1","1","256","0","0","0","0","1","612,634,846","9,348","16,000","16","3","3","16,000","16","161","639,048,154","0","0","1","1","0","0","1","372","0","1","1","4,194,304","32","16","23","1","1","134,213,632","1,024","1,024","64","16","1,755,000","2,147,483,647","65,535","65,535","4","1","7,001,000","2,883,584","2,147,483,647","65,536","65,536","255","49,152","101,376","102,400","1,024","1,536","48","12","2,048","32,768","32,768","65,536","32,768","2,048","32,768","131,072","16,384","16,384","16,384","2,046","32,768","32,768","2,048","32,768","268,435,456","32,768","131,072","32,768","32,768","65,536","32,768","2,048","32,768","65,000","2,097,120","131,072","32,768","32,768","131,072","16,384","32,768","16,384","8,192","16,384","8,192","2,046","32,768","32,768","1","7,001,000","1","0","0","0","0","0","46","8","4","1","0","0","0","10","0","0","1","17","1,024","8","64","1","1","512","0","0","512","32","65,536","8,589,410,304","1","0","1","32","23,757,632","23,795,712","23,717,504","190,061,056","17,129,120","17,167,616","17,084,672","137,032,960","92.22","92.39","92.03","92.22","815,744","815,744","815,744","815,744","2,397.63","2,588","2,277","110,291","0","128","1","1","128","1","0","CachePreferNone","1","18,994","1","1","18,994","","16","4","16","12","456","5,264","536","127","128","16,384","1,024","1,024","1,024","0","0","46","1,024","13","2,431,232","23","all","0","0","0","103.23","10,298,718","10,356,000","10,269,824","329,558,976","1","1","1","1","0","0","0","0","0","0","0","0","1","0","0","0","0","0","0","0","0","0","0","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","12,453,651,214","12,453,651,214","12,453,651,214","99,629,209,712","8","0","16","33.33","24.46","25.70","23.77","24.46","29.76","30.32","29.30","29.76","297,058.29","311,270","284,645","54,658,725","297,124.64","313,075","285,009","54,670,934","24.54","25.86","23.54","24.54","4"


==> figsrc/data/stage_detail_summary.json <==
{
 "keys_twopass|Two passes, host sync (3DGS)": {
  "arm": "keys_twopass",
  "stage": "proj",
  "n": 15,
  "ms": 0.7351966666666667,
  "slow": 1.587559333530758,
  "vram": 1208.0,
  "vram_d": 116.0,
  "keys": 0.9999876476220073,
  "ncu": {
   "kernels": 5.0,
   "kernel_names": [
    "cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>",
    "cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>",
    "emit_keys_kernel",
    "projection_forward_kernel",
    "publish_count_kernel"
   ],
   "main": "projection_forward_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 0,
   "occ_th": 100.0,
   "occ": 89.53,
   "issue": 32.15,
   "instr": 67805948.5,
   "dram": 285556736.0,
   "dram_r": 197842496.0,
   "dram_w": 87714240.0,
   "time_ncu": 899856.0
  }
 },
 "keys_fused_noreject|Fused, look-back offsets": {
  "arm": "keys_fused_noreject",
  "stage": "proj",
  "n": 15,
  "ms": 0.596544,
  "slow": 1.2852687435228938,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9999808785134833,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "projection_keys_fused_kernel"
   ],
   "main": "projection_keys_fused_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 24.0,
   "occ_th": 100.0,
   "occ": 93.82,
   "issue": 39.88,
   "instr": 74972580.0,
   "dram": 220739584.0,
   "dram_r": 146064384.0,
   "dram_w": 74675200.0,
   "time_ncu": 731888.0
  }
 },
 "keys_fused|\\quad + early reject": {
  "arm": "keys_fused",
  "stage": "proj",
  "n": 15,
  "ms": 0.5599156666666667,
  "slow": 1.2085881156679459,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9999588303482667,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "projection_keys_fused_kernel"
   ],
   "main": "projection_keys_fused_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 24.0,
   "occ_th": 100.0,
   "occ": 93.69,
   "issue": 40.76,
   "instr": 71174462.5,
   "dram": 175012096.0,
   "dram_r": 101018368.0,
   "dram_w": 73993728.0,
   "time_ncu": 692464.0
  }
 },
 "keys_cursor_noreject|Fused, shared cursor": {
  "arm": "keys_cursor_noreject",
  "stage": "proj",
  "n": 15,
  "ms": 0.5324616666666667,
  "slow": 1.1484257496186707,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.99995315447893,
  "ncu": {
   "kernels": 2.0,
   "kernel_names": [
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel"
   ],
   "main": "projection_keys_cursor_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 0,
   "occ_th": 100.0,
   "occ": 79.14,
   "issue": 42.52,
   "instr": 67838027.0,
   "dram": 221012096.0,
   "dram_r": 145949056.0,
   "dram_w": 75063040.0,
   "time_ncu": 628544.0
  }
 },
 "ours|\\quad + early reject (ours)": {
  "arm": "ours",
  "stage": "proj",
  "n": 15,
  "ms": 0.45994233333333334,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 2.0,
   "kernel_names": [
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel"
   ],
   "main": "projection_keys_cursor_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 0,
   "occ_th": 100.0,
   "occ": 82.03,
   "issue": 47.85,
   "instr": 63154838.0,
   "dram": 174913600.0,
   "dram_r": 101013888.0,
   "dram_w": 73899712.0,
   "time_ncu": 528832.0
  }
 },
 "nodirect|SH0 colour, no direct RGB": {
  "arm": "nodirect",
  "stage": "proj",
  "n": 15,
  "ms": 0.5131066666666666,
  "slow": 1.1110992770740904,
  "vram": 1172.0,
  "vram_d": 80.0,
  "keys": 0.9949796278562388,
  "ncu": {
   "kernels": 2.0,
   "kernel_names": [
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel"
   ],
   "main": "projection_keys_cursor_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 0,
   "occ_th": 100.0,
   "occ": 82.41,
   "issue": 42.9,
   "instr": 64586469.5,
   "dram": 209678464.0,
   "dram_r": 123462016.0,
   "dram_w": 86216448.0,
   "time_ncu": 600976.0
  }
 },
 "keys_twopass_sh0|Two passes, SH0 colour": {
  "arm": "keys_twopass_sh0",
  "stage": "proj",
  "n": 0,
  "ms": null,
  "slow": null,
  "vram": null,
  "vram_d": null,
  "keys": null,
  "ncu": {
   "kernels": 5.0,
   "kernel_names": [
    "cub::DeviceScanInitKernel<cub::ScanTileState<int, 1>>",
    "cub::DeviceScanKernel<scan::policy_hub<int, int, int, unsigned int, cuda::plus<void>>::Policy1000, const int *, int *, cub::ScanTileState<int, 1>, cuda::plus<void>, detail::InputValue<int, int *>, unsigned int, int, 0>",
    "emit_keys_kernel",
    "projection_forward_kernel",
    "publish_count_kernel"
   ],
   "main": "projection_forward_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 0,
   "occ_th": 83.33,
   "occ": 72.77,
   "issue": 25.43,
   "instr": 69323526.5,
   "dram": 338726720.0,
   "dram_r": 238440320.0,
   "dram_w": 100286400.0,
   "time_ncu": 1028640.0
  }
 },
 "keys_cursor_noreject_sh0|Fused, shared cursor, SH0 colour": {
  "arm": "keys_cursor_noreject_sh0",
  "stage": "proj",
  "n": 0,
  "ms": null,
  "slow": null,
  "vram": null,
  "vram_d": null,
  "keys": null,
  "ncu": {
   "kernels": 2.0,
   "kernel_names": [
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel"
   ],
   "main": "projection_keys_cursor_kernel",
   "threads": 128,
   "regs": 40,
   "smem": 0,
   "occ_th": 100.0,
   "occ": 78.72,
   "issue": 36.38,
   "instr": 69760928.0,
   "dram": 272694976.0,
   "dram_r": 184981376.0,
   "dram_w": 87713600.0,
   "time_ncu": 743520.0
  }
 },
 "sort_std|64-bit keys (3DGS)": {
  "arm": "sort_std",
  "stage": "sort",
  "n": 15,
  "ms": 1.8133723333333331,
  "slow": 2.22410795703226,
  "vram": 1184.0,
  "vram_d": 92.0,
  "keys": 1.0000251990085787,
  "ncu": {
   "kernels": 9.0,
   "kernel_names": [
    "compute_tile_ranges_kernel",
    "cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, unsigned int>",
    "cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, unsigned int, cub::identity_decomposer_t>",
    "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>"
   ],
   "main": "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned long long, int, unsigned int>::Policy1000, 0, unsigned long long, int, unsigned int, int, int, cub::identity_decomposer_t>",
   "threads": 384,
   "regs": 56,
   "smem": 31744.0,
   "occ_th": 75.0,
   "occ": 72.91,
   "issue": 19.26,
   "instr": 95403949.0,
   "dram": 787862272.0,
   "dram_r": 417406528.0,
   "dram_w": 370455744.0,
   "time_ncu": 2005504.0
  }
 },
 "ours|32-bit keys (ours)": {
  "arm": "ours",
  "stage": "sort",
  "n": 15,
  "ms": 0.8092779999999998,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 7.0,
   "kernel_names": [
    "compute_tile_ranges_kernel",
    "cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>",
    "cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>",
    "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>"
   ],
   "main": "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>",
   "threads": 384,
   "regs": 80,
   "smem": 33280.0,
   "occ_th": 50.0,
   "occ": 48.46,
   "issue": 24.75,
   "instr": 62103049.0,
   "dram": 362212992.0,
   "dram_r": 198590400.0,
   "dram_w": 163622592.0,
   "time_ncu": 948368.0
  }
 },
 "fwd_nomask|No subtile masks": {
  "arm": "fwd_nomask",
  "stage": "fwd",
  "n": 15,
  "ms": 2.7315233333333335,
  "slow": 1.4147509655663975,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9999553864412608,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_forward_cut_kernel<256>"
   ],
   "main": "rasterize_forward_cut_kernel<256>",
   "threads": 256,
   "regs": 33,
   "smem": 10240.0,
   "occ_th": 100.0,
   "occ": 96.15,
   "issue": 84.66,
   "instr": 1022702882.5,
   "dram": 151645568.0,
   "dram_r": 64863360.0,
   "dram_w": 86782208.0,
   "time_ncu": 4394640.0
  }
 },
 "fwd_masks|Subtile masks (VkSplat)": {
  "arm": "fwd_masks",
  "stage": "fwd",
  "n": 15,
  "ms": 2.3804113333333334,
  "slow": 1.2344851016222973,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9999768659257505,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_forward_kernel<1>"
   ],
   "main": "rasterize_forward_kernel<1>",
   "threads": 256,
   "regs": 40,
   "smem": 10240.0,
   "occ_th": 100.0,
   "occ": 95.18,
   "issue": 84.09,
   "instr": 877086398.0,
   "dram": 151865792.0,
   "dram_r": 65035776.0,
   "dram_w": 86830016.0,
   "time_ncu": 3795104.0
  }
 },
 "fwd_color|\\quad + shared colour": {
  "arm": "fwd_color",
  "stage": "fwd",
  "n": 15,
  "ms": 2.2659016666666663,
  "slow": 1.1746559381783257,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0000219534710941,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_forward_cut_kernel<2>"
   ],
   "main": "rasterize_forward_cut_kernel<2>",
   "threads": 256,
   "regs": 39,
   "smem": 11264.0,
   "occ_th": 100.0,
   "occ": 95.19,
   "issue": 86.44,
   "instr": 858599344.0,
   "dram": 151714624.0,
   "dram_r": 64919936.0,
   "dram_w": 86794688.0,
   "time_ncu": 3619952.0
  }
 },
 "fwd_hits|\\quad + hit lists": {
  "arm": "fwd_hits",
  "stage": "fwd",
  "n": 15,
  "ms": 2.1696216666666666,
  "slow": 1.126094058103036,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0000120337872993,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_forward_cut_kernel<4>"
   ],
   "main": "rasterize_forward_cut_kernel<4>",
   "threads": 256,
   "regs": 38,
   "smem": 12288.0,
   "occ_th": 100.0,
   "occ": 93.85,
   "issue": 75.03,
   "instr": 711237289.5,
   "dram": 151979648.0,
   "dram_r": 65148480.0,
   "dram_w": 86831168.0,
   "time_ncu": 3463760.0
  }
 },
 "ours|\\quad + both (ours)": {
  "arm": "ours",
  "stage": "fwd",
  "n": 15,
  "ms": 1.9271063333333331,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_forward_cut_kernel<6>"
   ],
   "main": "rasterize_forward_cut_kernel<6>",
   "threads": 256,
   "regs": 39,
   "smem": 13312.0,
   "occ_th": 100.0,
   "occ": 94.03,
   "issue": 81.98,
   "instr": 682364580.5,
   "dram": 152025152.0,
   "dram_r": 65176192.0,
   "dram_w": 86848960.0,
   "time_ncu": 3042336.0
  }
 },
 "loss_std|fused-ssim, $11{\\times}11$ window": {
  "arm": "loss_std",
  "stage": "loss",
  "n": 15,
  "ms": 2.2246669999999997,
  "slow": 8.050320161694572,
  "vram": 1492.0,
  "vram_d": 400.0,
  "keys": 1.0031721075484659,
  "ncu": {
   "kernels": 5.0,
   "kernel_names": [
    "fs_backward_kernel",
    "fs_combine_kernel",
    "fs_fill_kernel",
    "fs_forward_kernel",
    "fs_unpack_kernel"
   ],
   "main": "fs_backward_kernel",
   "threads": 256,
   "regs": 40,
   "smem": 13104.0,
   "occ_th": 100.0,
   "occ": 99.09,
   "issue": 36.91,
   "instr": 348571568.0,
   "dram": 1207095104.0,
   "dram_r": 719779648.0,
   "dram_w": 487315456.0,
   "time_ncu": 3999280.0
  }
 },
 "ours|Tile SSIM (ours)": {
  "arm": "ours",
  "stage": "loss",
  "n": 15,
  "ms": 0.2752773333333333,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "ssim_tile_jit_kernel"
   ],
   "main": "ssim_tile_jit_kernel",
   "threads": 256,
   "regs": 40,
   "smem": 576.0,
   "occ_th": 100.0,
   "occ": 97.37,
   "issue": 42.54,
   "instr": 56656581.0,
   "dram": 156352128.0,
   "dram_r": 87231936.0,
   "dram_w": 69120192.0,
   "time_ncu": 487008.0
  }
 },
 "full_image|Full image": {
  "arm": "full_image",
  "stage": "pix",
  "n": 15,
  "ms": 32.33314,
  "slow": 3.94257141156226,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9996479509780302,
  "ncu": {
   "kernels": 12.0,
   "kernel_names": [
    "rasterize_backward_wave3t_kernel",
    "rasterize_forward_cut_kernel<6>",
    "ssim_tile_jit_kernel"
   ],
   "main": "rasterize_backward_wave3t_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 9216.0,
   "occ_th": 83.33,
   "occ": 82.92,
   "issue": 84.22,
   "instr": 11496354868.5,
   "dram": 3416705984.0,
   "dram_r": 2303671744.0,
   "dram_w": 1113034240.0,
   "time_ncu": 52414688.0
  }
 },
 "ours|Strided, one in four (ours)": {
  "arm": "ours",
  "stage": "pix",
  "n": 15,
  "ms": 8.203031000000001,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 3.0,
   "kernel_names": [
    "rasterize_backward_wave3t_kernel",
    "rasterize_forward_cut_kernel<6>",
    "ssim_tile_jit_kernel"
   ],
   "main": "rasterize_backward_wave3t_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 9216.0,
   "occ_th": 83.33,
   "occ": 82.81,
   "issue": 84.16,
   "instr": 2874516638.0,
   "dram": 853479104.0,
   "dram_r": 575312192.0,
   "dram_w": 278166912.0,
   "time_ncu": 13109920.0
  }
 },
 "bwd_gsplat|gsplat": {
  "arm": "bwd_gsplat",
  "stage": "bwd",
  "n": 15,
  "ms": 22.008263333333336,
  "slow": 3.6806543711380884,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9999818217498215,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_backward_gsplat_kernel"
   ],
   "main": "rasterize_backward_gsplat_kernel",
   "threads": 256,
   "regs": 40,
   "smem": 10240.0,
   "occ_th": 100.0,
   "occ": 94.53,
   "issue": 43.18,
   "instr": 4261531352.5,
   "dram": 337499072.0,
   "dram_r": 288100032.0,
   "dram_w": 49399040.0,
   "time_ncu": 35803120.0
  }
 },
 "bwd_taming|Taming-3DGS": {
  "arm": "bwd_taming",
  "stage": "bwd",
  "n": 15,
  "ms": 19.41996033333334,
  "slow": 3.222286144377324,
  "vram": 1712.0,
  "vram_d": 620.0,
  "keys": 0.9999615704977808,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_backward_taming_kernel<1>"
   ],
   "main": "rasterize_backward_taming_kernel<1>",
   "threads": 32,
   "regs": 58,
   "smem": 772.0,
   "occ_th": 33.33,
   "occ": 33.27,
   "issue": 64.61,
   "instr": 4870004884.5,
   "dram": 1039038784.0,
   "dram_r": 942711104.0,
   "dram_w": 96327680.0,
   "time_ncu": 27382496.0
  }
 },
 "ours|Ours": {
  "arm": "ours",
  "stage": "bwd",
  "n": 15,
  "ms": 6.000647333333333,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "rasterize_backward_wave3t_kernel"
   ],
   "main": "rasterize_backward_wave3t_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 9216.0,
   "occ_th": 83.33,
   "occ": 82.81,
   "issue": 84.16,
   "instr": 2135495476.5,
   "dram": 545101824.0,
   "dram_r": 422904064.0,
   "dram_w": 122197760.0,
   "time_ncu": 9580576.0
  }
 },
 "adam_unfused|Separate kernels": {
  "arm": "adam_unfused",
  "stage": "adam",
  "n": 15,
  "ms": 2.0721746666666667,
  "slow": 3.6374710677362465,
  "vram": 1348.0,
  "vram_d": 256.0,
  "keys": 0.9999935663801549,
  "ncu": {
   "kernels": 3.0,
   "kernel_names": [
    "fused_proj_bwd_adam_kernel<1>",
    "fused_proj_bwd_adam_kernel<2>",
    "proj_activation_bwd_kernel"
   ],
   "main": "fused_proj_bwd_adam_kernel<1>",
   "threads": 128,
   "regs": 80,
   "smem": 0,
   "occ_th": 50.0,
   "occ": 43.51,
   "issue": 8.52,
   "instr": 56908417.5,
   "dram": 795529344.0,
   "dram_r": 478141760.0,
   "dram_w": 317387584.0,
   "time_ncu": 2521984.0
  }
 },
 "adam_dense|Fused, dense Adam": {
  "arm": "adam_dense",
  "stage": "adam",
  "n": 15,
  "ms": 0.9075466666666667,
  "slow": 1.5769297839087992,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 0.9996858541876491,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "fused_proj_bwd_adam_kernel<0>"
   ],
   "main": "fused_proj_bwd_adam_kernel<0>",
   "threads": 128,
   "regs": 127,
   "smem": 0,
   "occ_th": 33.33,
   "occ": 28.01,
   "issue": 20.95,
   "instr": 73359304.5,
   "dram": 526654400.0,
   "dram_r": 288438592.0,
   "dram_w": 238215808.0,
   "time_ncu": 1304320.0
  }
 },
 "adam_fp32|Fused, sparse, fp32 moments": {
  "arm": "adam_fp32",
  "stage": "adam",
  "n": 15,
  "ms": 0.7788073333333333,
  "slow": 1.3624290901558154,
  "vram": 1224.0,
  "vram_d": 132.0,
  "keys": 0.9999974885541435,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "fused_proj_bwd_adam_kernel<0>"
   ],
   "main": "fused_proj_bwd_adam_kernel<0>",
   "threads": 128,
   "regs": 119,
   "smem": 0,
   "occ_th": 33.33,
   "occ": 29.44,
   "issue": 15.44,
   "instr": 46286086.5,
   "dram": 446517504.0,
   "dram_r": 249167808.0,
   "dram_w": 197349696.0,
   "time_ncu": 1109024.0
  }
 },
 "ours|Fused, sparse, bf16 moments (ours)": {
  "arm": "ours",
  "stage": "adam",
  "n": 15,
  "ms": 0.572121,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 1.0,
   "kernel_names": [
    "fused_proj_bwd_adam_kernel<0>"
   ],
   "main": "fused_proj_bwd_adam_kernel<0>",
   "threads": 128,
   "regs": 127,
   "smem": 0,
   "occ_th": 33.33,
   "occ": 29.69,
   "issue": 24.5,
   "instr": 52885890.0,
   "dram": 318848704.0,
   "dram_r": 185365184.0,
   "dram_w": 133483520.0,
   "time_ncu": 797440.0
  }
 },
 "sh3|SH degree 3, no cone": {
  "arm": "sh3",
  "stage": "step",
  "n": 15,
  "ms": 11.185976666666669,
  "slow": 1.1067652786563376,
  "vram": 2214.0,
  "vram_d": 1122.0,
  "keys": 1.2405456208394228,
  "ncu": {
   "kernels": 13.0,
   "kernel_names": [
    "compute_tile_ranges_kernel",
    "cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>",
    "cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>",
    "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>",
    "fused_proj_bwd_adam_kernel<0>",
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel",
    "rasterize_backward_wave3t_kernel",
    "rasterize_forward_cut_kernel<6>",
    "ssim_tile_jit_kernel"
   ],
   "main": "rasterize_backward_wave3t_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 9216.0,
   "occ_th": 83.33,
   "occ": 82.87,
   "issue": 84.07,
   "instr": 3156007898.5,
   "dram": 2634026432.0,
   "dram_r": 1603575360.0,
   "dram_w": 1030451072.0,
   "time_ncu": 17867584.0
  }
 },
 "ours|RGB and cone (ours)": {
  "arm": "ours",
  "stage": "step",
  "n": 15,
  "ms": 10.072853333333333,
  "slow": 1.0,
  "vram": 1092.0,
  "vram_d": 0.0,
  "keys": 1.0,
  "ncu": {
   "kernels": 13.0,
   "kernel_names": [
    "compute_tile_ranges_kernel",
    "cub::DeviceRadixSortExclusiveSumKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, unsigned int>",
    "cub::DeviceRadixSortHistogramKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, unsigned int, cub::identity_decomposer_t>",
    "cub::DeviceRadixSortOnesweepKernel<cub::policy_hub<unsigned int, int, unsigned int>::Policy1000, 0, unsigned int, int, unsigned int, int, int, cub::identity_decomposer_t>",
    "fused_proj_bwd_adam_kernel<0>",
    "projection_keys_cursor_kernel",
    "publish_cursor_kernel",
    "rasterize_backward_wave3t_kernel",
    "rasterize_forward_cut_kernel<6>",
    "ssim_tile_jit_kernel"
   ],
   "main": "rasterize_backward_wave3t_kernel",
   "threads": 128,
   "regs": 48,
   "smem": 9216.0,
   "occ_th": 83.33,
   "occ": 82.81,
   "issue": 84.16,
   "instr": 3052660415.0,
   "dram": 1709454400.0,
   "dram_r": 1060281664.0,
   "dram_w": 649172736.0,
   "time_ncu": 15384560.0
  }
 }
}

==> figsrc/data/stage_shift_vksplat.json <==
[
 {
  "name": "base_1M_f4",
  "cap_max": 1000000,
  "image_dir": "images_4",
  "window": [
   9000,
   9300
  ],
  "splats": [
   1000000,
   1000000
  ],
  "wall_ms_per_step": 11.937795000000003,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.05749897333329682
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.7841996799999595
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.018458013333332163
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.4227876533333023
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 3.4402508800000455
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.19419105333329764
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.2162393200000793
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6407256533333309
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 4.425243200000017
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.8182007733333189
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.442174280000005
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.0544153599999575
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.8633333333333333,
    "ms_per_step": 3.78460265333338
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.13666666666666666,
    "ms_per_step": 0.6406722133333353
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0005312266666666681
   }
  },
  "gpu_ms_per_step": 11.459969479999984,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "gpu": "RTX 3070",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed"
 },
 {
  "name": "splats_3M_f4",
  "cap_max": 3000000,
  "image_dir": "images_4",
  "window": [
   9000,
   9300
  ],
  "splats": [
   3000000,
   3000000
  ],
  "wall_ms_per_step": 27.99341766666667,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.17343710666659035
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.7858719999999438
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.0406391466666665
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.429939279999972
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 10.317961813333222
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.3937242266666171
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6372668399999245
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.9125308800000103
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 9.439560106666818
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.8195831466667063
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.9700181333333162
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.17105063999993306
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.9733333333333334,
    "ms_per_step": 9.130527040000043
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.02666666666666667,
    "ms_per_step": 0.3090330666666574
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0013811466666666685
   }
  },
  "gpu_ms_per_step": 26.920532679999784,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "gpu": "RTX 3070",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed"
 },
 {
  "name": "res_1M_f1",
  "cap_max": 1000000,
  "image_dir": "images",
  "window": [
   9000,
   9300
  ],
  "splats": [
   1000000,
   1000000
  ],
  "wall_ms_per_step": 63.69181933333341,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.06008373333329634
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 14.6875645866668
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.08027136000000712
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 7.485206799999986
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 3.437071040000059
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 2.2023734266673385
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.21726476000007247
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6423282133333192
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 26.101499199999694
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 6.301658453333351
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 1.9552547199999992
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.056712533333325155
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.02666666666666667,
    "ms_per_step": 0.711338666666658
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.9733333333333334,
    "ms_per_step": 25.390160533332942
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0005799066666666698
   }
  },
  "gpu_ms_per_step": 63.17057629333393,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "gpu": "RTX 3070",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed"
 },
 {
  "name": "base_1M_f4_4090",
  "cap_max": 1000000,
  "image_dir": "images_4",
  "window": [
   9000,
   9300
  ],
  "splats": [
   1000000,
   1000000
  ],
  "wall_ms_per_step": 4.787166910246015,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.023724533333337922
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.1692394666667248
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.005666806666665483
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.42975326333337743
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.5172568533332629
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.188907403333373
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.0864499333333683
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.2790994133333295
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.3042355200000226
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.24232091333332928
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.15269228000000856
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.019513013333336826
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.74,
    "ms_per_step": 0.9609368266666873
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.26,
    "ms_per_step": 0.34332196333333026
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0001869200000000013
   }
  },
  "gpu_ms_per_step": 4.3993463866667994,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "device": "NVIDIA GeForce RTX 4090",
  "gpu": "RTX 4090",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, baseline",
  "host": "Vast.ai instance 60874320 (Ireland), driver 565.77, PCIe 4.0 x16, Vulkan device check = discrete RTX 4090"
 },
 {
  "name": "base_1M_w1600",
  "cap_max": 1000000,
  "image_dir": "images_1600",
  "window": [
   9000,
   9300
  ],
  "splats": [
   1000000,
   1000000
  ],
  "wall_ms_per_step": 14.038046999999997,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.05782363999996246
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.2223673600000198
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.02263861333333348
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6472758533333483
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 3.543189439999921
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.28783241333328363
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.22106424000001068
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6490186666666691
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 5.360282346666571
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.997535679999982
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.5115924266666589
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.05464145333329469
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.8933333333333333,
    "ms_per_step": 4.7724359466667226
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.10666666666666667,
    "ms_per_step": 0.5878464000000013
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0005148266666666672
   }
  },
  "gpu_ms_per_step": 13.52062067999976,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "device": "",
  "gpu": "RTX 3070",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed; images_1600 = garden images resized to 1600x1037 (PIL bicubic, the 3DGS 1600-px width cap)"
 },
 {
  "name": "splats_3M_w1600",
  "cap_max": 3000000,
  "image_dir": "images_1600",
  "window": [
   9000,
   9300
  ],
  "splats": [
   3000000,
   3000000
  ],
  "wall_ms_per_step": 30.820063666666613,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.17350541333328362
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.2171285333333572
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.04538378666666436
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6530122666667044
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 10.311334079999549
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.41438649333325783
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.638080479999914
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.9094596266666684
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 11.085430613333548
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 2.128115413333299
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 1.0840680533333351
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.17100185333330206
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.9633333333333334,
    "ms_per_step": 10.605399893333521
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.03666666666666667,
    "ms_per_step": 0.4800307199999902
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0013911333333333376
   }
  },
  "gpu_ms_per_step": 29.65990475999958,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "device": "",
  "gpu": "RTX 3070",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed; images_1600 = garden images resized to 1600x1037 (PIL bicubic, the 3DGS 1600-px width cap)"
 },
 {
  "name": "base_1M_w1600_4090",
  "cap_max": 1000000,
  "image_dir": "images_1600",
  "window": [
   9000,
   9300
  ],
  "splats": [
   1000000,
   1000000
  ],
  "wall_ms_per_step": 5.438030346607168,
  "stages": {
   "CalculateIndexBufferOffset": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.023049473333336123
   },
   "ComputeSSIMGradient": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.2883309866665984
   },
   "ComputeTileRanges": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.0060157866666660465
   },
   "CopyTrainImageToDevice": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.6456852566669813
   },
   "FusedProjectionBackwardOptimizerStep": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.5130977066666713
   },
   "GenerateKeys": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.2930739733334035
   },
   "MCMCPostBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.08562582333335955
   },
   "ProjectionForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.2786770133333364
   },
   "RasterizeBackward": {
    "calls_per_step": 1.0,
    "ms_per_step": 1.4706805333333506
   },
   "RasterizeForward": {
    "calls_per_step": 1.0,
    "ms_per_step": 0.27846122666667156
   },
   "SortRTS": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.16995349333335166
   },
   "_Cumsum": {
    "calls_per_step": 1.01,
    "ms_per_step": 0.019001696666675616
   },
   "_RasterizeBackwardScheduling_PerSplat": {
    "calls_per_step": 0.9833333333333333,
    "ms_per_step": 1.437700906666694
   },
   "_RasterizeBackwardScheduling_Tensor_0_8_8": {
    "calls_per_step": 0.016666666666666666,
    "ms_per_step": 0.032979626666667095
   },
   "_Sum": {
    "calls_per_step": 0.01,
    "ms_per_step": 0.0001839100000000005
   }
  },
  "gpu_ms_per_step": 5.052651273333725,
  "image_hw": [
   null,
   null
  ],
  "vksplat_commit": "b3ad2b0 (harry7557558/vksplat)",
  "device": "NVIDIA GeForce RTX 4090",
  "gpu": "RTX 4090",
  "scene": "garden",
  "config": "upstream MCMCTrainerConfig, only cap_max / image_dir changed",
  "host": "Vast.ai instance 60936387 (Ireland, same host as 60874320), driver 565.77, PCIe 4.0 x16, Vulkan device check = discrete RTX 4090"
 }
]

==> figsrc/data/visibility/Caterpillar.json <==
{
 "scene": "Caterpillar",
 "splats": 1763251,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Caterpillar\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 595648,
   "pairs": 3199783
  },
  {
   "view": 1,
   "visible": 642184,
   "pairs": 3349658
  },
  {
   "view": 2,
   "visible": 728959,
   "pairs": 3662046
  },
  {
   "view": 3,
   "visible": 798384,
   "pairs": 3791567
  },
  {
   "view": 4,
   "visible": 816706,
   "pairs": 3794147
  },
  {
   "view": 5,
   "visible": 820884,
   "pairs": 3771389
  },
  {
   "view": 6,
   "visible": 822026,
   "pairs": 3754414
  },
  {
   "view": 7,
   "visible": 816166,
   "pairs": 3764871
  },
  {
   "view": 8,
   "visible": 810489,
   "pairs": 3768196
  },
  {
   "view": 9,
   "visible": 817923,
   "pairs": 3783165
  },
  {
   "view": 10,
   "visible": 813469,
   "pairs": 3796613
  },
  {
   "view": 11,
   "visible": 817590,
   "pairs": 3815026
  },
  {
   "view": 12,
   "visible": 808308,
   "pairs": 3847128
  },
  {
   "view": 13,
   "visible": 796391,
   "pairs": 3847035
  },
  {
   "view": 14,
   "visible": 801177,
   "pairs": 3872940
  },
  {
   "view": 15,
   "visible": 830621,
   "pairs": 3809456
  },
  {
   "view": 16,
   "visible": 846569,
   "pairs": 3697837
  },
  {
   "view": 17,
   "visible": 844520,
   "pairs": 3684394
  },
  {
   "view": 18,
   "visible": 848068,
   "pairs": 3696573
  },
  {
   "view": 19,
   "visible": 854140,
   "pairs": 3682766
  },
  {
   "view": 20,
   "visible": 853891,
   "pairs": 3664854
  },
  {
   "view": 21,
   "visible": 840198,
   "pairs": 3648911
  },
  {
   "view": 22,
   "visible": 834613,
   "pairs": 3597281
  },
  {
   "view": 23,
   "visible": 833318,
   "pairs": 3640889
  },
  {
   "view": 24,
   "visible": 784183,
   "pairs": 3445504
  },
  {
   "view": 25,
   "visible": 759728,
   "pairs": 3319016
  },
  {
   "view": 26,
   "visible": 792123,
   "pairs": 3454381
  },
  {
   "view": 27,
   "visible": 814240,
   "pairs": 3539475
  },
  {
   "view": 28,
   "visible": 809947,
   "pairs": 3534185
  },
  {
   "view": 29,
   "visible": 743286,
   "pairs": 3351866
  },
  {
   "view": 30,
   "visible": 698264,
   "pairs": 3251982
  },
  {
   "view": 31,
   "visible": 757734,
   "pairs": 3416671
  },
  {
   "view": 32,
   "visible": 755692,
   "pairs": 3448938
  },
  {
   "view": 33,
   "visible": 743220,
   "pairs": 3476128
  },
  {
   "view": 34,
   "visible": 743225,
   "pairs": 3547297
  },
  {
   "view": 35,
   "visible": 751050,
   "pairs": 3444698
  },
  {
   "view": 36,
   "visible": 747639,
   "pairs": 3343102
  },
  {
   "view": 37,
   "visible": 746046,
   "pairs": 3295004
  },
  {
   "view": 38,
   "visible": 737502,
   "pairs": 3296700
  },
  {
   "view": 39,
   "visible": 730517,
   "pairs": 3246425
  },
  {
   "view": 40,
   "visible": 719398,
   "pairs": 3181998
  },
  {
   "view": 41,
   "visible": 722498,
   "pairs": 3143110
  },
  {
   "view": 42,
   "visible": 706507,
   "pairs": 3073371
  },
  {
   "view": 43,
   "visible": 708433,
   "pairs": 3029962
  },
  {
   "view": 44,
   "visible": 711148,
   "pairs": 2916547
  },
  {
   "view": 45,
   "visible": 711988,
   "pairs": 2902644
  },
  {
   "view": 46,
   "visible": 711450,
   "pairs": 2839239
  },
  {
   "view": 47,
   "visible": 708972,
   "pairs": 2833338
  },
  {
   "view": 48,
   "visible": 709804,
   "pairs": 2839349
  },
  {
   "view": 49,
   "visible": 691979,
   "pairs": 2857347
  },
  {
   "view": 50,
   "visible": 688852,
   "pairs": 2833859
  },
  {
   "view": 51,
   "visible": 679476,
   "pairs": 2868309
  },
  {
   "view": 52,
   "visible": 673938,
   "pairs": 2912461
  },
  {
   "view": 53,
   "visible": 669946,
   "pairs": 2914805
  },
  {
   "view": 54,
   "visible": 652236,
   "pairs": 2946185
  },
  {
   "view": 55,
   "visible": 651936,
   "pairs": 2926965
  },
  {
   "view": 56,
   "visible": 650554,
   "pairs": 2853886
  },
  {
   "view": 57,
   "visible": 643170,
   "pairs": 2819927
  },
  {
   "view": 58,
   "visible": 633963,
   "pairs": 2829840
  },
  {
   "view": 59,
   "visible": 612919,
   "pairs": 2825903
  },
  {
   "view": 60,
   "visible": 583314,
   "pairs": 2797093
  },
  {
   "view": 61,
   "visible": 543580,
   "pairs": 2696127
  },
  {
   "view": 62,
   "visible": 565654,
   "pairs": 2820464
  },
  {
   "view": 63,
   "visible": 575743,
   "pairs": 2892805
  },
  {
   "view": 64,
   "visible": 576008,
   "pairs": 2902356
  },
  {
   "view": 65,
   "visible": 573501,
   "pairs": 2893631
  },
  {
   "view": 66,
   "visible": 567629,
   "pairs": 2945588
  },
  {
   "view": 67,
   "visible": 561717,
   "pairs": 3010778
  },
  {
   "view": 68,
   "visible": 537644,
   "pairs": 2976061
  },
  {
   "view": 69,
   "visible": 551275,
   "pairs": 3045771
  },
  {
   "view": 70,
   "visible": 520047,
   "pairs": 3045450
  },
  {
   "view": 71,
   "visible": 517732,
   "pairs": 3022383
  },
  {
   "view": 72,
   "visible": 503186,
   "pairs": 2924366
  },
  {
   "view": 73,
   "visible": 528413,
   "pairs": 2953074
  },
  {
   "view": 74,
   "visible": 544132,
   "pairs": 2943698
  },
  {
   "view": 75,
   "visible": 550662,
   "pairs": 2950838
  },
  {
   "view": 76,
   "visible": 571272,
   "pairs": 2963177
  },
  {
   "view": 77,
   "visible": 624097,
   "pairs": 3024116
  },
  {
   "view": 78,
   "visible": 642164,
   "pairs": 2956447
  },
  {
   "view": 79,
   "visible": 644934,
   "pairs": 2955316
  },
  {
   "view": 80,
   "visible": 648214,
   "pairs": 2931446
  },
  {
   "view": 81,
   "visible": 654848,
   "pairs": 2846002
  },
  {
   "view": 82,
   "visible": 652672,
   "pairs": 2846447
  },
  {
   "view": 83,
   "visible": 660056,
   "pairs": 2838338
  },
  {
   "view": 84,
   "visible": 625752,
   "pairs": 2784044
  },
  {
   "view": 85,
   "visible": 624170,
   "pairs": 2816397
  },
  {
   "view": 86,
   "visible": 638574,
   "pairs": 2911810
  },
  {
   "view": 87,
   "visible": 636021,
   "pairs": 2925807
  },
  {
   "view": 88,
   "visible": 669081,
   "pairs": 3013640
  },
  {
   "view": 89,
   "visible": 691276,
   "pairs": 3062241
  },
  {
   "view": 90,
   "visible": 714325,
   "pairs": 3107079
  },
  {
   "view": 91,
   "visible": 729382,
   "pairs": 3169007
  },
  {
   "view": 92,
   "visible": 732787,
   "pairs": 3223041
  },
  {
   "view": 93,
   "visible": 755860,
   "pairs": 3325575
  },
  {
   "view": 94,
   "visible": 774575,
   "pairs": 3386891
  },
  {
   "view": 95,
   "visible": 781366,
   "pairs": 3459160
  },
  {
   "view": 96,
   "visible": 790199,
   "pairs": 3545141
  },
  {
   "view": 97,
   "visible": 793152,
   "pairs": 3634351
  },
  {
   "view": 98,
   "visible": 786500,
   "pairs": 3769995
  },
  {
   "view": 99,
   "visible": 770021,
   "pairs": 3719569
  },
  {
   "view": 100,
   "visible": 779731,
   "pairs": 3738400
  },
  {
   "view": 101,
   "visible": 793127,
   "pairs": 3791124
  },
  {
   "view": 102,
   "visible": 818120,
   "pairs": 3786466
  },
  {
   "view": 103,
   "visible": 825511,
   "pairs": 3762110
  },
  {
   "view": 104,
   "visible": 829308,
   "pairs": 3672691
  },
  {
   "view": 105,
   "visible": 839479,
   "pairs": 3611799
  },
  {
   "view": 106,
   "visible": 837461,
   "pairs": 3696332
  },
  {
   "view": 107,
   "visible": 824364,
   "pairs": 3730519
  },
  {
   "view": 108,
   "visible": 684317,
   "pairs": 3403427
  },
  {
   "view": 109,
   "visible": 612999,
   "pairs": 3093068
  },
  {
   "view": 110,
   "visible": 551411,
   "pairs": 2958722
  },
  {
   "view": 111,
   "visible": 539420,
   "pairs": 2971385
  },
  {
   "view": 112,
   "visible": 558054,
   "pairs": 3297071
  },
  {
   "view": 113,
   "visible": 601999,
   "pairs": 3549976
  },
  {
   "view": 114,
   "visible": 589111,
   "pairs": 3720051
  },
  {
   "view": 115,
   "visible": 544742,
   "pairs": 3715481
  },
  {
   "view": 116,
   "visible": 534700,
   "pairs": 3663133
  },
  {
   "view": 117,
   "visible": 490746,
   "pairs": 3429804
  },
  {
   "view": 118,
   "visible": 440589,
   "pairs": 3119469
  },
  {
   "view": 119,
   "visible": 447115,
   "pairs": 3172460
  },
  {
   "view": 120,
   "visible": 458150,
   "pairs": 3047823
  },
  {
   "view": 121,
   "visible": 474095,
   "pairs": 2944900
  },
  {
   "view": 122,
   "visible": 510297,
   "pairs": 2992401
  },
  {
   "view": 123,
   "visible": 559264,
   "pairs": 3132868
  },
  {
   "view": 124,
   "visible": 595138,
   "pairs": 3253342
  },
  {
   "view": 125,
   "visible": 575971,
   "pairs": 3058853
  },
  {
   "view": 126,
   "visible": 552156,
   "pairs": 2944362
  },
  {
   "view": 127,
   "visible": 593992,
   "pairs": 3470147
  },
  {
   "view": 128,
   "visible": 620180,
   "pairs": 3632828
  },
  {
   "view": 129,
   "visible": 641442,
   "pairs": 3738028
  },
  {
   "view": 130,
   "visible": 669057,
   "pairs": 3775952
  },
  {
   "view": 131,
   "visible": 670592,
   "pairs": 3722170
  },
  {
   "view": 132,
   "visible": 671186,
   "pairs": 3647337
  },
  {
   "view": 133,
   "visible": 671299,
   "pairs": 3497420
  },
  {
   "view": 134,
   "visible": 666803,
   "pairs": 3429321
  },
  {
   "view": 135,
   "visible": 671078,
   "pairs": 3297646
  },
  {
   "view": 136,
   "visible": 651713,
   "pairs": 3369267
  },
  {
   "view": 137,
   "visible": 641607,
   "pairs": 3394802
  },
  {
   "view": 138,
   "visible": 628406,
   "pairs": 3502548
  },
  {
   "view": 139,
   "visible": 612459,
   "pairs": 3574563
  },
  {
   "view": 140,
   "visible": 599960,
   "pairs": 3577531
  },
  {
   "view": 141,
   "visible": 595314,
   "pairs": 3612102
  },
  {
   "view": 142,
   "visible": 580819,
   "pairs": 3592375
  },
  {
   "view": 143,
   "visible": 570355,
   "pairs": 3524658
  },
  {
   "view": 144,
   "visible": 568673,
   "pairs": 3494836
  },
  {
   "view": 145,
   "visible": 562506,
   "pairs": 3485943
  },
  {
   "view": 146,
   "visible": 486491,
   "pairs": 3251596
  },
  {
   "view": 147,
   "visible": 428816,
   "pairs": 3082816
  },
  {
   "view": 148,
   "visible": 415771,
   "pairs": 3166996
  },
  {
   "view": 149,
   "visible": 403932,
   "pairs": 3181351
  },
  {
   "view": 150,
   "visible": 370320,
   "pairs": 3015959
  },
  {
   "view": 151,
   "visible": 322620,
   "pairs": 2747499
  },
  {
   "view": 152,
   "visible": 394823,
   "pairs": 3095627
  },
  {
   "view": 153,
   "visible": 407238,
   "pairs": 3250290
  },
  {
   "view": 154,
   "visible": 394847,
   "pairs": 3528153
  },
  {
   "view": 155,
   "visible": 377381,
   "pairs": 3122750
  },
  {
   "view": 156,
   "visible": 378994,
   "pairs": 2918275
  },
  {
   "view": 157,
   "visible": 374238,
   "pairs": 2828253
  },
  {
   "view": 158,
   "visible": 377966,
   "pairs": 2910330
  },
  {
   "view": 159,
   "visible": 381527,
   "pairs": 3214905
  },
  {
   "view": 160,
   "visible": 378916,
   "pairs": 3772846
  },
  {
   "view": 161,
   "visible": 320600,
   "pairs": 3295252
  },
  {
   "view": 162,
   "visible": 322134,
   "pairs": 3285781
  },
  {
   "view": 163,
   "visible": 330249,
   "pairs": 3346732
  },
  {
   "view": 164,
   "visible": 349947,
   "pairs": 3550750
  },
  {
   "view": 165,
   "visible": 352152,
   "pairs": 3582027
  },
  {
   "view": 166,
   "visible": 357828,
   "pairs": 3805459
  },
  {
   "view": 167,
   "visible": 362318,
   "pairs": 4080095
  },
  {
   "view": 168,
   "visible": 256590,
   "pairs": 3392554
  },
  {
   "view": 169,
   "visible": 238050,
   "pairs": 3158660
  },
  {
   "view": 170,
   "visible": 234742,
   "pairs": 3087591
  },
  {
   "view": 171,
   "visible": 252557,
   "pairs": 3368695
  },
  {
   "view": 172,
   "visible": 334269,
   "pairs": 3846097
  },
  {
   "view": 173,
   "visible": 389772,
   "pairs": 4156779
  },
  {
   "view": 174,
   "visible": 391119,
   "pairs": 4140208
  },
  {
   "view": 175,
   "visible": 372984,
   "pairs": 3491348
  },
  {
   "view": 176,
   "visible": 378609,
   "pairs": 3117632
  },
  {
   "view": 177,
   "visible": 346856,
   "pairs": 2613212
  },
  {
   "view": 178,
   "visible": 315686,
   "pairs": 2330365
  },
  {
   "view": 179,
   "visible": 313944,
   "pairs": 2336950
  },
  {
   "view": 180,
   "visible": 332544,
   "pairs": 2376674
  },
  {
   "view": 181,
   "visible": 347894,
   "pairs": 2649481
  },
  {
   "view": 182,
   "visible": 398172,
   "pairs": 3030826
  },
  {
   "view": 183,
   "visible": 442889,
   "pairs": 3174955
  },
  {
   "view": 184,
   "visible": 444512,
   "pairs": 3181865
  },
  {
   "view": 185,
   "visible": 445180,
   "pairs": 3205614
  },
  {
   "view": 186,
   "visible": 446937,
   "pairs": 3253449
  },
  {
   "view": 187,
   "visible": 416065,
   "pairs": 3098468
  },
  {
   "view": 188,
   "visible": 393692,
   "pairs": 2989647
  },
  {
   "view": 189,
   "visible": 422482,
   "pairs": 3158190
  },
  {
   "view": 190,
   "visible": 439217,
   "pairs": 3187521
  },
  {
   "view": 191,
   "visible": 451990,
   "pairs": 3091784
  },
  {
   "view": 192,
   "visible": 513676,
   "pairs": 3105287
  },
  {
   "view": 193,
   "visible": 526082,
   "pairs": 3159717
  },
  {
   "view": 194,
   "visible": 546152,
   "pairs": 3169918
  },
  {
   "view": 195,
   "visible": 558893,
   "pairs": 3219835
  },
  {
   "view": 196,
   "visible": 548242,
   "pairs": 3107544
  },
  {
   "view": 197,
   "visible": 485017,
   "pairs": 2993086
  },
  {
   "view": 198,
   "visible": 452956,
   "pairs": 2883404
  },
  {
   "view": 199,
   "visible": 467919,
   "pairs": 2896479
  },
  {
   "view": 200,
   "visible": 475393,
   "pairs": 2957494
  },
  {
   "view": 201,
   "visible": 494305,
   "pairs": 3028957
  },
  {
   "view": 202,
   "visible": 601070,
   "pairs": 3560300
  },
  {
   "view": 203,
   "visible": 618784,
   "pairs": 3709795
  },
  {
   "view": 204,
   "visible": 620517,
   "pairs": 3779435
  },
  {
   "view": 205,
   "visible": 619680,
   "pairs": 3828990
  },
  {
   "view": 206,
   "visible": 595317,
   "pairs": 3940330
  },
  {
   "view": 207,
   "visible": 573959,
   "pairs": 3983795
  },
  {
   "view": 208,
   "visible": 572232,
   "pairs": 4056576
  },
  {
   "view": 209,
   "visible": 587396,
   "pairs": 4051499
  },
  {
   "view": 210,
   "visible": 561408,
   "pairs": 3962485
  },
  {
   "view": 211,
   "visible": 538448,
   "pairs": 3899841
  },
  {
   "view": 212,
   "visible": 494339,
   "pairs": 3797578
  },
  {
   "view": 213,
   "visible": 434496,
   "pairs": 3539082
  },
  {
   "view": 214,
   "visible": 436824,
   "pairs": 3490939
  },
  {
   "view": 215,
   "visible": 409535,
   "pairs": 3345212
  },
  {
   "view": 216,
   "visible": 401002,
   "pairs": 3288003
  },
  {
   "view": 217,
   "visible": 484812,
   "pairs": 3546243
  },
  {
   "view": 218,
   "visible": 528851,
   "pairs": 3577514
  },
  {
   "view": 219,
   "visible": 510890,
   "pairs": 3548875
  },
  {
   "view": 220,
   "visible": 478832,
   "pairs": 3336311
  },
  {
   "view": 221,
   "visible": 464209,
   "pairs": 3095269
  },
  {
   "view": 222,
   "visible": 557114,
   "pairs": 3370289
  },
  {
   "view": 223,
   "visible": 627977,
   "pairs": 3475677
  },
  {
   "view": 224,
   "visible": 663585,
   "pairs": 3404316
  },
  {
   "view": 225,
   "visible": 658421,
   "pairs": 3265125
  },
  {
   "view": 226,
   "visible": 654342,
   "pairs": 3278308
  },
  {
   "view": 227,
   "visible": 649244,
   "pairs": 3198242
  },
  {
   "view": 228,
   "visible": 638155,
   "pairs": 3028885
  },
  {
   "view": 229,
   "visible": 638399,
   "pairs": 3028099
  },
  {
   "view": 230,
   "visible": 640417,
   "pairs": 2994997
  },
  {
   "view": 231,
   "visible": 632748,
   "pairs": 2936374
  },
  {
   "view": 232,
   "visible": 630181,
   "pairs": 2847613
  },
  {
   "view": 233,
   "visible": 621626,
   "pairs": 2786055
  },
  {
   "view": 234,
   "visible": 617822,
   "pairs": 2799601
  },
  {
   "view": 235,
   "visible": 621580,
   "pairs": 2924151
  },
  {
   "view": 236,
   "visible": 616652,
   "pairs": 3075096
  },
  {
   "view": 237,
   "visible": 595296,
   "pairs": 3235712
  },
  {
   "view": 238,
   "visible": 541969,
   "pairs": 3172764
  },
  {
   "view": 239,
   "visible": 514552,
   "pairs": 3202994
  },
  {
   "view": 240,
   "visible": 478366,
   "pairs": 3284247
  },
  {
   "view": 241,
   "visible": 439417,
   "pairs": 3133361
  },
  {
   "view": 242,
   "visible": 414407,
   "pairs": 3062235
  },
  {
   "view": 243,
   "visible": 380256,
   "pairs": 3110994
  },
  {
   "view": 244,
   "visible": 372141,
   "pairs": 2912994
  },
  {
   "view": 245,
   "visible": 373747,
   "pairs": 2924014
  },
  {
   "view": 246,
   "visible": 418841,
   "pairs": 3325185
  },
  {
   "view": 247,
   "visible": 470726,
   "pairs": 3533927
  },
  {
   "view": 248,
   "visible": 468256,
   "pairs": 3306383
  },
  {
   "view": 249,
   "visible": 475246,
   "pairs": 3199103
  },
  {
   "view": 250,
   "visible": 466681,
   "pairs": 3063966
  },
  {
   "view": 251,
   "visible": 471158,
   "pairs": 3033626
  },
  {
   "view": 252,
   "visible": 537043,
   "pairs": 3111058
  },
  {
   "view": 253,
   "visible": 536362,
   "pairs": 3148874
  },
  {
   "view": 254,
   "visible": 541393,
   "pairs": 3162549
  },
  {
   "view": 255,
   "visible": 540594,
   "pairs": 3187000
  },
  {
   "view": 256,
   "visible": 540431,
   "pairs": 3166906
  },
  {
   "view": 257,
   "visible": 539358,
   "pairs": 3124634
  },
  {
   "view": 258,
   "visible": 555794,
   "pairs": 3205672
  },
  {
   "view": 259,
   "visible": 635474,
   "pairs": 3430056
  },
  {
   "view": 260,
   "visible": 689147,
   "pairs": 3617100
  },
  {
   "view": 261,
   "visible": 709120,
   "pairs": 3663928
  },
  {
   "view": 262,
   "visible": 775237,
   "pairs": 3803415
  },
  {
   "view": 263,
   "visible": 805769,
   "pairs": 3773987
  },
  {
   "view": 264,
   "visible": 807223,
   "pairs": 3772374
  },
  {
   "view": 265,
   "visible": 814154,
   "pairs": 3739606
  },
  {
   "view": 266,
   "visible": 830946,
   "pairs": 3567256
  },
  {
   "view": 267,
   "visible": 840597,
   "pairs": 3466554
  },
  {
   "view": 268,
   "visible": 858053,
   "pairs": 3335446
  },
  {
   "view": 269,
   "visible": 867917,
   "pairs": 3258842
  },
  {
   "view": 270,
   "visible": 874634,
   "pairs": 3174847
  },
  {
   "view": 271,
   "visible": 876491,
   "pairs": 3141359
  },
  {
   "view": 272,
   "visible": 882135,
   "pairs": 3069373
  },
  {
   "view": 273,
   "visible": 885164,
   "pairs": 2888064
  },
  {
   "view": 274,
   "visible": 884918,
   "pairs": 2858766
  },
  {
   "view": 275,
   "visible": 885462,
   "pairs": 2820005
  },
  {
   "view": 276,
   "visible": 885560,
   "pairs": 2835244
  },
  {
   "view": 277,
   "visible": 886490,
   "pairs": 2853419
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 563335,
   "pairs": 3040318
  },
  {
   "view": 1,
   "visible": 818771,
   "pairs": 3727109
  },
  {
   "view": 2,
   "visible": 794584,
   "pairs": 3869155
  },
  {
   "view": 3,
   "visible": 850400,
   "pairs": 3654696
  },
  {
   "view": 4,
   "visible": 812539,
   "pairs": 3559771
  },
  {
   "view": 5,
   "visible": 736172,
   "pairs": 3563851
  },
  {
   "view": 6,
   "visible": 709907,
   "pairs": 3102337
  },
  {
   "view": 7,
   "visible": 702822,
   "pairs": 2875556
  },
  {
   "view": 8,
   "visible": 650175,
   "pairs": 2901850
  },
  {
   "view": 9,
   "visible": 574189,
   "pairs": 2892540
  },
  {
   "view": 10,
   "visible": 542068,
   "pairs": 3079231
  },
  {
   "view": 11,
   "visible": 585865,
   "pairs": 3009687
  },
  {
   "view": 12,
   "visible": 653536,
   "pairs": 2831505
  },
  {
   "view": 13,
   "visible": 723811,
   "pairs": 3147224
  },
  {
   "view": 14,
   "visible": 790970,
   "pairs": 3725052
  },
  {
   "view": 15,
   "visible": 839211,
   "pairs": 3599065
  },
  {
   "view": 16,
   "visible": 523749,
   "pairs": 3097641
  },
  {
   "view": 17,
   "visible": 417509,
   "pairs": 3047373
  },
  {
   "view": 18,
   "visible": 556123,
   "pairs": 2930858
  },
  {
   "view": 19,
   "visible": 671197,
   "pairs": 3569755
  },
  {
   "view": 20,
   "visible": 610067,
   "pairs": 3587213
  },
  {
   "view": 21,
   "visible": 436512,
   "pairs": 3090133
  },
  {
   "view": 22,
   "visible": 408717,
   "pairs": 3471195
  },
  {
   "view": 23,
   "visible": 335750,
   "pairs": 3655080
  },
  {
   "view": 24,
   "visible": 342594,
   "pairs": 3936680
  },
  {
   "view": 25,
   "visible": 382864,
   "pairs": 3977361
  },
  {
   "view": 26,
   "visible": 401126,
   "pairs": 3046672
  },
  {
   "view": 27,
   "visible": 385598,
   "pairs": 2985716
  },
  {
   "view": 28,
   "visible": 582089,
   "pairs": 3199283
  },
  {
   "view": 29,
   "visible": 617131,
   "pairs": 3657718
  },
  {
   "view": 30,
   "visible": 570245,
   "pairs": 4019413
  },
  {
   "view": 31,
   "visible": 393650,
   "pairs": 3281687
  },
  {
   "view": 32,
   "visible": 648623,
   "pairs": 3428624
  },
  {
   "view": 33,
   "visible": 632095,
   "pairs": 3027523
  },
  {
   "view": 34,
   "visible": 587633,
   "pairs": 3270424
  },
  {
   "view": 35,
   "visible": 368555,
   "pairs": 2895571
  },
  {
   "view": 36,
   "visible": 499634,
   "pairs": 3098740
  },
  {
   "view": 37,
   "visible": 595155,
   "pairs": 3364700
  },
  {
   "view": 38,
   "visible": 821377,
   "pairs": 3671046
  },
  {
   "view": 39,
   "visible": 884382,
   "pairs": 2991347
  }
 ],
 "train_frac": {
  "mean": 0.34224722956866194,
  "median": 0.3474769048762768,
  "min": 0.1331302236607267,
  "max": 0.5027588244668513
 },
 "test_frac": {
  "mean": 0.3405744559339538,
  "median": 0.3353997814264673,
  "min": 0.19041531806872647,
  "max": 0.5015633055078376
 }
}

==> figsrc/data/visibility/Family.json <==
{
 "scene": "Family",
 "splats": 1753998,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Family\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 472358,
   "pairs": 2497648
  },
  {
   "view": 1,
   "visible": 470772,
   "pairs": 2468885
  },
  {
   "view": 2,
   "visible": 467035,
   "pairs": 2404021
  },
  {
   "view": 3,
   "visible": 467650,
   "pairs": 2395605
  },
  {
   "view": 4,
   "visible": 468638,
   "pairs": 2388472
  },
  {
   "view": 5,
   "visible": 468682,
   "pairs": 2393186
  },
  {
   "view": 6,
   "visible": 471342,
   "pairs": 2402451
  },
  {
   "view": 7,
   "visible": 469825,
   "pairs": 2386218
  },
  {
   "view": 8,
   "visible": 468663,
   "pairs": 2392633
  },
  {
   "view": 9,
   "visible": 469293,
   "pairs": 2379756
  },
  {
   "view": 10,
   "visible": 469288,
   "pairs": 2384436
  },
  {
   "view": 11,
   "visible": 473766,
   "pairs": 2405524
  },
  {
   "view": 12,
   "visible": 472617,
   "pairs": 2410890
  },
  {
   "view": 13,
   "visible": 465572,
   "pairs": 2422979
  },
  {
   "view": 14,
   "visible": 461754,
   "pairs": 2419268
  },
  {
   "view": 15,
   "visible": 466803,
   "pairs": 2418460
  },
  {
   "view": 16,
   "visible": 468471,
   "pairs": 2413854
  },
  {
   "view": 17,
   "visible": 481558,
   "pairs": 2452309
  },
  {
   "view": 18,
   "visible": 482512,
   "pairs": 2451248
  },
  {
   "view": 19,
   "visible": 478467,
   "pairs": 2455907
  },
  {
   "view": 20,
   "visible": 479048,
   "pairs": 2477919
  },
  {
   "view": 21,
   "visible": 481492,
   "pairs": 2480437
  },
  {
   "view": 22,
   "visible": 491482,
   "pairs": 2491571
  },
  {
   "view": 23,
   "visible": 496103,
   "pairs": 2495933
  },
  {
   "view": 24,
   "visible": 495112,
   "pairs": 2504366
  },
  {
   "view": 25,
   "visible": 493879,
   "pairs": 2506774
  },
  {
   "view": 26,
   "visible": 494660,
   "pairs": 2520360
  },
  {
   "view": 27,
   "visible": 496364,
   "pairs": 2524158
  },
  {
   "view": 28,
   "visible": 512633,
   "pairs": 2523171
  },
  {
   "view": 29,
   "visible": 515261,
   "pairs": 2534193
  },
  {
   "view": 30,
   "visible": 517285,
   "pairs": 2545839
  },
  {
   "view": 31,
   "visible": 522417,
   "pairs": 2561113
  },
  {
   "view": 32,
   "visible": 523869,
   "pairs": 2568485
  },
  {
   "view": 33,
   "visible": 531772,
   "pairs": 2582748
  },
  {
   "view": 34,
   "visible": 539106,
   "pairs": 2579311
  },
  {
   "view": 35,
   "visible": 547511,
   "pairs": 2580067
  },
  {
   "view": 36,
   "visible": 558635,
   "pairs": 2604227
  },
  {
   "view": 37,
   "visible": 562305,
   "pairs": 2613350
  },
  {
   "view": 38,
   "visible": 579027,
   "pairs": 2634674
  },
  {
   "view": 39,
   "visible": 581809,
   "pairs": 2643865
  },
  {
   "view": 40,
   "visible": 587251,
   "pairs": 2636587
  },
  {
   "view": 41,
   "visible": 593667,
   "pairs": 2665041
  },
  {
   "view": 42,
   "visible": 619773,
   "pairs": 2720824
  },
  {
   "view": 43,
   "visible": 623770,
   "pairs": 2743552
  },
  {
   "view": 44,
   "visible": 625320,
   "pairs": 2752008
  },
  {
   "view": 45,
   "visible": 631486,
   "pairs": 2790106
  },
  {
   "view": 46,
   "visible": 638036,
   "pairs": 2815622
  },
  {
   "view": 47,
   "visible": 648249,
   "pairs": 2858090
  },
  {
   "view": 48,
   "visible": 649332,
   "pairs": 2837124
  },
  {
   "view": 49,
   "visible": 641991,
   "pairs": 2811146
  },
  {
   "view": 50,
   "visible": 635852,
   "pairs": 2799126
  },
  {
   "view": 51,
   "visible": 634390,
   "pairs": 2799592
  },
  {
   "view": 52,
   "visible": 634664,
   "pairs": 2791510
  },
  {
   "view": 53,
   "visible": 626758,
   "pairs": 2746345
  },
  {
   "view": 54,
   "visible": 623151,
   "pairs": 2744553
  },
  {
   "view": 55,
   "visible": 622235,
   "pairs": 2748469
  },
  {
   "view": 56,
   "visible": 620510,
   "pairs": 2763371
  },
  {
   "view": 57,
   "visible": 618682,
   "pairs": 2746992
  },
  {
   "view": 58,
   "visible": 613186,
   "pairs": 2703490
  },
  {
   "view": 59,
   "visible": 608252,
   "pairs": 2685780
  },
  {
   "view": 60,
   "visible": 607161,
   "pairs": 2686070
  },
  {
   "view": 61,
   "visible": 605007,
   "pairs": 2682015
  },
  {
   "view": 62,
   "visible": 603710,
   "pairs": 2681283
  },
  {
   "view": 63,
   "visible": 585745,
   "pairs": 2581718
  },
  {
   "view": 64,
   "visible": 564555,
   "pairs": 2498604
  },
  {
   "view": 65,
   "visible": 562819,
   "pairs": 2494435
  },
  {
   "view": 66,
   "visible": 555863,
   "pairs": 2474759
  },
  {
   "view": 67,
   "visible": 561086,
   "pairs": 2485652
  },
  {
   "view": 68,
   "visible": 563213,
   "pairs": 2486274
  },
  {
   "view": 69,
   "visible": 574185,
   "pairs": 2512009
  },
  {
   "view": 70,
   "visible": 578518,
   "pairs": 2556072
  },
  {
   "view": 71,
   "visible": 578523,
   "pairs": 2565998
  },
  {
   "view": 72,
   "visible": 577993,
   "pairs": 2561990
  },
  {
   "view": 73,
   "visible": 580798,
   "pairs": 2566973
  },
  {
   "view": 74,
   "visible": 580537,
   "pairs": 2562817
  },
  {
   "view": 75,
   "visible": 581802,
   "pairs": 2572073
  },
  {
   "view": 76,
   "visible": 582806,
   "pairs": 2587442
  },
  {
   "view": 77,
   "visible": 578779,
   "pairs": 2575845
  },
  {
   "view": 78,
   "visible": 577410,
   "pairs": 2568355
  },
  {
   "view": 79,
   "visible": 567561,
   "pairs": 2521501
  },
  {
   "view": 80,
   "visible": 558320,
   "pairs": 2485438
  },
  {
   "view": 81,
   "visible": 552827,
   "pairs": 2461267
  },
  {
   "view": 82,
   "visible": 545455,
   "pairs": 2447339
  },
  {
   "view": 83,
   "visible": 544861,
   "pairs": 2449700
  },
  {
   "view": 84,
   "visible": 542512,
   "pairs": 2439497
  },
  {
   "view": 85,
   "visible": 541709,
   "pairs": 2447920
  },
  {
   "view": 86,
   "visible": 537767,
   "pairs": 2462829
  },
  {
   "view": 87,
   "visible": 535857,
   "pairs": 2469771
  },
  {
   "view": 88,
   "visible": 535939,
   "pairs": 2481068
  },
  {
   "view": 89,
   "visible": 535280,
   "pairs": 2498889
  },
  {
   "view": 90,
   "visible": 534449,
   "pairs": 2506290
  },
  {
   "view": 91,
   "visible": 529881,
   "pairs": 2561733
  },
  {
   "view": 92,
   "visible": 529950,
   "pairs": 2570752
  },
  {
   "view": 93,
   "visible": 532446,
   "pairs": 2569067
  },
  {
   "view": 94,
   "visible": 530855,
   "pairs": 2590133
  },
  {
   "view": 95,
   "visible": 527038,
   "pairs": 2598529
  },
  {
   "view": 96,
   "visible": 526776,
   "pairs": 2605840
  },
  {
   "view": 97,
   "visible": 528029,
   "pairs": 2604836
  },
  {
   "view": 98,
   "visible": 526403,
   "pairs": 2606193
  },
  {
   "view": 99,
   "visible": 520289,
   "pairs": 2624970
  },
  {
   "view": 100,
   "visible": 521275,
   "pairs": 2638687
  },
  {
   "view": 101,
   "visible": 522061,
   "pairs": 2639084
  },
  {
   "view": 102,
   "visible": 519444,
   "pairs": 2619043
  },
  {
   "view": 103,
   "visible": 492723,
   "pairs": 2529777
  },
  {
   "view": 104,
   "visible": 491058,
   "pairs": 2527999
  },
  {
   "view": 105,
   "visible": 490180,
   "pairs": 2523619
  },
  {
   "view": 106,
   "visible": 483106,
   "pairs": 2456074
  },
  {
   "view": 107,
   "visible": 479680,
   "pairs": 2440881
  },
  {
   "view": 108,
   "visible": 473042,
   "pairs": 2418616
  },
  {
   "view": 109,
   "visible": 477064,
   "pairs": 2430585
  },
  {
   "view": 110,
   "visible": 483615,
   "pairs": 2412122
  },
  {
   "view": 111,
   "visible": 489683,
   "pairs": 2406001
  },
  {
   "view": 112,
   "visible": 485687,
   "pairs": 2387571
  },
  {
   "view": 113,
   "visible": 484350,
   "pairs": 2383532
  },
  {
   "view": 114,
   "visible": 485173,
   "pairs": 2384121
  },
  {
   "view": 115,
   "visible": 484250,
   "pairs": 2375199
  },
  {
   "view": 116,
   "visible": 478719,
   "pairs": 2351746
  },
  {
   "view": 117,
   "visible": 474933,
   "pairs": 2313858
  },
  {
   "view": 118,
   "visible": 475766,
   "pairs": 2306435
  },
  {
   "view": 119,
   "visible": 473712,
   "pairs": 2224350
  },
  {
   "view": 120,
   "visible": 477216,
   "pairs": 2205061
  },
  {
   "view": 121,
   "visible": 480821,
   "pairs": 2199392
  },
  {
   "view": 122,
   "visible": 482726,
   "pairs": 2189771
  },
  {
   "view": 123,
   "visible": 482282,
   "pairs": 2182100
  },
  {
   "view": 124,
   "visible": 486614,
   "pairs": 2187901
  },
  {
   "view": 125,
   "visible": 490857,
   "pairs": 2217810
  },
  {
   "view": 126,
   "visible": 492384,
   "pairs": 2287548
  },
  {
   "view": 127,
   "visible": 489011,
   "pairs": 2288730
  },
  {
   "view": 128,
   "visible": 481016,
   "pairs": 2285829
  },
  {
   "view": 129,
   "visible": 474126,
   "pairs": 2287249
  },
  {
   "view": 130,
   "visible": 466130,
   "pairs": 2303167
  },
  {
   "view": 131,
   "visible": 465008,
   "pairs": 2306040
  },
  {
   "view": 132,
   "visible": 456498,
   "pairs": 2296288
  },
  {
   "view": 133,
   "visible": 428143,
   "pairs": 2185460
  },
  {
   "view": 134,
   "visible": 420399,
   "pairs": 2156705
  },
  {
   "view": 135,
   "visible": 418163,
   "pairs": 2144957
  },
  {
   "view": 136,
   "visible": 421625,
   "pairs": 2146979
  },
  {
   "view": 137,
   "visible": 421591,
   "pairs": 2133994
  },
  {
   "view": 138,
   "visible": 421055,
   "pairs": 2123832
  },
  {
   "view": 139,
   "visible": 420573,
   "pairs": 2128194
  },
  {
   "view": 140,
   "visible": 418458,
   "pairs": 2129913
  },
  {
   "view": 141,
   "visible": 418667,
   "pairs": 2131989
  },
  {
   "view": 142,
   "visible": 425149,
   "pairs": 2137246
  },
  {
   "view": 143,
   "visible": 427821,
   "pairs": 2133904
  },
  {
   "view": 144,
   "visible": 429720,
   "pairs": 2140087
  },
  {
   "view": 145,
   "visible": 430574,
   "pairs": 2109013
  },
  {
   "view": 146,
   "visible": 432092,
   "pairs": 2095269
  },
  {
   "view": 147,
   "visible": 437281,
   "pairs": 2094212
  },
  {
   "view": 148,
   "visible": 440827,
   "pairs": 2100466
  },
  {
   "view": 149,
   "visible": 450550,
   "pairs": 2134973
  },
  {
   "view": 150,
   "visible": 450086,
   "pairs": 2139005
  },
  {
   "view": 151,
   "visible": 448010,
   "pairs": 2137076
  },
  {
   "view": 152,
   "visible": 442019,
   "pairs": 2117924
  },
  {
   "view": 153,
   "visible": 435663,
   "pairs": 2111003
  },
  {
   "view": 154,
   "visible": 425904,
   "pairs": 2166857
  },
  {
   "view": 155,
   "visible": 424092,
   "pairs": 2181302
  },
  {
   "view": 156,
   "visible": 412727,
   "pairs": 2191581
  },
  {
   "view": 157,
   "visible": 412147,
   "pairs": 2206590
  },
  {
   "view": 158,
   "visible": 410158,
   "pairs": 2237488
  },
  {
   "view": 159,
   "visible": 407432,
   "pairs": 2249235
  },
  {
   "view": 160,
   "visible": 405003,
   "pairs": 2266943
  },
  {
   "view": 161,
   "visible": 409934,
   "pairs": 2278218
  },
  {
   "view": 162,
   "visible": 414248,
   "pairs": 2308905
  },
  {
   "view": 163,
   "visible": 419043,
   "pairs": 2315862
  },
  {
   "view": 164,
   "visible": 420499,
   "pairs": 2310141
  },
  {
   "view": 165,
   "visible": 443731,
   "pairs": 2366206
  },
  {
   "view": 166,
   "visible": 462784,
   "pairs": 2449218
  },
  {
   "view": 167,
   "visible": 468127,
   "pairs": 2468547
  },
  {
   "view": 168,
   "visible": 493295,
   "pairs": 2555529
  },
  {
   "view": 169,
   "visible": 510151,
   "pairs": 2598629
  },
  {
   "view": 170,
   "visible": 522480,
   "pairs": 2674000
  },
  {
   "view": 171,
   "visible": 526629,
   "pairs": 2712085
  },
  {
   "view": 172,
   "visible": 529731,
   "pairs": 2722792
  },
  {
   "view": 173,
   "visible": 540209,
   "pairs": 2744744
  },
  {
   "view": 174,
   "visible": 548045,
   "pairs": 2771537
  },
  {
   "view": 175,
   "visible": 548112,
   "pairs": 2735539
  },
  {
   "view": 176,
   "visible": 549859,
   "pairs": 2755039
  },
  {
   "view": 177,
   "visible": 548665,
   "pairs": 2770080
  },
  {
   "view": 178,
   "visible": 548550,
   "pairs": 2785996
  },
  {
   "view": 179,
   "visible": 550559,
   "pairs": 2790494
  },
  {
   "view": 180,
   "visible": 556958,
   "pairs": 2778446
  },
  {
   "view": 181,
   "visible": 561244,
   "pairs": 2778326
  },
  {
   "view": 182,
   "visible": 572270,
   "pairs": 2858100
  },
  {
   "view": 183,
   "visible": 574938,
   "pairs": 2871861
  },
  {
   "view": 184,
   "visible": 583914,
   "pairs": 2883585
  },
  {
   "view": 185,
   "visible": 598280,
   "pairs": 2938424
  },
  {
   "view": 186,
   "visible": 605766,
   "pairs": 2984889
  },
  {
   "view": 187,
   "visible": 603871,
   "pairs": 2998282
  },
  {
   "view": 188,
   "visible": 600121,
   "pairs": 2989189
  },
  {
   "view": 189,
   "visible": 611358,
   "pairs": 3014829
  },
  {
   "view": 190,
   "visible": 620973,
   "pairs": 3012592
  },
  {
   "view": 191,
   "visible": 624540,
   "pairs": 2990926
  },
  {
   "view": 192,
   "visible": 629534,
   "pairs": 2975600
  },
  {
   "view": 193,
   "visible": 634186,
   "pairs": 2966380
  },
  {
   "view": 194,
   "visible": 650739,
   "pairs": 2960558
  },
  {
   "view": 195,
   "visible": 657114,
   "pairs": 2950791
  },
  {
   "view": 196,
   "visible": 666414,
   "pairs": 2936707
  },
  {
   "view": 197,
   "visible": 666161,
   "pairs": 2899273
  },
  {
   "view": 198,
   "visible": 668529,
   "pairs": 2860464
  },
  {
   "view": 199,
   "visible": 669259,
   "pairs": 2838089
  },
  {
   "view": 200,
   "visible": 670759,
   "pairs": 2803603
  },
  {
   "view": 201,
   "visible": 666342,
   "pairs": 2781877
  },
  {
   "view": 202,
   "visible": 654061,
   "pairs": 2746559
  },
  {
   "view": 203,
   "visible": 628231,
   "pairs": 2723047
  },
  {
   "view": 204,
   "visible": 625240,
   "pairs": 2728696
  },
  {
   "view": 205,
   "visible": 613768,
   "pairs": 2752456
  },
  {
   "view": 206,
   "visible": 609326,
   "pairs": 2761360
  },
  {
   "view": 207,
   "visible": 597238,
   "pairs": 2755952
  },
  {
   "view": 208,
   "visible": 579280,
   "pairs": 2722822
  },
  {
   "view": 209,
   "visible": 556540,
   "pairs": 2660289
  },
  {
   "view": 210,
   "visible": 531865,
   "pairs": 2653774
  },
  {
   "view": 211,
   "visible": 529318,
   "pairs": 2654559
  },
  {
   "view": 212,
   "visible": 520969,
   "pairs": 2647838
  },
  {
   "view": 213,
   "visible": 515185,
   "pairs": 2634456
  },
  {
   "view": 214,
   "visible": 507445,
   "pairs": 2628288
  },
  {
   "view": 215,
   "visible": 494147,
   "pairs": 2607888
  },
  {
   "view": 216,
   "visible": 484020,
   "pairs": 2592264
  },
  {
   "view": 217,
   "visible": 499900,
   "pairs": 2622211
  },
  {
   "view": 218,
   "visible": 498891,
   "pairs": 2613850
  },
  {
   "view": 219,
   "visible": 494086,
   "pairs": 2610210
  },
  {
   "view": 220,
   "visible": 487232,
   "pairs": 2600122
  },
  {
   "view": 221,
   "visible": 486444,
   "pairs": 2618689
  },
  {
   "view": 222,
   "visible": 479161,
   "pairs": 2576617
  },
  {
   "view": 223,
   "visible": 474847,
   "pairs": 2516692
  },
  {
   "view": 224,
   "visible": 465132,
   "pairs": 2495864
  },
  {
   "view": 225,
   "visible": 458327,
   "pairs": 2479257
  },
  {
   "view": 226,
   "visible": 454044,
   "pairs": 2487000
  },
  {
   "view": 227,
   "visible": 447241,
   "pairs": 2466451
  },
  {
   "view": 228,
   "visible": 446424,
   "pairs": 2471804
  },
  {
   "view": 229,
   "visible": 444002,
   "pairs": 2481138
  },
  {
   "view": 230,
   "visible": 437970,
   "pairs": 2468414
  },
  {
   "view": 231,
   "visible": 441758,
   "pairs": 2428196
  },
  {
   "view": 232,
   "visible": 444276,
   "pairs": 2413191
  },
  {
   "view": 233,
   "visible": 450300,
   "pairs": 2434368
  },
  {
   "view": 234,
   "visible": 451588,
   "pairs": 2432001
  },
  {
   "view": 235,
   "visible": 451152,
   "pairs": 2415876
  },
  {
   "view": 236,
   "visible": 451867,
   "pairs": 2415496
  },
  {
   "view": 237,
   "visible": 458224,
   "pairs": 2415307
  },
  {
   "view": 238,
   "visible": 460030,
   "pairs": 2396312
  },
  {
   "view": 239,
   "visible": 469036,
   "pairs": 2417942
  },
  {
   "view": 240,
   "visible": 472641,
   "pairs": 2427163
  },
  {
   "view": 241,
   "visible": 487229,
   "pairs": 2473857
  },
  {
   "view": 242,
   "visible": 493975,
   "pairs": 2494685
  },
  {
   "view": 243,
   "visible": 509006,
   "pairs": 2548649
  },
  {
   "view": 244,
   "visible": 515213,
   "pairs": 2572530
  },
  {
   "view": 245,
   "visible": 538090,
   "pairs": 2653335
  },
  {
   "view": 246,
   "visible": 557438,
   "pairs": 2759185
  },
  {
   "view": 247,
   "visible": 559876,
   "pairs": 2772675
  },
  {
   "view": 248,
   "visible": 562997,
   "pairs": 2753373
  },
  {
   "view": 249,
   "visible": 562433,
   "pairs": 2718798
  },
  {
   "view": 250,
   "visible": 554364,
   "pairs": 2680250
  },
  {
   "view": 251,
   "visible": 535450,
   "pairs": 2629978
  },
  {
   "view": 252,
   "visible": 502175,
   "pairs": 2509478
  },
  {
   "view": 253,
   "visible": 506997,
   "pairs": 2494811
  },
  {
   "view": 254,
   "visible": 509825,
   "pairs": 2496574
  },
  {
   "view": 255,
   "visible": 515634,
   "pairs": 2513129
  },
  {
   "view": 256,
   "visible": 524931,
   "pairs": 2536137
  },
  {
   "view": 257,
   "visible": 538178,
   "pairs": 2588791
  },
  {
   "view": 258,
   "visible": 550959,
   "pairs": 2636755
  },
  {
   "view": 259,
   "visible": 556121,
   "pairs": 2694098
  },
  {
   "view": 260,
   "visible": 555611,
   "pairs": 2700570
  },
  {
   "view": 261,
   "visible": 542397,
   "pairs": 2682225
  },
  {
   "view": 262,
   "visible": 528436,
   "pairs": 2644725
  },
  {
   "view": 263,
   "visible": 513028,
   "pairs": 2590640
  },
  {
   "view": 264,
   "visible": 504996,
   "pairs": 2586805
  },
  {
   "view": 265,
   "visible": 494361,
   "pairs": 2577785
  },
  {
   "view": 266,
   "visible": 480953,
   "pairs": 2521029
  },
  {
   "view": 267,
   "visible": 462888,
   "pairs": 2460389
  },
  {
   "view": 268,
   "visible": 451715,
   "pairs": 2418826
  },
  {
   "view": 269,
   "visible": 453263,
   "pairs": 2404785
  },
  {
   "view": 270,
   "visible": 456139,
   "pairs": 2383920
  },
  {
   "view": 271,
   "visible": 447173,
   "pairs": 2338918
  },
  {
   "view": 272,
   "visible": 444232,
   "pairs": 2331415
  },
  {
   "view": 273,
   "visible": 433857,
   "pairs": 2294617
  },
  {
   "view": 274,
   "visible": 428520,
   "pairs": 2272029
  },
  {
   "view": 275,
   "visible": 419029,
   "pairs": 2249131
  },
  {
   "view": 276,
   "visible": 404598,
   "pairs": 2229786
  },
  {
   "view": 277,
   "visible": 379999,
   "pairs": 2105340
  },
  {
   "view": 278,
   "visible": 370653,
   "pairs": 2063163
  },
  {
   "view": 279,
   "visible": 364594,
   "pairs": 2040828
  },
  {
   "view": 280,
   "visible": 343799,
   "pairs": 2038555
  },
  {
   "view": 281,
   "visible": 340787,
   "pairs": 2032630
  },
  {
   "view": 282,
   "visible": 339502,
   "pairs": 2064368
  },
  {
   "view": 283,
   "visible": 336693,
   "pairs": 2095126
  },
  {
   "view": 284,
   "visible": 329891,
   "pairs": 2088528
  },
  {
   "view": 285,
   "visible": 320690,
   "pairs": 2081794
  },
  {
   "view": 286,
   "visible": 316632,
   "pairs": 2090216
  },
  {
   "view": 287,
   "visible": 312939,
   "pairs": 2163553
  },
  {
   "view": 288,
   "visible": 329203,
   "pairs": 2258175
  },
  {
   "view": 289,
   "visible": 334353,
   "pairs": 2292837
  },
  {
   "view": 290,
   "visible": 348412,
   "pairs": 2368740
  },
  {
   "view": 291,
   "visible": 355741,
   "pairs": 2394316
  },
  {
   "view": 292,
   "visible": 357959,
   "pairs": 2395177
  },
  {
   "view": 293,
   "visible": 376697,
   "pairs": 2381650
  },
  {
   "view": 294,
   "visible": 427786,
   "pairs": 2519186
  },
  {
   "view": 295,
   "visible": 447916,
   "pairs": 2601620
  },
  {
   "view": 296,
   "visible": 464556,
   "pairs": 2651036
  },
  {
   "view": 297,
   "visible": 475325,
   "pairs": 2630699
  },
  {
   "view": 298,
   "visible": 483251,
   "pairs": 2650406
  },
  {
   "view": 299,
   "visible": 488422,
   "pairs": 2651606
  },
  {
   "view": 300,
   "visible": 492803,
   "pairs": 2693704
  },
  {
   "view": 301,
   "visible": 494877,
   "pairs": 2697051
  },
  {
   "view": 302,
   "visible": 498423,
   "pairs": 2634986
  },
  {
   "view": 303,
   "visible": 526621,
   "pairs": 2715443
  },
  {
   "view": 304,
   "visible": 541609,
   "pairs": 2799944
  },
  {
   "view": 305,
   "visible": 546442,
   "pairs": 2821472
  },
  {
   "view": 306,
   "visible": 548348,
   "pairs": 2830169
  },
  {
   "view": 307,
   "visible": 554645,
   "pairs": 2918992
  },
  {
   "view": 308,
   "visible": 557471,
   "pairs": 3012239
  },
  {
   "view": 309,
   "visible": 558107,
   "pairs": 3032460
  },
  {
   "view": 310,
   "visible": 560153,
   "pairs": 3076547
  },
  {
   "view": 311,
   "visible": 566453,
   "pairs": 3064172
  },
  {
   "view": 312,
   "visible": 572126,
   "pairs": 3037872
  },
  {
   "view": 313,
   "visible": 579772,
   "pairs": 2999280
  },
  {
   "view": 314,
   "visible": 575677,
   "pairs": 2943913
  },
  {
   "view": 315,
   "visible": 578144,
   "pairs": 2904141
  },
  {
   "view": 316,
   "visible": 578059,
   "pairs": 2888678
  },
  {
   "view": 317,
   "visible": 577563,
   "pairs": 2890238
  },
  {
   "view": 318,
   "visible": 577229,
   "pairs": 2882240
  },
  {
   "view": 319,
   "visible": 576346,
   "pairs": 2886408
  },
  {
   "view": 320,
   "visible": 575901,
   "pairs": 2884645
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 477714,
   "pairs": 2521698
  },
  {
   "view": 1,
   "visible": 471460,
   "pairs": 2404107
  },
  {
   "view": 2,
   "visible": 462018,
   "pairs": 2413968
  },
  {
   "view": 3,
   "visible": 480531,
   "pairs": 2485150
  },
  {
   "view": 4,
   "visible": 504598,
   "pairs": 2519560
  },
  {
   "view": 5,
   "visible": 544804,
   "pairs": 2584496
  },
  {
   "view": 6,
   "visible": 605238,
   "pairs": 2688877
  },
  {
   "view": 7,
   "visible": 645125,
   "pairs": 2819592
  },
  {
   "view": 8,
   "visible": 621128,
   "pairs": 2757791
  },
  {
   "view": 9,
   "visible": 601316,
   "pairs": 2657751
  },
  {
   "view": 10,
   "visible": 577811,
   "pairs": 2545487
  },
  {
   "view": 11,
   "visible": 582135,
   "pairs": 2580781
  },
  {
   "view": 12,
   "visible": 543016,
   "pairs": 2440743
  },
  {
   "view": 13,
   "visible": 530219,
   "pairs": 2555977
  },
  {
   "view": 14,
   "visible": 528444,
   "pairs": 2609886
  },
  {
   "view": 15,
   "visible": 489137,
   "pairs": 2518877
  },
  {
   "view": 16,
   "visible": 487108,
   "pairs": 2399080
  },
  {
   "view": 17,
   "visible": 474547,
   "pairs": 2257100
  },
  {
   "view": 18,
   "visible": 495457,
   "pairs": 2252903
  },
  {
   "view": 19,
   "visible": 444505,
   "pairs": 2256295
  },
  {
   "view": 20,
   "visible": 419280,
   "pairs": 2127497
  },
  {
   "view": 21,
   "visible": 433141,
   "pairs": 2089682
  },
  {
   "view": 22,
   "visible": 427433,
   "pairs": 2130699
  },
  {
   "view": 23,
   "visible": 406124,
   "pairs": 2276387
  },
  {
   "view": 24,
   "visible": 479207,
   "pairs": 2513775
  },
  {
   "view": 25,
   "visible": 546768,
   "pairs": 2742178
  },
  {
   "view": 26,
   "visible": 569503,
   "pairs": 2820298
  },
  {
   "view": 27,
   "visible": 599350,
   "pairs": 2999143
  },
  {
   "view": 28,
   "visible": 661379,
   "pairs": 2944034
  },
  {
   "view": 29,
   "visible": 644123,
   "pairs": 2734620
  },
  {
   "view": 30,
   "visible": 539872,
   "pairs": 2647992
  },
  {
   "view": 31,
   "visible": 485594,
   "pairs": 2593476
  },
  {
   "view": 32,
   "visible": 467763,
   "pairs": 2504986
  },
  {
   "view": 33,
   "visible": 436036,
   "pairs": 2437169
  },
  {
   "view": 34,
   "visible": 457540,
   "pairs": 2406577
  },
  {
   "view": 35,
   "visible": 521980,
   "pairs": 2590907
  },
  {
   "view": 36,
   "visible": 515112,
   "pairs": 2557391
  },
  {
   "view": 37,
   "visible": 555110,
   "pairs": 2670784
  },
  {
   "view": 38,
   "visible": 484669,
   "pairs": 2532163
  },
  {
   "view": 39,
   "visible": 434864,
   "pairs": 2294327
  },
  {
   "view": 40,
   "visible": 353170,
   "pairs": 2043605
  },
  {
   "view": 41,
   "visible": 313365,
   "pairs": 2129888
  },
  {
   "view": 42,
   "visible": 407502,
   "pairs": 2446375
  },
  {
   "view": 43,
   "visible": 494035,
   "pairs": 2712469
  },
  {
   "view": 44,
   "visible": 556045,
   "pairs": 2942943
  },
  {
   "view": 45,
   "visible": 577439,
   "pairs": 2934837
  }
 ],
 "train_frac": {
  "mean": 0.2906506775749511,
  "median": 0.2863030630593649,
  "min": 0.1784146846233576,
  "max": 0.38241719773910804
 },
 "test_frac": {
  "mean": 0.2894346044814785,
  "median": 0.28206759642827417,
  "min": 0.17865755833244965,
  "max": 0.37706941513046194
 }
}

==> figsrc/data/visibility/Francis.json <==
{
 "scene": "Francis",
 "splats": 1157413,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Francis\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 473180,
   "pairs": 2649459
  },
  {
   "view": 1,
   "visible": 479520,
   "pairs": 2691834
  },
  {
   "view": 2,
   "visible": 481650,
   "pairs": 2701713
  },
  {
   "view": 3,
   "visible": 484752,
   "pairs": 2729688
  },
  {
   "view": 4,
   "visible": 486349,
   "pairs": 2764722
  },
  {
   "view": 5,
   "visible": 495150,
   "pairs": 2837930
  },
  {
   "view": 6,
   "visible": 525432,
   "pairs": 3063119
  },
  {
   "view": 7,
   "visible": 537487,
   "pairs": 3148867
  },
  {
   "view": 8,
   "visible": 537716,
   "pairs": 3146578
  },
  {
   "view": 9,
   "visible": 545569,
   "pairs": 3172639
  },
  {
   "view": 10,
   "visible": 542695,
   "pairs": 3184061
  },
  {
   "view": 11,
   "visible": 541558,
   "pairs": 3182728
  },
  {
   "view": 12,
   "visible": 549618,
   "pairs": 3245564
  },
  {
   "view": 13,
   "visible": 590630,
   "pairs": 3498494
  },
  {
   "view": 14,
   "visible": 572684,
   "pairs": 3329288
  },
  {
   "view": 15,
   "visible": 559716,
   "pairs": 3270972
  },
  {
   "view": 16,
   "visible": 546144,
   "pairs": 3195869
  },
  {
   "view": 17,
   "visible": 559895,
   "pairs": 3241138
  },
  {
   "view": 18,
   "visible": 605207,
   "pairs": 3465230
  },
  {
   "view": 19,
   "visible": 621553,
   "pairs": 3580440
  },
  {
   "view": 20,
   "visible": 636811,
   "pairs": 3654058
  },
  {
   "view": 21,
   "visible": 632024,
   "pairs": 3609953
  },
  {
   "view": 22,
   "visible": 622148,
   "pairs": 3554806
  },
  {
   "view": 23,
   "visible": 576722,
   "pairs": 3299240
  },
  {
   "view": 24,
   "visible": 548464,
   "pairs": 3112090
  },
  {
   "view": 25,
   "visible": 540588,
   "pairs": 3082883
  },
  {
   "view": 26,
   "visible": 521922,
   "pairs": 3006368
  },
  {
   "view": 27,
   "visible": 496140,
   "pairs": 2870102
  },
  {
   "view": 28,
   "visible": 481758,
   "pairs": 2808444
  },
  {
   "view": 29,
   "visible": 509227,
   "pairs": 2998676
  },
  {
   "view": 30,
   "visible": 527956,
   "pairs": 3213909
  },
  {
   "view": 31,
   "visible": 539436,
   "pairs": 3293917
  },
  {
   "view": 32,
   "visible": 532617,
   "pairs": 3305375
  },
  {
   "view": 33,
   "visible": 535273,
   "pairs": 3288637
  },
  {
   "view": 34,
   "visible": 534960,
   "pairs": 3278844
  },
  {
   "view": 35,
   "visible": 538040,
   "pairs": 3244138
  },
  {
   "view": 36,
   "visible": 529603,
   "pairs": 3188341
  },
  {
   "view": 37,
   "visible": 522393,
   "pairs": 3128069
  },
  {
   "view": 38,
   "visible": 508659,
   "pairs": 3051591
  },
  {
   "view": 39,
   "visible": 487477,
   "pairs": 2911639
  },
  {
   "view": 40,
   "visible": 450405,
   "pairs": 2656101
  },
  {
   "view": 41,
   "visible": 420224,
   "pairs": 2427960
  },
  {
   "view": 42,
   "visible": 422739,
   "pairs": 2438945
  },
  {
   "view": 43,
   "visible": 439966,
   "pairs": 2583123
  },
  {
   "view": 44,
   "visible": 447732,
   "pairs": 2651200
  },
  {
   "view": 45,
   "visible": 444724,
   "pairs": 2629786
  },
  {
   "view": 46,
   "visible": 437099,
   "pairs": 2589745
  },
  {
   "view": 47,
   "visible": 424872,
   "pairs": 2564310
  },
  {
   "view": 48,
   "visible": 411253,
   "pairs": 2541156
  },
  {
   "view": 49,
   "visible": 378443,
   "pairs": 2463373
  },
  {
   "view": 50,
   "visible": 363517,
   "pairs": 2426558
  },
  {
   "view": 51,
   "visible": 323237,
   "pairs": 2228105
  },
  {
   "view": 52,
   "visible": 301968,
   "pairs": 2092401
  },
  {
   "view": 53,
   "visible": 290259,
   "pairs": 2035917
  },
  {
   "view": 54,
   "visible": 282047,
   "pairs": 1984307
  },
  {
   "view": 55,
   "visible": 273723,
   "pairs": 1947612
  },
  {
   "view": 56,
   "visible": 261101,
   "pairs": 1878088
  },
  {
   "view": 57,
   "visible": 259372,
   "pairs": 1881906
  },
  {
   "view": 58,
   "visible": 254240,
   "pairs": 1865015
  },
  {
   "view": 59,
   "visible": 249745,
   "pairs": 1860689
  },
  {
   "view": 60,
   "visible": 245605,
   "pairs": 1852452
  },
  {
   "view": 61,
   "visible": 247722,
   "pairs": 1902893
  },
  {
   "view": 62,
   "visible": 268233,
   "pairs": 2126781
  },
  {
   "view": 63,
   "visible": 269272,
   "pairs": 2163421
  },
  {
   "view": 64,
   "visible": 266538,
   "pairs": 2149183
  },
  {
   "view": 65,
   "visible": 259852,
   "pairs": 2096816
  },
  {
   "view": 66,
   "visible": 260689,
   "pairs": 2073992
  },
  {
   "view": 67,
   "visible": 267349,
   "pairs": 2137984
  },
  {
   "view": 68,
   "visible": 268219,
   "pairs": 2146857
  },
  {
   "view": 69,
   "visible": 265536,
   "pairs": 2155194
  },
  {
   "view": 70,
   "visible": 256062,
   "pairs": 1911883
  },
  {
   "view": 71,
   "visible": 255554,
   "pairs": 1898787
  },
  {
   "view": 72,
   "visible": 256112,
   "pairs": 1895382
  },
  {
   "view": 73,
   "visible": 263698,
   "pairs": 1980851
  },
  {
   "view": 74,
   "visible": 272041,
   "pairs": 2110714
  },
  {
   "view": 75,
   "visible": 281634,
   "pairs": 2212209
  },
  {
   "view": 76,
   "visible": 288370,
   "pairs": 2292085
  },
  {
   "view": 77,
   "visible": 293203,
   "pairs": 2331768
  },
  {
   "view": 78,
   "visible": 293443,
   "pairs": 2326026
  },
  {
   "view": 79,
   "visible": 295915,
   "pairs": 2315800
  },
  {
   "view": 80,
   "visible": 296297,
   "pairs": 2336804
  },
  {
   "view": 81,
   "visible": 296300,
   "pairs": 2349169
  },
  {
   "view": 82,
   "visible": 297105,
   "pairs": 2365025
  },
  {
   "view": 83,
   "visible": 304516,
   "pairs": 2392734
  },
  {
   "view": 84,
   "visible": 311163,
   "pairs": 2370120
  },
  {
   "view": 85,
   "visible": 311740,
   "pairs": 2363680
  },
  {
   "view": 86,
   "visible": 317826,
   "pairs": 2374658
  },
  {
   "view": 87,
   "visible": 323484,
   "pairs": 2397913
  },
  {
   "view": 88,
   "visible": 330268,
   "pairs": 2426884
  },
  {
   "view": 89,
   "visible": 331541,
   "pairs": 2435562
  },
  {
   "view": 90,
   "visible": 330600,
   "pairs": 2458152
  },
  {
   "view": 91,
   "visible": 336769,
   "pairs": 2494712
  },
  {
   "view": 92,
   "visible": 343408,
   "pairs": 2522920
  },
  {
   "view": 93,
   "visible": 345947,
   "pairs": 2540752
  },
  {
   "view": 94,
   "visible": 355557,
   "pairs": 2579116
  },
  {
   "view": 95,
   "visible": 365300,
   "pairs": 2626063
  },
  {
   "view": 96,
   "visible": 402725,
   "pairs": 2858085
  },
  {
   "view": 97,
   "visible": 427096,
   "pairs": 2975191
  },
  {
   "view": 98,
   "visible": 448859,
   "pairs": 3002811
  },
  {
   "view": 99,
   "visible": 456256,
   "pairs": 3038724
  },
  {
   "view": 100,
   "visible": 475888,
   "pairs": 3087905
  },
  {
   "view": 101,
   "visible": 481118,
   "pairs": 3104378
  },
  {
   "view": 102,
   "visible": 497235,
   "pairs": 3151853
  },
  {
   "view": 103,
   "visible": 503755,
   "pairs": 3154187
  },
  {
   "view": 104,
   "visible": 509242,
   "pairs": 3160370
  },
  {
   "view": 105,
   "visible": 485527,
   "pairs": 2971442
  },
  {
   "view": 106,
   "visible": 483513,
   "pairs": 2918586
  },
  {
   "view": 107,
   "visible": 485836,
   "pairs": 2924126
  },
  {
   "view": 108,
   "visible": 506228,
   "pairs": 2970771
  },
  {
   "view": 109,
   "visible": 517429,
   "pairs": 2994479
  },
  {
   "view": 110,
   "visible": 523161,
   "pairs": 3002788
  },
  {
   "view": 111,
   "visible": 528628,
   "pairs": 2999818
  },
  {
   "view": 112,
   "visible": 538707,
   "pairs": 3016694
  },
  {
   "view": 113,
   "visible": 538769,
   "pairs": 3014426
  },
  {
   "view": 114,
   "visible": 541760,
   "pairs": 2981720
  },
  {
   "view": 115,
   "visible": 547184,
   "pairs": 2958413
  },
  {
   "view": 116,
   "visible": 554901,
   "pairs": 2952942
  },
  {
   "view": 117,
   "visible": 565857,
   "pairs": 2968342
  },
  {
   "view": 118,
   "visible": 565615,
   "pairs": 2978468
  },
  {
   "view": 119,
   "visible": 569040,
   "pairs": 2985020
  },
  {
   "view": 120,
   "visible": 644542,
   "pairs": 3410205
  },
  {
   "view": 121,
   "visible": 619395,
   "pairs": 3241666
  },
  {
   "view": 122,
   "visible": 546144,
   "pairs": 2933820
  },
  {
   "view": 123,
   "visible": 506425,
   "pairs": 2793209
  },
  {
   "view": 124,
   "visible": 439575,
   "pairs": 2492359
  },
  {
   "view": 125,
   "visible": 358508,
   "pairs": 2192684
  },
  {
   "view": 126,
   "visible": 317093,
   "pairs": 1986781
  },
  {
   "view": 127,
   "visible": 354474,
   "pairs": 2117823
  },
  {
   "view": 128,
   "visible": 389541,
   "pairs": 2260387
  },
  {
   "view": 129,
   "visible": 429731,
   "pairs": 2431637
  },
  {
   "view": 130,
   "visible": 447186,
   "pairs": 2514164
  },
  {
   "view": 131,
   "visible": 469083,
   "pairs": 2607098
  },
  {
   "view": 132,
   "visible": 482605,
   "pairs": 2664904
  },
  {
   "view": 133,
   "visible": 559821,
   "pairs": 2921297
  },
  {
   "view": 134,
   "visible": 598340,
   "pairs": 3052804
  },
  {
   "view": 135,
   "visible": 611301,
   "pairs": 3107061
  },
  {
   "view": 136,
   "visible": 572085,
   "pairs": 2943222
  },
  {
   "view": 137,
   "visible": 530805,
   "pairs": 2784472
  },
  {
   "view": 138,
   "visible": 448706,
   "pairs": 2485864
  },
  {
   "view": 139,
   "visible": 418608,
   "pairs": 2335116
  },
  {
   "view": 140,
   "visible": 403355,
   "pairs": 2261465
  },
  {
   "view": 141,
   "visible": 396034,
   "pairs": 2241190
  },
  {
   "view": 142,
   "visible": 391130,
   "pairs": 2240607
  },
  {
   "view": 143,
   "visible": 376080,
   "pairs": 2182272
  },
  {
   "view": 144,
   "visible": 362705,
   "pairs": 2134956
  },
  {
   "view": 145,
   "visible": 359861,
   "pairs": 2118168
  },
  {
   "view": 146,
   "visible": 349495,
   "pairs": 2075782
  },
  {
   "view": 147,
   "visible": 343136,
   "pairs": 2085946
  },
  {
   "view": 148,
   "visible": 329666,
   "pairs": 2052644
  },
  {
   "view": 149,
   "visible": 315440,
   "pairs": 2015430
  },
  {
   "view": 150,
   "visible": 314683,
   "pairs": 2011157
  },
  {
   "view": 151,
   "visible": 305203,
   "pairs": 1987216
  },
  {
   "view": 152,
   "visible": 292306,
   "pairs": 1958788
  },
  {
   "view": 153,
   "visible": 278958,
   "pairs": 1920580
  },
  {
   "view": 154,
   "visible": 269696,
   "pairs": 1853883
  },
  {
   "view": 155,
   "visible": 270839,
   "pairs": 1840039
  },
  {
   "view": 156,
   "visible": 271044,
   "pairs": 1847692
  },
  {
   "view": 157,
   "visible": 266779,
   "pairs": 1849080
  },
  {
   "view": 158,
   "visible": 262808,
   "pairs": 1850107
  },
  {
   "view": 159,
   "visible": 271739,
   "pairs": 1909869
  },
  {
   "view": 160,
   "visible": 325272,
   "pairs": 2145386
  },
  {
   "view": 161,
   "visible": 291077,
   "pairs": 2043618
  },
  {
   "view": 162,
   "visible": 246738,
   "pairs": 1907834
  },
  {
   "view": 163,
   "visible": 188117,
   "pairs": 1722155
  },
  {
   "view": 164,
   "visible": 147556,
   "pairs": 1581254
  },
  {
   "view": 165,
   "visible": 142901,
   "pairs": 1583237
  },
  {
   "view": 166,
   "visible": 150972,
   "pairs": 1625530
  },
  {
   "view": 167,
   "visible": 166024,
   "pairs": 1675391
  },
  {
   "view": 168,
   "visible": 190311,
   "pairs": 1783551
  },
  {
   "view": 169,
   "visible": 195108,
   "pairs": 1816528
  },
  {
   "view": 170,
   "visible": 186575,
   "pairs": 1772417
  },
  {
   "view": 171,
   "visible": 169357,
   "pairs": 1714761
  },
  {
   "view": 172,
   "visible": 134775,
   "pairs": 1635025
  },
  {
   "view": 173,
   "visible": 135496,
   "pairs": 1639369
  },
  {
   "view": 174,
   "visible": 160361,
   "pairs": 1719810
  },
  {
   "view": 175,
   "visible": 197983,
   "pairs": 1804512
  },
  {
   "view": 176,
   "visible": 212537,
   "pairs": 1815489
  },
  {
   "view": 177,
   "visible": 234712,
   "pairs": 1861772
  },
  {
   "view": 178,
   "visible": 241434,
   "pairs": 1897842
  },
  {
   "view": 179,
   "visible": 240941,
   "pairs": 1907129
  },
  {
   "view": 180,
   "visible": 246384,
   "pairs": 1949589
  },
  {
   "view": 181,
   "visible": 240498,
   "pairs": 1969167
  },
  {
   "view": 182,
   "visible": 188584,
   "pairs": 1868814
  },
  {
   "view": 183,
   "visible": 158015,
   "pairs": 1794340
  },
  {
   "view": 184,
   "visible": 128945,
   "pairs": 1711758
  },
  {
   "view": 185,
   "visible": 124390,
   "pairs": 1725069
  },
  {
   "view": 186,
   "visible": 118479,
   "pairs": 1727026
  },
  {
   "view": 187,
   "visible": 115471,
   "pairs": 1726694
  },
  {
   "view": 188,
   "visible": 112538,
   "pairs": 1732064
  },
  {
   "view": 189,
   "visible": 115932,
   "pairs": 1801335
  },
  {
   "view": 190,
   "visible": 116070,
   "pairs": 1750377
  },
  {
   "view": 191,
   "visible": 117001,
   "pairs": 1737802
  },
  {
   "view": 192,
   "visible": 119927,
   "pairs": 1689031
  },
  {
   "view": 193,
   "visible": 135612,
   "pairs": 1743543
  },
  {
   "view": 194,
   "visible": 142468,
   "pairs": 1761582
  },
  {
   "view": 195,
   "visible": 179006,
   "pairs": 1858666
  },
  {
   "view": 196,
   "visible": 218557,
   "pairs": 1949506
  },
  {
   "view": 197,
   "visible": 296260,
   "pairs": 2185602
  },
  {
   "view": 198,
   "visible": 326514,
   "pairs": 2301209
  },
  {
   "view": 199,
   "visible": 326443,
   "pairs": 2276668
  },
  {
   "view": 200,
   "visible": 329489,
   "pairs": 2258244
  },
  {
   "view": 201,
   "visible": 318687,
   "pairs": 2134032
  },
  {
   "view": 202,
   "visible": 293647,
   "pairs": 1908300
  },
  {
   "view": 203,
   "visible": 285529,
   "pairs": 1847140
  },
  {
   "view": 204,
   "visible": 287959,
   "pairs": 1874178
  },
  {
   "view": 205,
   "visible": 292441,
   "pairs": 1917777
  },
  {
   "view": 206,
   "visible": 297473,
   "pairs": 1954676
  },
  {
   "view": 207,
   "visible": 305456,
   "pairs": 1976040
  },
  {
   "view": 208,
   "visible": 306411,
   "pairs": 1980658
  },
  {
   "view": 209,
   "visible": 321504,
   "pairs": 2107449
  },
  {
   "view": 210,
   "visible": 368889,
   "pairs": 2548244
  },
  {
   "view": 211,
   "visible": 250673,
   "pairs": 2157551
  },
  {
   "view": 212,
   "visible": 178793,
   "pairs": 1845733
  },
  {
   "view": 213,
   "visible": 159263,
   "pairs": 1732159
  },
  {
   "view": 214,
   "visible": 151955,
   "pairs": 1686433
  },
  {
   "view": 215,
   "visible": 142803,
   "pairs": 1567112
  },
  {
   "view": 216,
   "visible": 151736,
   "pairs": 1605733
  },
  {
   "view": 217,
   "visible": 169227,
   "pairs": 1734531
  },
  {
   "view": 218,
   "visible": 199347,
   "pairs": 1925454
  },
  {
   "view": 219,
   "visible": 252782,
   "pairs": 2187493
  },
  {
   "view": 220,
   "visible": 292763,
   "pairs": 2359186
  },
  {
   "view": 221,
   "visible": 298930,
   "pairs": 2376452
  },
  {
   "view": 222,
   "visible": 328489,
   "pairs": 2459962
  },
  {
   "view": 223,
   "visible": 361269,
   "pairs": 2604180
  },
  {
   "view": 224,
   "visible": 405091,
   "pairs": 2819943
  },
  {
   "view": 225,
   "visible": 440282,
   "pairs": 2935783
  },
  {
   "view": 226,
   "visible": 460201,
   "pairs": 2982620
  },
  {
   "view": 227,
   "visible": 483819,
   "pairs": 3047250
  },
  {
   "view": 228,
   "visible": 510127,
   "pairs": 3102703
  },
  {
   "view": 229,
   "visible": 538445,
   "pairs": 3184204
  },
  {
   "view": 230,
   "visible": 543778,
   "pairs": 3156686
  },
  {
   "view": 231,
   "visible": 487504,
   "pairs": 2665683
  },
  {
   "view": 232,
   "visible": 481311,
   "pairs": 2482464
  },
  {
   "view": 233,
   "visible": 482317,
   "pairs": 2428971
  },
  {
   "view": 234,
   "visible": 495898,
   "pairs": 2445724
  },
  {
   "view": 235,
   "visible": 541347,
   "pairs": 2639091
  },
  {
   "view": 236,
   "visible": 596073,
   "pairs": 2897613
  },
  {
   "view": 237,
   "visible": 603865,
   "pairs": 2941012
  },
  {
   "view": 238,
   "visible": 615040,
   "pairs": 2964796
  },
  {
   "view": 239,
   "visible": 583362,
   "pairs": 2783426
  },
  {
   "view": 240,
   "visible": 505785,
   "pairs": 2501053
  },
  {
   "view": 241,
   "visible": 450804,
   "pairs": 2277920
  },
  {
   "view": 242,
   "visible": 460045,
   "pairs": 2303028
  },
  {
   "view": 243,
   "visible": 477619,
   "pairs": 2363116
  },
  {
   "view": 244,
   "visible": 504718,
   "pairs": 2443214
  },
  {
   "view": 245,
   "visible": 584997,
   "pairs": 2656912
  },
  {
   "view": 246,
   "visible": 607192,
   "pairs": 2693373
  },
  {
   "view": 247,
   "visible": 614673,
   "pairs": 2719522
  },
  {
   "view": 248,
   "visible": 626070,
   "pairs": 2745532
  },
  {
   "view": 249,
   "visible": 631700,
   "pairs": 2797024
  },
  {
   "view": 250,
   "visible": 631234,
   "pairs": 2811335
  },
  {
   "view": 251,
   "visible": 627983,
   "pairs": 2772663
  },
  {
   "view": 252,
   "visible": 645962,
   "pairs": 2792380
  },
  {
   "view": 253,
   "visible": 664437,
   "pairs": 2876664
  },
  {
   "view": 254,
   "visible": 662558,
   "pairs": 2869551
  },
  {
   "view": 255,
   "visible": 644855,
   "pairs": 2834073
  },
  {
   "view": 256,
   "visible": 577721,
   "pairs": 2614494
  },
  {
   "view": 257,
   "visible": 510468,
   "pairs": 2403393
  },
  {
   "view": 258,
   "visible": 489849,
   "pairs": 2312235
  },
  {
   "view": 259,
   "visible": 564491,
   "pairs": 2493196
  },
  {
   "view": 260,
   "visible": 574411,
   "pairs": 2511906
  },
  {
   "view": 261,
   "visible": 602130,
   "pairs": 2592938
  },
  {
   "view": 262,
   "visible": 627570,
   "pairs": 2655434
  },
  {
   "view": 263,
   "visible": 660171,
   "pairs": 2721018
  },
  {
   "view": 264,
   "visible": 683115,
   "pairs": 2828356
  },
  {
   "view": 265,
   "visible": 688074,
   "pairs": 2868318
  },
  {
   "view": 266,
   "visible": 692321,
   "pairs": 2887488
  },
  {
   "view": 267,
   "visible": 692986,
   "pairs": 2865042
  },
  {
   "view": 268,
   "visible": 689755,
   "pairs": 2793029
  },
  {
   "view": 269,
   "visible": 689568,
   "pairs": 2722134
  },
  {
   "view": 270,
   "visible": 690006,
   "pairs": 2700273
  },
  {
   "view": 271,
   "visible": 688493,
   "pairs": 2631185
  },
  {
   "view": 272,
   "visible": 689795,
   "pairs": 2634332
  },
  {
   "view": 273,
   "visible": 693806,
   "pairs": 2640203
  },
  {
   "view": 274,
   "visible": 694300,
   "pairs": 2617213
  },
  {
   "view": 275,
   "visible": 692289,
   "pairs": 2639669
  },
  {
   "view": 276,
   "visible": 691546,
   "pairs": 2666514
  },
  {
   "view": 277,
   "visible": 690406,
   "pairs": 2716365
  },
  {
   "view": 278,
   "visible": 688456,
   "pairs": 2740511
  },
  {
   "view": 279,
   "visible": 691381,
   "pairs": 2711918
  },
  {
   "view": 280,
   "visible": 694084,
   "pairs": 2703447
  },
  {
   "view": 281,
   "visible": 689211,
   "pairs": 2658111
  },
  {
   "view": 282,
   "visible": 689731,
   "pairs": 2629171
  },
  {
   "view": 283,
   "visible": 687699,
   "pairs": 2563540
  },
  {
   "view": 284,
   "visible": 687734,
   "pairs": 2571804
  },
  {
   "view": 285,
   "visible": 687886,
   "pairs": 2553344
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 470408,
   "pairs": 2643134
  },
  {
   "view": 1,
   "visible": 525130,
   "pairs": 3079450
  },
  {
   "view": 2,
   "visible": 578604,
   "pairs": 3394556
  },
  {
   "view": 3,
   "visible": 633880,
   "pairs": 3622917
  },
  {
   "view": 4,
   "visible": 487788,
   "pairs": 2846482
  },
  {
   "view": 5,
   "visible": 539946,
   "pairs": 3263806
  },
  {
   "view": 6,
   "visible": 417138,
   "pairs": 2412949
  },
  {
   "view": 7,
   "visible": 390323,
   "pairs": 2509724
  },
  {
   "view": 8,
   "visible": 269354,
   "pairs": 1961415
  },
  {
   "view": 9,
   "visible": 271563,
   "pairs": 2158933
  },
  {
   "view": 10,
   "visible": 257669,
   "pairs": 2004123
  },
  {
   "view": 11,
   "visible": 291499,
   "pairs": 2334106
  },
  {
   "view": 12,
   "visible": 308809,
   "pairs": 2390771
  },
  {
   "view": 13,
   "visible": 333603,
   "pairs": 2461309
  },
  {
   "view": 14,
   "visible": 437067,
   "pairs": 2991308
  },
  {
   "view": 15,
   "visible": 510557,
   "pairs": 3138087
  },
  {
   "view": 16,
   "visible": 535158,
   "pairs": 3009146
  },
  {
   "view": 17,
   "visible": 566810,
   "pairs": 2985539
  },
  {
   "view": 18,
   "visible": 318158,
   "pairs": 2017710
  },
  {
   "view": 19,
   "visible": 525904,
   "pairs": 2821373
  },
  {
   "view": 20,
   "visible": 408657,
   "pairs": 2289620
  },
  {
   "view": 21,
   "visible": 347667,
   "pairs": 2083203
  },
  {
   "view": 22,
   "visible": 273553,
   "pairs": 1902515
  },
  {
   "view": 23,
   "visible": 324465,
   "pairs": 2177900
  },
  {
   "view": 24,
   "visible": 186714,
   "pairs": 1772595
  },
  {
   "view": 25,
   "visible": 177048,
   "pairs": 1771667
  },
  {
   "view": 26,
   "visible": 239414,
   "pairs": 1980324
  },
  {
   "view": 27,
   "visible": 115100,
   "pairs": 1801118
  },
  {
   "view": 28,
   "visible": 196688,
   "pairs": 1881066
  },
  {
   "view": 29,
   "visible": 285816,
   "pairs": 1834743
  },
  {
   "view": 30,
   "visible": 353375,
   "pairs": 2397174
  },
  {
   "view": 31,
   "visible": 158816,
   "pairs": 1659803
  },
  {
   "view": 32,
   "visible": 393519,
   "pairs": 2752949
  },
  {
   "view": 33,
   "visible": 494521,
   "pairs": 2727725
  },
  {
   "view": 34,
   "visible": 617096,
   "pairs": 2984448
  },
  {
   "view": 35,
   "visible": 510137,
   "pairs": 2454242
  },
  {
   "view": 36,
   "visible": 630597,
   "pairs": 2766273
  },
  {
   "view": 37,
   "visible": 520587,
   "pairs": 2392981
  },
  {
   "view": 38,
   "visible": 691803,
   "pairs": 2889842
  },
  {
   "view": 39,
   "visible": 692975,
   "pairs": 2614615
  },
  {
   "view": 40,
   "visible": 695296,
   "pairs": 2718599
  }
 ],
 "train_frac": {
  "mean": 0.35897187372762646,
  "median": 0.3701474754473986,
  "min": 0.09723236217322598,
  "max": 0.5998723014170395
 },
 "test_frac": {
  "mean": 0.3578883967320475,
  "median": 0.3530779419273846,
  "min": 0.09944591947731708,
  "max": 0.600732841258911
 }
}

==> figsrc/data/visibility/Horse.json <==
{
 "scene": "Horse",
 "splats": 1083939,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Horse\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 506030,
   "pairs": 2490279
  },
  {
   "view": 1,
   "visible": 492990,
   "pairs": 2475444
  },
  {
   "view": 2,
   "visible": 482731,
   "pairs": 2479384
  },
  {
   "view": 3,
   "visible": 479197,
   "pairs": 2478585
  },
  {
   "view": 4,
   "visible": 477402,
   "pairs": 2497538
  },
  {
   "view": 5,
   "visible": 478033,
   "pairs": 2518122
  },
  {
   "view": 6,
   "visible": 470991,
   "pairs": 2519717
  },
  {
   "view": 7,
   "visible": 471397,
   "pairs": 2526199
  },
  {
   "view": 8,
   "visible": 478364,
   "pairs": 2528091
  },
  {
   "view": 9,
   "visible": 483515,
   "pairs": 2508260
  },
  {
   "view": 10,
   "visible": 481634,
   "pairs": 2510858
  },
  {
   "view": 11,
   "visible": 483841,
   "pairs": 2524741
  },
  {
   "view": 12,
   "visible": 489341,
   "pairs": 2537701
  },
  {
   "view": 13,
   "visible": 491958,
   "pairs": 2539746
  },
  {
   "view": 14,
   "visible": 492331,
   "pairs": 2537875
  },
  {
   "view": 15,
   "visible": 474215,
   "pairs": 2514603
  },
  {
   "view": 16,
   "visible": 454180,
   "pairs": 2451559
  },
  {
   "view": 17,
   "visible": 450632,
   "pairs": 2439902
  },
  {
   "view": 18,
   "visible": 451617,
   "pairs": 2432035
  },
  {
   "view": 19,
   "visible": 457564,
   "pairs": 2381370
  },
  {
   "view": 20,
   "visible": 459485,
   "pairs": 2381949
  },
  {
   "view": 21,
   "visible": 451015,
   "pairs": 2345341
  },
  {
   "view": 22,
   "visible": 441796,
   "pairs": 2297186
  },
  {
   "view": 23,
   "visible": 433657,
   "pairs": 2281401
  },
  {
   "view": 24,
   "visible": 430870,
   "pairs": 2270650
  },
  {
   "view": 25,
   "visible": 441901,
   "pairs": 2314196
  },
  {
   "view": 26,
   "visible": 439888,
   "pairs": 2323640
  },
  {
   "view": 27,
   "visible": 436008,
   "pairs": 2323743
  },
  {
   "view": 28,
   "visible": 410000,
   "pairs": 2196043
  },
  {
   "view": 29,
   "visible": 401973,
   "pairs": 2158515
  },
  {
   "view": 30,
   "visible": 393860,
   "pairs": 2109691
  },
  {
   "view": 31,
   "visible": 370264,
   "pairs": 1992699
  },
  {
   "view": 32,
   "visible": 366554,
   "pairs": 1963643
  },
  {
   "view": 33,
   "visible": 353977,
   "pairs": 1922763
  },
  {
   "view": 34,
   "visible": 331899,
   "pairs": 1851902
  },
  {
   "view": 35,
   "visible": 581240,
   "pairs": 2439617
  },
  {
   "view": 36,
   "visible": 586301,
   "pairs": 2464432
  },
  {
   "view": 37,
   "visible": 598175,
   "pairs": 2512687
  },
  {
   "view": 38,
   "visible": 606077,
   "pairs": 2542345
  },
  {
   "view": 39,
   "visible": 600257,
   "pairs": 2566352
  },
  {
   "view": 40,
   "visible": 585727,
   "pairs": 2578922
  },
  {
   "view": 41,
   "visible": 579062,
   "pairs": 2590304
  },
  {
   "view": 42,
   "visible": 564127,
   "pairs": 2577006
  },
  {
   "view": 43,
   "visible": 533120,
   "pairs": 2503216
  },
  {
   "view": 44,
   "visible": 541328,
   "pairs": 2499492
  },
  {
   "view": 45,
   "visible": 555740,
   "pairs": 2509649
  },
  {
   "view": 46,
   "visible": 564113,
   "pairs": 2519593
  },
  {
   "view": 47,
   "visible": 568141,
   "pairs": 2506257
  },
  {
   "view": 48,
   "visible": 560963,
   "pairs": 2465187
  },
  {
   "view": 49,
   "visible": 494523,
   "pairs": 2452035
  },
  {
   "view": 50,
   "visible": 489722,
   "pairs": 2483723
  },
  {
   "view": 51,
   "visible": 474464,
   "pairs": 2464603
  },
  {
   "view": 52,
   "visible": 447453,
   "pairs": 2439615
  },
  {
   "view": 53,
   "visible": 410766,
   "pairs": 2359376
  },
  {
   "view": 54,
   "visible": 390811,
   "pairs": 2301072
  },
  {
   "view": 55,
   "visible": 371785,
   "pairs": 2296661
  },
  {
   "view": 56,
   "visible": 358563,
   "pairs": 2288599
  },
  {
   "view": 57,
   "visible": 366389,
   "pairs": 2336323
  },
  {
   "view": 58,
   "visible": 362632,
   "pairs": 2321945
  },
  {
   "view": 59,
   "visible": 350772,
   "pairs": 2229252
  },
  {
   "view": 60,
   "visible": 343320,
   "pairs": 2168004
  },
  {
   "view": 61,
   "visible": 342666,
   "pairs": 2133770
  },
  {
   "view": 62,
   "visible": 328502,
   "pairs": 2063807
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 510626,
   "pairs": 2475521
  },
  {
   "view": 1,
   "visible": 466610,
   "pairs": 2524178
  },
  {
   "view": 2,
   "visible": 493072,
   "pairs": 2539356
  },
  {
   "view": 3,
   "visible": 453171,
   "pairs": 2361641
  },
  {
   "view": 4,
   "visible": 426588,
   "pairs": 2284619
  },
  {
   "view": 5,
   "visible": 558933,
   "pairs": 2332784
  },
  {
   "view": 6,
   "visible": 573205,
   "pairs": 2581303
  },
  {
   "view": 7,
   "visible": 505063,
   "pairs": 2420734
  },
  {
   "view": 8,
   "visible": 349667,
   "pairs": 2280034
  }
 ],
 "train_frac": {
  "mean": 0.4285933357375569,
  "median": 0.43489255391677945,
  "min": 0.3030631797545803,
  "max": 0.55914308831032
 },
 "test_frac": {
  "mean": 0.4445652999538412,
  "median": 0.45488906663566864,
  "min": 0.3225891862918485,
  "max": 0.5288166585020005
 }
}

==> figsrc/data/visibility/Ignatius.json <==
{
 "scene": "Ignatius",
 "splats": 2545391,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Ignatius\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 1143552,
   "pairs": 3768201
  },
  {
   "view": 1,
   "visible": 1134606,
   "pairs": 3779468
  },
  {
   "view": 2,
   "visible": 1126756,
   "pairs": 3785471
  },
  {
   "view": 3,
   "visible": 1100986,
   "pairs": 3776433
  },
  {
   "view": 4,
   "visible": 1063398,
   "pairs": 3720018
  },
  {
   "view": 5,
   "visible": 1030043,
   "pairs": 3733336
  },
  {
   "view": 6,
   "visible": 1012347,
   "pairs": 3712713
  },
  {
   "view": 7,
   "visible": 959012,
   "pairs": 3583212
  },
  {
   "view": 8,
   "visible": 924515,
   "pairs": 3458722
  },
  {
   "view": 9,
   "visible": 838992,
   "pairs": 3193442
  },
  {
   "view": 10,
   "visible": 834872,
   "pairs": 3152035
  },
  {
   "view": 11,
   "visible": 804064,
   "pairs": 3066414
  },
  {
   "view": 12,
   "visible": 760940,
   "pairs": 3018169
  },
  {
   "view": 13,
   "visible": 753671,
   "pairs": 3007204
  },
  {
   "view": 14,
   "visible": 692217,
   "pairs": 2926109
  },
  {
   "view": 15,
   "visible": 675735,
   "pairs": 2894297
  },
  {
   "view": 16,
   "visible": 664919,
   "pairs": 2873086
  },
  {
   "view": 17,
   "visible": 659734,
   "pairs": 2853659
  },
  {
   "view": 18,
   "visible": 659627,
   "pairs": 2913018
  },
  {
   "view": 19,
   "visible": 679697,
   "pairs": 2908600
  },
  {
   "view": 20,
   "visible": 680384,
   "pairs": 2907729
  },
  {
   "view": 21,
   "visible": 697440,
   "pairs": 2844439
  },
  {
   "view": 22,
   "visible": 693543,
   "pairs": 2776811
  },
  {
   "view": 23,
   "visible": 687728,
   "pairs": 2748765
  },
  {
   "view": 24,
   "visible": 681553,
   "pairs": 2696158
  },
  {
   "view": 25,
   "visible": 672949,
   "pairs": 2667419
  },
  {
   "view": 26,
   "visible": 689504,
   "pairs": 2659837
  },
  {
   "view": 27,
   "visible": 688217,
   "pairs": 2659699
  },
  {
   "view": 28,
   "visible": 690942,
   "pairs": 2655077
  },
  {
   "view": 29,
   "visible": 691476,
   "pairs": 2681893
  },
  {
   "view": 30,
   "visible": 705390,
   "pairs": 2716715
  },
  {
   "view": 31,
   "visible": 712537,
   "pairs": 2735091
  },
  {
   "view": 32,
   "visible": 728127,
   "pairs": 2713072
  },
  {
   "view": 33,
   "visible": 733626,
   "pairs": 2709267
  },
  {
   "view": 34,
   "visible": 739374,
   "pairs": 2707581
  },
  {
   "view": 35,
   "visible": 768620,
   "pairs": 2687880
  },
  {
   "view": 36,
   "visible": 771974,
   "pairs": 2694060
  },
  {
   "view": 37,
   "visible": 798864,
   "pairs": 2733153
  },
  {
   "view": 38,
   "visible": 839839,
   "pairs": 2831386
  },
  {
   "view": 39,
   "visible": 854919,
   "pairs": 2861704
  },
  {
   "view": 40,
   "visible": 871295,
   "pairs": 2879873
  },
  {
   "view": 41,
   "visible": 887296,
   "pairs": 2986121
  },
  {
   "view": 42,
   "visible": 892451,
   "pairs": 3133169
  },
  {
   "view": 43,
   "visible": 867935,
   "pairs": 3189192
  },
  {
   "view": 44,
   "visible": 858886,
   "pairs": 3201699
  },
  {
   "view": 45,
   "visible": 860876,
   "pairs": 3202607
  },
  {
   "view": 46,
   "visible": 891733,
   "pairs": 3163686
  },
  {
   "view": 47,
   "visible": 897964,
   "pairs": 3148171
  },
  {
   "view": 48,
   "visible": 898752,
   "pairs": 3148476
  },
  {
   "view": 49,
   "visible": 983435,
   "pairs": 3456518
  },
  {
   "view": 50,
   "visible": 1054868,
   "pairs": 3669157
  },
  {
   "view": 51,
   "visible": 1060736,
   "pairs": 3723863
  },
  {
   "view": 52,
   "visible": 1057181,
   "pairs": 3756432
  },
  {
   "view": 53,
   "visible": 1060755,
   "pairs": 3763245
  },
  {
   "view": 54,
   "visible": 1047606,
   "pairs": 3838310
  },
  {
   "view": 55,
   "visible": 1039657,
   "pairs": 3875030
  },
  {
   "view": 56,
   "visible": 1021111,
   "pairs": 3904387
  },
  {
   "view": 57,
   "visible": 1052574,
   "pairs": 3881557
  },
  {
   "view": 58,
   "visible": 1063940,
   "pairs": 3891719
  },
  {
   "view": 59,
   "visible": 1058288,
   "pairs": 3875576
  },
  {
   "view": 60,
   "visible": 1034645,
   "pairs": 3845560
  },
  {
   "view": 61,
   "visible": 1036474,
   "pairs": 3823248
  },
  {
   "view": 62,
   "visible": 1023655,
   "pairs": 3831479
  },
  {
   "view": 63,
   "visible": 997036,
   "pairs": 3740272
  },
  {
   "view": 64,
   "visible": 976708,
   "pairs": 3698134
  },
  {
   "view": 65,
   "visible": 959057,
   "pairs": 3646736
  },
  {
   "view": 66,
   "visible": 956442,
   "pairs": 3639221
  },
  {
   "view": 67,
   "visible": 939973,
   "pairs": 3654398
  },
  {
   "view": 68,
   "visible": 918180,
   "pairs": 3621178
  },
  {
   "view": 69,
   "visible": 889623,
   "pairs": 3538511
  },
  {
   "view": 70,
   "visible": 830052,
   "pairs": 3307323
  },
  {
   "view": 71,
   "visible": 814794,
   "pairs": 3269401
  },
  {
   "view": 72,
   "visible": 755632,
   "pairs": 3105725
  },
  {
   "view": 73,
   "visible": 744527,
   "pairs": 3076672
  },
  {
   "view": 74,
   "visible": 709855,
   "pairs": 2994819
  },
  {
   "view": 75,
   "visible": 686766,
   "pairs": 2946333
  },
  {
   "view": 76,
   "visible": 658953,
   "pairs": 2938436
  },
  {
   "view": 77,
   "visible": 584687,
   "pairs": 2966944
  },
  {
   "view": 78,
   "visible": 556807,
   "pairs": 3003418
  },
  {
   "view": 79,
   "visible": 541062,
   "pairs": 2963302
  },
  {
   "view": 80,
   "visible": 551560,
   "pairs": 2909844
  },
  {
   "view": 81,
   "visible": 529083,
   "pairs": 2643582
  },
  {
   "view": 82,
   "visible": 521107,
   "pairs": 2600203
  },
  {
   "view": 83,
   "visible": 481060,
   "pairs": 2500230
  },
  {
   "view": 84,
   "visible": 465814,
   "pairs": 2457568
  },
  {
   "view": 85,
   "visible": 466908,
   "pairs": 2399302
  },
  {
   "view": 86,
   "visible": 518125,
   "pairs": 2614981
  },
  {
   "view": 87,
   "visible": 528235,
   "pairs": 2728421
  },
  {
   "view": 88,
   "visible": 530520,
   "pairs": 2757489
  },
  {
   "view": 89,
   "visible": 530886,
   "pairs": 2709978
  },
  {
   "view": 90,
   "visible": 531708,
   "pairs": 2680454
  },
  {
   "view": 91,
   "visible": 547625,
   "pairs": 2609111
  },
  {
   "view": 92,
   "visible": 591068,
   "pairs": 2631892
  },
  {
   "view": 93,
   "visible": 619158,
   "pairs": 2695185
  },
  {
   "view": 94,
   "visible": 694491,
   "pairs": 2764099
  },
  {
   "view": 95,
   "visible": 752919,
   "pairs": 2836155
  },
  {
   "view": 96,
   "visible": 787966,
   "pairs": 2919693
  },
  {
   "view": 97,
   "visible": 814341,
   "pairs": 2960335
  },
  {
   "view": 98,
   "visible": 876905,
   "pairs": 3067302
  },
  {
   "view": 99,
   "visible": 921168,
   "pairs": 3133531
  },
  {
   "view": 100,
   "visible": 963494,
   "pairs": 3221669
  },
  {
   "view": 101,
   "visible": 994143,
   "pairs": 3288937
  },
  {
   "view": 102,
   "visible": 1025952,
   "pairs": 3373404
  },
  {
   "view": 103,
   "visible": 1049980,
   "pairs": 3460366
  },
  {
   "view": 104,
   "visible": 1068541,
   "pairs": 3470536
  },
  {
   "view": 105,
   "visible": 1091997,
   "pairs": 3425583
  },
  {
   "view": 106,
   "visible": 1112861,
   "pairs": 3394605
  },
  {
   "view": 107,
   "visible": 1123494,
   "pairs": 3406210
  },
  {
   "view": 108,
   "visible": 1158850,
   "pairs": 3450895
  },
  {
   "view": 109,
   "visible": 1156463,
   "pairs": 3458335
  },
  {
   "view": 110,
   "visible": 1154605,
   "pairs": 3510287
  },
  {
   "view": 111,
   "visible": 1140833,
   "pairs": 3588826
  },
  {
   "view": 112,
   "visible": 1115772,
   "pairs": 3699111
  },
  {
   "view": 113,
   "visible": 1099258,
   "pairs": 3781330
  },
  {
   "view": 114,
   "visible": 1088926,
   "pairs": 3797800
  },
  {
   "view": 115,
   "visible": 1079590,
   "pairs": 3776104
  },
  {
   "view": 116,
   "visible": 1079782,
   "pairs": 3757235
  },
  {
   "view": 117,
   "visible": 1082835,
   "pairs": 3734183
  },
  {
   "view": 118,
   "visible": 1084225,
   "pairs": 3734866
  },
  {
   "view": 119,
   "visible": 1065321,
   "pairs": 3714104
  },
  {
   "view": 120,
   "visible": 1029824,
   "pairs": 3664987
  },
  {
   "view": 121,
   "visible": 1002620,
   "pairs": 3615627
  },
  {
   "view": 122,
   "visible": 952608,
   "pairs": 3552552
  },
  {
   "view": 123,
   "visible": 935972,
   "pairs": 3553891
  },
  {
   "view": 124,
   "visible": 892104,
   "pairs": 3472625
  },
  {
   "view": 125,
   "visible": 867731,
   "pairs": 3417105
  },
  {
   "view": 126,
   "visible": 806398,
   "pairs": 3183287
  },
  {
   "view": 127,
   "visible": 780998,
   "pairs": 3095484
  },
  {
   "view": 128,
   "visible": 767153,
   "pairs": 3077853
  },
  {
   "view": 129,
   "visible": 744052,
   "pairs": 3034882
  },
  {
   "view": 130,
   "visible": 718558,
   "pairs": 3001174
  },
  {
   "view": 131,
   "visible": 695415,
   "pairs": 2980930
  },
  {
   "view": 132,
   "visible": 690945,
   "pairs": 2952419
  },
  {
   "view": 133,
   "visible": 666045,
   "pairs": 2921030
  },
  {
   "view": 134,
   "visible": 656096,
   "pairs": 2848240
  },
  {
   "view": 135,
   "visible": 639613,
   "pairs": 2791747
  },
  {
   "view": 136,
   "visible": 645938,
   "pairs": 2727784
  },
  {
   "view": 137,
   "visible": 647881,
   "pairs": 2701286
  },
  {
   "view": 138,
   "visible": 623339,
   "pairs": 2589928
  },
  {
   "view": 139,
   "visible": 597376,
   "pairs": 2521003
  },
  {
   "view": 140,
   "visible": 570383,
   "pairs": 2467299
  },
  {
   "view": 141,
   "visible": 565570,
   "pairs": 2495166
  },
  {
   "view": 142,
   "visible": 572004,
   "pairs": 2535524
  },
  {
   "view": 143,
   "visible": 566478,
   "pairs": 2562756
  },
  {
   "view": 144,
   "visible": 541339,
   "pairs": 2598060
  },
  {
   "view": 145,
   "visible": 512957,
   "pairs": 2620603
  },
  {
   "view": 146,
   "visible": 503517,
   "pairs": 2617280
  },
  {
   "view": 147,
   "visible": 437629,
   "pairs": 2567102
  },
  {
   "view": 148,
   "visible": 407119,
   "pairs": 2574722
  },
  {
   "view": 149,
   "visible": 380229,
   "pairs": 2632412
  },
  {
   "view": 150,
   "visible": 329675,
   "pairs": 2538501
  },
  {
   "view": 151,
   "visible": 308623,
   "pairs": 2530788
  },
  {
   "view": 152,
   "visible": 358273,
   "pairs": 2710711
  },
  {
   "view": 153,
   "visible": 435289,
   "pairs": 2984215
  },
  {
   "view": 154,
   "visible": 492429,
   "pairs": 2929908
  },
  {
   "view": 155,
   "visible": 482854,
   "pairs": 2838715
  },
  {
   "view": 156,
   "visible": 421258,
   "pairs": 2458821
  },
  {
   "view": 157,
   "visible": 339173,
   "pairs": 2078596
  },
  {
   "view": 158,
   "visible": 327668,
   "pairs": 2031255
  },
  {
   "view": 159,
   "visible": 380994,
   "pairs": 2123339
  },
  {
   "view": 160,
   "visible": 447308,
   "pairs": 2345881
  },
  {
   "view": 161,
   "visible": 549367,
   "pairs": 2725955
  },
  {
   "view": 162,
   "visible": 550619,
   "pairs": 2743230
  },
  {
   "view": 163,
   "visible": 528747,
   "pairs": 2698157
  },
  {
   "view": 164,
   "visible": 525486,
   "pairs": 2648175
  },
  {
   "view": 165,
   "visible": 533438,
   "pairs": 2652697
  },
  {
   "view": 166,
   "visible": 550056,
   "pairs": 2630729
  },
  {
   "view": 167,
   "visible": 560455,
   "pairs": 2618734
  },
  {
   "view": 168,
   "visible": 614050,
   "pairs": 2604155
  },
  {
   "view": 169,
   "visible": 669533,
   "pairs": 2619362
  },
  {
   "view": 170,
   "visible": 691394,
   "pairs": 2641726
  },
  {
   "view": 171,
   "visible": 772347,
   "pairs": 2736682
  },
  {
   "view": 172,
   "visible": 799797,
   "pairs": 2799077
  },
  {
   "view": 173,
   "visible": 819832,
   "pairs": 2844451
  },
  {
   "view": 174,
   "visible": 825887,
   "pairs": 2897927
  },
  {
   "view": 175,
   "visible": 868337,
   "pairs": 3141500
  },
  {
   "view": 176,
   "visible": 868439,
   "pairs": 3184595
  },
  {
   "view": 177,
   "visible": 831154,
   "pairs": 3273342
  },
  {
   "view": 178,
   "visible": 794268,
   "pairs": 3348971
  },
  {
   "view": 179,
   "visible": 758467,
   "pairs": 3378176
  },
  {
   "view": 180,
   "visible": 742890,
   "pairs": 3355833
  },
  {
   "view": 181,
   "visible": 645330,
   "pairs": 3060933
  },
  {
   "view": 182,
   "visible": 549111,
   "pairs": 2576324
  },
  {
   "view": 183,
   "visible": 540338,
   "pairs": 2496276
  },
  {
   "view": 184,
   "visible": 550441,
   "pairs": 2414052
  },
  {
   "view": 185,
   "visible": 616873,
   "pairs": 2618231
  },
  {
   "view": 186,
   "visible": 850082,
   "pairs": 3276474
  },
  {
   "view": 187,
   "visible": 949332,
   "pairs": 3636823
  },
  {
   "view": 188,
   "visible": 974565,
   "pairs": 3742236
  },
  {
   "view": 189,
   "visible": 975144,
   "pairs": 3721300
  },
  {
   "view": 190,
   "visible": 939334,
   "pairs": 3611301
  },
  {
   "view": 191,
   "visible": 905993,
   "pairs": 3571383
  },
  {
   "view": 192,
   "visible": 866353,
   "pairs": 3474980
  },
  {
   "view": 193,
   "visible": 845944,
   "pairs": 3465085
  },
  {
   "view": 194,
   "visible": 809388,
   "pairs": 3420101
  },
  {
   "view": 195,
   "visible": 818123,
   "pairs": 3448491
  },
  {
   "view": 196,
   "visible": 811792,
   "pairs": 3522570
  },
  {
   "view": 197,
   "visible": 810152,
   "pairs": 3595810
  },
  {
   "view": 198,
   "visible": 824641,
   "pairs": 3767299
  },
  {
   "view": 199,
   "visible": 834669,
   "pairs": 3845180
  },
  {
   "view": 200,
   "visible": 845833,
   "pairs": 3909821
  },
  {
   "view": 201,
   "visible": 868940,
   "pairs": 4003610
  },
  {
   "view": 202,
   "visible": 852796,
   "pairs": 3990373
  },
  {
   "view": 203,
   "visible": 641660,
   "pairs": 3333947
  },
  {
   "view": 204,
   "visible": 584841,
   "pairs": 3019992
  },
  {
   "view": 205,
   "visible": 511810,
   "pairs": 2660499
  },
  {
   "view": 206,
   "visible": 387638,
   "pairs": 2223519
  },
  {
   "view": 207,
   "visible": 294730,
   "pairs": 1922170
  },
  {
   "view": 208,
   "visible": 292707,
   "pairs": 1943610
  },
  {
   "view": 209,
   "visible": 336395,
   "pairs": 2112614
  },
  {
   "view": 210,
   "visible": 644597,
   "pairs": 3406509
  },
  {
   "view": 211,
   "visible": 737238,
   "pairs": 3690565
  },
  {
   "view": 212,
   "visible": 788257,
   "pairs": 3816999
  },
  {
   "view": 213,
   "visible": 799666,
   "pairs": 3828357
  },
  {
   "view": 214,
   "visible": 764526,
   "pairs": 3730514
  },
  {
   "view": 215,
   "visible": 747129,
   "pairs": 3619375
  },
  {
   "view": 216,
   "visible": 741114,
   "pairs": 3592390
  },
  {
   "view": 217,
   "visible": 723119,
   "pairs": 3522513
  },
  {
   "view": 218,
   "visible": 748228,
   "pairs": 3497031
  },
  {
   "view": 219,
   "visible": 812512,
   "pairs": 3627471
  },
  {
   "view": 220,
   "visible": 836467,
   "pairs": 3658433
  },
  {
   "view": 221,
   "visible": 878932,
   "pairs": 3676617
  },
  {
   "view": 222,
   "visible": 891742,
   "pairs": 3658018
  },
  {
   "view": 223,
   "visible": 889066,
   "pairs": 3604810
  },
  {
   "view": 224,
   "visible": 878237,
   "pairs": 3450495
  },
  {
   "view": 225,
   "visible": 869952,
   "pairs": 3381704
  },
  {
   "view": 226,
   "visible": 862275,
   "pairs": 3370554
  },
  {
   "view": 227,
   "visible": 829706,
   "pairs": 3279513
  },
  {
   "view": 228,
   "visible": 770514,
   "pairs": 3060615
  },
  {
   "view": 229,
   "visible": 711195,
   "pairs": 2949110
  },
  {
   "view": 230,
   "visible": 682811,
   "pairs": 3111620
  },
  {
   "view": 231,
   "visible": 768193,
   "pairs": 3338047
  },
  {
   "view": 232,
   "visible": 751511,
   "pairs": 3259495
  },
  {
   "view": 233,
   "visible": 728010,
   "pairs": 3218840
  },
  {
   "view": 234,
   "visible": 672865,
   "pairs": 3087048
  },
  {
   "view": 235,
   "visible": 600057,
   "pairs": 2831561
  },
  {
   "view": 236,
   "visible": 592198,
   "pairs": 2812138
  },
  {
   "view": 237,
   "visible": 600374,
   "pairs": 2915752
  },
  {
   "view": 238,
   "visible": 627151,
   "pairs": 2899635
  },
  {
   "view": 239,
   "visible": 632946,
   "pairs": 2895295
  },
  {
   "view": 240,
   "visible": 631547,
   "pairs": 2824934
  },
  {
   "view": 241,
   "visible": 592752,
   "pairs": 2719253
  },
  {
   "view": 242,
   "visible": 549021,
   "pairs": 2571624
  },
  {
   "view": 243,
   "visible": 528910,
   "pairs": 2459770
  },
  {
   "view": 244,
   "visible": 533257,
   "pairs": 2441830
  },
  {
   "view": 245,
   "visible": 536152,
   "pairs": 2460280
  },
  {
   "view": 246,
   "visible": 528497,
   "pairs": 2482504
  },
  {
   "view": 247,
   "visible": 585451,
   "pairs": 2603393
  },
  {
   "view": 248,
   "visible": 629254,
   "pairs": 2666137
  },
  {
   "view": 249,
   "visible": 675100,
   "pairs": 2674697
  },
  {
   "view": 250,
   "visible": 702226,
   "pairs": 2684983
  },
  {
   "view": 251,
   "visible": 708030,
   "pairs": 2670198
  },
  {
   "view": 252,
   "visible": 735136,
   "pairs": 2686272
  },
  {
   "view": 253,
   "visible": 747650,
   "pairs": 2694118
  },
  {
   "view": 254,
   "visible": 761102,
   "pairs": 2728657
  },
  {
   "view": 255,
   "visible": 732967,
   "pairs": 2694892
  },
  {
   "view": 256,
   "visible": 718785,
   "pairs": 2634756
  },
  {
   "view": 257,
   "visible": 690208,
   "pairs": 2477802
  },
  {
   "view": 258,
   "visible": 688075,
   "pairs": 2400693
  },
  {
   "view": 259,
   "visible": 734904,
   "pairs": 2434561
  },
  {
   "view": 260,
   "visible": 839989,
   "pairs": 2770326
  },
  {
   "view": 261,
   "visible": 992760,
   "pairs": 3196406
  },
  {
   "view": 262,
   "visible": 1046280,
   "pairs": 3350824
  },
  {
   "view": 263,
   "visible": 1063137,
   "pairs": 3432189
  },
  {
   "view": 264,
   "visible": 1063343,
   "pairs": 3456265
  },
  {
   "view": 265,
   "visible": 1043657,
   "pairs": 3520329
  },
  {
   "view": 266,
   "visible": 1003755,
   "pairs": 3595014
  },
  {
   "view": 267,
   "visible": 949995,
   "pairs": 3490779
  },
  {
   "view": 268,
   "visible": 864296,
   "pairs": 3245763
  },
  {
   "view": 269,
   "visible": 844641,
   "pairs": 3185001
  },
  {
   "view": 270,
   "visible": 845786,
   "pairs": 3279040
  },
  {
   "view": 271,
   "visible": 868701,
   "pairs": 3463128
  },
  {
   "view": 272,
   "visible": 906730,
   "pairs": 3667484
  },
  {
   "view": 273,
   "visible": 886885,
   "pairs": 3844563
  },
  {
   "view": 274,
   "visible": 866620,
   "pairs": 3803523
  },
  {
   "view": 275,
   "visible": 821971,
   "pairs": 3696384
  },
  {
   "view": 276,
   "visible": 797547,
   "pairs": 3584986
  },
  {
   "view": 277,
   "visible": 777140,
   "pairs": 3520704
  },
  {
   "view": 278,
   "visible": 772386,
   "pairs": 3516026
  },
  {
   "view": 279,
   "visible": 746888,
   "pairs": 3458344
  },
  {
   "view": 280,
   "visible": 886130,
   "pairs": 3816967
  },
  {
   "view": 281,
   "visible": 930420,
   "pairs": 3883740
  },
  {
   "view": 282,
   "visible": 928132,
   "pairs": 3783196
  },
  {
   "view": 283,
   "visible": 869542,
   "pairs": 3503075
  },
  {
   "view": 284,
   "visible": 852154,
   "pairs": 3428910
  },
  {
   "view": 285,
   "visible": 846693,
   "pairs": 3400465
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 1146400,
   "pairs": 3762146
  },
  {
   "view": 1,
   "visible": 996496,
   "pairs": 3688737
  },
  {
   "view": 2,
   "visible": 720288,
   "pairs": 2970987
  },
  {
   "view": 3,
   "visible": 686972,
   "pairs": 2886241
  },
  {
   "view": 4,
   "visible": 686800,
   "pairs": 2657842
  },
  {
   "view": 5,
   "visible": 759222,
   "pairs": 2682686
  },
  {
   "view": 6,
   "visible": 894051,
   "pairs": 3000667
  },
  {
   "view": 7,
   "visible": 899929,
   "pairs": 3142408
  },
  {
   "view": 8,
   "visible": 1023380,
   "pairs": 3906907
  },
  {
   "view": 9,
   "visible": 1013141,
   "pairs": 3826764
  },
  {
   "view": 10,
   "visible": 883940,
   "pairs": 3494774
  },
  {
   "view": 11,
   "visible": 639283,
   "pairs": 2957914
  },
  {
   "view": 12,
   "visible": 470397,
   "pairs": 2482209
  },
  {
   "view": 13,
   "visible": 540856,
   "pairs": 2623852
  },
  {
   "view": 14,
   "visible": 833058,
   "pairs": 2996260
  },
  {
   "view": 15,
   "visible": 1080587,
   "pairs": 3458201
  },
  {
   "view": 16,
   "visible": 1130250,
   "pairs": 3629453
  },
  {
   "view": 17,
   "visible": 1081605,
   "pairs": 3734044
  },
  {
   "view": 18,
   "visible": 850339,
   "pairs": 3353241
  },
  {
   "view": 19,
   "visible": 681754,
   "pairs": 2943664
  },
  {
   "view": 20,
   "visible": 570424,
   "pairs": 2491634
  },
  {
   "view": 21,
   "visible": 470255,
   "pairs": 2567534
  },
  {
   "view": 22,
   "visible": 495023,
   "pairs": 3119260
  },
  {
   "view": 23,
   "visible": 514780,
   "pairs": 2645290
  },
  {
   "view": 24,
   "visible": 584188,
   "pairs": 2612442
  },
  {
   "view": 25,
   "visible": 833051,
   "pairs": 2942129
  },
  {
   "view": 26,
   "visible": 571947,
   "pairs": 2704504
  },
  {
   "view": 27,
   "visible": 975551,
   "pairs": 3740384
  },
  {
   "view": 28,
   "visible": 819346,
   "pairs": 3453720
  },
  {
   "view": 29,
   "visible": 769838,
   "pairs": 3799699
  },
  {
   "view": 30,
   "visible": 500893,
   "pairs": 2764839
  },
  {
   "view": 31,
   "visible": 734957,
   "pairs": 3546350
  },
  {
   "view": 32,
   "visible": 880808,
   "pairs": 3519163
  },
  {
   "view": 33,
   "visible": 733867,
   "pairs": 3283295
  },
  {
   "view": 34,
   "visible": 606191,
   "pairs": 2961074
  },
  {
   "view": 35,
   "visible": 534642,
   "pairs": 2454767
  },
  {
   "view": 36,
   "visible": 725888,
   "pairs": 2679544
  },
  {
   "view": 37,
   "visible": 709303,
   "pairs": 2357114
  },
  {
   "view": 38,
   "visible": 1037152,
   "pairs": 3608039
  },
  {
   "view": 39,
   "visible": 939433,
   "pairs": 3830873
  },
  {
   "view": 40,
   "visible": 814183,
   "pairs": 3601423
  }
 ],
 "train_frac": {
  "mean": 0.3026485828782215,
  "median": 0.3018815183993343,
  "min": 0.11499490647998677,
  "max": 0.4552738655868588
 },
 "test_frac": {
  "mean": 0.3050992089183174,
  "median": 0.2982732318924676,
  "min": 0.18474764780735062,
  "max": 0.4503826720531345
 }
}

==> figsrc/data/visibility/Lighthouse.json <==
{
 "scene": "Lighthouse",
 "splats": 1574183,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Lighthouse\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 1049130,
   "pairs": 4848344
  },
  {
   "view": 1,
   "visible": 1049515,
   "pairs": 4836817
  },
  {
   "view": 2,
   "visible": 1049707,
   "pairs": 4860723
  },
  {
   "view": 3,
   "visible": 1053922,
   "pairs": 4924987
  },
  {
   "view": 4,
   "visible": 1058848,
   "pairs": 5018837
  },
  {
   "view": 5,
   "visible": 1006671,
   "pairs": 4825099
  },
  {
   "view": 6,
   "visible": 769862,
   "pairs": 3799810
  },
  {
   "view": 7,
   "visible": 536411,
   "pairs": 2854379
  },
  {
   "view": 8,
   "visible": 776484,
   "pairs": 3940788
  },
  {
   "view": 9,
   "visible": 1012029,
   "pairs": 5293754
  },
  {
   "view": 10,
   "visible": 1040566,
   "pairs": 5565048
  },
  {
   "view": 11,
   "visible": 1033723,
   "pairs": 5734007
  },
  {
   "view": 12,
   "visible": 982333,
   "pairs": 5703660
  },
  {
   "view": 13,
   "visible": 954931,
   "pairs": 5766233
  },
  {
   "view": 14,
   "visible": 815090,
   "pairs": 6014685
  },
  {
   "view": 15,
   "visible": 866364,
   "pairs": 6673398
  },
  {
   "view": 16,
   "visible": 710369,
   "pairs": 5543746
  },
  {
   "view": 17,
   "visible": 708689,
   "pairs": 5553638
  },
  {
   "view": 18,
   "visible": 508808,
   "pairs": 3953355
  },
  {
   "view": 19,
   "visible": 320346,
   "pairs": 2760707
  },
  {
   "view": 20,
   "visible": 198478,
   "pairs": 1995055
  },
  {
   "view": 21,
   "visible": 206504,
   "pairs": 2108262
  },
  {
   "view": 22,
   "visible": 302392,
   "pairs": 2726389
  },
  {
   "view": 23,
   "visible": 406062,
   "pairs": 3460368
  },
  {
   "view": 24,
   "visible": 475455,
   "pairs": 3992324
  },
  {
   "view": 25,
   "visible": 471189,
   "pairs": 3956103
  },
  {
   "view": 26,
   "visible": 449881,
   "pairs": 3735699
  },
  {
   "view": 27,
   "visible": 460535,
   "pairs": 4018973
  },
  {
   "view": 28,
   "visible": 527895,
   "pairs": 4233143
  },
  {
   "view": 29,
   "visible": 545318,
   "pairs": 4124552
  },
  {
   "view": 30,
   "visible": 559782,
   "pairs": 4084788
  },
  {
   "view": 31,
   "visible": 430561,
   "pairs": 3068674
  },
  {
   "view": 32,
   "visible": 373592,
   "pairs": 2657469
  },
  {
   "view": 33,
   "visible": 322157,
   "pairs": 2440279
  },
  {
   "view": 34,
   "visible": 404588,
   "pairs": 2764371
  },
  {
   "view": 35,
   "visible": 650317,
   "pairs": 3854531
  },
  {
   "view": 36,
   "visible": 652904,
   "pairs": 3777746
  },
  {
   "view": 37,
   "visible": 651562,
   "pairs": 3777065
  },
  {
   "view": 38,
   "visible": 603855,
   "pairs": 3656103
  },
  {
   "view": 39,
   "visible": 475136,
   "pairs": 3300908
  },
  {
   "view": 40,
   "visible": 490378,
   "pairs": 3440503
  },
  {
   "view": 41,
   "visible": 640014,
   "pairs": 4008848
  },
  {
   "view": 42,
   "visible": 356734,
   "pairs": 2534524
  },
  {
   "view": 43,
   "visible": 221226,
   "pairs": 1997278
  },
  {
   "view": 44,
   "visible": 288269,
   "pairs": 2340255
  },
  {
   "view": 45,
   "visible": 525226,
   "pairs": 3654415
  },
  {
   "view": 46,
   "visible": 526184,
   "pairs": 3723253
  },
  {
   "view": 47,
   "visible": 323443,
   "pairs": 2542408
  },
  {
   "view": 48,
   "visible": 281226,
   "pairs": 2286974
  },
  {
   "view": 49,
   "visible": 151029,
   "pairs": 1629651
  },
  {
   "view": 50,
   "visible": 191100,
   "pairs": 2132292
  },
  {
   "view": 51,
   "visible": 251504,
   "pairs": 2582253
  },
  {
   "view": 52,
   "visible": 270499,
   "pairs": 2841681
  },
  {
   "view": 53,
   "visible": 193514,
   "pairs": 2366529
  },
  {
   "view": 54,
   "visible": 186215,
   "pairs": 2356738
  },
  {
   "view": 55,
   "visible": 211271,
   "pairs": 2513107
  },
  {
   "view": 56,
   "visible": 242707,
   "pairs": 2495173
  },
  {
   "view": 57,
   "visible": 328371,
   "pairs": 2796115
  },
  {
   "view": 58,
   "visible": 313443,
   "pairs": 2610955
  },
  {
   "view": 59,
   "visible": 305945,
   "pairs": 2487845
  },
  {
   "view": 60,
   "visible": 335211,
   "pairs": 2567863
  },
  {
   "view": 61,
   "visible": 448966,
   "pairs": 3031009
  },
  {
   "view": 62,
   "visible": 435010,
   "pairs": 2850904
  },
  {
   "view": 63,
   "visible": 525208,
   "pairs": 3290676
  },
  {
   "view": 64,
   "visible": 529137,
   "pairs": 3347889
  },
  {
   "view": 65,
   "visible": 316067,
   "pairs": 2391431
  },
  {
   "view": 66,
   "visible": 236276,
   "pairs": 2062484
  },
  {
   "view": 67,
   "visible": 224091,
   "pairs": 1939293
  },
  {
   "view": 68,
   "visible": 260398,
   "pairs": 1975765
  },
  {
   "view": 69,
   "visible": 290487,
   "pairs": 2111007
  },
  {
   "view": 70,
   "visible": 428809,
   "pairs": 2673836
  },
  {
   "view": 71,
   "visible": 508098,
   "pairs": 3093336
  },
  {
   "view": 72,
   "visible": 501659,
   "pairs": 3114191
  },
  {
   "view": 73,
   "visible": 422878,
   "pairs": 2785782
  },
  {
   "view": 74,
   "visible": 426891,
   "pairs": 2785458
  },
  {
   "view": 75,
   "visible": 428809,
   "pairs": 2679649
  },
  {
   "view": 76,
   "visible": 423775,
   "pairs": 2610108
  },
  {
   "view": 77,
   "visible": 507835,
   "pairs": 3198613
  },
  {
   "view": 78,
   "visible": 496444,
   "pairs": 3077778
  },
  {
   "view": 79,
   "visible": 410336,
   "pairs": 2669108
  },
  {
   "view": 80,
   "visible": 400798,
   "pairs": 2619941
  },
  {
   "view": 81,
   "visible": 313359,
   "pairs": 2196131
  },
  {
   "view": 82,
   "visible": 255401,
   "pairs": 1850579
  },
  {
   "view": 83,
   "visible": 242599,
   "pairs": 1825847
  },
  {
   "view": 84,
   "visible": 406169,
   "pairs": 2584905
  },
  {
   "view": 85,
   "visible": 509430,
   "pairs": 2985538
  },
  {
   "view": 86,
   "visible": 520250,
   "pairs": 3077208
  },
  {
   "view": 87,
   "visible": 513179,
   "pairs": 2996338
  },
  {
   "view": 88,
   "visible": 480049,
   "pairs": 2672801
  },
  {
   "view": 89,
   "visible": 483769,
   "pairs": 2679691
  },
  {
   "view": 90,
   "visible": 510871,
   "pairs": 2710270
  },
  {
   "view": 91,
   "visible": 526863,
   "pairs": 2755094
  },
  {
   "view": 92,
   "visible": 526437,
   "pairs": 2744717
  },
  {
   "view": 93,
   "visible": 532450,
   "pairs": 2777145
  },
  {
   "view": 94,
   "visible": 547146,
   "pairs": 2904880
  },
  {
   "view": 95,
   "visible": 474757,
   "pairs": 2588307
  },
  {
   "view": 96,
   "visible": 447993,
   "pairs": 2489958
  },
  {
   "view": 97,
   "visible": 420212,
   "pairs": 2407687
  },
  {
   "view": 98,
   "visible": 415343,
   "pairs": 2390793
  },
  {
   "view": 99,
   "visible": 430243,
   "pairs": 2368792
  },
  {
   "view": 100,
   "visible": 435468,
   "pairs": 2375499
  },
  {
   "view": 101,
   "visible": 443522,
   "pairs": 2400902
  },
  {
   "view": 102,
   "visible": 481144,
   "pairs": 2498026
  },
  {
   "view": 103,
   "visible": 488328,
   "pairs": 2516060
  },
  {
   "view": 104,
   "visible": 550539,
   "pairs": 2770969
  },
  {
   "view": 105,
   "visible": 565023,
   "pairs": 2765346
  },
  {
   "view": 106,
   "visible": 578904,
   "pairs": 2760715
  },
  {
   "view": 107,
   "visible": 580371,
   "pairs": 2758650
  },
  {
   "view": 108,
   "visible": 570945,
   "pairs": 2717822
  },
  {
   "view": 109,
   "visible": 539594,
   "pairs": 2596535
  },
  {
   "view": 110,
   "visible": 544379,
   "pairs": 2647464
  },
  {
   "view": 111,
   "visible": 595661,
   "pairs": 2947122
  },
  {
   "view": 112,
   "visible": 509526,
   "pairs": 2673069
  },
  {
   "view": 113,
   "visible": 379398,
   "pairs": 2286153
  },
  {
   "view": 114,
   "visible": 264983,
   "pairs": 2078689
  },
  {
   "view": 115,
   "visible": 275485,
   "pairs": 2194231
  },
  {
   "view": 116,
   "visible": 283168,
   "pairs": 2256480
  },
  {
   "view": 117,
   "visible": 345309,
   "pairs": 2512843
  },
  {
   "view": 118,
   "visible": 536001,
   "pairs": 3232059
  },
  {
   "view": 119,
   "visible": 561144,
   "pairs": 3333369
  },
  {
   "view": 120,
   "visible": 591484,
   "pairs": 3611794
  },
  {
   "view": 121,
   "visible": 602053,
   "pairs": 3737314
  },
  {
   "view": 122,
   "visible": 635843,
   "pairs": 3994931
  },
  {
   "view": 123,
   "visible": 512866,
   "pairs": 3552337
  },
  {
   "view": 124,
   "visible": 296005,
   "pairs": 2840046
  },
  {
   "view": 125,
   "visible": 222350,
   "pairs": 2556339
  },
  {
   "view": 126,
   "visible": 175181,
   "pairs": 2150349
  },
  {
   "view": 127,
   "visible": 180728,
   "pairs": 2149515
  },
  {
   "view": 128,
   "visible": 231460,
   "pairs": 2379845
  },
  {
   "view": 129,
   "visible": 548239,
   "pairs": 3464448
  },
  {
   "view": 130,
   "visible": 635592,
   "pairs": 3807136
  },
  {
   "view": 131,
   "visible": 775399,
   "pairs": 4298960
  },
  {
   "view": 132,
   "visible": 791352,
   "pairs": 4423349
  },
  {
   "view": 133,
   "visible": 745600,
   "pairs": 4177883
  },
  {
   "view": 134,
   "visible": 710143,
   "pairs": 3976658
  },
  {
   "view": 135,
   "visible": 714666,
   "pairs": 4043357
  },
  {
   "view": 136,
   "visible": 725010,
   "pairs": 4189486
  },
  {
   "view": 137,
   "visible": 728129,
   "pairs": 4333805
  },
  {
   "view": 138,
   "visible": 753993,
   "pairs": 4585262
  },
  {
   "view": 139,
   "visible": 837590,
   "pairs": 5018454
  },
  {
   "view": 140,
   "visible": 252797,
   "pairs": 2414982
  },
  {
   "view": 141,
   "visible": 205169,
   "pairs": 2077551
  },
  {
   "view": 142,
   "visible": 194211,
   "pairs": 1966099
  },
  {
   "view": 143,
   "visible": 453400,
   "pairs": 3013190
  },
  {
   "view": 144,
   "visible": 943421,
   "pairs": 5112169
  },
  {
   "view": 145,
   "visible": 958371,
   "pairs": 5191532
  },
  {
   "view": 146,
   "visible": 1002239,
   "pairs": 5342837
  },
  {
   "view": 147,
   "visible": 986647,
   "pairs": 5309530
  },
  {
   "view": 148,
   "visible": 992173,
   "pairs": 5493319
  },
  {
   "view": 149,
   "visible": 986566,
   "pairs": 5575035
  },
  {
   "view": 150,
   "visible": 986005,
   "pairs": 5586886
  },
  {
   "view": 151,
   "visible": 989984,
   "pairs": 5578287
  },
  {
   "view": 152,
   "visible": 960481,
   "pairs": 5338519
  },
  {
   "view": 153,
   "visible": 579144,
   "pairs": 3369281
  },
  {
   "view": 154,
   "visible": 809110,
   "pairs": 4733873
  },
  {
   "view": 155,
   "visible": 960106,
   "pairs": 5978566
  },
  {
   "view": 156,
   "visible": 919808,
   "pairs": 5898539
  },
  {
   "view": 157,
   "visible": 740376,
   "pairs": 5352375
  },
  {
   "view": 158,
   "visible": 706695,
   "pairs": 5259338
  },
  {
   "view": 159,
   "visible": 621740,
   "pairs": 4873884
  },
  {
   "view": 160,
   "visible": 657524,
   "pairs": 5614118
  },
  {
   "view": 161,
   "visible": 651716,
   "pairs": 5791923
  },
  {
   "view": 162,
   "visible": 634715,
   "pairs": 5437466
  },
  {
   "view": 163,
   "visible": 656035,
   "pairs": 5816771
  },
  {
   "view": 164,
   "visible": 681828,
   "pairs": 5763745
  },
  {
   "view": 165,
   "visible": 722685,
   "pairs": 5934651
  },
  {
   "view": 166,
   "visible": 742416,
   "pairs": 6008434
  },
  {
   "view": 167,
   "visible": 676404,
   "pairs": 5667185
  },
  {
   "view": 168,
   "visible": 565266,
   "pairs": 4562876
  },
  {
   "view": 169,
   "visible": 607932,
   "pairs": 5281893
  },
  {
   "view": 170,
   "visible": 605484,
   "pairs": 5361912
  },
  {
   "view": 171,
   "visible": 508121,
   "pairs": 4669598
  },
  {
   "view": 172,
   "visible": 491874,
   "pairs": 4541722
  },
  {
   "view": 173,
   "visible": 464037,
   "pairs": 4155279
  },
  {
   "view": 174,
   "visible": 455538,
   "pairs": 4018681
  },
  {
   "view": 175,
   "visible": 308985,
   "pairs": 2834703
  },
  {
   "view": 176,
   "visible": 193198,
   "pairs": 2080019
  },
  {
   "view": 177,
   "visible": 188070,
   "pairs": 2011474
  },
  {
   "view": 178,
   "visible": 205344,
   "pairs": 2066962
  },
  {
   "view": 179,
   "visible": 233394,
   "pairs": 2246703
  },
  {
   "view": 180,
   "visible": 258090,
   "pairs": 2384645
  },
  {
   "view": 181,
   "visible": 297579,
   "pairs": 2646092
  },
  {
   "view": 182,
   "visible": 310598,
   "pairs": 2694111
  },
  {
   "view": 183,
   "visible": 337481,
   "pairs": 2789776
  },
  {
   "view": 184,
   "visible": 382248,
   "pairs": 3162872
  },
  {
   "view": 185,
   "visible": 400531,
   "pairs": 3292656
  },
  {
   "view": 186,
   "visible": 405328,
   "pairs": 3409485
  },
  {
   "view": 187,
   "visible": 406043,
   "pairs": 3377599
  },
  {
   "view": 188,
   "visible": 446118,
   "pairs": 3564639
  },
  {
   "view": 189,
   "visible": 572864,
   "pairs": 4510554
  },
  {
   "view": 190,
   "visible": 436697,
   "pairs": 3763540
  },
  {
   "view": 191,
   "visible": 426402,
   "pairs": 3770056
  },
  {
   "view": 192,
   "visible": 408686,
   "pairs": 3737348
  },
  {
   "view": 193,
   "visible": 383110,
   "pairs": 3610356
  },
  {
   "view": 194,
   "visible": 370089,
   "pairs": 3524788
  },
  {
   "view": 195,
   "visible": 364547,
   "pairs": 3522367
  },
  {
   "view": 196,
   "visible": 439128,
   "pairs": 4183440
  },
  {
   "view": 197,
   "visible": 285554,
   "pairs": 3236819
  },
  {
   "view": 198,
   "visible": 262026,
   "pairs": 3138506
  },
  {
   "view": 199,
   "visible": 258788,
   "pairs": 3091495
  },
  {
   "view": 200,
   "visible": 284668,
   "pairs": 3061331
  },
  {
   "view": 201,
   "visible": 421051,
   "pairs": 3514023
  },
  {
   "view": 202,
   "visible": 479323,
   "pairs": 3734664
  },
  {
   "view": 203,
   "visible": 430371,
   "pairs": 3333669
  },
  {
   "view": 204,
   "visible": 453764,
   "pairs": 3544789
  },
  {
   "view": 205,
   "visible": 453025,
   "pairs": 3574603
  },
  {
   "view": 206,
   "visible": 425105,
   "pairs": 3435931
  },
  {
   "view": 207,
   "visible": 455555,
   "pairs": 3552726
  },
  {
   "view": 208,
   "visible": 472716,
   "pairs": 3543246
  },
  {
   "view": 209,
   "visible": 481471,
   "pairs": 3545464
  },
  {
   "view": 210,
   "visible": 389911,
   "pairs": 3115895
  },
  {
   "view": 211,
   "visible": 302298,
   "pairs": 2624061
  },
  {
   "view": 212,
   "visible": 279883,
   "pairs": 2598593
  },
  {
   "view": 213,
   "visible": 216810,
   "pairs": 2356149
  },
  {
   "view": 214,
   "visible": 301854,
   "pairs": 2775589
  },
  {
   "view": 215,
   "visible": 374167,
   "pairs": 3134787
  },
  {
   "view": 216,
   "visible": 386740,
   "pairs": 3201715
  },
  {
   "view": 217,
   "visible": 454223,
   "pairs": 3722109
  },
  {
   "view": 218,
   "visible": 396191,
   "pairs": 3429752
  },
  {
   "view": 219,
   "visible": 275693,
   "pairs": 2735176
  },
  {
   "view": 220,
   "visible": 185426,
   "pairs": 2161348
  },
  {
   "view": 221,
   "visible": 197501,
   "pairs": 2581686
  },
  {
   "view": 222,
   "visible": 201267,
   "pairs": 2736263
  },
  {
   "view": 223,
   "visible": 269958,
   "pairs": 2990352
  },
  {
   "view": 224,
   "visible": 255444,
   "pairs": 2653804
  },
  {
   "view": 225,
   "visible": 274110,
   "pairs": 2689088
  },
  {
   "view": 226,
   "visible": 321062,
   "pairs": 3085922
  },
  {
   "view": 227,
   "visible": 370759,
   "pairs": 3417004
  },
  {
   "view": 228,
   "visible": 321503,
   "pairs": 2974346
  },
  {
   "view": 229,
   "visible": 268987,
   "pairs": 2494559
  },
  {
   "view": 230,
   "visible": 305353,
   "pairs": 2810895
  },
  {
   "view": 231,
   "visible": 362360,
   "pairs": 3271141
  },
  {
   "view": 232,
   "visible": 241024,
   "pairs": 2641758
  },
  {
   "view": 233,
   "visible": 139730,
   "pairs": 1943140
  },
  {
   "view": 234,
   "visible": 90456,
   "pairs": 1356118
  },
  {
   "view": 235,
   "visible": 86690,
   "pairs": 1220922
  },
  {
   "view": 236,
   "visible": 112012,
   "pairs": 1452582
  },
  {
   "view": 237,
   "visible": 153032,
   "pairs": 1808975
  },
  {
   "view": 238,
   "visible": 454800,
   "pairs": 3086579
  },
  {
   "view": 239,
   "visible": 529650,
   "pairs": 3440051
  },
  {
   "view": 240,
   "visible": 496526,
   "pairs": 3319294
  },
  {
   "view": 241,
   "visible": 470033,
   "pairs": 3196885
  },
  {
   "view": 242,
   "visible": 470083,
   "pairs": 3278555
  },
  {
   "view": 243,
   "visible": 475895,
   "pairs": 3360859
  },
  {
   "view": 244,
   "visible": 486263,
   "pairs": 3415455
  },
  {
   "view": 245,
   "visible": 553941,
   "pairs": 4031585
  },
  {
   "view": 246,
   "visible": 482496,
   "pairs": 3828949
  },
  {
   "view": 247,
   "visible": 254776,
   "pairs": 3052605
  },
  {
   "view": 248,
   "visible": 187413,
   "pairs": 2504167
  },
  {
   "view": 249,
   "visible": 145436,
   "pairs": 2058045
  },
  {
   "view": 250,
   "visible": 131378,
   "pairs": 1940582
  },
  {
   "view": 251,
   "visible": 134067,
   "pairs": 1958361
  },
  {
   "view": 252,
   "visible": 835442,
   "pairs": 5745978
  },
  {
   "view": 253,
   "visible": 785934,
   "pairs": 5678536
  },
  {
   "view": 254,
   "visible": 764082,
   "pairs": 5609396
  },
  {
   "view": 255,
   "visible": 751937,
   "pairs": 5643230
  },
  {
   "view": 256,
   "visible": 746552,
   "pairs": 5785707
  },
  {
   "view": 257,
   "visible": 749325,
   "pairs": 5814462
  },
  {
   "view": 258,
   "visible": 758854,
   "pairs": 5800144
  },
  {
   "view": 259,
   "visible": 773370,
   "pairs": 5935049
  },
  {
   "view": 260,
   "visible": 775741,
   "pairs": 5966055
  },
  {
   "view": 261,
   "visible": 783235,
   "pairs": 6468858
  },
  {
   "view": 262,
   "visible": 678742,
   "pairs": 6288324
  },
  {
   "view": 263,
   "visible": 551967,
   "pairs": 6015745
  },
  {
   "view": 264,
   "visible": 501395,
   "pairs": 5756281
  },
  {
   "view": 265,
   "visible": 525057,
   "pairs": 6097468
  },
  {
   "view": 266,
   "visible": 547844,
   "pairs": 5359271
  },
  {
   "view": 267,
   "visible": 542141,
   "pairs": 5355729
  },
  {
   "view": 268,
   "visible": 527388,
   "pairs": 5311293
  },
  {
   "view": 269,
   "visible": 524664,
   "pairs": 5297832
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 1048567,
   "pairs": 4839054
  },
  {
   "view": 1,
   "visible": 491200,
   "pairs": 2792984
  },
  {
   "view": 2,
   "visible": 891742,
   "pairs": 6168468
  },
  {
   "view": 3,
   "visible": 200029,
   "pairs": 2040266
  },
  {
   "view": 4,
   "visible": 504402,
   "pairs": 4173330
  },
  {
   "view": 5,
   "visible": 642485,
   "pairs": 3983424
  },
  {
   "view": 6,
   "visible": 627448,
   "pairs": 3914757
  },
  {
   "view": 7,
   "visible": 242434,
   "pairs": 2142931
  },
  {
   "view": 8,
   "visible": 241191,
   "pairs": 2572736
  },
  {
   "view": 9,
   "visible": 446030,
   "pairs": 2814929
  },
  {
   "view": 10,
   "visible": 374097,
   "pairs": 2478742
  },
  {
   "view": 11,
   "visible": 497052,
   "pairs": 3120788
  },
  {
   "view": 12,
   "visible": 303459,
   "pairs": 2167718
  },
  {
   "view": 13,
   "visible": 522553,
   "pairs": 2751969
  },
  {
   "view": 14,
   "visible": 411246,
   "pairs": 2387677
  },
  {
   "view": 15,
   "visible": 558202,
   "pairs": 2786584
  },
  {
   "view": 16,
   "visible": 601965,
   "pairs": 3006504
  },
  {
   "view": 17,
   "visible": 573134,
   "pairs": 3366399
  },
  {
   "view": 18,
   "visible": 171688,
   "pairs": 2131126
  },
  {
   "view": 19,
   "visible": 794865,
   "pairs": 4402477
  },
  {
   "view": 20,
   "visible": 379635,
   "pairs": 3009893
  },
  {
   "view": 21,
   "visible": 1000463,
   "pairs": 5314392
  },
  {
   "view": 22,
   "visible": 443055,
   "pairs": 2913391
  },
  {
   "view": 23,
   "visible": 801076,
   "pairs": 7064088
  },
  {
   "view": 24,
   "visible": 622299,
   "pairs": 4948003
  },
  {
   "view": 25,
   "visible": 451347,
   "pairs": 3846715
  },
  {
   "view": 26,
   "visible": 297050,
   "pairs": 2644894
  },
  {
   "view": 27,
   "visible": 470527,
   "pairs": 3707574
  },
  {
   "view": 28,
   "visible": 487770,
   "pairs": 4403625
  },
  {
   "view": 29,
   "visible": 432814,
   "pairs": 3378365
  },
  {
   "view": 30,
   "visible": 520815,
   "pairs": 3817118
  },
  {
   "view": 31,
   "visible": 446249,
   "pairs": 3633659
  },
  {
   "view": 32,
   "visible": 265310,
   "pairs": 2788471
  },
  {
   "view": 33,
   "visible": 359902,
   "pairs": 3276172
  },
  {
   "view": 34,
   "visible": 187164,
   "pairs": 2074280
  },
  {
   "view": 35,
   "visible": 491396,
   "pairs": 3484506
  },
  {
   "view": 36,
   "visible": 475720,
   "pairs": 3827965
  },
  {
   "view": 37,
   "visible": 746656,
   "pairs": 5670573
  },
  {
   "view": 38,
   "visible": 589335,
   "pairs": 5779116
  }
 ],
 "train_frac": {
  "mean": 0.31307333061963877,
  "median": 0.29897159351866964,
  "min": 0.05506983622615668,
  "max": 0.672633359653865
 },
 "test_frac": {
  "mean": 0.31945544662427006,
  "median": 0.30985596973160046,
  "min": 0.10906482918440867,
  "max": 0.6661023527760114
 }
}

==> figsrc/data/visibility/Train.json <==
{
 "scene": "Train",
 "splats": 1758874,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Train\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 902109,
   "pairs": 4116482
  },
  {
   "view": 1,
   "visible": 916659,
   "pairs": 4336015
  },
  {
   "view": 2,
   "visible": 826732,
   "pairs": 4262885
  },
  {
   "view": 3,
   "visible": 614830,
   "pairs": 3720866
  },
  {
   "view": 4,
   "visible": 583339,
   "pairs": 3610854
  },
  {
   "view": 5,
   "visible": 534232,
   "pairs": 3428160
  },
  {
   "view": 6,
   "visible": 639815,
   "pairs": 3789919
  },
  {
   "view": 7,
   "visible": 448072,
   "pairs": 3104441
  },
  {
   "view": 8,
   "visible": 533053,
   "pairs": 3535525
  },
  {
   "view": 9,
   "visible": 550472,
   "pairs": 3636770
  },
  {
   "view": 10,
   "visible": 618717,
   "pairs": 4042719
  },
  {
   "view": 11,
   "visible": 688935,
   "pairs": 4424181
  },
  {
   "view": 12,
   "visible": 693873,
   "pairs": 4257638
  },
  {
   "view": 13,
   "visible": 646401,
   "pairs": 3927530
  },
  {
   "view": 14,
   "visible": 622769,
   "pairs": 3904154
  },
  {
   "view": 15,
   "visible": 612153,
   "pairs": 3816800
  },
  {
   "view": 16,
   "visible": 587341,
   "pairs": 3645212
  },
  {
   "view": 17,
   "visible": 570386,
   "pairs": 3418699
  },
  {
   "view": 18,
   "visible": 497619,
   "pairs": 2977238
  },
  {
   "view": 19,
   "visible": 479933,
   "pairs": 2873966
  },
  {
   "view": 20,
   "visible": 428587,
   "pairs": 2603781
  },
  {
   "view": 21,
   "visible": 443010,
   "pairs": 2887079
  },
  {
   "view": 22,
   "visible": 520845,
   "pairs": 3335734
  },
  {
   "view": 23,
   "visible": 623260,
   "pairs": 3905726
  },
  {
   "view": 24,
   "visible": 621848,
   "pairs": 3991541
  },
  {
   "view": 25,
   "visible": 604326,
   "pairs": 3653470
  },
  {
   "view": 26,
   "visible": 577082,
   "pairs": 3487930
  },
  {
   "view": 27,
   "visible": 554030,
   "pairs": 3367994
  },
  {
   "view": 28,
   "visible": 548106,
   "pairs": 3252900
  },
  {
   "view": 29,
   "visible": 562514,
   "pairs": 3223356
  },
  {
   "view": 30,
   "visible": 608925,
   "pairs": 3322472
  },
  {
   "view": 31,
   "visible": 642985,
   "pairs": 3479207
  },
  {
   "view": 32,
   "visible": 669817,
   "pairs": 3587071
  },
  {
   "view": 33,
   "visible": 684965,
   "pairs": 3565778
  },
  {
   "view": 34,
   "visible": 747987,
   "pairs": 3646617
  },
  {
   "view": 35,
   "visible": 894848,
   "pairs": 3777161
  },
  {
   "view": 36,
   "visible": 902477,
   "pairs": 3743328
  },
  {
   "view": 37,
   "visible": 891995,
   "pairs": 3754553
  },
  {
   "view": 38,
   "visible": 831926,
   "pairs": 3637514
  },
  {
   "view": 39,
   "visible": 781494,
   "pairs": 3511279
  },
  {
   "view": 40,
   "visible": 712992,
   "pairs": 3331658
  },
  {
   "view": 41,
   "visible": 691734,
   "pairs": 3440963
  },
  {
   "view": 42,
   "visible": 865953,
   "pairs": 4110150
  },
  {
   "view": 43,
   "visible": 863702,
   "pairs": 4124967
  },
  {
   "view": 44,
   "visible": 871733,
   "pairs": 4167519
  },
  {
   "view": 45,
   "visible": 781825,
   "pairs": 3740042
  },
  {
   "view": 46,
   "visible": 876578,
   "pairs": 3986734
  },
  {
   "view": 47,
   "visible": 911206,
   "pairs": 3930977
  },
  {
   "view": 48,
   "visible": 915266,
   "pairs": 3877951
  },
  {
   "view": 49,
   "visible": 923343,
   "pairs": 3685662
  },
  {
   "view": 50,
   "visible": 924677,
   "pairs": 3612753
  },
  {
   "view": 51,
   "visible": 927609,
   "pairs": 3508591
  },
  {
   "view": 52,
   "visible": 920582,
   "pairs": 3466924
  },
  {
   "view": 53,
   "visible": 915628,
   "pairs": 3539136
  },
  {
   "view": 54,
   "visible": 911862,
   "pairs": 3678981
  },
  {
   "view": 55,
   "visible": 894628,
   "pairs": 3926229
  },
  {
   "view": 56,
   "visible": 860323,
   "pairs": 4217496
  },
  {
   "view": 57,
   "visible": 814253,
   "pairs": 4390776
  },
  {
   "view": 58,
   "visible": 600881,
   "pairs": 3811743
  },
  {
   "view": 59,
   "visible": 410685,
   "pairs": 3147508
  },
  {
   "view": 60,
   "visible": 346800,
   "pairs": 3102650
  },
  {
   "view": 61,
   "visible": 441300,
   "pairs": 3719795
  },
  {
   "view": 62,
   "visible": 740037,
   "pairs": 4537059
  },
  {
   "view": 63,
   "visible": 772608,
   "pairs": 4454578
  },
  {
   "view": 64,
   "visible": 735607,
   "pairs": 4514858
  },
  {
   "view": 65,
   "visible": 723621,
   "pairs": 4507758
  },
  {
   "view": 66,
   "visible": 680605,
   "pairs": 4358146
  },
  {
   "view": 67,
   "visible": 636993,
   "pairs": 4184477
  },
  {
   "view": 68,
   "visible": 589638,
   "pairs": 3845411
  },
  {
   "view": 69,
   "visible": 596366,
   "pairs": 3901725
  },
  {
   "view": 70,
   "visible": 610562,
   "pairs": 4269596
  },
  {
   "view": 71,
   "visible": 605404,
   "pairs": 4333933
  },
  {
   "view": 72,
   "visible": 572553,
   "pairs": 4041992
  },
  {
   "view": 73,
   "visible": 573529,
   "pairs": 3902743
  },
  {
   "view": 74,
   "visible": 649589,
   "pairs": 4350584
  },
  {
   "view": 75,
   "visible": 582483,
   "pairs": 3868684
  },
  {
   "view": 76,
   "visible": 492144,
   "pairs": 3468694
  },
  {
   "view": 77,
   "visible": 273899,
   "pairs": 2508329
  },
  {
   "view": 78,
   "visible": 416402,
   "pairs": 2923727
  },
  {
   "view": 79,
   "visible": 522253,
   "pairs": 3482347
  },
  {
   "view": 80,
   "visible": 634218,
   "pairs": 4277606
  },
  {
   "view": 81,
   "visible": 575425,
   "pairs": 4029614
  },
  {
   "view": 82,
   "visible": 405176,
   "pairs": 3030382
  },
  {
   "view": 83,
   "visible": 305204,
   "pairs": 2757773
  },
  {
   "view": 84,
   "visible": 300583,
   "pairs": 2690786
  },
  {
   "view": 85,
   "visible": 304633,
   "pairs": 2698536
  },
  {
   "view": 86,
   "visible": 332056,
   "pairs": 2830481
  },
  {
   "view": 87,
   "visible": 392893,
   "pairs": 2934493
  },
  {
   "view": 88,
   "visible": 399255,
   "pairs": 2962422
  },
  {
   "view": 89,
   "visible": 530301,
   "pairs": 3927990
  },
  {
   "view": 90,
   "visible": 525514,
   "pairs": 3945727
  },
  {
   "view": 91,
   "visible": 609132,
   "pairs": 4425709
  },
  {
   "view": 92,
   "visible": 644387,
   "pairs": 4386385
  },
  {
   "view": 93,
   "visible": 656861,
   "pairs": 4330886
  },
  {
   "view": 94,
   "visible": 710536,
   "pairs": 4287909
  },
  {
   "view": 95,
   "visible": 750207,
   "pairs": 4135043
  },
  {
   "view": 96,
   "visible": 759175,
   "pairs": 3861524
  },
  {
   "view": 97,
   "visible": 756501,
   "pairs": 3802124
  },
  {
   "view": 98,
   "visible": 737322,
   "pairs": 3453875
  },
  {
   "view": 99,
   "visible": 746709,
   "pairs": 3495166
  },
  {
   "view": 100,
   "visible": 755548,
   "pairs": 3501292
  },
  {
   "view": 101,
   "visible": 758034,
   "pairs": 3511954
  },
  {
   "view": 102,
   "visible": 756132,
   "pairs": 3529867
  },
  {
   "view": 103,
   "visible": 721719,
   "pairs": 3534260
  },
  {
   "view": 104,
   "visible": 707403,
   "pairs": 3517925
  },
  {
   "view": 105,
   "visible": 659375,
   "pairs": 3591228
  },
  {
   "view": 106,
   "visible": 626827,
   "pairs": 3642454
  },
  {
   "view": 107,
   "visible": 600575,
   "pairs": 3642505
  },
  {
   "view": 108,
   "visible": 595793,
   "pairs": 3531892
  },
  {
   "view": 109,
   "visible": 623208,
   "pairs": 3410548
  },
  {
   "view": 110,
   "visible": 568677,
   "pairs": 3061906
  },
  {
   "view": 111,
   "visible": 431110,
   "pairs": 2427669
  },
  {
   "view": 112,
   "visible": 448986,
   "pairs": 2471024
  },
  {
   "view": 113,
   "visible": 500093,
   "pairs": 2704824
  },
  {
   "view": 114,
   "visible": 536728,
   "pairs": 2879324
  },
  {
   "view": 115,
   "visible": 576842,
   "pairs": 3084310
  },
  {
   "view": 116,
   "visible": 604841,
   "pairs": 3094577
  },
  {
   "view": 117,
   "visible": 586383,
   "pairs": 2998780
  },
  {
   "view": 118,
   "visible": 537519,
   "pairs": 2765926
  },
  {
   "view": 119,
   "visible": 543658,
   "pairs": 2712409
  },
  {
   "view": 120,
   "visible": 505960,
   "pairs": 2538473
  },
  {
   "view": 121,
   "visible": 435206,
   "pairs": 2261440
  },
  {
   "view": 122,
   "visible": 426106,
   "pairs": 2178287
  },
  {
   "view": 123,
   "visible": 410849,
   "pairs": 2070890
  },
  {
   "view": 124,
   "visible": 413234,
   "pairs": 2068379
  },
  {
   "view": 125,
   "visible": 582612,
   "pairs": 2558255
  },
  {
   "view": 126,
   "visible": 647275,
   "pairs": 2767909
  },
  {
   "view": 127,
   "visible": 652342,
   "pairs": 2849607
  },
  {
   "view": 128,
   "visible": 653095,
   "pairs": 2863902
  },
  {
   "view": 129,
   "visible": 647150,
   "pairs": 2869480
  },
  {
   "view": 130,
   "visible": 644605,
   "pairs": 2900240
  },
  {
   "view": 131,
   "visible": 626445,
   "pairs": 2899851
  },
  {
   "view": 132,
   "visible": 628876,
   "pairs": 2946834
  },
  {
   "view": 133,
   "visible": 718014,
   "pairs": 3104987
  },
  {
   "view": 134,
   "visible": 738538,
   "pairs": 3045980
  },
  {
   "view": 135,
   "visible": 757717,
   "pairs": 3045259
  },
  {
   "view": 136,
   "visible": 760692,
   "pairs": 3013446
  },
  {
   "view": 137,
   "visible": 778278,
   "pairs": 2943849
  },
  {
   "view": 138,
   "visible": 804439,
   "pairs": 2890266
  },
  {
   "view": 139,
   "visible": 822444,
   "pairs": 2897021
  },
  {
   "view": 140,
   "visible": 851553,
   "pairs": 2904267
  },
  {
   "view": 141,
   "visible": 872817,
   "pairs": 3047180
  },
  {
   "view": 142,
   "visible": 874240,
   "pairs": 3210733
  },
  {
   "view": 143,
   "visible": 876451,
   "pairs": 3272304
  },
  {
   "view": 144,
   "visible": 882222,
   "pairs": 3434098
  },
  {
   "view": 145,
   "visible": 889345,
   "pairs": 3750167
  },
  {
   "view": 146,
   "visible": 886227,
   "pairs": 4041242
  },
  {
   "view": 147,
   "visible": 537067,
   "pairs": 3854280
  },
  {
   "view": 148,
   "visible": 394975,
   "pairs": 3186162
  },
  {
   "view": 149,
   "visible": 374519,
   "pairs": 3091340
  },
  {
   "view": 150,
   "visible": 407541,
   "pairs": 3366303
  },
  {
   "view": 151,
   "visible": 477145,
   "pairs": 4089639
  },
  {
   "view": 152,
   "visible": 329422,
   "pairs": 3428178
  },
  {
   "view": 153,
   "visible": 334616,
   "pairs": 3366409
  },
  {
   "view": 154,
   "visible": 469329,
   "pairs": 3836843
  },
  {
   "view": 155,
   "visible": 447063,
   "pairs": 4093871
  },
  {
   "view": 156,
   "visible": 347594,
   "pairs": 3416956
  },
  {
   "view": 157,
   "visible": 310044,
   "pairs": 3013601
  },
  {
   "view": 158,
   "visible": 295309,
   "pairs": 2857353
  },
  {
   "view": 159,
   "visible": 320093,
   "pairs": 2949188
  },
  {
   "view": 160,
   "visible": 365905,
   "pairs": 3247891
  },
  {
   "view": 161,
   "visible": 348655,
   "pairs": 3025068
  },
  {
   "view": 162,
   "visible": 372068,
   "pairs": 3237696
  },
  {
   "view": 163,
   "visible": 429643,
   "pairs": 3295638
  },
  {
   "view": 164,
   "visible": 455203,
   "pairs": 3352652
  },
  {
   "view": 165,
   "visible": 472210,
   "pairs": 3430691
  },
  {
   "view": 166,
   "visible": 518386,
   "pairs": 3731695
  },
  {
   "view": 167,
   "visible": 542170,
   "pairs": 3866186
  },
  {
   "view": 168,
   "visible": 535140,
   "pairs": 4018080
  },
  {
   "view": 169,
   "visible": 533909,
   "pairs": 4199881
  },
  {
   "view": 170,
   "visible": 604447,
   "pairs": 4206784
  },
  {
   "view": 171,
   "visible": 599729,
   "pairs": 3657990
  },
  {
   "view": 172,
   "visible": 518038,
   "pairs": 3235407
  },
  {
   "view": 173,
   "visible": 780170,
   "pairs": 4445651
  },
  {
   "view": 174,
   "visible": 760902,
   "pairs": 4447767
  },
  {
   "view": 175,
   "visible": 680424,
   "pairs": 4010304
  },
  {
   "view": 176,
   "visible": 678719,
   "pairs": 4032336
  },
  {
   "view": 177,
   "visible": 640905,
   "pairs": 3820026
  },
  {
   "view": 178,
   "visible": 610540,
   "pairs": 3721389
  },
  {
   "view": 179,
   "visible": 602976,
   "pairs": 3745517
  },
  {
   "view": 180,
   "visible": 638136,
   "pairs": 4183823
  },
  {
   "view": 181,
   "visible": 652344,
   "pairs": 4345514
  },
  {
   "view": 182,
   "visible": 661774,
   "pairs": 4404256
  },
  {
   "view": 183,
   "visible": 619770,
   "pairs": 4208026
  },
  {
   "view": 184,
   "visible": 599991,
   "pairs": 4026372
  },
  {
   "view": 185,
   "visible": 563053,
   "pairs": 3741688
  },
  {
   "view": 186,
   "visible": 585188,
   "pairs": 3784156
  },
  {
   "view": 187,
   "visible": 592874,
   "pairs": 3854720
  },
  {
   "view": 188,
   "visible": 628733,
   "pairs": 4164405
  },
  {
   "view": 189,
   "visible": 642471,
   "pairs": 4219519
  },
  {
   "view": 190,
   "visible": 641501,
   "pairs": 4229725
  },
  {
   "view": 191,
   "visible": 632811,
   "pairs": 4315456
  },
  {
   "view": 192,
   "visible": 634386,
   "pairs": 4292146
  },
  {
   "view": 193,
   "visible": 624784,
   "pairs": 4194472
  },
  {
   "view": 194,
   "visible": 610144,
   "pairs": 4077992
  },
  {
   "view": 195,
   "visible": 642414,
   "pairs": 4213124
  },
  {
   "view": 196,
   "visible": 417318,
   "pairs": 2904350
  },
  {
   "view": 197,
   "visible": 374844,
   "pairs": 2736273
  },
  {
   "view": 198,
   "visible": 479262,
   "pairs": 3338504
  },
  {
   "view": 199,
   "visible": 597313,
   "pairs": 4211855
  },
  {
   "view": 200,
   "visible": 505694,
   "pairs": 3863299
  },
  {
   "view": 201,
   "visible": 397286,
   "pairs": 3124036
  },
  {
   "view": 202,
   "visible": 449652,
   "pairs": 3474411
  },
  {
   "view": 203,
   "visible": 399942,
   "pairs": 3177587
  },
  {
   "view": 204,
   "visible": 376224,
   "pairs": 2991057
  },
  {
   "view": 205,
   "visible": 351079,
   "pairs": 2860726
  },
  {
   "view": 206,
   "visible": 323544,
   "pairs": 2706616
  },
  {
   "view": 207,
   "visible": 286858,
   "pairs": 2544612
  },
  {
   "view": 208,
   "visible": 272324,
   "pairs": 2436185
  },
  {
   "view": 209,
   "visible": 248456,
   "pairs": 2334510
  },
  {
   "view": 210,
   "visible": 270446,
   "pairs": 2506339
  },
  {
   "view": 211,
   "visible": 314757,
   "pairs": 2523821
  },
  {
   "view": 212,
   "visible": 369058,
   "pairs": 2560440
  },
  {
   "view": 213,
   "visible": 368595,
   "pairs": 2538582
  },
  {
   "view": 214,
   "visible": 413892,
   "pairs": 2907607
  },
  {
   "view": 215,
   "visible": 414203,
   "pairs": 2985655
  },
  {
   "view": 216,
   "visible": 421409,
   "pairs": 3059922
  },
  {
   "view": 217,
   "visible": 435517,
   "pairs": 3183658
  },
  {
   "view": 218,
   "visible": 443327,
   "pairs": 3111973
  },
  {
   "view": 219,
   "visible": 452389,
   "pairs": 3089681
  },
  {
   "view": 220,
   "visible": 474342,
   "pairs": 3161508
  },
  {
   "view": 221,
   "visible": 496745,
   "pairs": 3216882
  },
  {
   "view": 222,
   "visible": 505855,
   "pairs": 3217562
  },
  {
   "view": 223,
   "visible": 514292,
   "pairs": 3113923
  },
  {
   "view": 224,
   "visible": 497776,
   "pairs": 3027120
  },
  {
   "view": 225,
   "visible": 505290,
   "pairs": 3072105
  },
  {
   "view": 226,
   "visible": 526503,
   "pairs": 3238210
  },
  {
   "view": 227,
   "visible": 554620,
   "pairs": 3360226
  },
  {
   "view": 228,
   "visible": 574481,
   "pairs": 3254104
  },
  {
   "view": 229,
   "visible": 559142,
   "pairs": 3112846
  },
  {
   "view": 230,
   "visible": 517746,
   "pairs": 3022473
  },
  {
   "view": 231,
   "visible": 262096,
   "pairs": 2327628
  },
  {
   "view": 232,
   "visible": 249108,
   "pairs": 2250517
  },
  {
   "view": 233,
   "visible": 201810,
   "pairs": 2025029
  },
  {
   "view": 234,
   "visible": 459827,
   "pairs": 3004857
  },
  {
   "view": 235,
   "visible": 544114,
   "pairs": 3195913
  },
  {
   "view": 236,
   "visible": 605536,
   "pairs": 3327540
  },
  {
   "view": 237,
   "visible": 669341,
   "pairs": 3457545
  },
  {
   "view": 238,
   "visible": 715573,
   "pairs": 3443486
  },
  {
   "view": 239,
   "visible": 735381,
   "pairs": 3452420
  },
  {
   "view": 240,
   "visible": 746817,
   "pairs": 3457072
  },
  {
   "view": 241,
   "visible": 758186,
   "pairs": 3558097
  },
  {
   "view": 242,
   "visible": 769359,
   "pairs": 3849401
  },
  {
   "view": 243,
   "visible": 697834,
   "pairs": 3882329
  },
  {
   "view": 244,
   "visible": 589331,
   "pairs": 3649978
  },
  {
   "view": 245,
   "visible": 682253,
   "pairs": 4061237
  },
  {
   "view": 246,
   "visible": 770066,
   "pairs": 4414395
  },
  {
   "view": 247,
   "visible": 834493,
   "pairs": 4691372
  },
  {
   "view": 248,
   "visible": 814503,
   "pairs": 4533690
  },
  {
   "view": 249,
   "visible": 792222,
   "pairs": 4342322
  },
  {
   "view": 250,
   "visible": 809700,
   "pairs": 4296644
  },
  {
   "view": 251,
   "visible": 648678,
   "pairs": 3768030
  },
  {
   "view": 252,
   "visible": 797394,
   "pairs": 4234674
  },
  {
   "view": 253,
   "visible": 913564,
   "pairs": 4502402
  },
  {
   "view": 254,
   "visible": 891108,
   "pairs": 4386349
  },
  {
   "view": 255,
   "visible": 896211,
   "pairs": 4319286
  },
  {
   "view": 256,
   "visible": 916643,
   "pairs": 4127059
  },
  {
   "view": 257,
   "visible": 922012,
   "pairs": 3939693
  },
  {
   "view": 258,
   "visible": 935418,
   "pairs": 4001727
  },
  {
   "view": 259,
   "visible": 903281,
   "pairs": 3922815
  },
  {
   "view": 260,
   "visible": 881207,
   "pairs": 3916029
  },
  {
   "view": 261,
   "visible": 898290,
   "pairs": 3981686
  },
  {
   "view": 262,
   "visible": 923867,
   "pairs": 4020046
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 894654,
   "pairs": 4053071
  },
  {
   "view": 1,
   "visible": 587360,
   "pairs": 3605016
  },
  {
   "view": 2,
   "visible": 597994,
   "pairs": 3855701
  },
  {
   "view": 3,
   "visible": 410361,
   "pairs": 2652427
  },
  {
   "view": 4,
   "visible": 539598,
   "pairs": 3209872
  },
  {
   "view": 5,
   "visible": 844981,
   "pairs": 3790170
  },
  {
   "view": 6,
   "visible": 772445,
   "pairs": 3824084
  },
  {
   "view": 7,
   "visible": 922694,
   "pairs": 3736498
  },
  {
   "view": 8,
   "visible": 880276,
   "pairs": 4052433
  },
  {
   "view": 9,
   "visible": 771660,
   "pairs": 4429476
  },
  {
   "view": 10,
   "visible": 613845,
   "pairs": 4200456
  },
  {
   "view": 11,
   "visible": 306634,
   "pairs": 2701458
  },
  {
   "view": 12,
   "visible": 318941,
   "pairs": 2818556
  },
  {
   "view": 13,
   "visible": 533098,
   "pairs": 3958363
  },
  {
   "view": 14,
   "visible": 749860,
   "pairs": 3616537
  },
  {
   "view": 15,
   "visible": 689955,
   "pairs": 3533321
  },
  {
   "view": 16,
   "visible": 443486,
   "pairs": 2453634
  },
  {
   "view": 17,
   "visible": 542634,
   "pairs": 2779623
  },
  {
   "view": 18,
   "visible": 635901,
   "pairs": 2719103
  },
  {
   "view": 19,
   "visible": 689839,
   "pairs": 3144436
  },
  {
   "view": 20,
   "visible": 827885,
   "pairs": 2893845
  },
  {
   "view": 21,
   "visible": 875704,
   "pairs": 4526215
  },
  {
   "view": 22,
   "visible": 429175,
   "pairs": 3654114
  },
  {
   "view": 23,
   "visible": 361217,
   "pairs": 3184638
  },
  {
   "view": 24,
   "visible": 518970,
   "pairs": 3924559
  },
  {
   "view": 25,
   "visible": 706729,
   "pairs": 4184594
  },
  {
   "view": 26,
   "visible": 661328,
   "pairs": 4434595
  },
  {
   "view": 27,
   "visible": 630869,
   "pairs": 4203626
  },
  {
   "view": 28,
   "visible": 592146,
   "pairs": 3917879
  },
  {
   "view": 29,
   "visible": 418298,
   "pairs": 3333467
  },
  {
   "view": 30,
   "visible": 242512,
   "pairs": 2364245
  },
  {
   "view": 31,
   "visible": 422879,
   "pairs": 3089614
  },
  {
   "view": 32,
   "visible": 502376,
   "pairs": 3045531
  },
  {
   "view": 33,
   "visible": 411356,
   "pairs": 2812367
  },
  {
   "view": 34,
   "visible": 683106,
   "pairs": 3373209
  },
  {
   "view": 35,
   "visible": 599923,
   "pairs": 3720418
  },
  {
   "view": 36,
   "visible": 671120,
   "pairs": 3856587
  },
  {
   "view": 37,
   "visible": 935265,
   "pairs": 4003391
  }
 ],
 "train_frac": {
  "mean": 0.346486849556373,
  "median": 0.34427480308424596,
  "min": 0.11473817908502826,
  "max": 0.5318277488893463
 },
 "test_frac": {
  "mean": 0.34766671596056403,
  "median": 0.34504120249659725,
  "min": 0.13787912039179612,
  "max": 0.5317407614189532
 }
}

==> figsrc/data/visibility/Truck.json <==
{
 "scene": "Truck",
 "splats": 2122837,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\Truck\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 765927,
   "pairs": 3340978
  },
  {
   "view": 1,
   "visible": 791554,
   "pairs": 3332694
  },
  {
   "view": 2,
   "visible": 791923,
   "pairs": 3248151
  },
  {
   "view": 3,
   "visible": 788912,
   "pairs": 3237807
  },
  {
   "view": 4,
   "visible": 791543,
   "pairs": 3255541
  },
  {
   "view": 5,
   "visible": 791583,
   "pairs": 3339224
  },
  {
   "view": 6,
   "visible": 776597,
   "pairs": 3330696
  },
  {
   "view": 7,
   "visible": 773779,
   "pairs": 3454976
  },
  {
   "view": 8,
   "visible": 770227,
   "pairs": 3583800
  },
  {
   "view": 9,
   "visible": 766754,
   "pairs": 3604515
  },
  {
   "view": 10,
   "visible": 752250,
   "pairs": 3568740
  },
  {
   "view": 11,
   "visible": 733295,
   "pairs": 3534472
  },
  {
   "view": 12,
   "visible": 716964,
   "pairs": 3504472
  },
  {
   "view": 13,
   "visible": 714969,
   "pairs": 3497862
  },
  {
   "view": 14,
   "visible": 728460,
   "pairs": 3624711
  },
  {
   "view": 15,
   "visible": 746019,
   "pairs": 3711562
  },
  {
   "view": 16,
   "visible": 768154,
   "pairs": 3846525
  },
  {
   "view": 17,
   "visible": 804996,
   "pairs": 4073585
  },
  {
   "view": 18,
   "visible": 797188,
   "pairs": 4101019
  },
  {
   "view": 19,
   "visible": 784736,
   "pairs": 4027534
  },
  {
   "view": 20,
   "visible": 762046,
   "pairs": 3831801
  },
  {
   "view": 21,
   "visible": 705783,
   "pairs": 3720089
  },
  {
   "view": 22,
   "visible": 564816,
   "pairs": 3164753
  },
  {
   "view": 23,
   "visible": 551499,
   "pairs": 3071878
  },
  {
   "view": 24,
   "visible": 552380,
   "pairs": 3075705
  },
  {
   "view": 25,
   "visible": 558750,
   "pairs": 3203436
  },
  {
   "view": 26,
   "visible": 562749,
   "pairs": 3234401
  },
  {
   "view": 27,
   "visible": 568023,
   "pairs": 3288755
  },
  {
   "view": 28,
   "visible": 562867,
   "pairs": 3359232
  },
  {
   "view": 29,
   "visible": 586471,
   "pairs": 3541078
  },
  {
   "view": 30,
   "visible": 610229,
   "pairs": 3712974
  },
  {
   "view": 31,
   "visible": 650783,
   "pairs": 4050451
  },
  {
   "view": 32,
   "visible": 658638,
   "pairs": 4126351
  },
  {
   "view": 33,
   "visible": 713006,
   "pairs": 4166009
  },
  {
   "view": 34,
   "visible": 761266,
   "pairs": 4347655
  },
  {
   "view": 35,
   "visible": 835323,
   "pairs": 4509215
  },
  {
   "view": 36,
   "visible": 857889,
   "pairs": 4561986
  },
  {
   "view": 37,
   "visible": 870161,
   "pairs": 4565627
  },
  {
   "view": 38,
   "visible": 877991,
   "pairs": 4469830
  },
  {
   "view": 39,
   "visible": 868223,
   "pairs": 4420686
  },
  {
   "view": 40,
   "visible": 869352,
   "pairs": 4452224
  },
  {
   "view": 41,
   "visible": 802151,
   "pairs": 4137136
  },
  {
   "view": 42,
   "visible": 771186,
   "pairs": 3925301
  },
  {
   "view": 43,
   "visible": 752596,
   "pairs": 3824292
  },
  {
   "view": 44,
   "visible": 747126,
   "pairs": 3733438
  },
  {
   "view": 45,
   "visible": 766446,
   "pairs": 3721642
  },
  {
   "view": 46,
   "visible": 779187,
   "pairs": 3667861
  },
  {
   "view": 47,
   "visible": 759988,
   "pairs": 3593940
  },
  {
   "view": 48,
   "visible": 749424,
   "pairs": 3570860
  },
  {
   "view": 49,
   "visible": 673067,
   "pairs": 3284622
  },
  {
   "view": 50,
   "visible": 697217,
   "pairs": 3416143
  },
  {
   "view": 51,
   "visible": 757801,
   "pairs": 3636678
  },
  {
   "view": 52,
   "visible": 799655,
   "pairs": 3880418
  },
  {
   "view": 53,
   "visible": 837945,
   "pairs": 4106587
  },
  {
   "view": 54,
   "visible": 852199,
   "pairs": 4195792
  },
  {
   "view": 55,
   "visible": 859872,
   "pairs": 4216831
  },
  {
   "view": 56,
   "visible": 917290,
   "pairs": 4382549
  },
  {
   "view": 57,
   "visible": 904980,
   "pairs": 4313198
  },
  {
   "view": 58,
   "visible": 898073,
   "pairs": 4274003
  },
  {
   "view": 59,
   "visible": 886256,
   "pairs": 4144136
  },
  {
   "view": 60,
   "visible": 880001,
   "pairs": 4125124
  },
  {
   "view": 61,
   "visible": 856499,
   "pairs": 4097779
  },
  {
   "view": 62,
   "visible": 821936,
   "pairs": 4063144
  },
  {
   "view": 63,
   "visible": 779704,
   "pairs": 3923113
  },
  {
   "view": 64,
   "visible": 777123,
   "pairs": 3904180
  },
  {
   "view": 65,
   "visible": 787003,
   "pairs": 3733381
  },
  {
   "view": 66,
   "visible": 835676,
   "pairs": 3797935
  },
  {
   "view": 67,
   "visible": 844051,
   "pairs": 3946824
  },
  {
   "view": 68,
   "visible": 851632,
   "pairs": 3954354
  },
  {
   "view": 69,
   "visible": 824638,
   "pairs": 3903913
  },
  {
   "view": 70,
   "visible": 779031,
   "pairs": 3712862
  },
  {
   "view": 71,
   "visible": 748333,
   "pairs": 3616697
  },
  {
   "view": 72,
   "visible": 733744,
   "pairs": 3490817
  },
  {
   "view": 73,
   "visible": 720033,
   "pairs": 3453300
  },
  {
   "view": 74,
   "visible": 702121,
   "pairs": 3410900
  },
  {
   "view": 75,
   "visible": 671597,
   "pairs": 3444012
  },
  {
   "view": 76,
   "visible": 635125,
   "pairs": 3409259
  },
  {
   "view": 77,
   "visible": 539500,
   "pairs": 3108720
  },
  {
   "view": 78,
   "visible": 540862,
   "pairs": 3103053
  },
  {
   "view": 79,
   "visible": 538922,
   "pairs": 3014660
  },
  {
   "view": 80,
   "visible": 531628,
   "pairs": 2919454
  },
  {
   "view": 81,
   "visible": 528664,
   "pairs": 2782185
  },
  {
   "view": 82,
   "visible": 518243,
   "pairs": 2625463
  },
  {
   "view": 83,
   "visible": 515528,
   "pairs": 2564982
  },
  {
   "view": 84,
   "visible": 507038,
   "pairs": 2413551
  },
  {
   "view": 85,
   "visible": 528680,
   "pairs": 2433367
  },
  {
   "view": 86,
   "visible": 543035,
   "pairs": 2446090
  },
  {
   "view": 87,
   "visible": 566372,
   "pairs": 2516278
  },
  {
   "view": 88,
   "visible": 562031,
   "pairs": 2521015
  },
  {
   "view": 89,
   "visible": 522433,
   "pairs": 2412576
  },
  {
   "view": 90,
   "visible": 525437,
   "pairs": 2491835
  },
  {
   "view": 91,
   "visible": 555433,
   "pairs": 2691416
  },
  {
   "view": 92,
   "visible": 558495,
   "pairs": 2727062
  },
  {
   "view": 93,
   "visible": 560016,
   "pairs": 2768838
  },
  {
   "view": 94,
   "visible": 589121,
   "pairs": 3024421
  },
  {
   "view": 95,
   "visible": 612407,
   "pairs": 3168515
  },
  {
   "view": 96,
   "visible": 629090,
   "pairs": 3284155
  },
  {
   "view": 97,
   "visible": 618957,
   "pairs": 3384518
  },
  {
   "view": 98,
   "visible": 618416,
   "pairs": 3609623
  },
  {
   "view": 99,
   "visible": 591343,
   "pairs": 3626811
  },
  {
   "view": 100,
   "visible": 574276,
   "pairs": 3667631
  },
  {
   "view": 101,
   "visible": 557994,
   "pairs": 3501479
  },
  {
   "view": 102,
   "visible": 553899,
   "pairs": 3469796
  },
  {
   "view": 103,
   "visible": 531845,
   "pairs": 3333941
  },
  {
   "view": 104,
   "visible": 568030,
   "pairs": 3204599
  },
  {
   "view": 105,
   "visible": 638677,
   "pairs": 3172283
  },
  {
   "view": 106,
   "visible": 653715,
   "pairs": 2988376
  },
  {
   "view": 107,
   "visible": 648113,
   "pairs": 2894587
  },
  {
   "view": 108,
   "visible": 642942,
   "pairs": 2849542
  },
  {
   "view": 109,
   "visible": 637857,
   "pairs": 2784374
  },
  {
   "view": 110,
   "visible": 654860,
   "pairs": 2823042
  },
  {
   "view": 111,
   "visible": 657964,
   "pairs": 2839151
  },
  {
   "view": 112,
   "visible": 657183,
   "pairs": 2829799
  },
  {
   "view": 113,
   "visible": 651672,
   "pairs": 2791303
  },
  {
   "view": 114,
   "visible": 644528,
   "pairs": 2747530
  },
  {
   "view": 115,
   "visible": 644842,
   "pairs": 2734771
  },
  {
   "view": 116,
   "visible": 642276,
   "pairs": 2716030
  },
  {
   "view": 117,
   "visible": 641911,
   "pairs": 2728856
  },
  {
   "view": 118,
   "visible": 647247,
   "pairs": 2690158
  },
  {
   "view": 119,
   "visible": 623017,
   "pairs": 2492822
  },
  {
   "view": 120,
   "visible": 624639,
   "pairs": 2503873
  },
  {
   "view": 121,
   "visible": 625153,
   "pairs": 2519794
  },
  {
   "view": 122,
   "visible": 630755,
   "pairs": 2524275
  },
  {
   "view": 123,
   "visible": 629034,
   "pairs": 2544042
  },
  {
   "view": 124,
   "visible": 635796,
   "pairs": 2557419
  },
  {
   "view": 125,
   "visible": 663055,
   "pairs": 2641997
  },
  {
   "view": 126,
   "visible": 674278,
   "pairs": 2676065
  },
  {
   "view": 127,
   "visible": 676457,
   "pairs": 2659633
  },
  {
   "view": 128,
   "visible": 673912,
   "pairs": 2651025
  },
  {
   "view": 129,
   "visible": 675874,
   "pairs": 2634745
  },
  {
   "view": 130,
   "visible": 674450,
   "pairs": 2630685
  },
  {
   "view": 131,
   "visible": 669394,
   "pairs": 2681409
  },
  {
   "view": 132,
   "visible": 668731,
   "pairs": 2683764
  },
  {
   "view": 133,
   "visible": 652794,
   "pairs": 2667696
  },
  {
   "view": 134,
   "visible": 648042,
   "pairs": 2677149
  },
  {
   "view": 135,
   "visible": 634895,
   "pairs": 2683149
  },
  {
   "view": 136,
   "visible": 646262,
   "pairs": 2704001
  },
  {
   "view": 137,
   "visible": 676345,
   "pairs": 2746801
  },
  {
   "view": 138,
   "visible": 693239,
   "pairs": 2782549
  },
  {
   "view": 139,
   "visible": 713076,
   "pairs": 2805869
  },
  {
   "view": 140,
   "visible": 730960,
   "pairs": 2897745
  },
  {
   "view": 141,
   "visible": 706987,
   "pairs": 2943289
  },
  {
   "view": 142,
   "visible": 700563,
   "pairs": 3017817
  },
  {
   "view": 143,
   "visible": 709331,
   "pairs": 3113978
  },
  {
   "view": 144,
   "visible": 703889,
   "pairs": 3184338
  },
  {
   "view": 145,
   "visible": 695271,
   "pairs": 3352920
  },
  {
   "view": 146,
   "visible": 691862,
   "pairs": 3395842
  },
  {
   "view": 147,
   "visible": 640470,
   "pairs": 3464886
  },
  {
   "view": 148,
   "visible": 625588,
   "pairs": 3383825
  },
  {
   "view": 149,
   "visible": 619864,
   "pairs": 3359400
  },
  {
   "view": 150,
   "visible": 606207,
   "pairs": 3324517
  },
  {
   "view": 151,
   "visible": 636874,
   "pairs": 3532353
  },
  {
   "view": 152,
   "visible": 676126,
   "pairs": 3991598
  },
  {
   "view": 153,
   "visible": 679802,
   "pairs": 4074022
  },
  {
   "view": 154,
   "visible": 674343,
   "pairs": 4279460
  },
  {
   "view": 155,
   "visible": 685391,
   "pairs": 4103412
  },
  {
   "view": 156,
   "visible": 675691,
   "pairs": 3998383
  },
  {
   "view": 157,
   "visible": 698175,
   "pairs": 3909010
  },
  {
   "view": 158,
   "visible": 668989,
   "pairs": 3789747
  },
  {
   "view": 159,
   "visible": 624831,
   "pairs": 3667039
  },
  {
   "view": 160,
   "visible": 609239,
   "pairs": 3777554
  },
  {
   "view": 161,
   "visible": 620690,
   "pairs": 3673899
  },
  {
   "view": 162,
   "visible": 674627,
   "pairs": 3984056
  },
  {
   "view": 163,
   "visible": 677295,
   "pairs": 4053899
  },
  {
   "view": 164,
   "visible": 659428,
   "pairs": 4057759
  },
  {
   "view": 165,
   "visible": 610698,
   "pairs": 3785805
  },
  {
   "view": 166,
   "visible": 596812,
   "pairs": 3694174
  },
  {
   "view": 167,
   "visible": 600955,
   "pairs": 3682360
  },
  {
   "view": 168,
   "visible": 589008,
   "pairs": 3661437
  },
  {
   "view": 169,
   "visible": 596644,
   "pairs": 3725980
  },
  {
   "view": 170,
   "visible": 598106,
   "pairs": 3715197
  },
  {
   "view": 171,
   "visible": 594296,
   "pairs": 3616306
  },
  {
   "view": 172,
   "visible": 583212,
   "pairs": 3640010
  },
  {
   "view": 173,
   "visible": 575397,
   "pairs": 3647443
  },
  {
   "view": 174,
   "visible": 557693,
   "pairs": 3408740
  },
  {
   "view": 175,
   "visible": 521212,
   "pairs": 3240829
  },
  {
   "view": 176,
   "visible": 526784,
   "pairs": 3285312
  },
  {
   "view": 177,
   "visible": 595002,
   "pairs": 3722006
  },
  {
   "view": 178,
   "visible": 594408,
   "pairs": 3680761
  },
  {
   "view": 179,
   "visible": 567195,
   "pairs": 3549512
  },
  {
   "view": 180,
   "visible": 555479,
   "pairs": 3463223
  },
  {
   "view": 181,
   "visible": 539513,
   "pairs": 3447537
  },
  {
   "view": 182,
   "visible": 498110,
   "pairs": 3271861
  },
  {
   "view": 183,
   "visible": 518608,
   "pairs": 3291905
  },
  {
   "view": 184,
   "visible": 531643,
   "pairs": 3316530
  },
  {
   "view": 185,
   "visible": 546715,
   "pairs": 3328205
  },
  {
   "view": 186,
   "visible": 550069,
   "pairs": 3102902
  },
  {
   "view": 187,
   "visible": 541979,
   "pairs": 3042706
  },
  {
   "view": 188,
   "visible": 535443,
   "pairs": 2935937
  },
  {
   "view": 189,
   "visible": 538655,
   "pairs": 2938240
  },
  {
   "view": 190,
   "visible": 543548,
   "pairs": 2886495
  },
  {
   "view": 191,
   "visible": 546520,
   "pairs": 2831841
  },
  {
   "view": 192,
   "visible": 546196,
   "pairs": 2783208
  },
  {
   "view": 193,
   "visible": 545852,
   "pairs": 2794576
  },
  {
   "view": 194,
   "visible": 534032,
   "pairs": 2788517
  },
  {
   "view": 195,
   "visible": 531787,
   "pairs": 2756968
  },
  {
   "view": 196,
   "visible": 510209,
   "pairs": 2551900
  },
  {
   "view": 197,
   "visible": 507642,
   "pairs": 2528421
  },
  {
   "view": 198,
   "visible": 516071,
   "pairs": 2502733
  },
  {
   "view": 199,
   "visible": 521893,
   "pairs": 2498688
  },
  {
   "view": 200,
   "visible": 518429,
   "pairs": 2487014
  },
  {
   "view": 201,
   "visible": 511563,
   "pairs": 2486065
  },
  {
   "view": 202,
   "visible": 513961,
   "pairs": 2483021
  },
  {
   "view": 203,
   "visible": 517317,
   "pairs": 2555063
  },
  {
   "view": 204,
   "visible": 510913,
   "pairs": 2558376
  },
  {
   "view": 205,
   "visible": 498758,
   "pairs": 2580280
  },
  {
   "view": 206,
   "visible": 490012,
   "pairs": 2604111
  },
  {
   "view": 207,
   "visible": 484442,
   "pairs": 2674043
  },
  {
   "view": 208,
   "visible": 483802,
   "pairs": 2722218
  },
  {
   "view": 209,
   "visible": 488977,
   "pairs": 2868480
  },
  {
   "view": 210,
   "visible": 532924,
   "pairs": 3079119
  },
  {
   "view": 211,
   "visible": 575297,
   "pairs": 3110960
  },
  {
   "view": 212,
   "visible": 621736,
   "pairs": 3091237
  },
  {
   "view": 213,
   "visible": 632198,
   "pairs": 3037719
  },
  {
   "view": 214,
   "visible": 640518,
   "pairs": 3061288
  },
  {
   "view": 215,
   "visible": 641201,
   "pairs": 3078746
  },
  {
   "view": 216,
   "visible": 670203,
   "pairs": 3075652
  },
  {
   "view": 217,
   "visible": 702287,
   "pairs": 3131141
  },
  {
   "view": 218,
   "visible": 734804,
   "pairs": 3203293
  },
  {
   "view": 219,
   "visible": 715567,
   "pairs": 3144897
  },
  {
   "view": 220,
   "visible": 657158,
   "pairs": 3124026
  },
  {
   "view": 221,
   "visible": 509639,
   "pairs": 2717212
  },
  {
   "view": 222,
   "visible": 500044,
   "pairs": 2652896
  },
  {
   "view": 223,
   "visible": 485010,
   "pairs": 2610688
  },
  {
   "view": 224,
   "visible": 528270,
   "pairs": 3055920
  },
  {
   "view": 225,
   "visible": 630332,
   "pairs": 3653852
  },
  {
   "view": 226,
   "visible": 668530,
   "pairs": 3872101
  },
  {
   "view": 227,
   "visible": 671962,
   "pairs": 3891568
  },
  {
   "view": 228,
   "visible": 751617,
   "pairs": 4115368
  },
  {
   "view": 229,
   "visible": 765963,
   "pairs": 4209482
  },
  {
   "view": 230,
   "visible": 780169,
   "pairs": 4275513
  },
  {
   "view": 231,
   "visible": 763782,
   "pairs": 4304461
  },
  {
   "view": 232,
   "visible": 788379,
   "pairs": 4467756
  },
  {
   "view": 233,
   "visible": 757405,
   "pairs": 4523564
  },
  {
   "view": 234,
   "visible": 715023,
   "pairs": 4390370
  },
  {
   "view": 235,
   "visible": 667341,
   "pairs": 4184701
  },
  {
   "view": 236,
   "visible": 595612,
   "pairs": 3990031
  },
  {
   "view": 237,
   "visible": 493632,
   "pairs": 3593742
  },
  {
   "view": 238,
   "visible": 489179,
   "pairs": 3192135
  },
  {
   "view": 239,
   "visible": 599741,
   "pairs": 3639294
  },
  {
   "view": 240,
   "visible": 809162,
   "pairs": 4332877
  },
  {
   "view": 241,
   "visible": 938339,
   "pairs": 4640645
  },
  {
   "view": 242,
   "visible": 951555,
   "pairs": 4605348
  },
  {
   "view": 243,
   "visible": 955686,
   "pairs": 4545094
  },
  {
   "view": 244,
   "visible": 935464,
   "pairs": 4479191
  },
  {
   "view": 245,
   "visible": 900489,
   "pairs": 4265468
  },
  {
   "view": 246,
   "visible": 881055,
   "pairs": 4017090
  },
  {
   "view": 247,
   "visible": 879490,
   "pairs": 4006949
  },
  {
   "view": 248,
   "visible": 870258,
   "pairs": 3910997
  },
  {
   "view": 249,
   "visible": 848193,
   "pairs": 3934851
  },
  {
   "view": 250,
   "visible": 843960,
   "pairs": 3941392
  },
  {
   "view": 251,
   "visible": 788347,
   "pairs": 3929370
  },
  {
   "view": 252,
   "visible": 713560,
   "pairs": 3914182
  },
  {
   "view": 253,
   "visible": 574440,
   "pairs": 3575510
  },
  {
   "view": 254,
   "visible": 546407,
   "pairs": 3378298
  },
  {
   "view": 255,
   "visible": 485545,
   "pairs": 3120123
  },
  {
   "view": 256,
   "visible": 443923,
   "pairs": 2987618
  },
  {
   "view": 257,
   "visible": 419771,
   "pairs": 2911875
  },
  {
   "view": 258,
   "visible": 474364,
   "pairs": 3304664
  },
  {
   "view": 259,
   "visible": 672885,
   "pairs": 3961036
  },
  {
   "view": 260,
   "visible": 658344,
   "pairs": 3852052
  },
  {
   "view": 261,
   "visible": 637600,
   "pairs": 3657189
  },
  {
   "view": 262,
   "visible": 609753,
   "pairs": 3416415
  },
  {
   "view": 263,
   "visible": 595128,
   "pairs": 3246911
  },
  {
   "view": 264,
   "visible": 590143,
   "pairs": 3184860
  },
  {
   "view": 265,
   "visible": 585342,
   "pairs": 3061604
  },
  {
   "view": 266,
   "visible": 607677,
   "pairs": 3033586
  },
  {
   "view": 267,
   "visible": 619540,
   "pairs": 3023830
  },
  {
   "view": 268,
   "visible": 624309,
   "pairs": 2920115
  },
  {
   "view": 269,
   "visible": 634473,
   "pairs": 2817244
  },
  {
   "view": 270,
   "visible": 636292,
   "pairs": 2798587
  },
  {
   "view": 271,
   "visible": 648841,
   "pairs": 2693794
  },
  {
   "view": 272,
   "visible": 650695,
   "pairs": 2667875
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 762750,
   "pairs": 3349984
  },
  {
   "view": 1,
   "visible": 770538,
   "pairs": 3363463
  },
  {
   "view": 2,
   "visible": 702491,
   "pairs": 3469506
  },
  {
   "view": 3,
   "visible": 750704,
   "pairs": 3806621
  },
  {
   "view": 4,
   "visible": 552216,
   "pairs": 3279276
  },
  {
   "view": 5,
   "visible": 809462,
   "pairs": 4442106
  },
  {
   "view": 6,
   "visible": 787158,
   "pairs": 4092662
  },
  {
   "view": 7,
   "visible": 657018,
   "pairs": 3229574
  },
  {
   "view": 8,
   "visible": 862053,
   "pairs": 4232997
  },
  {
   "view": 9,
   "visible": 802111,
   "pairs": 4059321
  },
  {
   "view": 10,
   "visible": 800940,
   "pairs": 3749243
  },
  {
   "view": 11,
   "visible": 598597,
   "pairs": 3394412
  },
  {
   "view": 12,
   "visible": 503218,
   "pairs": 2432188
  },
  {
   "view": 13,
   "visible": 550344,
   "pairs": 2633375
  },
  {
   "view": 14,
   "visible": 611527,
   "pairs": 3451957
  },
  {
   "view": 15,
   "visible": 629762,
   "pairs": 3191546
  },
  {
   "view": 16,
   "visible": 662848,
   "pairs": 2837873
  },
  {
   "view": 17,
   "visible": 633128,
   "pairs": 2594747
  },
  {
   "view": 18,
   "visible": 665481,
   "pairs": 2656613
  },
  {
   "view": 19,
   "visible": 658015,
   "pairs": 2683068
  },
  {
   "view": 20,
   "visible": 726679,
   "pairs": 2870159
  },
  {
   "view": 21,
   "visible": 660344,
   "pairs": 3368489
  },
  {
   "view": 22,
   "visible": 675554,
   "pairs": 4183148
  },
  {
   "view": 23,
   "visible": 579693,
   "pairs": 3662361
  },
  {
   "view": 24,
   "visible": 569895,
   "pairs": 3589172
  },
  {
   "view": 25,
   "visible": 546386,
   "pairs": 3323341
  },
  {
   "view": 26,
   "visible": 505793,
   "pairs": 3293669
  },
  {
   "view": 27,
   "visible": 536406,
   "pairs": 2941908
  },
  {
   "view": 28,
   "visible": 530584,
   "pairs": 2703187
  },
  {
   "view": 29,
   "visible": 515088,
   "pairs": 2542221
  },
  {
   "view": 30,
   "visible": 505418,
   "pairs": 2982818
  },
  {
   "view": 31,
   "visible": 677594,
   "pairs": 3094214
  },
  {
   "view": 32,
   "visible": 514726,
   "pairs": 2870111
  },
  {
   "view": 33,
   "visible": 773621,
   "pairs": 4274735
  },
  {
   "view": 34,
   "visible": 495640,
   "pairs": 3626888
  },
  {
   "view": 35,
   "visible": 922081,
   "pairs": 4326871
  },
  {
   "view": 36,
   "visible": 725098,
   "pairs": 3886481
  },
  {
   "view": 37,
   "visible": 541675,
   "pairs": 3708782
  },
  {
   "view": 38,
   "visible": 591946,
   "pairs": 3035613
  },
  {
   "view": 39,
   "visible": 658247,
   "pairs": 2665394
  }
 ],
 "train_frac": {
  "mean": 0.31097383622377295,
  "median": 0.30443317127033304,
  "min": 0.19774057075507917,
  "max": 0.4501928315739739
 },
 "test_frac": {
  "mean": 0.30646287256157684,
  "median": 0.309734803001832,
  "min": 0.23348000812120762,
  "max": 0.4343626006141781
 }
}

==> figsrc/data/visibility/bicycle.json <==
{
 "scene": "bicycle",
 "splats": 2905981,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\bicycle\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 662189,
   "pairs": 4039280
  },
  {
   "view": 1,
   "visible": 929680,
   "pairs": 4936294
  },
  {
   "view": 2,
   "visible": 478701,
   "pairs": 2916195
  },
  {
   "view": 3,
   "visible": 874698,
   "pairs": 4772399
  },
  {
   "view": 4,
   "visible": 402472,
   "pairs": 2495140
  },
  {
   "view": 5,
   "visible": 897813,
   "pairs": 4981541
  },
  {
   "view": 6,
   "visible": 411749,
   "pairs": 2498327
  },
  {
   "view": 7,
   "visible": 421850,
   "pairs": 2539121
  },
  {
   "view": 8,
   "visible": 836374,
   "pairs": 4579569
  },
  {
   "view": 9,
   "visible": 329977,
   "pairs": 2108714
  },
  {
   "view": 10,
   "visible": 801925,
   "pairs": 4244839
  },
  {
   "view": 11,
   "visible": 401754,
   "pairs": 2437700
  },
  {
   "view": 12,
   "visible": 739941,
   "pairs": 3864140
  },
  {
   "view": 13,
   "visible": 392836,
   "pairs": 2360348
  },
  {
   "view": 14,
   "visible": 359945,
   "pairs": 2281208
  },
  {
   "view": 15,
   "visible": 754234,
   "pairs": 4094768
  },
  {
   "view": 16,
   "visible": 326371,
   "pairs": 2187404
  },
  {
   "view": 17,
   "visible": 767257,
   "pairs": 4444611
  },
  {
   "view": 18,
   "visible": 372483,
   "pairs": 2344476
  },
  {
   "view": 19,
   "visible": 760782,
   "pairs": 4766155
  },
  {
   "view": 20,
   "visible": 444051,
   "pairs": 2693884
  },
  {
   "view": 21,
   "visible": 357468,
   "pairs": 2308464
  },
  {
   "view": 22,
   "visible": 712635,
   "pairs": 4973923
  },
  {
   "view": 23,
   "visible": 777623,
   "pairs": 5435939
  },
  {
   "view": 24,
   "visible": 739869,
   "pairs": 4952746
  },
  {
   "view": 25,
   "visible": 587235,
   "pairs": 3733353
  },
  {
   "view": 26,
   "visible": 775588,
   "pairs": 4864711
  },
  {
   "view": 27,
   "visible": 717109,
   "pairs": 4695314
  },
  {
   "view": 28,
   "visible": 611939,
   "pairs": 3939524
  },
  {
   "view": 29,
   "visible": 762437,
   "pairs": 4148002
  },
  {
   "view": 30,
   "visible": 530446,
   "pairs": 3134786
  },
  {
   "view": 31,
   "visible": 792328,
   "pairs": 3909663
  },
  {
   "view": 32,
   "visible": 524702,
   "pairs": 2878976
  },
  {
   "view": 33,
   "visible": 792890,
   "pairs": 3950381
  },
  {
   "view": 34,
   "visible": 575531,
   "pairs": 3169170
  },
  {
   "view": 35,
   "visible": 417118,
   "pairs": 2519321
  },
  {
   "view": 36,
   "visible": 784200,
   "pairs": 4330991
  },
  {
   "view": 37,
   "visible": 554664,
   "pairs": 3296696
  },
  {
   "view": 38,
   "visible": 893814,
   "pairs": 4959656
  },
  {
   "view": 39,
   "visible": 604846,
   "pairs": 3818487
  },
  {
   "view": 40,
   "visible": 795872,
   "pairs": 4772771
  },
  {
   "view": 41,
   "visible": 507660,
   "pairs": 3352050
  },
  {
   "view": 42,
   "visible": 481987,
   "pairs": 3018519
  },
  {
   "view": 43,
   "visible": 746008,
   "pairs": 4387302
  },
  {
   "view": 44,
   "visible": 464195,
   "pairs": 2935541
  },
  {
   "view": 45,
   "visible": 745404,
   "pairs": 4358286
  },
  {
   "view": 46,
   "visible": 493044,
   "pairs": 3149725
  },
  {
   "view": 47,
   "visible": 728442,
   "pairs": 4341549
  },
  {
   "view": 48,
   "visible": 547201,
   "pairs": 3569333
  },
  {
   "view": 49,
   "visible": 524943,
   "pairs": 3388240
  },
  {
   "view": 50,
   "visible": 690224,
   "pairs": 4018574
  },
  {
   "view": 51,
   "visible": 562898,
   "pairs": 3557672
  },
  {
   "view": 52,
   "visible": 687295,
   "pairs": 3901935
  },
  {
   "view": 53,
   "visible": 501368,
   "pairs": 3041194
  },
  {
   "view": 54,
   "visible": 671480,
   "pairs": 3607923
  },
  {
   "view": 55,
   "visible": 580080,
   "pairs": 3343302
  },
  {
   "view": 56,
   "visible": 512692,
   "pairs": 2931585
  },
  {
   "view": 57,
   "visible": 636806,
   "pairs": 3467204
  },
  {
   "view": 58,
   "visible": 599396,
   "pairs": 3397811
  },
  {
   "view": 59,
   "visible": 627365,
   "pairs": 3512750
  },
  {
   "view": 60,
   "visible": 752170,
   "pairs": 4006693
  },
  {
   "view": 61,
   "visible": 604622,
   "pairs": 3676291
  },
  {
   "view": 62,
   "visible": 755343,
   "pairs": 4280624
  },
  {
   "view": 63,
   "visible": 694994,
   "pairs": 4238230
  },
  {
   "view": 64,
   "visible": 599320,
   "pairs": 4157949
  },
  {
   "view": 65,
   "visible": 645808,
   "pairs": 4112890
  },
  {
   "view": 66,
   "visible": 592191,
   "pairs": 4487772
  },
  {
   "view": 67,
   "visible": 741144,
   "pairs": 5081102
  },
  {
   "view": 68,
   "visible": 617586,
   "pairs": 4588261
  },
  {
   "view": 69,
   "visible": 774070,
   "pairs": 5234186
  },
  {
   "view": 70,
   "visible": 698406,
   "pairs": 4647715
  },
  {
   "view": 71,
   "visible": 650491,
   "pairs": 4292553
  },
  {
   "view": 72,
   "visible": 784314,
   "pairs": 4796706
  },
  {
   "view": 73,
   "visible": 725906,
   "pairs": 4151683
  },
  {
   "view": 74,
   "visible": 747564,
   "pairs": 4421312
  },
  {
   "view": 75,
   "visible": 721871,
   "pairs": 3873915
  },
  {
   "view": 76,
   "visible": 705237,
   "pairs": 4017427
  },
  {
   "view": 77,
   "visible": 756763,
   "pairs": 3890377
  },
  {
   "view": 78,
   "visible": 751451,
   "pairs": 3730986
  },
  {
   "view": 79,
   "visible": 787077,
   "pairs": 3991442
  },
  {
   "view": 80,
   "visible": 747201,
   "pairs": 4024763
  },
  {
   "view": 81,
   "visible": 601635,
   "pairs": 3519873
  },
  {
   "view": 82,
   "visible": 708974,
   "pairs": 4136163
  },
  {
   "view": 83,
   "visible": 630083,
   "pairs": 3824046
  },
  {
   "view": 84,
   "visible": 632684,
   "pairs": 4035230
  },
  {
   "view": 85,
   "visible": 684226,
   "pairs": 4384826
  },
  {
   "view": 86,
   "visible": 553366,
   "pairs": 3797680
  },
  {
   "view": 87,
   "visible": 693238,
   "pairs": 4293998
  },
  {
   "view": 88,
   "visible": 652227,
   "pairs": 4316183
  },
  {
   "view": 89,
   "visible": 684447,
   "pairs": 4184508
  },
  {
   "view": 90,
   "visible": 665132,
   "pairs": 4318238
  },
  {
   "view": 91,
   "visible": 684731,
   "pairs": 4269106
  },
  {
   "view": 92,
   "visible": 676245,
   "pairs": 4006221
  },
  {
   "view": 93,
   "visible": 531656,
   "pairs": 3541506
  },
  {
   "view": 94,
   "visible": 667304,
   "pairs": 3815988
  },
  {
   "view": 95,
   "visible": 595267,
   "pairs": 3745194
  },
  {
   "view": 96,
   "visible": 623788,
   "pairs": 3562842
  },
  {
   "view": 97,
   "visible": 613869,
   "pairs": 3708613
  },
  {
   "view": 98,
   "visible": 596383,
   "pairs": 3409606
  },
  {
   "view": 99,
   "visible": 574971,
   "pairs": 3312974
  },
  {
   "view": 100,
   "visible": 619348,
   "pairs": 3593001
  },
  {
   "view": 101,
   "visible": 568507,
   "pairs": 3578683
  },
  {
   "view": 102,
   "visible": 621188,
   "pairs": 3804034
  },
  {
   "view": 103,
   "visible": 567344,
   "pairs": 3807014
  },
  {
   "view": 104,
   "visible": 633506,
   "pairs": 4255641
  },
  {
   "view": 105,
   "visible": 545880,
   "pairs": 4061690
  },
  {
   "view": 106,
   "visible": 597742,
   "pairs": 4333434
  },
  {
   "view": 107,
   "visible": 571730,
   "pairs": 4127785
  },
  {
   "view": 108,
   "visible": 667458,
   "pairs": 3982221
  },
  {
   "view": 109,
   "visible": 667213,
   "pairs": 4149065
  },
  {
   "view": 110,
   "visible": 695063,
   "pairs": 3632207
  },
  {
   "view": 111,
   "visible": 703996,
   "pairs": 3911989
  },
  {
   "view": 112,
   "visible": 757464,
   "pairs": 3751882
  },
  {
   "view": 113,
   "visible": 699863,
   "pairs": 3846809
  },
  {
   "view": 114,
   "visible": 596859,
   "pairs": 3401075
  },
  {
   "view": 115,
   "visible": 691125,
   "pairs": 4017082
  },
  {
   "view": 116,
   "visible": 592110,
   "pairs": 3590513
  },
  {
   "view": 117,
   "visible": 697186,
   "pairs": 4110473
  },
  {
   "view": 118,
   "visible": 531672,
   "pairs": 3447659
  },
  {
   "view": 119,
   "visible": 619857,
   "pairs": 4141553
  },
  {
   "view": 120,
   "visible": 684232,
   "pairs": 4078517
  },
  {
   "view": 121,
   "visible": 377700,
   "pairs": 2451396
  },
  {
   "view": 122,
   "visible": 682531,
   "pairs": 4008625
  },
  {
   "view": 123,
   "visible": 414718,
   "pairs": 2681202
  },
  {
   "view": 124,
   "visible": 666141,
   "pairs": 3900021
  },
  {
   "view": 125,
   "visible": 445772,
   "pairs": 2858585
  },
  {
   "view": 126,
   "visible": 411222,
   "pairs": 2649508
  },
  {
   "view": 127,
   "visible": 658275,
   "pairs": 3769907
  },
  {
   "view": 128,
   "visible": 555007,
   "pairs": 3403094
  },
  {
   "view": 129,
   "visible": 632405,
   "pairs": 3434193
  },
  {
   "view": 130,
   "visible": 425349,
   "pairs": 2684402
  },
  {
   "view": 131,
   "visible": 597070,
   "pairs": 3195035
  },
  {
   "view": 132,
   "visible": 432905,
   "pairs": 2635586
  },
  {
   "view": 133,
   "visible": 409465,
   "pairs": 2489663
  },
  {
   "view": 134,
   "visible": 585137,
   "pairs": 3163560
  },
  {
   "view": 135,
   "visible": 447833,
   "pairs": 2634810
  },
  {
   "view": 136,
   "visible": 584355,
   "pairs": 3330406
  },
  {
   "view": 137,
   "visible": 505661,
   "pairs": 2925683
  },
  {
   "view": 138,
   "visible": 581920,
   "pairs": 3549079
  },
  {
   "view": 139,
   "visible": 496661,
   "pairs": 3030754
  },
  {
   "view": 140,
   "visible": 392587,
   "pairs": 2672331
  },
  {
   "view": 141,
   "visible": 573650,
   "pairs": 3879437
  },
  {
   "view": 142,
   "visible": 401181,
   "pairs": 2807226
  },
  {
   "view": 143,
   "visible": 611750,
   "pairs": 4028479
  },
  {
   "view": 144,
   "visible": 481439,
   "pairs": 3241623
  },
  {
   "view": 145,
   "visible": 644728,
   "pairs": 3951790
  },
  {
   "view": 146,
   "visible": 441702,
   "pairs": 2807452
  },
  {
   "view": 147,
   "visible": 497250,
   "pairs": 2997862
  },
  {
   "view": 148,
   "visible": 657403,
   "pairs": 3437212
  },
  {
   "view": 149,
   "visible": 419555,
   "pairs": 2500885
  },
  {
   "view": 150,
   "visible": 676618,
   "pairs": 3707427
  },
  {
   "view": 151,
   "visible": 380832,
   "pairs": 2305209
  },
  {
   "view": 152,
   "visible": 692392,
   "pairs": 3752863
  },
  {
   "view": 153,
   "visible": 413849,
   "pairs": 2446051
  },
  {
   "view": 154,
   "visible": 365731,
   "pairs": 2352194
  },
  {
   "view": 155,
   "visible": 676792,
   "pairs": 4105710
  },
  {
   "view": 156,
   "visible": 436348,
   "pairs": 2923972
  },
  {
   "view": 157,
   "visible": 604723,
   "pairs": 4064096
  },
  {
   "view": 158,
   "visible": 601030,
   "pairs": 4041758
  },
  {
   "view": 159,
   "visible": 574150,
   "pairs": 3789598
  },
  {
   "view": 160,
   "visible": 526681,
   "pairs": 3377141
  },
  {
   "view": 161,
   "visible": 514714,
   "pairs": 4026213
  },
  {
   "view": 162,
   "visible": 525922,
   "pairs": 4171895
  },
  {
   "view": 163,
   "visible": 580458,
   "pairs": 4164440
  },
  {
   "view": 164,
   "visible": 602586,
   "pairs": 4202530
  },
  {
   "view": 165,
   "visible": 607970,
   "pairs": 3896658
  },
  {
   "view": 166,
   "visible": 611103,
   "pairs": 3746339
  },
  {
   "view": 167,
   "visible": 634042,
   "pairs": 4099633
  },
  {
   "view": 168,
   "visible": 541928,
   "pairs": 4223439
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 840661,
   "pairs": 4525596
  },
  {
   "view": 1,
   "visible": 856198,
   "pairs": 4719466
  },
  {
   "view": 2,
   "visible": 793697,
   "pairs": 4101862
  },
  {
   "view": 3,
   "visible": 706579,
   "pairs": 4822522
  },
  {
   "view": 4,
   "visible": 769991,
   "pairs": 4418547
  },
  {
   "view": 5,
   "visible": 795465,
   "pairs": 4151844
  },
  {
   "view": 6,
   "visible": 785864,
   "pairs": 4558926
  },
  {
   "view": 7,
   "visible": 708298,
   "pairs": 4166016
  },
  {
   "view": 8,
   "visible": 643745,
   "pairs": 3402880
  },
  {
   "view": 9,
   "visible": 612149,
   "pairs": 3886552
  },
  {
   "view": 10,
   "visible": 659638,
   "pairs": 4594489
  },
  {
   "view": 11,
   "visible": 763127,
   "pairs": 3790193
  },
  {
   "view": 12,
   "visible": 700104,
   "pairs": 4260072
  },
  {
   "view": 13,
   "visible": 686432,
   "pairs": 4034083
  },
  {
   "view": 14,
   "visible": 582149,
   "pairs": 3281763
  },
  {
   "view": 15,
   "visible": 556797,
   "pairs": 4170728
  },
  {
   "view": 16,
   "visible": 696737,
   "pairs": 3451016
  },
  {
   "view": 17,
   "visible": 694181,
   "pairs": 4227317
  },
  {
   "view": 18,
   "visible": 662513,
   "pairs": 3864031
  },
  {
   "view": 19,
   "visible": 584304,
   "pairs": 3079869
  },
  {
   "view": 20,
   "visible": 575402,
   "pairs": 3824637
  },
  {
   "view": 21,
   "visible": 656291,
   "pairs": 3549990
  },
  {
   "view": 22,
   "visible": 673162,
   "pairs": 4075823
  },
  {
   "view": 23,
   "visible": 516473,
   "pairs": 3708824
  },
  {
   "view": 24,
   "visible": 573701,
   "pairs": 4164187
  }
 ],
 "train_frac": {
  "mean": 0.20939516154673607,
  "median": 0.2105141086607242,
  "min": 0.11231009425044416,
  "max": 0.3199195039472041
 },
 "test_frac": {
  "mean": 0.23528932914564823,
  "median": 0.2362135196341614,
  "min": 0.17772759009780173,
  "max": 0.29463303442107847
 }
}

==> figsrc/data/visibility/bonsai.json <==
{
 "scene": "bonsai",
 "splats": 779706,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\bonsai\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 305680,
   "pairs": 1604588
  },
  {
   "view": 1,
   "visible": 309579,
   "pairs": 1597450
  },
  {
   "view": 2,
   "visible": 313941,
   "pairs": 1603813
  },
  {
   "view": 3,
   "visible": 313517,
   "pairs": 1576086
  },
  {
   "view": 4,
   "visible": 310361,
   "pairs": 1544420
  },
  {
   "view": 5,
   "visible": 311248,
   "pairs": 1518885
  },
  {
   "view": 6,
   "visible": 311312,
   "pairs": 1485853
  },
  {
   "view": 7,
   "visible": 300138,
   "pairs": 1363094
  },
  {
   "view": 8,
   "visible": 305612,
   "pairs": 1377016
  },
  {
   "view": 9,
   "visible": 310472,
   "pairs": 1415540
  },
  {
   "view": 10,
   "visible": 316363,
   "pairs": 1487939
  },
  {
   "view": 11,
   "visible": 318062,
   "pairs": 1516901
  },
  {
   "view": 12,
   "visible": 322274,
   "pairs": 1562803
  },
  {
   "view": 13,
   "visible": 324117,
   "pairs": 1584121
  },
  {
   "view": 14,
   "visible": 322665,
   "pairs": 1611098
  },
  {
   "view": 15,
   "visible": 317448,
   "pairs": 1593492
  },
  {
   "view": 16,
   "visible": 318183,
   "pairs": 1631429
  },
  {
   "view": 17,
   "visible": 316673,
   "pairs": 1631053
  },
  {
   "view": 18,
   "visible": 306684,
   "pairs": 1569022
  },
  {
   "view": 19,
   "visible": 300461,
   "pairs": 1553122
  },
  {
   "view": 20,
   "visible": 303364,
   "pairs": 1576931
  },
  {
   "view": 21,
   "visible": 312497,
   "pairs": 1591422
  },
  {
   "view": 22,
   "visible": 313535,
   "pairs": 1575158
  },
  {
   "view": 23,
   "visible": 313933,
   "pairs": 1560858
  },
  {
   "view": 24,
   "visible": 316997,
   "pairs": 1549337
  },
  {
   "view": 25,
   "visible": 311746,
   "pairs": 1503067
  },
  {
   "view": 26,
   "visible": 303765,
   "pairs": 1453381
  },
  {
   "view": 27,
   "visible": 300325,
   "pairs": 1419292
  },
  {
   "view": 28,
   "visible": 292926,
   "pairs": 1334024
  },
  {
   "view": 29,
   "visible": 297175,
   "pairs": 1364469
  },
  {
   "view": 30,
   "visible": 299684,
   "pairs": 1403688
  },
  {
   "view": 31,
   "visible": 299454,
   "pairs": 1437586
  },
  {
   "view": 32,
   "visible": 301118,
   "pairs": 1467284
  },
  {
   "view": 33,
   "visible": 301386,
   "pairs": 1501214
  },
  {
   "view": 34,
   "visible": 304141,
   "pairs": 1550654
  },
  {
   "view": 35,
   "visible": 303857,
   "pairs": 1534536
  },
  {
   "view": 36,
   "visible": 304901,
   "pairs": 1540943
  },
  {
   "view": 37,
   "visible": 299743,
   "pairs": 1522143
  },
  {
   "view": 38,
   "visible": 295598,
   "pairs": 1520158
  },
  {
   "view": 39,
   "visible": 288047,
   "pairs": 1493850
  },
  {
   "view": 40,
   "visible": 292677,
   "pairs": 1526442
  },
  {
   "view": 41,
   "visible": 299910,
   "pairs": 1566663
  },
  {
   "view": 42,
   "visible": 304743,
   "pairs": 1543248
  },
  {
   "view": 43,
   "visible": 308559,
   "pairs": 1544293
  },
  {
   "view": 44,
   "visible": 305796,
   "pairs": 1518183
  },
  {
   "view": 45,
   "visible": 301101,
   "pairs": 1512331
  },
  {
   "view": 46,
   "visible": 299318,
   "pairs": 1492048
  },
  {
   "view": 47,
   "visible": 297435,
   "pairs": 1464065
  },
  {
   "view": 48,
   "visible": 296659,
   "pairs": 1433554
  },
  {
   "view": 49,
   "visible": 294679,
   "pairs": 1391648
  },
  {
   "view": 50,
   "visible": 294951,
   "pairs": 1383410
  },
  {
   "view": 51,
   "visible": 297818,
   "pairs": 1417860
  },
  {
   "view": 52,
   "visible": 300577,
   "pairs": 1453834
  },
  {
   "view": 53,
   "visible": 301430,
   "pairs": 1479675
  },
  {
   "view": 54,
   "visible": 302679,
   "pairs": 1500122
  },
  {
   "view": 55,
   "visible": 302114,
   "pairs": 1509003
  },
  {
   "view": 56,
   "visible": 307752,
   "pairs": 1558637
  },
  {
   "view": 57,
   "visible": 306256,
   "pairs": 1576370
  },
  {
   "view": 58,
   "visible": 305656,
   "pairs": 1615238
  },
  {
   "view": 59,
   "visible": 300614,
   "pairs": 1610996
  },
  {
   "view": 60,
   "visible": 296976,
   "pairs": 1612507
  },
  {
   "view": 61,
   "visible": 294821,
   "pairs": 1601629
  },
  {
   "view": 62,
   "visible": 296293,
   "pairs": 1591731
  },
  {
   "view": 63,
   "visible": 290900,
   "pairs": 1516778
  },
  {
   "view": 64,
   "visible": 288522,
   "pairs": 1495586
  },
  {
   "view": 65,
   "visible": 289339,
   "pairs": 1492455
  },
  {
   "view": 66,
   "visible": 289047,
   "pairs": 1484090
  },
  {
   "view": 67,
   "visible": 285500,
   "pairs": 1447058
  },
  {
   "view": 68,
   "visible": 279798,
   "pairs": 1402829
  },
  {
   "view": 69,
   "visible": 278198,
   "pairs": 1370121
  },
  {
   "view": 70,
   "visible": 281357,
   "pairs": 1382850
  },
  {
   "view": 71,
   "visible": 280037,
   "pairs": 1391940
  },
  {
   "view": 72,
   "visible": 280119,
   "pairs": 1411447
  },
  {
   "view": 73,
   "visible": 276400,
   "pairs": 1413841
  },
  {
   "view": 74,
   "visible": 270324,
   "pairs": 1400438
  },
  {
   "view": 75,
   "visible": 272029,
   "pairs": 1424019
  },
  {
   "view": 76,
   "visible": 272624,
   "pairs": 1441379
  },
  {
   "view": 77,
   "visible": 274813,
   "pairs": 1479430
  },
  {
   "view": 78,
   "visible": 278715,
   "pairs": 1520284
  },
  {
   "view": 79,
   "visible": 278007,
   "pairs": 1524787
  },
  {
   "view": 80,
   "visible": 273331,
   "pairs": 1513220
  },
  {
   "view": 81,
   "visible": 268695,
   "pairs": 1509591
  },
  {
   "view": 82,
   "visible": 261704,
   "pairs": 1471818
  },
  {
   "view": 83,
   "visible": 259509,
   "pairs": 1419957
  },
  {
   "view": 84,
   "visible": 270327,
   "pairs": 1407922
  },
  {
   "view": 85,
   "visible": 278004,
   "pairs": 1411997
  },
  {
   "view": 86,
   "visible": 280996,
   "pairs": 1416667
  },
  {
   "view": 87,
   "visible": 276890,
   "pairs": 1397277
  },
  {
   "view": 88,
   "visible": 273828,
   "pairs": 1367558
  },
  {
   "view": 89,
   "visible": 274748,
   "pairs": 1371311
  },
  {
   "view": 90,
   "visible": 275961,
   "pairs": 1375309
  },
  {
   "view": 91,
   "visible": 276131,
   "pairs": 1351185
  },
  {
   "view": 92,
   "visible": 277424,
   "pairs": 1345058
  },
  {
   "view": 93,
   "visible": 278702,
   "pairs": 1338736
  },
  {
   "view": 94,
   "visible": 275871,
   "pairs": 1313789
  },
  {
   "view": 95,
   "visible": 276911,
   "pairs": 1328949
  },
  {
   "view": 96,
   "visible": 275243,
   "pairs": 1342792
  },
  {
   "view": 97,
   "visible": 275042,
   "pairs": 1374222
  },
  {
   "view": 98,
   "visible": 272697,
   "pairs": 1416912
  },
  {
   "view": 99,
   "visible": 269652,
   "pairs": 1415890
  },
  {
   "view": 100,
   "visible": 270185,
   "pairs": 1444245
  },
  {
   "view": 101,
   "visible": 270740,
   "pairs": 1453631
  },
  {
   "view": 102,
   "visible": 269199,
   "pairs": 1445930
  },
  {
   "view": 103,
   "visible": 268444,
   "pairs": 1435162
  },
  {
   "view": 104,
   "visible": 266945,
   "pairs": 1430947
  },
  {
   "view": 105,
   "visible": 265093,
   "pairs": 1467936
  },
  {
   "view": 106,
   "visible": 267835,
   "pairs": 1468746
  },
  {
   "view": 107,
   "visible": 273809,
   "pairs": 1471741
  },
  {
   "view": 108,
   "visible": 276385,
   "pairs": 1461448
  },
  {
   "view": 109,
   "visible": 277872,
   "pairs": 1445229
  },
  {
   "view": 110,
   "visible": 279190,
   "pairs": 1427507
  },
  {
   "view": 111,
   "visible": 279850,
   "pairs": 1420469
  },
  {
   "view": 112,
   "visible": 271871,
   "pairs": 1377028
  },
  {
   "view": 113,
   "visible": 268514,
   "pairs": 1363627
  },
  {
   "view": 114,
   "visible": 266418,
   "pairs": 1349964
  },
  {
   "view": 115,
   "visible": 260553,
   "pairs": 1307550
  },
  {
   "view": 116,
   "visible": 257484,
   "pairs": 1282093
  },
  {
   "view": 117,
   "visible": 256109,
   "pairs": 1262424
  },
  {
   "view": 118,
   "visible": 254419,
   "pairs": 1235777
  },
  {
   "view": 119,
   "visible": 253820,
   "pairs": 1284428
  },
  {
   "view": 120,
   "visible": 256966,
   "pairs": 1310851
  },
  {
   "view": 121,
   "visible": 259253,
   "pairs": 1327850
  },
  {
   "view": 122,
   "visible": 262361,
   "pairs": 1341997
  },
  {
   "view": 123,
   "visible": 264783,
   "pairs": 1353674
  },
  {
   "view": 124,
   "visible": 262877,
   "pairs": 1367722
  },
  {
   "view": 125,
   "visible": 268465,
   "pairs": 1393733
  },
  {
   "view": 126,
   "visible": 273624,
   "pairs": 1405834
  },
  {
   "view": 127,
   "visible": 273448,
   "pairs": 1408236
  },
  {
   "view": 128,
   "visible": 272203,
   "pairs": 1416411
  },
  {
   "view": 129,
   "visible": 264869,
   "pairs": 1393163
  },
  {
   "view": 130,
   "visible": 255109,
   "pairs": 1363291
  },
  {
   "view": 131,
   "visible": 254156,
   "pairs": 1370781
  },
  {
   "view": 132,
   "visible": 254689,
   "pairs": 1376393
  },
  {
   "view": 133,
   "visible": 255948,
   "pairs": 1351185
  },
  {
   "view": 134,
   "visible": 254697,
   "pairs": 1336508
  },
  {
   "view": 135,
   "visible": 256685,
   "pairs": 1339026
  },
  {
   "view": 136,
   "visible": 249880,
   "pairs": 1330223
  },
  {
   "view": 137,
   "visible": 249357,
   "pairs": 1307693
  },
  {
   "view": 138,
   "visible": 241355,
   "pairs": 1263821
  },
  {
   "view": 139,
   "visible": 240618,
   "pairs": 1242728
  },
  {
   "view": 140,
   "visible": 240361,
   "pairs": 1205477
  },
  {
   "view": 141,
   "visible": 239613,
   "pairs": 1196768
  },
  {
   "view": 142,
   "visible": 237215,
   "pairs": 1201048
  },
  {
   "view": 143,
   "visible": 235881,
   "pairs": 1208942
  },
  {
   "view": 144,
   "visible": 234369,
   "pairs": 1213783
  },
  {
   "view": 145,
   "visible": 237957,
   "pairs": 1234346
  },
  {
   "view": 146,
   "visible": 241235,
   "pairs": 1269881
  },
  {
   "view": 147,
   "visible": 235163,
   "pairs": 1250414
  },
  {
   "view": 148,
   "visible": 234662,
   "pairs": 1275602
  },
  {
   "view": 149,
   "visible": 231851,
   "pairs": 1276658
  },
  {
   "view": 150,
   "visible": 228488,
   "pairs": 1266985
  },
  {
   "view": 151,
   "visible": 225028,
   "pairs": 1257420
  },
  {
   "view": 152,
   "visible": 220287,
   "pairs": 1235328
  },
  {
   "view": 153,
   "visible": 219536,
   "pairs": 1266706
  },
  {
   "view": 154,
   "visible": 222364,
   "pairs": 1334325
  },
  {
   "view": 155,
   "visible": 224868,
   "pairs": 1353612
  },
  {
   "view": 156,
   "visible": 226360,
   "pairs": 1358136
  },
  {
   "view": 157,
   "visible": 227669,
   "pairs": 1348883
  },
  {
   "view": 158,
   "visible": 226821,
   "pairs": 1326057
  },
  {
   "view": 159,
   "visible": 226006,
   "pairs": 1302910
  },
  {
   "view": 160,
   "visible": 229510,
   "pairs": 1308756
  },
  {
   "view": 161,
   "visible": 227107,
   "pairs": 1298840
  },
  {
   "view": 162,
   "visible": 229165,
   "pairs": 1300869
  },
  {
   "view": 163,
   "visible": 232066,
   "pairs": 1298819
  },
  {
   "view": 164,
   "visible": 226427,
   "pairs": 1288351
  },
  {
   "view": 165,
   "visible": 216584,
   "pairs": 1277920
  },
  {
   "view": 166,
   "visible": 214360,
   "pairs": 1295344
  },
  {
   "view": 167,
   "visible": 219184,
   "pairs": 1335544
  },
  {
   "view": 168,
   "visible": 223576,
   "pairs": 1406630
  },
  {
   "view": 169,
   "visible": 217836,
   "pairs": 1389023
  },
  {
   "view": 170,
   "visible": 212899,
   "pairs": 1356347
  },
  {
   "view": 171,
   "visible": 217096,
   "pairs": 1404931
  },
  {
   "view": 172,
   "visible": 211087,
   "pairs": 1361202
  },
  {
   "view": 173,
   "visible": 209014,
   "pairs": 1359972
  },
  {
   "view": 174,
   "visible": 208995,
   "pairs": 1352946
  },
  {
   "view": 175,
   "visible": 218959,
   "pairs": 1384044
  },
  {
   "view": 176,
   "visible": 224139,
   "pairs": 1402665
  },
  {
   "view": 177,
   "visible": 227581,
   "pairs": 1398152
  },
  {
   "view": 178,
   "visible": 231778,
   "pairs": 1409788
  },
  {
   "view": 179,
   "visible": 232819,
   "pairs": 1412779
  },
  {
   "view": 180,
   "visible": 233907,
   "pairs": 1393584
  },
  {
   "view": 181,
   "visible": 236729,
   "pairs": 1384296
  },
  {
   "view": 182,
   "visible": 240704,
   "pairs": 1352760
  },
  {
   "view": 183,
   "visible": 245635,
   "pairs": 1340620
  },
  {
   "view": 184,
   "visible": 247133,
   "pairs": 1335352
  },
  {
   "view": 185,
   "visible": 243779,
   "pairs": 1339774
  },
  {
   "view": 186,
   "visible": 241001,
   "pairs": 1359921
  },
  {
   "view": 187,
   "visible": 249506,
   "pairs": 1410479
  },
  {
   "view": 188,
   "visible": 244547,
   "pairs": 1411866
  },
  {
   "view": 189,
   "visible": 226584,
   "pairs": 1384418
  },
  {
   "view": 190,
   "visible": 222167,
   "pairs": 1372167
  },
  {
   "view": 191,
   "visible": 230156,
   "pairs": 1402580
  },
  {
   "view": 192,
   "visible": 234749,
   "pairs": 1419097
  },
  {
   "view": 193,
   "visible": 234436,
   "pairs": 1423731
  },
  {
   "view": 194,
   "visible": 227011,
   "pairs": 1380365
  },
  {
   "view": 195,
   "visible": 231887,
   "pairs": 1404069
  },
  {
   "view": 196,
   "visible": 239930,
   "pairs": 1467637
  },
  {
   "view": 197,
   "visible": 236924,
   "pairs": 1430265
  },
  {
   "view": 198,
   "visible": 238601,
   "pairs": 1445247
  },
  {
   "view": 199,
   "visible": 226668,
   "pairs": 1387768
  },
  {
   "view": 200,
   "visible": 221308,
   "pairs": 1360484
  },
  {
   "view": 201,
   "visible": 245886,
   "pairs": 1442387
  },
  {
   "view": 202,
   "visible": 250402,
   "pairs": 1452773
  },
  {
   "view": 203,
   "visible": 267409,
   "pairs": 1486162
  },
  {
   "view": 204,
   "visible": 268443,
   "pairs": 1470625
  },
  {
   "view": 205,
   "visible": 269310,
   "pairs": 1468499
  },
  {
   "view": 206,
   "visible": 267701,
   "pairs": 1469619
  },
  {
   "view": 207,
   "visible": 251772,
   "pairs": 1450890
  },
  {
   "view": 208,
   "visible": 255254,
   "pairs": 1473012
  },
  {
   "view": 209,
   "visible": 264784,
   "pairs": 1516317
  },
  {
   "view": 210,
   "visible": 246918,
   "pairs": 1471008
  },
  {
   "view": 211,
   "visible": 266433,
   "pairs": 1545048
  },
  {
   "view": 212,
   "visible": 268608,
   "pairs": 1567224
  },
  {
   "view": 213,
   "visible": 264688,
   "pairs": 1551924
  },
  {
   "view": 214,
   "visible": 251446,
   "pairs": 1479067
  },
  {
   "view": 215,
   "visible": 264125,
   "pairs": 1529004
  },
  {
   "view": 216,
   "visible": 277227,
   "pairs": 1602466
  },
  {
   "view": 217,
   "visible": 277240,
   "pairs": 1607699
  },
  {
   "view": 218,
   "visible": 280047,
   "pairs": 1625808
  },
  {
   "view": 219,
   "visible": 282736,
   "pairs": 1625865
  },
  {
   "view": 220,
   "visible": 291968,
   "pairs": 1654929
  },
  {
   "view": 221,
   "visible": 294656,
   "pairs": 1653464
  },
  {
   "view": 222,
   "visible": 293242,
   "pairs": 1626682
  },
  {
   "view": 223,
   "visible": 292344,
   "pairs": 1603102
  },
  {
   "view": 224,
   "visible": 290744,
   "pairs": 1533066
  },
  {
   "view": 225,
   "visible": 288182,
   "pairs": 1508230
  },
  {
   "view": 226,
   "visible": 282664,
   "pairs": 1486686
  },
  {
   "view": 227,
   "visible": 273015,
   "pairs": 1484733
  },
  {
   "view": 228,
   "visible": 260058,
   "pairs": 1478882
  },
  {
   "view": 229,
   "visible": 248177,
   "pairs": 1450821
  },
  {
   "view": 230,
   "visible": 264635,
   "pairs": 1514291
  },
  {
   "view": 231,
   "visible": 293422,
   "pairs": 1646113
  },
  {
   "view": 232,
   "visible": 294051,
   "pairs": 1665305
  },
  {
   "view": 233,
   "visible": 300061,
   "pairs": 1704594
  },
  {
   "view": 234,
   "visible": 306028,
   "pairs": 1749078
  },
  {
   "view": 235,
   "visible": 300570,
   "pairs": 1743675
  },
  {
   "view": 236,
   "visible": 297197,
   "pairs": 1723032
  },
  {
   "view": 237,
   "visible": 304599,
   "pairs": 1730828
  },
  {
   "view": 238,
   "visible": 305009,
   "pairs": 1653403
  },
  {
   "view": 239,
   "visible": 303445,
   "pairs": 1620053
  },
  {
   "view": 240,
   "visible": 299796,
   "pairs": 1583662
  },
  {
   "view": 241,
   "visible": 302267,
   "pairs": 1572742
  },
  {
   "view": 242,
   "visible": 300588,
   "pairs": 1546706
  },
  {
   "view": 243,
   "visible": 297893,
   "pairs": 1525015
  },
  {
   "view": 244,
   "visible": 292719,
   "pairs": 1476465
  },
  {
   "view": 245,
   "visible": 288077,
   "pairs": 1415974
  },
  {
   "view": 246,
   "visible": 285299,
   "pairs": 1386952
  },
  {
   "view": 247,
   "visible": 283944,
   "pairs": 1402439
  },
  {
   "view": 248,
   "visible": 283523,
   "pairs": 1413759
  },
  {
   "view": 249,
   "visible": 283459,
   "pairs": 1436324
  },
  {
   "view": 250,
   "visible": 281580,
   "pairs": 1452742
  },
  {
   "view": 251,
   "visible": 258246,
   "pairs": 1388007
  },
  {
   "view": 252,
   "visible": 251355,
   "pairs": 1366866
  },
  {
   "view": 253,
   "visible": 258579,
   "pairs": 1391876
  },
  {
   "view": 254,
   "visible": 255625,
   "pairs": 1372973
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 302002,
   "pairs": 1583046
  },
  {
   "view": 1,
   "visible": 307104,
   "pairs": 1430803
  },
  {
   "view": 2,
   "visible": 321803,
   "pairs": 1588371
  },
  {
   "view": 3,
   "visible": 306698,
   "pairs": 1575958
  },
  {
   "view": 4,
   "visible": 299174,
   "pairs": 1383956
  },
  {
   "view": 5,
   "visible": 302606,
   "pairs": 1538485
  },
  {
   "view": 6,
   "visible": 302051,
   "pairs": 1557111
  },
  {
   "view": 7,
   "visible": 293924,
   "pairs": 1400779
  },
  {
   "view": 8,
   "visible": 305630,
   "pairs": 1531803
  },
  {
   "view": 9,
   "visible": 295253,
   "pairs": 1561051
  },
  {
   "view": 10,
   "visible": 279374,
   "pairs": 1361784
  },
  {
   "view": 11,
   "visible": 275614,
   "pairs": 1461211
  },
  {
   "view": 12,
   "visible": 262793,
   "pairs": 1411607
  },
  {
   "view": 13,
   "visible": 275235,
   "pairs": 1356700
  },
  {
   "view": 14,
   "visible": 272697,
   "pairs": 1397435
  },
  {
   "view": 15,
   "visible": 267085,
   "pairs": 1458078
  },
  {
   "view": 16,
   "visible": 275227,
   "pairs": 1397791
  },
  {
   "view": 17,
   "visible": 254564,
   "pairs": 1261558
  },
  {
   "view": 18,
   "visible": 272425,
   "pairs": 1402881
  },
  {
   "view": 19,
   "visible": 256610,
   "pairs": 1365091
  },
  {
   "view": 20,
   "visible": 239307,
   "pairs": 1219420
  },
  {
   "view": 21,
   "visible": 237116,
   "pairs": 1258637
  },
  {
   "view": 22,
   "visible": 220524,
   "pairs": 1325421
  },
  {
   "view": 23,
   "visible": 229879,
   "pairs": 1314895
  },
  {
   "view": 24,
   "visible": 220774,
   "pairs": 1368682
  },
  {
   "view": 25,
   "visible": 211161,
   "pairs": 1349241
  },
  {
   "view": 26,
   "visible": 237162,
   "pairs": 1365425
  },
  {
   "view": 27,
   "visible": 235531,
   "pairs": 1404708
  },
  {
   "view": 28,
   "visible": 231582,
   "pairs": 1397739
  },
  {
   "view": 29,
   "visible": 264338,
   "pairs": 1487054
  },
  {
   "view": 30,
   "visible": 244239,
   "pairs": 1460006
  },
  {
   "view": 31,
   "visible": 286401,
   "pairs": 1672389
  },
  {
   "view": 32,
   "visible": 291914,
   "pairs": 1569487
  },
  {
   "view": 33,
   "visible": 277507,
   "pairs": 1566179
  },
  {
   "view": 34,
   "visible": 306624,
   "pairs": 1706353
  },
  {
   "view": 35,
   "visible": 290945,
   "pairs": 1450471
  },
  {
   "view": 36,
   "visible": 263353,
   "pairs": 1402106
  }
 ],
 "train_frac": {
  "mean": 0.34712929755373356,
  "median": 0.35070654836566606,
  "min": 0.2680433394125478,
  "max": 0.4156912990280952
 },
 "test_frac": {
  "mean": 0.3471934431834702,
  "median": 0.35298817759514484,
  "min": 0.2708213095705304,
  "max": 0.4127235137346641
 }
}

==> figsrc/data/visibility/counter.json <==
{
 "scene": "counter",
 "splats": 688889,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\counter\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 219087,
   "pairs": 2036026
  },
  {
   "view": 1,
   "visible": 225942,
   "pairs": 1982373
  },
  {
   "view": 2,
   "visible": 223800,
   "pairs": 1921469
  },
  {
   "view": 3,
   "visible": 223561,
   "pairs": 1835852
  },
  {
   "view": 4,
   "visible": 227895,
   "pairs": 1776793
  },
  {
   "view": 5,
   "visible": 228204,
   "pairs": 1697897
  },
  {
   "view": 6,
   "visible": 235027,
   "pairs": 1686256
  },
  {
   "view": 7,
   "visible": 237511,
   "pairs": 1662700
  },
  {
   "view": 8,
   "visible": 240651,
   "pairs": 1721213
  },
  {
   "view": 9,
   "visible": 244356,
   "pairs": 1694134
  },
  {
   "view": 10,
   "visible": 248897,
   "pairs": 1699235
  },
  {
   "view": 11,
   "visible": 253892,
   "pairs": 1721647
  },
  {
   "view": 12,
   "visible": 262781,
   "pairs": 1797090
  },
  {
   "view": 13,
   "visible": 267710,
   "pairs": 1848875
  },
  {
   "view": 14,
   "visible": 262482,
   "pairs": 1924002
  },
  {
   "view": 15,
   "visible": 255005,
   "pairs": 1915184
  },
  {
   "view": 16,
   "visible": 246976,
   "pairs": 1911667
  },
  {
   "view": 17,
   "visible": 236050,
   "pairs": 1843766
  },
  {
   "view": 18,
   "visible": 234911,
   "pairs": 1821421
  },
  {
   "view": 19,
   "visible": 220135,
   "pairs": 1763697
  },
  {
   "view": 20,
   "visible": 221206,
   "pairs": 1745665
  },
  {
   "view": 21,
   "visible": 204334,
   "pairs": 1560312
  },
  {
   "view": 22,
   "visible": 197259,
   "pairs": 1486313
  },
  {
   "view": 23,
   "visible": 186730,
   "pairs": 1367373
  },
  {
   "view": 24,
   "visible": 176786,
   "pairs": 1256601
  },
  {
   "view": 25,
   "visible": 164606,
   "pairs": 1140742
  },
  {
   "view": 26,
   "visible": 163838,
   "pairs": 1146292
  },
  {
   "view": 27,
   "visible": 162891,
   "pairs": 1142410
  },
  {
   "view": 28,
   "visible": 191298,
   "pairs": 1388047
  },
  {
   "view": 29,
   "visible": 209964,
   "pairs": 1529833
  },
  {
   "view": 30,
   "visible": 219772,
   "pairs": 1632601
  },
  {
   "view": 31,
   "visible": 222070,
   "pairs": 1734075
  },
  {
   "view": 32,
   "visible": 225663,
   "pairs": 1839651
  },
  {
   "view": 33,
   "visible": 195537,
   "pairs": 1780982
  },
  {
   "view": 34,
   "visible": 178680,
   "pairs": 1676390
  },
  {
   "view": 35,
   "visible": 146137,
   "pairs": 1453365
  },
  {
   "view": 36,
   "visible": 120434,
   "pairs": 1241107
  },
  {
   "view": 37,
   "visible": 118232,
   "pairs": 1202730
  },
  {
   "view": 38,
   "visible": 129525,
   "pairs": 1256340
  },
  {
   "view": 39,
   "visible": 156239,
   "pairs": 1448313
  },
  {
   "view": 40,
   "visible": 178938,
   "pairs": 1587368
  },
  {
   "view": 41,
   "visible": 200306,
   "pairs": 1669310
  },
  {
   "view": 42,
   "visible": 202326,
   "pairs": 1560722
  },
  {
   "view": 43,
   "visible": 198468,
   "pairs": 1500449
  },
  {
   "view": 44,
   "visible": 194150,
   "pairs": 1455734
  },
  {
   "view": 45,
   "visible": 205358,
   "pairs": 1504531
  },
  {
   "view": 46,
   "visible": 212877,
   "pairs": 1527630
  },
  {
   "view": 47,
   "visible": 220089,
   "pairs": 1585590
  },
  {
   "view": 48,
   "visible": 235317,
   "pairs": 1725747
  },
  {
   "view": 49,
   "visible": 252767,
   "pairs": 1890142
  },
  {
   "view": 50,
   "visible": 258573,
   "pairs": 1968782
  },
  {
   "view": 51,
   "visible": 247983,
   "pairs": 1967759
  },
  {
   "view": 52,
   "visible": 232175,
   "pairs": 1888800
  },
  {
   "view": 53,
   "visible": 202896,
   "pairs": 1683027
  },
  {
   "view": 54,
   "visible": 100014,
   "pairs": 944392
  },
  {
   "view": 55,
   "visible": 87629,
   "pairs": 813657
  },
  {
   "view": 56,
   "visible": 112604,
   "pairs": 928815
  },
  {
   "view": 57,
   "visible": 152938,
   "pairs": 1169463
  },
  {
   "view": 58,
   "visible": 222508,
   "pairs": 1518611
  },
  {
   "view": 59,
   "visible": 272401,
   "pairs": 1781141
  },
  {
   "view": 60,
   "visible": 299325,
   "pairs": 1925994
  },
  {
   "view": 61,
   "visible": 298333,
   "pairs": 1869187
  },
  {
   "view": 62,
   "visible": 285240,
   "pairs": 1787039
  },
  {
   "view": 63,
   "visible": 262242,
   "pairs": 1655151
  },
  {
   "view": 64,
   "visible": 276467,
   "pairs": 1733892
  },
  {
   "view": 65,
   "visible": 292440,
   "pairs": 1829560
  },
  {
   "view": 66,
   "visible": 302588,
   "pairs": 1885189
  },
  {
   "view": 67,
   "visible": 320451,
   "pairs": 2000157
  },
  {
   "view": 68,
   "visible": 333440,
   "pairs": 2096995
  },
  {
   "view": 69,
   "visible": 330095,
   "pairs": 2119193
  },
  {
   "view": 70,
   "visible": 330926,
   "pairs": 2092488
  },
  {
   "view": 71,
   "visible": 324004,
   "pairs": 2052784
  },
  {
   "view": 72,
   "visible": 326194,
   "pairs": 2067486
  },
  {
   "view": 73,
   "visible": 321902,
   "pairs": 2051365
  },
  {
   "view": 74,
   "visible": 311885,
   "pairs": 2030998
  },
  {
   "view": 75,
   "visible": 318400,
   "pairs": 2091479
  },
  {
   "view": 76,
   "visible": 323088,
   "pairs": 2135355
  },
  {
   "view": 77,
   "visible": 199401,
   "pairs": 1467604
  },
  {
   "view": 78,
   "visible": 161827,
   "pairs": 1249789
  },
  {
   "view": 79,
   "visible": 226403,
   "pairs": 1579055
  },
  {
   "view": 80,
   "visible": 214681,
   "pairs": 1508673
  },
  {
   "view": 81,
   "visible": 244201,
   "pairs": 1671317
  },
  {
   "view": 82,
   "visible": 302059,
   "pairs": 1955620
  },
  {
   "view": 83,
   "visible": 312490,
   "pairs": 1991621
  },
  {
   "view": 84,
   "visible": 340454,
   "pairs": 2096711
  },
  {
   "view": 85,
   "visible": 340920,
   "pairs": 2094333
  },
  {
   "view": 86,
   "visible": 336148,
   "pairs": 2041208
  },
  {
   "view": 87,
   "visible": 328111,
   "pairs": 1988403
  },
  {
   "view": 88,
   "visible": 338995,
   "pairs": 2026781
  },
  {
   "view": 89,
   "visible": 345458,
   "pairs": 2051095
  },
  {
   "view": 90,
   "visible": 354392,
   "pairs": 2101775
  },
  {
   "view": 91,
   "visible": 368111,
   "pairs": 2174110
  },
  {
   "view": 92,
   "visible": 374611,
   "pairs": 2187279
  },
  {
   "view": 93,
   "visible": 378187,
   "pairs": 2213027
  },
  {
   "view": 94,
   "visible": 371573,
   "pairs": 2226734
  },
  {
   "view": 95,
   "visible": 371727,
   "pairs": 2247590
  },
  {
   "view": 96,
   "visible": 358243,
   "pairs": 2193505
  },
  {
   "view": 97,
   "visible": 345826,
   "pairs": 2128974
  },
  {
   "view": 98,
   "visible": 339709,
   "pairs": 2107854
  },
  {
   "view": 99,
   "visible": 318140,
   "pairs": 2008866
  },
  {
   "view": 100,
   "visible": 329154,
   "pairs": 2037938
  },
  {
   "view": 101,
   "visible": 326356,
   "pairs": 1957356
  },
  {
   "view": 102,
   "visible": 354972,
   "pairs": 2038239
  },
  {
   "view": 103,
   "visible": 364238,
   "pairs": 2033397
  },
  {
   "view": 104,
   "visible": 375767,
   "pairs": 2057652
  },
  {
   "view": 105,
   "visible": 388038,
   "pairs": 2127122
  },
  {
   "view": 106,
   "visible": 384207,
   "pairs": 2118851
  },
  {
   "view": 107,
   "visible": 383132,
   "pairs": 2119766
  },
  {
   "view": 108,
   "visible": 380816,
   "pairs": 2109242
  },
  {
   "view": 109,
   "visible": 371652,
   "pairs": 2073388
  },
  {
   "view": 110,
   "visible": 356694,
   "pairs": 2016058
  },
  {
   "view": 111,
   "visible": 352914,
   "pairs": 2019582
  },
  {
   "view": 112,
   "visible": 365204,
   "pairs": 2114409
  },
  {
   "view": 113,
   "visible": 363306,
   "pairs": 2122494
  },
  {
   "view": 114,
   "visible": 355431,
   "pairs": 2101821
  },
  {
   "view": 115,
   "visible": 355948,
   "pairs": 2128789
  },
  {
   "view": 116,
   "visible": 354291,
   "pairs": 2142053
  },
  {
   "view": 117,
   "visible": 353983,
   "pairs": 2146570
  },
  {
   "view": 118,
   "visible": 355105,
   "pairs": 2211427
  },
  {
   "view": 119,
   "visible": 340786,
   "pairs": 2173667
  },
  {
   "view": 120,
   "visible": 332498,
   "pairs": 2153922
  },
  {
   "view": 121,
   "visible": 328095,
   "pairs": 2113444
  },
  {
   "view": 122,
   "visible": 330452,
   "pairs": 2137924
  },
  {
   "view": 123,
   "visible": 328780,
   "pairs": 2136919
  },
  {
   "view": 124,
   "visible": 323789,
   "pairs": 2110999
  },
  {
   "view": 125,
   "visible": 319728,
   "pairs": 2087838
  },
  {
   "view": 126,
   "visible": 345875,
   "pairs": 2188292
  },
  {
   "view": 127,
   "visible": 339301,
   "pairs": 2129014
  },
  {
   "view": 128,
   "visible": 336178,
   "pairs": 2088391
  },
  {
   "view": 129,
   "visible": 332033,
   "pairs": 2068127
  },
  {
   "view": 130,
   "visible": 321931,
   "pairs": 2008746
  },
  {
   "view": 131,
   "visible": 313376,
   "pairs": 1971497
  },
  {
   "view": 132,
   "visible": 308040,
   "pairs": 1953748
  },
  {
   "view": 133,
   "visible": 302290,
   "pairs": 1958161
  },
  {
   "view": 134,
   "visible": 296869,
   "pairs": 1976369
  },
  {
   "view": 135,
   "visible": 298407,
   "pairs": 2054071
  },
  {
   "view": 136,
   "visible": 296630,
   "pairs": 2099032
  },
  {
   "view": 137,
   "visible": 300686,
   "pairs": 2128714
  },
  {
   "view": 138,
   "visible": 306600,
   "pairs": 2146921
  },
  {
   "view": 139,
   "visible": 308378,
   "pairs": 2143977
  },
  {
   "view": 140,
   "visible": 304890,
   "pairs": 2162313
  },
  {
   "view": 141,
   "visible": 303267,
   "pairs": 2161356
  },
  {
   "view": 142,
   "visible": 298839,
   "pairs": 2160018
  },
  {
   "view": 143,
   "visible": 286963,
   "pairs": 2125575
  },
  {
   "view": 144,
   "visible": 277762,
   "pairs": 2064892
  },
  {
   "view": 145,
   "visible": 274003,
   "pairs": 2000500
  },
  {
   "view": 146,
   "visible": 270062,
   "pairs": 1937281
  },
  {
   "view": 147,
   "visible": 254133,
   "pairs": 1798196
  },
  {
   "view": 148,
   "visible": 253772,
   "pairs": 1779553
  },
  {
   "view": 149,
   "visible": 260829,
   "pairs": 1818242
  },
  {
   "view": 150,
   "visible": 265142,
   "pairs": 1817072
  },
  {
   "view": 151,
   "visible": 279088,
   "pairs": 1884217
  },
  {
   "view": 152,
   "visible": 286172,
   "pairs": 1886290
  },
  {
   "view": 153,
   "visible": 289037,
   "pairs": 1874538
  },
  {
   "view": 154,
   "visible": 281961,
   "pairs": 1777331
  },
  {
   "view": 155,
   "visible": 282746,
   "pairs": 1793903
  },
  {
   "view": 156,
   "visible": 287999,
   "pairs": 1841556
  },
  {
   "view": 157,
   "visible": 291390,
   "pairs": 1858645
  },
  {
   "view": 158,
   "visible": 289466,
   "pairs": 1852270
  },
  {
   "view": 159,
   "visible": 293198,
   "pairs": 1903005
  },
  {
   "view": 160,
   "visible": 296007,
   "pairs": 1949843
  },
  {
   "view": 161,
   "visible": 301088,
   "pairs": 2020583
  },
  {
   "view": 162,
   "visible": 302059,
   "pairs": 2042828
  },
  {
   "view": 163,
   "visible": 297191,
   "pairs": 2044089
  },
  {
   "view": 164,
   "visible": 292436,
   "pairs": 2013908
  },
  {
   "view": 165,
   "visible": 294260,
   "pairs": 2035705
  },
  {
   "view": 166,
   "visible": 279416,
   "pairs": 1969283
  },
  {
   "view": 167,
   "visible": 285063,
   "pairs": 2011139
  },
  {
   "view": 168,
   "visible": 277009,
   "pairs": 1928588
  },
  {
   "view": 169,
   "visible": 288528,
   "pairs": 1959459
  },
  {
   "view": 170,
   "visible": 299410,
   "pairs": 1978645
  },
  {
   "view": 171,
   "visible": 304079,
   "pairs": 1973186
  },
  {
   "view": 172,
   "visible": 302638,
   "pairs": 1944919
  },
  {
   "view": 173,
   "visible": 303091,
   "pairs": 1934638
  },
  {
   "view": 174,
   "visible": 299281,
   "pairs": 1896648
  },
  {
   "view": 175,
   "visible": 278454,
   "pairs": 1743079
  },
  {
   "view": 176,
   "visible": 274407,
   "pairs": 1711642
  },
  {
   "view": 177,
   "visible": 270194,
   "pairs": 1681010
  },
  {
   "view": 178,
   "visible": 260050,
   "pairs": 1620210
  },
  {
   "view": 179,
   "visible": 271230,
   "pairs": 1703164
  },
  {
   "view": 180,
   "visible": 268983,
   "pairs": 1714877
  },
  {
   "view": 181,
   "visible": 268317,
   "pairs": 1739676
  },
  {
   "view": 182,
   "visible": 276533,
   "pairs": 1819557
  },
  {
   "view": 183,
   "visible": 282153,
   "pairs": 1904593
  },
  {
   "view": 184,
   "visible": 282168,
   "pairs": 1894337
  },
  {
   "view": 185,
   "visible": 289220,
   "pairs": 1981160
  },
  {
   "view": 186,
   "visible": 296216,
   "pairs": 2052853
  },
  {
   "view": 187,
   "visible": 297983,
   "pairs": 2092916
  },
  {
   "view": 188,
   "visible": 295888,
   "pairs": 2114012
  },
  {
   "view": 189,
   "visible": 282187,
   "pairs": 2056946
  },
  {
   "view": 190,
   "visible": 270011,
   "pairs": 1987124
  },
  {
   "view": 191,
   "visible": 261698,
   "pairs": 1929243
  },
  {
   "view": 192,
   "visible": 264748,
   "pairs": 1921770
  },
  {
   "view": 193,
   "visible": 255236,
   "pairs": 1871721
  },
  {
   "view": 194,
   "visible": 223239,
   "pairs": 1718411
  },
  {
   "view": 195,
   "visible": 261944,
   "pairs": 1869176
  },
  {
   "view": 196,
   "visible": 263065,
   "pairs": 1897000
  },
  {
   "view": 197,
   "visible": 259481,
   "pairs": 1904239
  },
  {
   "view": 198,
   "visible": 246723,
   "pairs": 1842314
  },
  {
   "view": 199,
   "visible": 212240,
   "pairs": 1702073
  },
  {
   "view": 200,
   "visible": 165860,
   "pairs": 1511583
  },
  {
   "view": 201,
   "visible": 165147,
   "pairs": 1542108
  },
  {
   "view": 202,
   "visible": 173256,
   "pairs": 1624666
  },
  {
   "view": 203,
   "visible": 239533,
   "pairs": 1931635
  },
  {
   "view": 204,
   "visible": 268379,
   "pairs": 2050824
  },
  {
   "view": 205,
   "visible": 243953,
   "pairs": 1957033
  },
  {
   "view": 206,
   "visible": 250422,
   "pairs": 1902607
  },
  {
   "view": 207,
   "visible": 290719,
   "pairs": 2024010
  },
  {
   "view": 208,
   "visible": 297625,
   "pairs": 2026945
  },
  {
   "view": 209,
   "visible": 294869,
   "pairs": 2044411
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 215376,
   "pairs": 2041596
  },
  {
   "view": 1,
   "visible": 238326,
   "pairs": 1640596
  },
  {
   "view": 2,
   "visible": 271071,
   "pairs": 1890454
  },
  {
   "view": 3,
   "visible": 208970,
   "pairs": 1652438
  },
  {
   "view": 4,
   "visible": 174095,
   "pairs": 1241712
  },
  {
   "view": 5,
   "visible": 122845,
   "pairs": 1304753
  },
  {
   "view": 6,
   "visible": 203285,
   "pairs": 1631156
  },
  {
   "view": 7,
   "visible": 245079,
   "pairs": 1802384
  },
  {
   "view": 8,
   "visible": 88599,
   "pairs": 804255
  },
  {
   "view": 9,
   "visible": 265977,
   "pairs": 1696998
  },
  {
   "view": 10,
   "visible": 330408,
   "pairs": 2114486
  },
  {
   "view": 11,
   "visible": 237472,
   "pairs": 1703978
  },
  {
   "view": 12,
   "visible": 343391,
   "pairs": 2112589
  },
  {
   "view": 13,
   "visible": 360931,
   "pairs": 2145380
  },
  {
   "view": 14,
   "visible": 351084,
   "pairs": 2168673
  },
  {
   "view": 15,
   "visible": 384107,
   "pairs": 2100385
  },
  {
   "view": 16,
   "visible": 358038,
   "pairs": 2062427
  },
  {
   "view": 17,
   "visible": 351421,
   "pairs": 2225091
  },
  {
   "view": 18,
   "visible": 329541,
   "pairs": 2149062
  },
  {
   "view": 19,
   "visible": 295344,
   "pairs": 1891075
  },
  {
   "view": 20,
   "visible": 301999,
   "pairs": 2135714
  },
  {
   "view": 21,
   "visible": 257673,
   "pairs": 1843800
  },
  {
   "view": 22,
   "visible": 286573,
   "pairs": 1827402
  },
  {
   "view": 23,
   "visible": 298152,
   "pairs": 1992180
  },
  {
   "view": 24,
   "visible": 283822,
   "pairs": 1994020
  },
  {
   "view": 25,
   "visible": 293179,
   "pairs": 1841087
  },
  {
   "view": 26,
   "visible": 270934,
   "pairs": 1768060
  },
  {
   "view": 27,
   "visible": 287805,
   "pairs": 2103136
  },
  {
   "view": 28,
   "visible": 266614,
   "pairs": 1869628
  },
  {
   "view": 29,
   "visible": 209759,
   "pairs": 1823334
  }
 ],
 "train_frac": {
  "mean": 0.3984428896520685,
  "median": 0.4096124339334784,
  "min": 0.12720336658010217,
  "max": 0.5632808768901811
 },
 "test_frac": {
  "mean": 0.39347751718104557,
  "median": 0.4027448543959912,
  "min": 0.12861143086912405,
  "max": 0.5575745874879697
 }
}

==> figsrc/data/visibility/garden.json <==
{
 "scene": "garden",
 "splats": 2446509,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\garden\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 939302,
   "pairs": 4164513
  },
  {
   "view": 1,
   "visible": 922243,
   "pairs": 4140326
  },
  {
   "view": 2,
   "visible": 903951,
   "pairs": 4233058
  },
  {
   "view": 3,
   "visible": 879597,
   "pairs": 4192939
  },
  {
   "view": 4,
   "visible": 855404,
   "pairs": 4183773
  },
  {
   "view": 5,
   "visible": 849639,
   "pairs": 4155276
  },
  {
   "view": 6,
   "visible": 825328,
   "pairs": 4105909
  },
  {
   "view": 7,
   "visible": 794230,
   "pairs": 3947366
  },
  {
   "view": 8,
   "visible": 785909,
   "pairs": 3942678
  },
  {
   "view": 9,
   "visible": 823945,
   "pairs": 3990344
  },
  {
   "view": 10,
   "visible": 822892,
   "pairs": 3911591
  },
  {
   "view": 11,
   "visible": 822281,
   "pairs": 3953371
  },
  {
   "view": 12,
   "visible": 830214,
   "pairs": 4048083
  },
  {
   "view": 13,
   "visible": 823020,
   "pairs": 4047890
  },
  {
   "view": 14,
   "visible": 866508,
   "pairs": 4163453
  },
  {
   "view": 15,
   "visible": 881842,
   "pairs": 4231241
  },
  {
   "view": 16,
   "visible": 875776,
   "pairs": 4241547
  },
  {
   "view": 17,
   "visible": 882811,
   "pairs": 4399782
  },
  {
   "view": 18,
   "visible": 886380,
   "pairs": 4317292
  },
  {
   "view": 19,
   "visible": 878982,
   "pairs": 4328681
  },
  {
   "view": 20,
   "visible": 869626,
   "pairs": 4306367
  },
  {
   "view": 21,
   "visible": 856134,
   "pairs": 4440053
  },
  {
   "view": 22,
   "visible": 854400,
   "pairs": 4377986
  },
  {
   "view": 23,
   "visible": 881176,
   "pairs": 4334319
  },
  {
   "view": 24,
   "visible": 900619,
   "pairs": 4251979
  },
  {
   "view": 25,
   "visible": 928364,
   "pairs": 4224183
  },
  {
   "view": 26,
   "visible": 950443,
   "pairs": 4143216
  },
  {
   "view": 27,
   "visible": 946708,
   "pairs": 4015632
  },
  {
   "view": 28,
   "visible": 949476,
   "pairs": 4011271
  },
  {
   "view": 29,
   "visible": 921744,
   "pairs": 4049390
  },
  {
   "view": 30,
   "visible": 914478,
   "pairs": 4086249
  },
  {
   "view": 31,
   "visible": 886297,
   "pairs": 4109442
  },
  {
   "view": 32,
   "visible": 851303,
   "pairs": 4075299
  },
  {
   "view": 33,
   "visible": 832441,
   "pairs": 4086762
  },
  {
   "view": 34,
   "visible": 812593,
   "pairs": 4073482
  },
  {
   "view": 35,
   "visible": 759794,
   "pairs": 3875919
  },
  {
   "view": 36,
   "visible": 761679,
   "pairs": 3925437
  },
  {
   "view": 37,
   "visible": 768614,
   "pairs": 3927397
  },
  {
   "view": 38,
   "visible": 769329,
   "pairs": 3936295
  },
  {
   "view": 39,
   "visible": 777649,
   "pairs": 3911990
  },
  {
   "view": 40,
   "visible": 770689,
   "pairs": 3891602
  },
  {
   "view": 41,
   "visible": 776605,
   "pairs": 3921719
  },
  {
   "view": 42,
   "visible": 805930,
   "pairs": 4016551
  },
  {
   "view": 43,
   "visible": 819502,
   "pairs": 4125552
  },
  {
   "view": 44,
   "visible": 832013,
   "pairs": 4180335
  },
  {
   "view": 45,
   "visible": 844246,
   "pairs": 4183981
  },
  {
   "view": 46,
   "visible": 869265,
   "pairs": 4242660
  },
  {
   "view": 47,
   "visible": 880962,
   "pairs": 4271256
  },
  {
   "view": 48,
   "visible": 883217,
   "pairs": 4333435
  },
  {
   "view": 49,
   "visible": 876557,
   "pairs": 4231221
  },
  {
   "view": 50,
   "visible": 864488,
   "pairs": 4244914
  },
  {
   "view": 51,
   "visible": 878918,
   "pairs": 4326607
  },
  {
   "view": 52,
   "visible": 855556,
   "pairs": 4459709
  },
  {
   "view": 53,
   "visible": 842093,
   "pairs": 4393710
  },
  {
   "view": 54,
   "visible": 848513,
   "pairs": 4302176
  },
  {
   "view": 55,
   "visible": 856484,
   "pairs": 4228414
  },
  {
   "view": 56,
   "visible": 884311,
   "pairs": 4125436
  },
  {
   "view": 57,
   "visible": 884203,
   "pairs": 4055693
  },
  {
   "view": 58,
   "visible": 901869,
   "pairs": 3983338
  },
  {
   "view": 59,
   "visible": 895995,
   "pairs": 3985694
  },
  {
   "view": 60,
   "visible": 908519,
   "pairs": 3944491
  },
  {
   "view": 61,
   "visible": 876826,
   "pairs": 3953952
  },
  {
   "view": 62,
   "visible": 849116,
   "pairs": 3981956
  },
  {
   "view": 63,
   "visible": 783828,
   "pairs": 3956182
  },
  {
   "view": 64,
   "visible": 754271,
   "pairs": 3906991
  },
  {
   "view": 65,
   "visible": 739398,
   "pairs": 3868125
  },
  {
   "view": 66,
   "visible": 726685,
   "pairs": 3810653
  },
  {
   "view": 67,
   "visible": 727881,
   "pairs": 3804087
  },
  {
   "view": 68,
   "visible": 731371,
   "pairs": 3798564
  },
  {
   "view": 69,
   "visible": 748870,
   "pairs": 3784528
  },
  {
   "view": 70,
   "visible": 771832,
   "pairs": 3855752
  },
  {
   "view": 71,
   "visible": 780635,
   "pairs": 3904467
  },
  {
   "view": 72,
   "visible": 799387,
   "pairs": 4024520
  },
  {
   "view": 73,
   "visible": 825548,
   "pairs": 4122763
  },
  {
   "view": 74,
   "visible": 845629,
   "pairs": 4235512
  },
  {
   "view": 75,
   "visible": 866031,
   "pairs": 4298241
  },
  {
   "view": 76,
   "visible": 866597,
   "pairs": 4379098
  },
  {
   "view": 77,
   "visible": 866014,
   "pairs": 4274264
  },
  {
   "view": 78,
   "visible": 872584,
   "pairs": 4340073
  },
  {
   "view": 79,
   "visible": 836826,
   "pairs": 4521896
  },
  {
   "view": 80,
   "visible": 844240,
   "pairs": 4358556
  },
  {
   "view": 81,
   "visible": 867709,
   "pairs": 4225988
  },
  {
   "view": 82,
   "visible": 875475,
   "pairs": 4180403
  },
  {
   "view": 83,
   "visible": 876384,
   "pairs": 4147738
  },
  {
   "view": 84,
   "visible": 845949,
   "pairs": 4039485
  },
  {
   "view": 85,
   "visible": 859156,
   "pairs": 3963314
  },
  {
   "view": 86,
   "visible": 866255,
   "pairs": 3892167
  },
  {
   "view": 87,
   "visible": 827525,
   "pairs": 3873776
  },
  {
   "view": 88,
   "visible": 819648,
   "pairs": 3863176
  },
  {
   "view": 89,
   "visible": 795068,
   "pairs": 3883134
  },
  {
   "view": 90,
   "visible": 792293,
   "pairs": 3872265
  },
  {
   "view": 91,
   "visible": 757437,
   "pairs": 3805883
  },
  {
   "view": 92,
   "visible": 754158,
   "pairs": 3748287
  },
  {
   "view": 93,
   "visible": 747040,
   "pairs": 3728478
  },
  {
   "view": 94,
   "visible": 771449,
   "pairs": 3769606
  },
  {
   "view": 95,
   "visible": 773231,
   "pairs": 3741707
  },
  {
   "view": 96,
   "visible": 779397,
   "pairs": 3700000
  },
  {
   "view": 97,
   "visible": 768768,
   "pairs": 3741801
  },
  {
   "view": 98,
   "visible": 835727,
   "pairs": 3938601
  },
  {
   "view": 99,
   "visible": 871897,
   "pairs": 4053522
  },
  {
   "view": 100,
   "visible": 902215,
   "pairs": 4143303
  },
  {
   "view": 101,
   "visible": 923828,
   "pairs": 4210451
  },
  {
   "view": 102,
   "visible": 899409,
   "pairs": 4297681
  },
  {
   "view": 103,
   "visible": 895630,
   "pairs": 4250164
  },
  {
   "view": 104,
   "visible": 891824,
   "pairs": 4221999
  },
  {
   "view": 105,
   "visible": 885372,
   "pairs": 4320188
  },
  {
   "view": 106,
   "visible": 845833,
   "pairs": 4335586
  },
  {
   "view": 107,
   "visible": 853499,
   "pairs": 4237817
  },
  {
   "view": 108,
   "visible": 836226,
   "pairs": 4170306
  },
  {
   "view": 109,
   "visible": 845697,
   "pairs": 4092703
  },
  {
   "view": 110,
   "visible": 847527,
   "pairs": 3988306
  },
  {
   "view": 111,
   "visible": 830263,
   "pairs": 3898853
  },
  {
   "view": 112,
   "visible": 765974,
   "pairs": 3750889
  },
  {
   "view": 113,
   "visible": 764467,
   "pairs": 3824500
  },
  {
   "view": 114,
   "visible": 734554,
   "pairs": 3740605
  },
  {
   "view": 115,
   "visible": 694634,
   "pairs": 3661079
  },
  {
   "view": 116,
   "visible": 688824,
   "pairs": 3673958
  },
  {
   "view": 117,
   "visible": 689738,
   "pairs": 3647980
  },
  {
   "view": 118,
   "visible": 685361,
   "pairs": 3629338
  },
  {
   "view": 119,
   "visible": 709452,
   "pairs": 3665320
  },
  {
   "view": 120,
   "visible": 723630,
   "pairs": 3637660
  },
  {
   "view": 121,
   "visible": 735057,
   "pairs": 3653107
  },
  {
   "view": 122,
   "visible": 747539,
   "pairs": 3744434
  },
  {
   "view": 123,
   "visible": 737024,
   "pairs": 3737567
  },
  {
   "view": 124,
   "visible": 735286,
   "pairs": 3843449
  },
  {
   "view": 125,
   "visible": 778841,
   "pairs": 3935932
  },
  {
   "view": 126,
   "visible": 822582,
   "pairs": 4168361
  },
  {
   "view": 127,
   "visible": 857986,
   "pairs": 4226266
  },
  {
   "view": 128,
   "visible": 859343,
   "pairs": 4259716
  },
  {
   "view": 129,
   "visible": 871302,
   "pairs": 4270209
  },
  {
   "view": 130,
   "visible": 839032,
   "pairs": 4181340
  },
  {
   "view": 131,
   "visible": 802744,
   "pairs": 4133362
  },
  {
   "view": 132,
   "visible": 815018,
   "pairs": 4194625
  },
  {
   "view": 133,
   "visible": 821500,
   "pairs": 4091310
  },
  {
   "view": 134,
   "visible": 798667,
   "pairs": 3963971
  },
  {
   "view": 135,
   "visible": 794492,
   "pairs": 3929032
  },
  {
   "view": 136,
   "visible": 779562,
   "pairs": 3853303
  },
  {
   "view": 137,
   "visible": 776754,
   "pairs": 3812439
  },
  {
   "view": 138,
   "visible": 870485,
   "pairs": 3816424
  },
  {
   "view": 139,
   "visible": 839503,
   "pairs": 3750657
  },
  {
   "view": 140,
   "visible": 798188,
   "pairs": 3708679
  },
  {
   "view": 141,
   "visible": 753200,
   "pairs": 3654407
  },
  {
   "view": 142,
   "visible": 732509,
   "pairs": 3586556
  },
  {
   "view": 143,
   "visible": 749371,
   "pairs": 3594818
  },
  {
   "view": 144,
   "visible": 773641,
   "pairs": 3609214
  },
  {
   "view": 145,
   "visible": 759267,
   "pairs": 3612741
  },
  {
   "view": 146,
   "visible": 733178,
   "pairs": 3584823
  },
  {
   "view": 147,
   "visible": 788442,
   "pairs": 3705073
  },
  {
   "view": 148,
   "visible": 785218,
   "pairs": 3704363
  },
  {
   "view": 149,
   "visible": 814478,
   "pairs": 3823047
  },
  {
   "view": 150,
   "visible": 845324,
   "pairs": 4006341
  },
  {
   "view": 151,
   "visible": 889803,
   "pairs": 4141795
  },
  {
   "view": 152,
   "visible": 850392,
   "pairs": 4102197
  },
  {
   "view": 153,
   "visible": 886001,
   "pairs": 4141185
  },
  {
   "view": 154,
   "visible": 831833,
   "pairs": 4133468
  },
  {
   "view": 155,
   "visible": 789809,
   "pairs": 4012825
  },
  {
   "view": 156,
   "visible": 866044,
   "pairs": 4070331
  },
  {
   "view": 157,
   "visible": 836416,
   "pairs": 3959260
  },
  {
   "view": 158,
   "visible": 891426,
   "pairs": 3885195
  },
  {
   "view": 159,
   "visible": 898480,
   "pairs": 3879100
  },
  {
   "view": 160,
   "visible": 877194,
   "pairs": 3858781
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 947840,
   "pairs": 4079592
  },
  {
   "view": 1,
   "visible": 805458,
   "pairs": 4023436
  },
  {
   "view": 2,
   "visible": 842715,
   "pairs": 4147013
  },
  {
   "view": 3,
   "visible": 873754,
   "pairs": 4367631
  },
  {
   "view": 4,
   "visible": 944688,
   "pairs": 3997368
  },
  {
   "view": 5,
   "visible": 783275,
   "pairs": 4057832
  },
  {
   "view": 6,
   "visible": 788502,
   "pairs": 3973621
  },
  {
   "view": 7,
   "visible": 864913,
   "pairs": 4269008
  },
  {
   "view": 8,
   "visible": 864364,
   "pairs": 4188804
  },
  {
   "view": 9,
   "visible": 820883,
   "pairs": 3989426
  },
  {
   "view": 10,
   "visible": 752588,
   "pairs": 3781195
  },
  {
   "view": 11,
   "visible": 866219,
   "pairs": 4292625
  },
  {
   "view": 12,
   "visible": 860542,
   "pairs": 4108791
  },
  {
   "view": 13,
   "visible": 760201,
   "pairs": 3823088
  },
  {
   "view": 14,
   "visible": 799331,
   "pairs": 3794157
  },
  {
   "view": 15,
   "visible": 883297,
   "pairs": 4318515
  },
  {
   "view": 16,
   "visible": 798556,
   "pairs": 3823283
  },
  {
   "view": 17,
   "visible": 691278,
   "pairs": 3621330
  },
  {
   "view": 18,
   "visible": 822999,
   "pairs": 4081782
  },
  {
   "view": 19,
   "visible": 804943,
   "pairs": 4143517
  },
  {
   "view": 20,
   "visible": 803060,
   "pairs": 3748427
  },
  {
   "view": 21,
   "visible": 756017,
   "pairs": 3590036
  },
  {
   "view": 22,
   "visible": 897825,
   "pairs": 4145037
  },
  {
   "view": 23,
   "visible": 900594,
   "pairs": 3837500
  }
 ],
 "train_frac": {
  "mean": 0.3383400770151513,
  "median": 0.3420490176001805,
  "min": 0.28013835223986505,
  "max": 0.3884894762291902
 },
 "test_frac": {
  "mean": 0.33949466362069386,
  "median": 0.33596483806109034,
  "min": 0.2825569004651117,
  "max": 0.3874255112080111
 }
}

==> figsrc/data/visibility/kitchen.json <==
{
 "scene": "kitchen",
 "splats": 1070742,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\kitchen\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 431821,
   "pairs": 1938478
  },
  {
   "view": 1,
   "visible": 432918,
   "pairs": 1938429
  },
  {
   "view": 2,
   "visible": 435453,
   "pairs": 1950752
  },
  {
   "view": 3,
   "visible": 434646,
   "pairs": 1950042
  },
  {
   "view": 4,
   "visible": 438202,
   "pairs": 1967859
  },
  {
   "view": 5,
   "visible": 440228,
   "pairs": 1965513
  },
  {
   "view": 6,
   "visible": 441712,
   "pairs": 1972508
  },
  {
   "view": 7,
   "visible": 449319,
   "pairs": 2011460
  },
  {
   "view": 8,
   "visible": 452789,
   "pairs": 2024877
  },
  {
   "view": 9,
   "visible": 453641,
   "pairs": 2039342
  },
  {
   "view": 10,
   "visible": 458213,
   "pairs": 2071431
  },
  {
   "view": 11,
   "visible": 460093,
   "pairs": 2105429
  },
  {
   "view": 12,
   "visible": 461491,
   "pairs": 2137378
  },
  {
   "view": 13,
   "visible": 465014,
   "pairs": 2160020
  },
  {
   "view": 14,
   "visible": 478531,
   "pairs": 2177157
  },
  {
   "view": 15,
   "visible": 488071,
   "pairs": 2194201
  },
  {
   "view": 16,
   "visible": 494830,
   "pairs": 2192971
  },
  {
   "view": 17,
   "visible": 497413,
   "pairs": 2168530
  },
  {
   "view": 18,
   "visible": 499181,
   "pairs": 2138868
  },
  {
   "view": 19,
   "visible": 496949,
   "pairs": 2091212
  },
  {
   "view": 20,
   "visible": 491656,
   "pairs": 2035845
  },
  {
   "view": 21,
   "visible": 476770,
   "pairs": 1949142
  },
  {
   "view": 22,
   "visible": 468269,
   "pairs": 1902190
  },
  {
   "view": 23,
   "visible": 458740,
   "pairs": 1854060
  },
  {
   "view": 24,
   "visible": 457238,
   "pairs": 1845635
  },
  {
   "view": 25,
   "visible": 457723,
   "pairs": 1834422
  },
  {
   "view": 26,
   "visible": 457537,
   "pairs": 1827002
  },
  {
   "view": 27,
   "visible": 457138,
   "pairs": 1836253
  },
  {
   "view": 28,
   "visible": 451989,
   "pairs": 1846234
  },
  {
   "view": 29,
   "visible": 450169,
   "pairs": 1847484
  },
  {
   "view": 30,
   "visible": 447877,
   "pairs": 1850370
  },
  {
   "view": 31,
   "visible": 446231,
   "pairs": 1845467
  },
  {
   "view": 32,
   "visible": 444746,
   "pairs": 1843327
  },
  {
   "view": 33,
   "visible": 441992,
   "pairs": 1840431
  },
  {
   "view": 34,
   "visible": 441624,
   "pairs": 1828141
  },
  {
   "view": 35,
   "visible": 436989,
   "pairs": 1751165
  },
  {
   "view": 36,
   "visible": 435817,
   "pairs": 1717626
  },
  {
   "view": 37,
   "visible": 438731,
   "pairs": 1697115
  },
  {
   "view": 38,
   "visible": 439414,
   "pairs": 1677804
  },
  {
   "view": 39,
   "visible": 438683,
   "pairs": 1667406
  },
  {
   "view": 40,
   "visible": 439908,
   "pairs": 1682720
  },
  {
   "view": 41,
   "visible": 442205,
   "pairs": 1686353
  },
  {
   "view": 42,
   "visible": 453874,
   "pairs": 1721900
  },
  {
   "view": 43,
   "visible": 458565,
   "pairs": 1744670
  },
  {
   "view": 44,
   "visible": 458885,
   "pairs": 1762772
  },
  {
   "view": 45,
   "visible": 459735,
   "pairs": 1786831
  },
  {
   "view": 46,
   "visible": 458629,
   "pairs": 1806294
  },
  {
   "view": 47,
   "visible": 465736,
   "pairs": 1849912
  },
  {
   "view": 48,
   "visible": 470273,
   "pairs": 1881000
  },
  {
   "view": 49,
   "visible": 481649,
   "pairs": 1957476
  },
  {
   "view": 50,
   "visible": 484600,
   "pairs": 1999876
  },
  {
   "view": 51,
   "visible": 490547,
   "pairs": 2052451
  },
  {
   "view": 52,
   "visible": 495173,
   "pairs": 2084398
  },
  {
   "view": 53,
   "visible": 503675,
   "pairs": 2138687
  },
  {
   "view": 54,
   "visible": 516864,
   "pairs": 2190533
  },
  {
   "view": 55,
   "visible": 521606,
   "pairs": 2233354
  },
  {
   "view": 56,
   "visible": 535328,
   "pairs": 2288502
  },
  {
   "view": 57,
   "visible": 538921,
   "pairs": 2277990
  },
  {
   "view": 58,
   "visible": 509776,
   "pairs": 2450657
  },
  {
   "view": 59,
   "visible": 510703,
   "pairs": 2456691
  },
  {
   "view": 60,
   "visible": 515335,
   "pairs": 2465890
  },
  {
   "view": 61,
   "visible": 529396,
   "pairs": 2494335
  },
  {
   "view": 62,
   "visible": 555024,
   "pairs": 2533584
  },
  {
   "view": 63,
   "visible": 591187,
   "pairs": 2631036
  },
  {
   "view": 64,
   "visible": 608753,
   "pairs": 2649281
  },
  {
   "view": 65,
   "visible": 617349,
   "pairs": 2669226
  },
  {
   "view": 66,
   "visible": 625460,
   "pairs": 2643998
  },
  {
   "view": 67,
   "visible": 632877,
   "pairs": 2663457
  },
  {
   "view": 68,
   "visible": 638869,
   "pairs": 2649664
  },
  {
   "view": 69,
   "visible": 642413,
   "pairs": 2608454
  },
  {
   "view": 70,
   "visible": 657265,
   "pairs": 2580289
  },
  {
   "view": 71,
   "visible": 648917,
   "pairs": 2535394
  },
  {
   "view": 72,
   "visible": 633743,
   "pairs": 2509504
  },
  {
   "view": 73,
   "visible": 619863,
   "pairs": 2486523
  },
  {
   "view": 74,
   "visible": 603521,
   "pairs": 2414116
  },
  {
   "view": 75,
   "visible": 589175,
   "pairs": 2380379
  },
  {
   "view": 76,
   "visible": 576025,
   "pairs": 2364106
  },
  {
   "view": 77,
   "visible": 559728,
   "pairs": 2330011
  },
  {
   "view": 78,
   "visible": 547601,
   "pairs": 2332170
  },
  {
   "view": 79,
   "visible": 549558,
   "pairs": 2312827
  },
  {
   "view": 80,
   "visible": 531535,
   "pairs": 2271254
  },
  {
   "view": 81,
   "visible": 523382,
   "pairs": 2234325
  },
  {
   "view": 82,
   "visible": 539678,
   "pairs": 2280542
  },
  {
   "view": 83,
   "visible": 534081,
   "pairs": 2261665
  },
  {
   "view": 84,
   "visible": 541167,
   "pairs": 2320064
  },
  {
   "view": 85,
   "visible": 548738,
   "pairs": 2381333
  },
  {
   "view": 86,
   "visible": 570280,
   "pairs": 2484330
  },
  {
   "view": 87,
   "visible": 600745,
   "pairs": 2620729
  },
  {
   "view": 88,
   "visible": 603915,
   "pairs": 2647596
  },
  {
   "view": 89,
   "visible": 599809,
   "pairs": 2647647
  },
  {
   "view": 90,
   "visible": 613700,
   "pairs": 2762514
  },
  {
   "view": 91,
   "visible": 596645,
   "pairs": 2739749
  },
  {
   "view": 92,
   "visible": 570514,
   "pairs": 2103034
  },
  {
   "view": 93,
   "visible": 582229,
   "pairs": 2142067
  },
  {
   "view": 94,
   "visible": 591819,
   "pairs": 2184781
  },
  {
   "view": 95,
   "visible": 603930,
   "pairs": 2239702
  },
  {
   "view": 96,
   "visible": 617884,
   "pairs": 2292865
  },
  {
   "view": 97,
   "visible": 627262,
   "pairs": 2340409
  },
  {
   "view": 98,
   "visible": 637533,
   "pairs": 2436282
  },
  {
   "view": 99,
   "visible": 629522,
   "pairs": 2431493
  },
  {
   "view": 100,
   "visible": 632912,
   "pairs": 2465493
  },
  {
   "view": 101,
   "visible": 425206,
   "pairs": 1842721
  },
  {
   "view": 102,
   "visible": 425408,
   "pairs": 1848927
  },
  {
   "view": 103,
   "visible": 426606,
   "pairs": 1852961
  },
  {
   "view": 104,
   "visible": 430428,
   "pairs": 1860071
  },
  {
   "view": 105,
   "visible": 431272,
   "pairs": 1857251
  },
  {
   "view": 106,
   "visible": 430545,
   "pairs": 1858859
  },
  {
   "view": 107,
   "visible": 431763,
   "pairs": 1856135
  },
  {
   "view": 108,
   "visible": 432916,
   "pairs": 1848632
  },
  {
   "view": 109,
   "visible": 427905,
   "pairs": 1824434
  },
  {
   "view": 110,
   "visible": 430335,
   "pairs": 1824451
  },
  {
   "view": 111,
   "visible": 430349,
   "pairs": 1814225
  },
  {
   "view": 112,
   "visible": 432467,
   "pairs": 1798664
  },
  {
   "view": 113,
   "visible": 433855,
   "pairs": 1785408
  },
  {
   "view": 114,
   "visible": 431842,
   "pairs": 1765253
  },
  {
   "view": 115,
   "visible": 431310,
   "pairs": 1757064
  },
  {
   "view": 116,
   "visible": 430223,
   "pairs": 1756146
  },
  {
   "view": 117,
   "visible": 428119,
   "pairs": 1750923
  },
  {
   "view": 118,
   "visible": 431226,
   "pairs": 1760990
  },
  {
   "view": 119,
   "visible": 435891,
   "pairs": 1768972
  },
  {
   "view": 120,
   "visible": 438120,
   "pairs": 1782728
  },
  {
   "view": 121,
   "visible": 440784,
   "pairs": 1786066
  },
  {
   "view": 122,
   "visible": 442276,
   "pairs": 1786055
  },
  {
   "view": 123,
   "visible": 443474,
   "pairs": 1774377
  },
  {
   "view": 124,
   "visible": 450293,
   "pairs": 1784312
  },
  {
   "view": 125,
   "visible": 459147,
   "pairs": 1787953
  },
  {
   "view": 126,
   "visible": 464947,
   "pairs": 1760103
  },
  {
   "view": 127,
   "visible": 472061,
   "pairs": 1769720
  },
  {
   "view": 128,
   "visible": 467159,
   "pairs": 1740320
  },
  {
   "view": 129,
   "visible": 465395,
   "pairs": 1731501
  },
  {
   "view": 130,
   "visible": 467282,
   "pairs": 1753497
  },
  {
   "view": 131,
   "visible": 464050,
   "pairs": 1739090
  },
  {
   "view": 132,
   "visible": 463562,
   "pairs": 1731931
  },
  {
   "view": 133,
   "visible": 465353,
   "pairs": 1737672
  },
  {
   "view": 134,
   "visible": 460085,
   "pairs": 1714854
  },
  {
   "view": 135,
   "visible": 457728,
   "pairs": 1713985
  },
  {
   "view": 136,
   "visible": 456762,
   "pairs": 1722196
  },
  {
   "view": 137,
   "visible": 541198,
   "pairs": 2282267
  },
  {
   "view": 138,
   "visible": 525017,
   "pairs": 2251776
  },
  {
   "view": 139,
   "visible": 508910,
   "pairs": 2212281
  },
  {
   "view": 140,
   "visible": 494349,
   "pairs": 2181511
  },
  {
   "view": 141,
   "visible": 487883,
   "pairs": 2152032
  },
  {
   "view": 142,
   "visible": 476467,
   "pairs": 2127565
  },
  {
   "view": 143,
   "visible": 464826,
   "pairs": 2100051
  },
  {
   "view": 144,
   "visible": 455524,
   "pairs": 2083321
  },
  {
   "view": 145,
   "visible": 442765,
   "pairs": 2079829
  },
  {
   "view": 146,
   "visible": 441010,
   "pairs": 2061502
  },
  {
   "view": 147,
   "visible": 454971,
   "pairs": 2011047
  },
  {
   "view": 148,
   "visible": 463557,
   "pairs": 1992081
  },
  {
   "view": 149,
   "visible": 464551,
   "pairs": 1960205
  },
  {
   "view": 150,
   "visible": 476424,
   "pairs": 1949730
  },
  {
   "view": 151,
   "visible": 481762,
   "pairs": 1942033
  },
  {
   "view": 152,
   "visible": 481718,
   "pairs": 1936362
  },
  {
   "view": 153,
   "visible": 487179,
   "pairs": 1942469
  },
  {
   "view": 154,
   "visible": 510700,
   "pairs": 2013467
  },
  {
   "view": 155,
   "visible": 523455,
   "pairs": 2067444
  },
  {
   "view": 156,
   "visible": 526446,
   "pairs": 2082666
  },
  {
   "view": 157,
   "visible": 544954,
   "pairs": 2151441
  },
  {
   "view": 158,
   "visible": 518066,
   "pairs": 2062070
  },
  {
   "view": 159,
   "visible": 521672,
   "pairs": 2074197
  },
  {
   "view": 160,
   "visible": 548558,
   "pairs": 2160834
  },
  {
   "view": 161,
   "visible": 545988,
   "pairs": 2155628
  },
  {
   "view": 162,
   "visible": 545119,
   "pairs": 2144106
  },
  {
   "view": 163,
   "visible": 556155,
   "pairs": 2197576
  },
  {
   "view": 164,
   "visible": 552688,
   "pairs": 2188916
  },
  {
   "view": 165,
   "visible": 554230,
   "pairs": 2208580
  },
  {
   "view": 166,
   "visible": 552286,
   "pairs": 2230298
  },
  {
   "view": 167,
   "visible": 631397,
   "pairs": 2518126
  },
  {
   "view": 168,
   "visible": 644963,
   "pairs": 2560537
  },
  {
   "view": 169,
   "visible": 651784,
   "pairs": 2576387
  },
  {
   "view": 170,
   "visible": 653920,
   "pairs": 2606691
  },
  {
   "view": 171,
   "visible": 657947,
   "pairs": 2649465
  },
  {
   "view": 172,
   "visible": 664554,
   "pairs": 2683471
  },
  {
   "view": 173,
   "visible": 665196,
   "pairs": 2693195
  },
  {
   "view": 174,
   "visible": 666301,
   "pairs": 2690330
  },
  {
   "view": 175,
   "visible": 662537,
   "pairs": 2624965
  },
  {
   "view": 176,
   "visible": 668632,
   "pairs": 2609942
  },
  {
   "view": 177,
   "visible": 656134,
   "pairs": 2565357
  },
  {
   "view": 178,
   "visible": 651875,
   "pairs": 2525059
  },
  {
   "view": 179,
   "visible": 650508,
   "pairs": 2497856
  },
  {
   "view": 180,
   "visible": 650043,
   "pairs": 2464333
  },
  {
   "view": 181,
   "visible": 633065,
   "pairs": 2411591
  },
  {
   "view": 182,
   "visible": 638490,
   "pairs": 2369491
  },
  {
   "view": 183,
   "visible": 628117,
   "pairs": 2339503
  },
  {
   "view": 184,
   "visible": 622764,
   "pairs": 2309602
  },
  {
   "view": 185,
   "visible": 621689,
   "pairs": 2295629
  },
  {
   "view": 186,
   "visible": 617409,
   "pairs": 2229852
  },
  {
   "view": 187,
   "visible": 637364,
   "pairs": 2231676
  },
  {
   "view": 188,
   "visible": 631836,
   "pairs": 2216317
  },
  {
   "view": 189,
   "visible": 653002,
   "pairs": 2321785
  },
  {
   "view": 190,
   "visible": 644257,
   "pairs": 2365622
  },
  {
   "view": 191,
   "visible": 639462,
   "pairs": 2423737
  },
  {
   "view": 192,
   "visible": 647722,
   "pairs": 2485202
  },
  {
   "view": 193,
   "visible": 642707,
   "pairs": 2553911
  },
  {
   "view": 194,
   "visible": 646575,
   "pairs": 2615822
  },
  {
   "view": 195,
   "visible": 651026,
   "pairs": 2661918
  },
  {
   "view": 196,
   "visible": 636643,
   "pairs": 2733929
  },
  {
   "view": 197,
   "visible": 622080,
   "pairs": 2744716
  },
  {
   "view": 198,
   "visible": 604721,
   "pairs": 2745307
  },
  {
   "view": 199,
   "visible": 572929,
   "pairs": 2696490
  },
  {
   "view": 200,
   "visible": 532027,
   "pairs": 2625665
  },
  {
   "view": 201,
   "visible": 504522,
   "pairs": 2598637
  },
  {
   "view": 202,
   "visible": 485048,
   "pairs": 2544032
  },
  {
   "view": 203,
   "visible": 498859,
   "pairs": 2510143
  },
  {
   "view": 204,
   "visible": 487488,
   "pairs": 2439276
  },
  {
   "view": 205,
   "visible": 481351,
   "pairs": 2384870
  },
  {
   "view": 206,
   "visible": 453649,
   "pairs": 2302383
  },
  {
   "view": 207,
   "visible": 471015,
   "pairs": 2278364
  },
  {
   "view": 208,
   "visible": 469944,
   "pairs": 2190554
  },
  {
   "view": 209,
   "visible": 494024,
   "pairs": 2155180
  },
  {
   "view": 210,
   "visible": 570264,
   "pairs": 2202548
  },
  {
   "view": 211,
   "visible": 576517,
   "pairs": 2177248
  },
  {
   "view": 212,
   "visible": 579392,
   "pairs": 2160832
  },
  {
   "view": 213,
   "visible": 582870,
   "pairs": 2158905
  },
  {
   "view": 214,
   "visible": 586279,
   "pairs": 2146954
  },
  {
   "view": 215,
   "visible": 580122,
   "pairs": 2120996
  },
  {
   "view": 216,
   "visible": 573803,
   "pairs": 2094464
  },
  {
   "view": 217,
   "visible": 592824,
   "pairs": 2804237
  },
  {
   "view": 218,
   "visible": 597741,
   "pairs": 2849592
  },
  {
   "view": 219,
   "visible": 597178,
   "pairs": 2840539
  },
  {
   "view": 220,
   "visible": 593415,
   "pairs": 2849520
  },
  {
   "view": 221,
   "visible": 599771,
   "pairs": 2847597
  },
  {
   "view": 222,
   "visible": 615859,
   "pairs": 2862556
  },
  {
   "view": 223,
   "visible": 610935,
   "pairs": 2810127
  },
  {
   "view": 224,
   "visible": 586497,
   "pairs": 2713912
  },
  {
   "view": 225,
   "visible": 587687,
   "pairs": 2693453
  },
  {
   "view": 226,
   "visible": 578490,
   "pairs": 2631954
  },
  {
   "view": 227,
   "visible": 613426,
   "pairs": 2693798
  },
  {
   "view": 228,
   "visible": 620010,
   "pairs": 2715305
  },
  {
   "view": 229,
   "visible": 634650,
   "pairs": 2794053
  },
  {
   "view": 230,
   "visible": 655786,
   "pairs": 2877494
  },
  {
   "view": 231,
   "visible": 660627,
   "pairs": 2991121
  },
  {
   "view": 232,
   "visible": 642775,
   "pairs": 2966242
  },
  {
   "view": 233,
   "visible": 632904,
   "pairs": 2928947
  },
  {
   "view": 234,
   "visible": 627510,
   "pairs": 2873837
  },
  {
   "view": 235,
   "visible": 620000,
   "pairs": 2862247
  },
  {
   "view": 236,
   "visible": 606369,
   "pairs": 2818510
  },
  {
   "view": 237,
   "visible": 606188,
   "pairs": 2761873
  },
  {
   "view": 238,
   "visible": 547092,
   "pairs": 2445684
  },
  {
   "view": 239,
   "visible": 514714,
   "pairs": 2317394
  },
  {
   "view": 240,
   "visible": 585191,
   "pairs": 2450772
  },
  {
   "view": 241,
   "visible": 676930,
   "pairs": 2642713
  },
  {
   "view": 242,
   "visible": 664247,
   "pairs": 2572388
  },
  {
   "view": 243,
   "visible": 673260,
   "pairs": 2674087
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 432416,
   "pairs": 1950216
  },
  {
   "view": 1,
   "visible": 445959,
   "pairs": 1994925
  },
  {
   "view": 2,
   "visible": 471239,
   "pairs": 2167170
  },
  {
   "view": 3,
   "visible": 484478,
   "pairs": 1993924
  },
  {
   "view": 4,
   "visible": 455152,
   "pairs": 1848466
  },
  {
   "view": 5,
   "visible": 438292,
   "pairs": 1792136
  },
  {
   "view": 6,
   "visible": 449116,
   "pairs": 1694839
  },
  {
   "view": 7,
   "visible": 476527,
   "pairs": 1914037
  },
  {
   "view": 8,
   "visible": 528085,
   "pairs": 2267428
  },
  {
   "view": 9,
   "visible": 578361,
   "pairs": 2588931
  },
  {
   "view": 10,
   "visible": 648522,
   "pairs": 2597269
  },
  {
   "view": 11,
   "visible": 569909,
   "pairs": 2343738
  },
  {
   "view": 12,
   "visible": 526680,
   "pairs": 2258546
  },
  {
   "view": 13,
   "visible": 616256,
   "pairs": 2805561
  },
  {
   "view": 14,
   "visible": 633465,
   "pairs": 2388512
  },
  {
   "view": 15,
   "visible": 433102,
   "pairs": 1855265
  },
  {
   "view": 16,
   "visible": 431922,
   "pairs": 1807255
  },
  {
   "view": 17,
   "visible": 433311,
   "pairs": 1764301
  },
  {
   "view": 18,
   "visible": 466288,
   "pairs": 1787603
  },
  {
   "view": 19,
   "visible": 464842,
   "pairs": 1737110
  },
  {
   "view": 20,
   "visible": 504773,
   "pairs": 2198354
  },
  {
   "view": 21,
   "visible": 449893,
   "pairs": 2041976
  },
  {
   "view": 22,
   "visible": 502849,
   "pairs": 1987235
  },
  {
   "view": 23,
   "visible": 548876,
   "pairs": 2165875
  },
  {
   "view": 24,
   "visible": 633409,
   "pairs": 2528790
  },
  {
   "view": 25,
   "visible": 668221,
   "pairs": 2668609
  },
  {
   "view": 26,
   "visible": 634581,
   "pairs": 2389638
  },
  {
   "view": 27,
   "visible": 644011,
   "pairs": 2270452
  },
  {
   "view": 28,
   "visible": 647516,
   "pairs": 2687390
  },
  {
   "view": 29,
   "visible": 498298,
   "pairs": 2551873
  },
  {
   "view": 30,
   "visible": 551258,
   "pairs": 2208658
  },
  {
   "view": 31,
   "visible": 592366,
   "pairs": 2806041
  },
  {
   "view": 32,
   "visible": 584885,
   "pairs": 2726278
  },
  {
   "view": 33,
   "visible": 662307,
   "pairs": 2923930
  },
  {
   "view": 34,
   "visible": 590665,
   "pairs": 2636007
  }
 ],
 "train_frac": {
  "mean": 0.49730838559600354,
  "median": 0.48717524856594774,
  "min": 0.39711340360236175,
  "max": 0.6322064512272798
 },
 "test_frac": {
  "mean": 0.4989285133913812,
  "median": 0.4918831987537614,
  "min": 0.40338568954986354,
  "max": 0.6240728392086983
 }
}

==> figsrc/data/visibility/room.json <==
{
 "scene": "room",
 "splats": 711818,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\room\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 229583,
   "pairs": 1772313
  },
  {
   "view": 1,
   "visible": 223914,
   "pairs": 1741622
  },
  {
   "view": 2,
   "visible": 234101,
   "pairs": 1781034
  },
  {
   "view": 3,
   "visible": 238449,
   "pairs": 1783876
  },
  {
   "view": 4,
   "visible": 238766,
   "pairs": 1761912
  },
  {
   "view": 5,
   "visible": 234515,
   "pairs": 1746668
  },
  {
   "view": 6,
   "visible": 236373,
   "pairs": 1761914
  },
  {
   "view": 7,
   "visible": 240705,
   "pairs": 1776308
  },
  {
   "view": 8,
   "visible": 240748,
   "pairs": 1749587
  },
  {
   "view": 9,
   "visible": 236907,
   "pairs": 1712023
  },
  {
   "view": 10,
   "visible": 231277,
   "pairs": 1678363
  },
  {
   "view": 11,
   "visible": 230431,
   "pairs": 1675184
  },
  {
   "view": 12,
   "visible": 228713,
   "pairs": 1631269
  },
  {
   "view": 13,
   "visible": 218886,
   "pairs": 1539352
  },
  {
   "view": 14,
   "visible": 228682,
   "pairs": 1604841
  },
  {
   "view": 15,
   "visible": 229662,
   "pairs": 1633824
  },
  {
   "view": 16,
   "visible": 228092,
   "pairs": 1640669
  },
  {
   "view": 17,
   "visible": 204438,
   "pairs": 1830197
  },
  {
   "view": 18,
   "visible": 217506,
   "pairs": 1902774
  },
  {
   "view": 19,
   "visible": 228291,
   "pairs": 1956808
  },
  {
   "view": 20,
   "visible": 221922,
   "pairs": 1919573
  },
  {
   "view": 21,
   "visible": 218544,
   "pairs": 1898053
  },
  {
   "view": 22,
   "visible": 218724,
   "pairs": 1894638
  },
  {
   "view": 23,
   "visible": 223321,
   "pairs": 1891368
  },
  {
   "view": 24,
   "visible": 229645,
   "pairs": 1875029
  },
  {
   "view": 25,
   "visible": 223348,
   "pairs": 1778024
  },
  {
   "view": 26,
   "visible": 228893,
   "pairs": 1786675
  },
  {
   "view": 27,
   "visible": 222480,
   "pairs": 1740261
  },
  {
   "view": 28,
   "visible": 244117,
   "pairs": 1840793
  },
  {
   "view": 29,
   "visible": 249212,
   "pairs": 1890717
  },
  {
   "view": 30,
   "visible": 263281,
   "pairs": 2015341
  },
  {
   "view": 31,
   "visible": 265065,
   "pairs": 2037759
  },
  {
   "view": 32,
   "visible": 267926,
   "pairs": 2057074
  },
  {
   "view": 33,
   "visible": 270673,
   "pairs": 2143871
  },
  {
   "view": 34,
   "visible": 273139,
   "pairs": 2208299
  },
  {
   "view": 35,
   "visible": 275733,
   "pairs": 2240296
  },
  {
   "view": 36,
   "visible": 265295,
   "pairs": 2164882
  },
  {
   "view": 37,
   "visible": 235974,
   "pairs": 1988219
  },
  {
   "view": 38,
   "visible": 222614,
   "pairs": 1927741
  },
  {
   "view": 39,
   "visible": 223057,
   "pairs": 1898084
  },
  {
   "view": 40,
   "visible": 219805,
   "pairs": 1860871
  },
  {
   "view": 41,
   "visible": 236040,
   "pairs": 1878310
  },
  {
   "view": 42,
   "visible": 193567,
   "pairs": 1500253
  },
  {
   "view": 43,
   "visible": 179721,
   "pairs": 1444989
  },
  {
   "view": 44,
   "visible": 167062,
   "pairs": 1386220
  },
  {
   "view": 45,
   "visible": 149925,
   "pairs": 1271980
  },
  {
   "view": 46,
   "visible": 196466,
   "pairs": 1471311
  },
  {
   "view": 47,
   "visible": 227046,
   "pairs": 1663467
  },
  {
   "view": 48,
   "visible": 232160,
   "pairs": 1698616
  },
  {
   "view": 49,
   "visible": 262381,
   "pairs": 1978433
  },
  {
   "view": 50,
   "visible": 277453,
   "pairs": 2138807
  },
  {
   "view": 51,
   "visible": 282417,
   "pairs": 2217723
  },
  {
   "view": 52,
   "visible": 277434,
   "pairs": 2213474
  },
  {
   "view": 53,
   "visible": 268128,
   "pairs": 2137178
  },
  {
   "view": 54,
   "visible": 268949,
   "pairs": 2127805
  },
  {
   "view": 55,
   "visible": 273579,
   "pairs": 2128732
  },
  {
   "view": 56,
   "visible": 275164,
   "pairs": 2071271
  },
  {
   "view": 57,
   "visible": 273760,
   "pairs": 2051536
  },
  {
   "view": 58,
   "visible": 272373,
   "pairs": 2025602
  },
  {
   "view": 59,
   "visible": 272021,
   "pairs": 2024499
  },
  {
   "view": 60,
   "visible": 270245,
   "pairs": 2012812
  },
  {
   "view": 61,
   "visible": 271194,
   "pairs": 1999412
  },
  {
   "view": 62,
   "visible": 253675,
   "pairs": 1902003
  },
  {
   "view": 63,
   "visible": 265555,
   "pairs": 1973129
  },
  {
   "view": 64,
   "visible": 264853,
   "pairs": 1997685
  },
  {
   "view": 65,
   "visible": 245260,
   "pairs": 1948793
  },
  {
   "view": 66,
   "visible": 249376,
   "pairs": 1993044
  },
  {
   "view": 67,
   "visible": 238032,
   "pairs": 1986585
  },
  {
   "view": 68,
   "visible": 236285,
   "pairs": 1978161
  },
  {
   "view": 69,
   "visible": 243255,
   "pairs": 2000472
  },
  {
   "view": 70,
   "visible": 238188,
   "pairs": 1983447
  },
  {
   "view": 71,
   "visible": 238546,
   "pairs": 2013270
  },
  {
   "view": 72,
   "visible": 243963,
   "pairs": 2028610
  },
  {
   "view": 73,
   "visible": 173348,
   "pairs": 1564433
  },
  {
   "view": 74,
   "visible": 167971,
   "pairs": 1509964
  },
  {
   "view": 75,
   "visible": 149876,
   "pairs": 1366941
  },
  {
   "view": 76,
   "visible": 159174,
   "pairs": 1391598
  },
  {
   "view": 77,
   "visible": 161796,
   "pairs": 1474209
  },
  {
   "view": 78,
   "visible": 205338,
   "pairs": 1689503
  },
  {
   "view": 79,
   "visible": 211192,
   "pairs": 1705634
  },
  {
   "view": 80,
   "visible": 229173,
   "pairs": 1747676
  },
  {
   "view": 81,
   "visible": 243707,
   "pairs": 1790510
  },
  {
   "view": 82,
   "visible": 255202,
   "pairs": 1851627
  },
  {
   "view": 83,
   "visible": 252152,
   "pairs": 1850000
  },
  {
   "view": 84,
   "visible": 215527,
   "pairs": 1729022
  },
  {
   "view": 85,
   "visible": 211611,
   "pairs": 1733688
  },
  {
   "view": 86,
   "visible": 209625,
   "pairs": 1719307
  },
  {
   "view": 87,
   "visible": 212951,
   "pairs": 1754297
  },
  {
   "view": 88,
   "visible": 228472,
   "pairs": 1842635
  },
  {
   "view": 89,
   "visible": 262243,
   "pairs": 2039813
  },
  {
   "view": 90,
   "visible": 278535,
   "pairs": 2146281
  },
  {
   "view": 91,
   "visible": 271572,
   "pairs": 2081950
  },
  {
   "view": 92,
   "visible": 263705,
   "pairs": 1986780
  },
  {
   "view": 93,
   "visible": 259525,
   "pairs": 1948588
  },
  {
   "view": 94,
   "visible": 260921,
   "pairs": 1903591
  },
  {
   "view": 95,
   "visible": 257979,
   "pairs": 1831806
  },
  {
   "view": 96,
   "visible": 251562,
   "pairs": 1765801
  },
  {
   "view": 97,
   "visible": 239059,
   "pairs": 1676847
  },
  {
   "view": 98,
   "visible": 240114,
   "pairs": 1699180
  },
  {
   "view": 99,
   "visible": 244537,
   "pairs": 1809805
  },
  {
   "view": 100,
   "visible": 226342,
   "pairs": 1788930
  },
  {
   "view": 101,
   "visible": 180274,
   "pairs": 1550655
  },
  {
   "view": 102,
   "visible": 174519,
   "pairs": 1532646
  },
  {
   "view": 103,
   "visible": 150031,
   "pairs": 1392545
  },
  {
   "view": 104,
   "visible": 145798,
   "pairs": 1400557
  },
  {
   "view": 105,
   "visible": 172740,
   "pairs": 1549116
  },
  {
   "view": 106,
   "visible": 163472,
   "pairs": 1508504
  },
  {
   "view": 107,
   "visible": 178327,
   "pairs": 1596501
  },
  {
   "view": 108,
   "visible": 200282,
   "pairs": 1700098
  },
  {
   "view": 109,
   "visible": 233723,
   "pairs": 1886063
  },
  {
   "view": 110,
   "visible": 226079,
   "pairs": 1840012
  },
  {
   "view": 111,
   "visible": 234840,
   "pairs": 1886969
  },
  {
   "view": 112,
   "visible": 272475,
   "pairs": 2104731
  },
  {
   "view": 113,
   "visible": 272546,
   "pairs": 2035173
  },
  {
   "view": 114,
   "visible": 269650,
   "pairs": 1964025
  },
  {
   "view": 115,
   "visible": 268165,
   "pairs": 1898936
  },
  {
   "view": 116,
   "visible": 262891,
   "pairs": 1847094
  },
  {
   "view": 117,
   "visible": 244394,
   "pairs": 1754475
  },
  {
   "view": 118,
   "visible": 236067,
   "pairs": 1751453
  },
  {
   "view": 119,
   "visible": 206384,
   "pairs": 1566087
  },
  {
   "view": 120,
   "visible": 214245,
   "pairs": 1595876
  },
  {
   "view": 121,
   "visible": 211112,
   "pairs": 1556640
  },
  {
   "view": 122,
   "visible": 212750,
   "pairs": 1531737
  },
  {
   "view": 123,
   "visible": 211598,
   "pairs": 1485299
  },
  {
   "view": 124,
   "visible": 212950,
   "pairs": 1484078
  },
  {
   "view": 125,
   "visible": 208615,
   "pairs": 1466557
  },
  {
   "view": 126,
   "visible": 208790,
   "pairs": 1480033
  },
  {
   "view": 127,
   "visible": 226061,
   "pairs": 1569987
  },
  {
   "view": 128,
   "visible": 252126,
   "pairs": 1729806
  },
  {
   "view": 129,
   "visible": 252415,
   "pairs": 1769694
  },
  {
   "view": 130,
   "visible": 248933,
   "pairs": 1760812
  },
  {
   "view": 131,
   "visible": 251065,
   "pairs": 1779739
  },
  {
   "view": 132,
   "visible": 259115,
   "pairs": 1836858
  },
  {
   "view": 133,
   "visible": 269100,
   "pairs": 1946828
  },
  {
   "view": 134,
   "visible": 274966,
   "pairs": 1992682
  },
  {
   "view": 135,
   "visible": 276520,
   "pairs": 2016321
  },
  {
   "view": 136,
   "visible": 280106,
   "pairs": 2043733
  },
  {
   "view": 137,
   "visible": 265158,
   "pairs": 1980091
  },
  {
   "view": 138,
   "visible": 249744,
   "pairs": 1866859
  },
  {
   "view": 139,
   "visible": 246319,
   "pairs": 1822535
  },
  {
   "view": 140,
   "visible": 238430,
   "pairs": 1708120
  },
  {
   "view": 141,
   "visible": 237536,
   "pairs": 1630505
  },
  {
   "view": 142,
   "visible": 228642,
   "pairs": 1538652
  },
  {
   "view": 143,
   "visible": 226214,
   "pairs": 1504468
  },
  {
   "view": 144,
   "visible": 236443,
   "pairs": 1569248
  },
  {
   "view": 145,
   "visible": 254552,
   "pairs": 1668615
  },
  {
   "view": 146,
   "visible": 260839,
   "pairs": 1706969
  },
  {
   "view": 147,
   "visible": 261179,
   "pairs": 1706273
  },
  {
   "view": 148,
   "visible": 268113,
   "pairs": 1722627
  },
  {
   "view": 149,
   "visible": 263425,
   "pairs": 1699647
  },
  {
   "view": 150,
   "visible": 275924,
   "pairs": 1781437
  },
  {
   "view": 151,
   "visible": 283708,
   "pairs": 1874935
  },
  {
   "view": 152,
   "visible": 288959,
   "pairs": 1960038
  },
  {
   "view": 153,
   "visible": 289797,
   "pairs": 1989254
  },
  {
   "view": 154,
   "visible": 290399,
   "pairs": 2009093
  },
  {
   "view": 155,
   "visible": 288509,
   "pairs": 2037784
  },
  {
   "view": 156,
   "visible": 291543,
   "pairs": 2051299
  },
  {
   "view": 157,
   "visible": 280685,
   "pairs": 2009237
  },
  {
   "view": 158,
   "visible": 278833,
   "pairs": 1982622
  },
  {
   "view": 159,
   "visible": 271880,
   "pairs": 1965084
  },
  {
   "view": 160,
   "visible": 238674,
   "pairs": 1823709
  },
  {
   "view": 161,
   "visible": 211275,
   "pairs": 1648969
  },
  {
   "view": 162,
   "visible": 223244,
   "pairs": 1688792
  },
  {
   "view": 163,
   "visible": 208587,
   "pairs": 1597694
  },
  {
   "view": 164,
   "visible": 194705,
   "pairs": 1531612
  },
  {
   "view": 165,
   "visible": 219842,
   "pairs": 1657779
  },
  {
   "view": 166,
   "visible": 210081,
   "pairs": 1615000
  },
  {
   "view": 167,
   "visible": 162773,
   "pairs": 1357875
  },
  {
   "view": 168,
   "visible": 188491,
   "pairs": 1475411
  },
  {
   "view": 169,
   "visible": 215270,
   "pairs": 1544345
  },
  {
   "view": 170,
   "visible": 219951,
   "pairs": 1441648
  },
  {
   "view": 171,
   "visible": 213448,
   "pairs": 1444438
  },
  {
   "view": 172,
   "visible": 188656,
   "pairs": 1381343
  },
  {
   "view": 173,
   "visible": 178713,
   "pairs": 1286169
  },
  {
   "view": 174,
   "visible": 188790,
   "pairs": 1327958
  },
  {
   "view": 175,
   "visible": 88794,
   "pairs": 1124361
  },
  {
   "view": 176,
   "visible": 90854,
   "pairs": 1149427
  },
  {
   "view": 177,
   "visible": 91612,
   "pairs": 1187399
  },
  {
   "view": 178,
   "visible": 100581,
   "pairs": 1270461
  },
  {
   "view": 179,
   "visible": 94040,
   "pairs": 1220418
  },
  {
   "view": 180,
   "visible": 98661,
   "pairs": 1221659
  },
  {
   "view": 181,
   "visible": 108455,
   "pairs": 1279306
  },
  {
   "view": 182,
   "visible": 96601,
   "pairs": 1136915
  },
  {
   "view": 183,
   "visible": 100085,
   "pairs": 1169148
  },
  {
   "view": 184,
   "visible": 114179,
   "pairs": 1279982
  },
  {
   "view": 185,
   "visible": 106162,
   "pairs": 1228039
  },
  {
   "view": 186,
   "visible": 83985,
   "pairs": 1111102
  },
  {
   "view": 187,
   "visible": 104765,
   "pairs": 1243307
  },
  {
   "view": 188,
   "visible": 106900,
   "pairs": 1251094
  },
  {
   "view": 189,
   "visible": 94684,
   "pairs": 1174025
  },
  {
   "view": 190,
   "visible": 83496,
   "pairs": 1034095
  },
  {
   "view": 191,
   "visible": 72958,
   "pairs": 941064
  },
  {
   "view": 192,
   "visible": 68904,
   "pairs": 980039
  },
  {
   "view": 193,
   "visible": 56284,
   "pairs": 890899
  },
  {
   "view": 194,
   "visible": 50187,
   "pairs": 821684
  },
  {
   "view": 195,
   "visible": 46693,
   "pairs": 777454
  },
  {
   "view": 196,
   "visible": 61914,
   "pairs": 892736
  },
  {
   "view": 197,
   "visible": 54512,
   "pairs": 801297
  },
  {
   "view": 198,
   "visible": 55298,
   "pairs": 804509
  },
  {
   "view": 199,
   "visible": 52585,
   "pairs": 779006
  },
  {
   "view": 200,
   "visible": 51138,
   "pairs": 770064
  },
  {
   "view": 201,
   "visible": 48699,
   "pairs": 723889
  },
  {
   "view": 202,
   "visible": 46719,
   "pairs": 695036
  },
  {
   "view": 203,
   "visible": 57966,
   "pairs": 850428
  },
  {
   "view": 204,
   "visible": 46533,
   "pairs": 773054
  },
  {
   "view": 205,
   "visible": 51930,
   "pairs": 834467
  },
  {
   "view": 206,
   "visible": 59633,
   "pairs": 939148
  },
  {
   "view": 207,
   "visible": 72700,
   "pairs": 1013880
  },
  {
   "view": 208,
   "visible": 74941,
   "pairs": 987132
  },
  {
   "view": 209,
   "visible": 90082,
   "pairs": 1178976
  },
  {
   "view": 210,
   "visible": 112688,
   "pairs": 1265085
  },
  {
   "view": 211,
   "visible": 110938,
   "pairs": 1227747
  },
  {
   "view": 212,
   "visible": 121385,
   "pairs": 1330416
  },
  {
   "view": 213,
   "visible": 125990,
   "pairs": 1344969
  },
  {
   "view": 214,
   "visible": 123136,
   "pairs": 1294604
  },
  {
   "view": 215,
   "visible": 113587,
   "pairs": 1156443
  },
  {
   "view": 216,
   "visible": 107504,
   "pairs": 1056392
  },
  {
   "view": 217,
   "visible": 110110,
   "pairs": 1471772
  },
  {
   "view": 218,
   "visible": 156040,
   "pairs": 1695729
  },
  {
   "view": 219,
   "visible": 171118,
   "pairs": 1766936
  },
  {
   "view": 220,
   "visible": 188948,
   "pairs": 1819408
  },
  {
   "view": 221,
   "visible": 186388,
   "pairs": 1727422
  },
  {
   "view": 222,
   "visible": 187141,
   "pairs": 1633125
  },
  {
   "view": 223,
   "visible": 187557,
   "pairs": 1540229
  },
  {
   "view": 224,
   "visible": 192671,
   "pairs": 1626619
  },
  {
   "view": 225,
   "visible": 177780,
   "pairs": 1611920
  },
  {
   "view": 226,
   "visible": 157755,
   "pairs": 1500328
  },
  {
   "view": 227,
   "visible": 111672,
   "pairs": 1219143
  },
  {
   "view": 228,
   "visible": 83230,
   "pairs": 1057636
  },
  {
   "view": 229,
   "visible": 93588,
   "pairs": 1101045
  },
  {
   "view": 230,
   "visible": 108821,
   "pairs": 1201301
  },
  {
   "view": 231,
   "visible": 47513,
   "pairs": 748197
  },
  {
   "view": 232,
   "visible": 39308,
   "pairs": 775722
  },
  {
   "view": 233,
   "visible": 45795,
   "pairs": 911301
  },
  {
   "view": 234,
   "visible": 47037,
   "pairs": 998125
  },
  {
   "view": 235,
   "visible": 49910,
   "pairs": 1056644
  },
  {
   "view": 236,
   "visible": 50852,
   "pairs": 1069589
  },
  {
   "view": 237,
   "visible": 48112,
   "pairs": 1028201
  },
  {
   "view": 238,
   "visible": 52152,
   "pairs": 1031212
  },
  {
   "view": 239,
   "visible": 60238,
   "pairs": 1028299
  },
  {
   "view": 240,
   "visible": 62999,
   "pairs": 1017640
  },
  {
   "view": 241,
   "visible": 87348,
   "pairs": 1131207
  },
  {
   "view": 242,
   "visible": 121084,
   "pairs": 1279221
  },
  {
   "view": 243,
   "visible": 130334,
   "pairs": 1287763
  },
  {
   "view": 244,
   "visible": 120184,
   "pairs": 1210358
  },
  {
   "view": 245,
   "visible": 100435,
   "pairs": 1198383
  },
  {
   "view": 246,
   "visible": 123357,
   "pairs": 1306744
  },
  {
   "view": 247,
   "visible": 177411,
   "pairs": 1567759
  },
  {
   "view": 248,
   "visible": 186977,
   "pairs": 1543933
  },
  {
   "view": 249,
   "visible": 161651,
   "pairs": 1404929
  },
  {
   "view": 250,
   "visible": 132731,
   "pairs": 1302032
  },
  {
   "view": 251,
   "visible": 83510,
   "pairs": 1038741
  },
  {
   "view": 252,
   "visible": 185894,
   "pairs": 1357777
  },
  {
   "view": 253,
   "visible": 183875,
   "pairs": 1330831
  },
  {
   "view": 254,
   "visible": 169660,
   "pairs": 1252174
  },
  {
   "view": 255,
   "visible": 158007,
   "pairs": 1187911
  },
  {
   "view": 256,
   "visible": 156832,
   "pairs": 1162531
  },
  {
   "view": 257,
   "visible": 147677,
   "pairs": 1116949
  },
  {
   "view": 258,
   "visible": 134534,
   "pairs": 1023089
  },
  {
   "view": 259,
   "visible": 75836,
   "pairs": 730615
  },
  {
   "view": 260,
   "visible": 53533,
   "pairs": 632847
  },
  {
   "view": 261,
   "visible": 54638,
   "pairs": 661686
  },
  {
   "view": 262,
   "visible": 46493,
   "pairs": 633942
  },
  {
   "view": 263,
   "visible": 60822,
   "pairs": 724445
  },
  {
   "view": 264,
   "visible": 79443,
   "pairs": 845799
  },
  {
   "view": 265,
   "visible": 90538,
   "pairs": 881307
  },
  {
   "view": 266,
   "visible": 58992,
   "pairs": 668952
  },
  {
   "view": 267,
   "visible": 39783,
   "pairs": 558104
  },
  {
   "view": 268,
   "visible": 31498,
   "pairs": 517822
  },
  {
   "view": 269,
   "visible": 34096,
   "pairs": 507527
  },
  {
   "view": 270,
   "visible": 79802,
   "pairs": 781255
  },
  {
   "view": 271,
   "visible": 120976,
   "pairs": 1139244
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 227351,
   "pairs": 1763211
  },
  {
   "view": 1,
   "visible": 237425,
   "pairs": 1764404
  },
  {
   "view": 2,
   "visible": 225312,
   "pairs": 1567912
  },
  {
   "view": 3,
   "visible": 214365,
   "pairs": 1868028
  },
  {
   "view": 4,
   "visible": 214787,
   "pairs": 1632692
  },
  {
   "view": 5,
   "visible": 275707,
   "pairs": 2248472
  },
  {
   "view": 6,
   "visible": 230200,
   "pairs": 1756927
  },
  {
   "view": 7,
   "visible": 249142,
   "pairs": 1845528
  },
  {
   "view": 8,
   "visible": 278532,
   "pairs": 2121128
  },
  {
   "view": 9,
   "visible": 261135,
   "pairs": 1957083
  },
  {
   "view": 10,
   "visible": 240233,
   "pairs": 1977220
  },
  {
   "view": 11,
   "visible": 163308,
   "pairs": 1449863
  },
  {
   "view": 12,
   "visible": 212346,
   "pairs": 1689438
  },
  {
   "view": 13,
   "visible": 274179,
   "pairs": 2102103
  },
  {
   "view": 14,
   "visible": 234808,
   "pairs": 1644749
  },
  {
   "view": 15,
   "visible": 168176,
   "pairs": 1513971
  },
  {
   "view": 16,
   "visible": 241660,
   "pairs": 1936913
  },
  {
   "view": 17,
   "visible": 231637,
   "pairs": 1790991
  },
  {
   "view": 18,
   "visible": 204335,
   "pairs": 1440684
  },
  {
   "view": 19,
   "visible": 262186,
   "pairs": 1881105
  },
  {
   "view": 20,
   "visible": 238477,
   "pairs": 1736419
  },
  {
   "view": 21,
   "visible": 263621,
   "pairs": 1727342
  },
  {
   "view": 22,
   "visible": 289463,
   "pairs": 2000246
  },
  {
   "view": 23,
   "visible": 212341,
   "pairs": 1651716
  },
  {
   "view": 24,
   "visible": 141072,
   "pairs": 1239748
  },
  {
   "view": 25,
   "visible": 222769,
   "pairs": 1480057
  },
  {
   "view": 26,
   "visible": 110562,
   "pairs": 1248233
  },
  {
   "view": 27,
   "visible": 105869,
   "pairs": 1240127
  },
  {
   "view": 28,
   "visible": 57074,
   "pairs": 877256
  },
  {
   "view": 29,
   "visible": 45247,
   "pairs": 698998
  },
  {
   "view": 30,
   "visible": 107387,
   "pairs": 1299316
  },
  {
   "view": 31,
   "visible": 99007,
   "pairs": 1327923
  },
  {
   "view": 32,
   "visible": 190224,
   "pairs": 1551227
  },
  {
   "view": 33,
   "visible": 78602,
   "pairs": 1016178
  },
  {
   "view": 34,
   "visible": 41806,
   "pairs": 909026
  },
  {
   "view": 35,
   "visible": 104424,
   "pairs": 1121462
  },
  {
   "view": 36,
   "visible": 45739,
   "pairs": 731350
  },
  {
   "view": 37,
   "visible": 93173,
   "pairs": 807141
  },
  {
   "view": 38,
   "visible": 86131,
   "pairs": 819346
  }
 ],
 "train_frac": {
  "mean": 0.2616332405193462,
  "median": 0.29916425266009006,
  "min": 0.044250075159661596,
  "max": 0.40957520040235
 },
 "test_frac": {
  "mean": 0.25863035718363914,
  "median": 0.30115141791862526,
  "min": 0.05873130491221071,
  "max": 0.4066531051476642
 }
}

==> figsrc/data/visibility/stump.json <==
{
 "scene": "stump",
 "splats": 2261151,
 "ply": "C:\\Users\\Nicholas\\Desktop\\RESULTS_ARCHIVE\\cone_runs\\bwd3147\\stump\\v47.ply",
 "train": [
  {
   "view": 0,
   "visible": 747823,
   "pairs": 4284347
  },
  {
   "view": 1,
   "visible": 720128,
   "pairs": 4211872
  },
  {
   "view": 2,
   "visible": 685945,
   "pairs": 4067011
  },
  {
   "view": 3,
   "visible": 638177,
   "pairs": 3886669
  },
  {
   "view": 4,
   "visible": 618488,
   "pairs": 3707416
  },
  {
   "view": 5,
   "visible": 590965,
   "pairs": 3496969
  },
  {
   "view": 6,
   "visible": 550435,
   "pairs": 3284676
  },
  {
   "view": 7,
   "visible": 496452,
   "pairs": 3182679
  },
  {
   "view": 8,
   "visible": 435591,
   "pairs": 3055309
  },
  {
   "view": 9,
   "visible": 431134,
   "pairs": 2814532
  },
  {
   "view": 10,
   "visible": 440783,
   "pairs": 2793170
  },
  {
   "view": 11,
   "visible": 502727,
   "pairs": 3056527
  },
  {
   "view": 12,
   "visible": 542155,
   "pairs": 3242421
  },
  {
   "view": 13,
   "visible": 603331,
   "pairs": 3693029
  },
  {
   "view": 14,
   "visible": 744027,
   "pairs": 4292353
  },
  {
   "view": 15,
   "visible": 670711,
   "pairs": 3951726
  },
  {
   "view": 16,
   "visible": 756194,
   "pairs": 4283439
  },
  {
   "view": 17,
   "visible": 668406,
   "pairs": 3902390
  },
  {
   "view": 18,
   "visible": 726828,
   "pairs": 4093513
  },
  {
   "view": 19,
   "visible": 619711,
   "pairs": 3748523
  },
  {
   "view": 20,
   "visible": 653269,
   "pairs": 3823307
  },
  {
   "view": 21,
   "visible": 388717,
   "pairs": 2419738
  },
  {
   "view": 22,
   "visible": 547277,
   "pairs": 3115634
  },
  {
   "view": 23,
   "visible": 355580,
   "pairs": 2143501
  },
  {
   "view": 24,
   "visible": 470862,
   "pairs": 2759538
  },
  {
   "view": 25,
   "visible": 298259,
   "pairs": 1734007
  },
  {
   "view": 26,
   "visible": 405441,
   "pairs": 2694961
  },
  {
   "view": 27,
   "visible": 341242,
   "pairs": 2268169
  },
  {
   "view": 28,
   "visible": 484629,
   "pairs": 2919356
  },
  {
   "view": 29,
   "visible": 551466,
   "pairs": 3236050
  },
  {
   "view": 30,
   "visible": 587343,
   "pairs": 3240370
  },
  {
   "view": 31,
   "visible": 685230,
   "pairs": 3887849
  },
  {
   "view": 32,
   "visible": 544703,
   "pairs": 2997047
  },
  {
   "view": 33,
   "visible": 629048,
   "pairs": 3693558
  },
  {
   "view": 34,
   "visible": 635212,
   "pairs": 3611956
  },
  {
   "view": 35,
   "visible": 387483,
   "pairs": 2234345
  },
  {
   "view": 36,
   "visible": 550248,
   "pairs": 3286312
  },
  {
   "view": 37,
   "visible": 403398,
   "pairs": 2475791
  },
  {
   "view": 38,
   "visible": 526748,
   "pairs": 2970390
  },
  {
   "view": 39,
   "visible": 302685,
   "pairs": 1937524
  },
  {
   "view": 40,
   "visible": 446492,
   "pairs": 2837542
  },
  {
   "view": 41,
   "visible": 323527,
   "pairs": 2108277
  },
  {
   "view": 42,
   "visible": 204270,
   "pairs": 1496395
  },
  {
   "view": 43,
   "visible": 464522,
   "pairs": 2697594
  },
  {
   "view": 44,
   "visible": 398231,
   "pairs": 2329606
  },
  {
   "view": 45,
   "visible": 485046,
   "pairs": 2927078
  },
  {
   "view": 46,
   "visible": 371492,
   "pairs": 2111267
  },
  {
   "view": 47,
   "visible": 523346,
   "pairs": 3368996
  },
  {
   "view": 48,
   "visible": 356478,
   "pairs": 2005975
  },
  {
   "view": 49,
   "visible": 425901,
   "pairs": 2455973
  },
  {
   "view": 50,
   "visible": 618656,
   "pairs": 3286791
  },
  {
   "view": 51,
   "visible": 482876,
   "pairs": 2815997
  },
  {
   "view": 52,
   "visible": 571551,
   "pairs": 3160988
  },
  {
   "view": 53,
   "visible": 457865,
   "pairs": 2752273
  },
  {
   "view": 54,
   "visible": 452205,
   "pairs": 2646893
  },
  {
   "view": 55,
   "visible": 399458,
   "pairs": 2452654
  },
  {
   "view": 56,
   "visible": 271611,
   "pairs": 1727151
  },
  {
   "view": 57,
   "visible": 479163,
   "pairs": 2615878
  },
  {
   "view": 58,
   "visible": 348857,
   "pairs": 2134223
  },
  {
   "view": 59,
   "visible": 427033,
   "pairs": 2455405
  },
  {
   "view": 60,
   "visible": 272368,
   "pairs": 1835788
  },
  {
   "view": 61,
   "visible": 439465,
   "pairs": 2481147
  },
  {
   "view": 62,
   "visible": 346858,
   "pairs": 2169926
  },
  {
   "view": 63,
   "visible": 456049,
   "pairs": 2714074
  },
  {
   "view": 64,
   "visible": 586945,
   "pairs": 3329432
  },
  {
   "view": 65,
   "visible": 527404,
   "pairs": 3148506
  },
  {
   "view": 66,
   "visible": 621945,
   "pairs": 3168559
  },
  {
   "view": 67,
   "visible": 280434,
   "pairs": 1833818
  },
  {
   "view": 68,
   "visible": 584716,
   "pairs": 3065271
  },
  {
   "view": 69,
   "visible": 260281,
   "pairs": 1655504
  },
  {
   "view": 70,
   "visible": 233169,
   "pairs": 1574753
  },
  {
   "view": 71,
   "visible": 518997,
   "pairs": 2651828
  },
  {
   "view": 72,
   "visible": 166233,
   "pairs": 1264620
  },
  {
   "view": 73,
   "visible": 481783,
   "pairs": 2493103
  },
  {
   "view": 74,
   "visible": 177212,
   "pairs": 1256425
  },
  {
   "view": 75,
   "visible": 451682,
   "pairs": 2416903
  },
  {
   "view": 76,
   "visible": 97364,
   "pairs": 938935
  },
  {
   "view": 77,
   "visible": 135600,
   "pairs": 1105682
  },
  {
   "view": 78,
   "visible": 526116,
   "pairs": 2680203
  },
  {
   "view": 79,
   "visible": 164809,
   "pairs": 1270609
  },
  {
   "view": 80,
   "visible": 597956,
   "pairs": 3011888
  },
  {
   "view": 81,
   "visible": 278345,
   "pairs": 1808202
  },
  {
   "view": 82,
   "visible": 625110,
   "pairs": 3197224
  },
  {
   "view": 83,
   "visible": 289990,
   "pairs": 1915751
  },
  {
   "view": 84,
   "visible": 259663,
   "pairs": 1670766
  },
  {
   "view": 85,
   "visible": 548548,
   "pairs": 2922573
  },
  {
   "view": 86,
   "visible": 223591,
   "pairs": 1588469
  },
  {
   "view": 87,
   "visible": 522355,
   "pairs": 2710360
  },
  {
   "view": 88,
   "visible": 151728,
   "pairs": 1211952
  },
  {
   "view": 89,
   "visible": 485723,
   "pairs": 2524333
  },
  {
   "view": 90,
   "visible": 165946,
   "pairs": 1249861
  },
  {
   "view": 91,
   "visible": 92728,
   "pairs": 884997
  },
  {
   "view": 92,
   "visible": 492685,
   "pairs": 2457532
  },
  {
   "view": 93,
   "visible": 167477,
   "pairs": 1133244
  },
  {
   "view": 94,
   "visible": 546904,
   "pairs": 2739468
  },
  {
   "view": 95,
   "visible": 249233,
   "pairs": 1401892
  },
  {
   "view": 96,
   "visible": 618356,
   "pairs": 3022051
  },
  {
   "view": 97,
   "visible": 285370,
   "pairs": 1731735
  },
  {
   "view": 98,
   "visible": 272671,
   "pairs": 1744908
  },
  {
   "view": 99,
   "visible": 545755,
   "pairs": 2925364
  },
  {
   "view": 100,
   "visible": 497807,
   "pairs": 2876413
  },
  {
   "view": 101,
   "visible": 492175,
   "pairs": 2780144
  },
  {
   "view": 102,
   "visible": 491697,
   "pairs": 2613435
  },
  {
   "view": 103,
   "visible": 455544,
   "pairs": 2516931
  },
  {
   "view": 104,
   "visible": 431480,
   "pairs": 2473622
  },
  {
   "view": 105,
   "visible": 448853,
   "pairs": 2633642
  },
  {
   "view": 106,
   "visible": 495826,
   "pairs": 2906198
  },
  {
   "view": 107,
   "visible": 489307,
   "pairs": 2985317
  },
  {
   "view": 108,
   "visible": 506942,
   "pairs": 3172547
  }
 ],
 "test": [
  {
   "view": 0,
   "visible": 795565,
   "pairs": 4512688
  },
  {
   "view": 1,
   "visible": 523137,
   "pairs": 3213333
  },
  {
   "view": 2,
   "visible": 676608,
   "pairs": 3980203
  },
  {
   "view": 3,
   "visible": 558384,
   "pairs": 3365942
  },
  {
   "view": 4,
   "visible": 454037,
   "pairs": 2907023
  },
  {
   "view": 5,
   "visible": 593734,
   "pairs": 3590788
  },
  {
   "view": 6,
   "visible": 403523,
   "pairs": 2569433
  },
  {
   "view": 7,
   "visible": 604318,
   "pairs": 3643649
  },
  {
   "view": 8,
   "visible": 415147,
   "pairs": 2329348
  },
  {
   "view": 9,
   "visible": 516709,
   "pairs": 2825179
  },
  {
   "view": 10,
   "visible": 557170,
   "pairs": 2844750
  },
  {
   "view": 11,
   "visible": 472882,
   "pairs": 2472862
  },
  {
   "view": 12,
   "visible": 590587,
   "pairs": 3052466
  },
  {
   "view": 13,
   "visible": 460359,
   "pairs": 2482788
  },
  {
   "view": 14,
   "visible": 627806,
   "pairs": 3116211
  },
  {
   "view": 15,
   "visible": 433992,
   "pairs": 2513175
  }
 ],
 "train_frac": {
  "mean": 0.2008663859060267,
  "median": 0.21306980382999632,
  "min": 0.04100920283519323,
  "max": 0.33442879312350215
 },
 "test_frac": {
  "mean": 0.24003145964157194,
  "median": 0.23888431157406118,
  "min": 0.17845911219551458,
  "max": 0.3518407218270695
 }
}

==> figsrc/data/visibility/summary.json <==
{
 "bicycle": {
  "splats": 2905981,
  "n_train": 169,
  "n_test": 25,
  "train_frac": {
   "mean": 0.20939516154673607,
   "median": 0.2105141086607242,
   "min": 0.11231009425044416,
   "max": 0.3199195039472041
  },
  "test_frac": {
   "mean": 0.23528932914564823,
   "median": 0.2362135196341614,
   "min": 0.17772759009780173,
   "max": 0.29463303442107847
  }
 },
 "bonsai": {
  "splats": 779706,
  "n_train": 255,
  "n_test": 37,
  "train_frac": {
   "mean": 0.34712929755373356,
   "median": 0.35070654836566606,
   "min": 0.2680433394125478,
   "max": 0.4156912990280952
  },
  "test_frac": {
   "mean": 0.3471934431834702,
   "median": 0.35298817759514484,
   "min": 0.2708213095705304,
   "max": 0.4127235137346641
  }
 },
 "counter": {
  "splats": 688889,
  "n_train": 210,
  "n_test": 30,
  "train_frac": {
   "mean": 0.3984428896520685,
   "median": 0.4096124339334784,
   "min": 0.12720336658010217,
   "max": 0.5632808768901811
  },
  "test_frac": {
   "mean": 0.39347751718104557,
   "median": 0.4027448543959912,
   "min": 0.12861143086912405,
   "max": 0.5575745874879697
  }
 },
 "garden": {
  "splats": 2446509,
  "n_train": 161,
  "n_test": 24,
  "train_frac": {
   "mean": 0.3383400770151513,
   "median": 0.3420490176001805,
   "min": 0.28013835223986505,
   "max": 0.3884894762291902
  },
  "test_frac": {
   "mean": 0.33949466362069386,
   "median": 0.33596483806109034,
   "min": 0.2825569004651117,
   "max": 0.3874255112080111
  }
 },
 "kitchen": {
  "splats": 1070742,
  "n_train": 244,
  "n_test": 35,
  "train_frac": {
   "mean": 0.49730838559600354,
   "median": 0.48717524856594774,
   "min": 0.39711340360236175,
   "max": 0.6322064512272798
  },
  "test_frac": {
   "mean": 0.4989285133913812,
   "median": 0.4918831987537614,
   "min": 0.40338568954986354,
   "max": 0.6240728392086983
  }
 },
 "room": {
  "splats": 711818,
  "n_train": 272,
  "n_test": 39,
  "train_frac": {
   "mean": 0.2616332405193462,
   "median": 0.29916425266009006,
   "min": 0.044250075159661596,
   "max": 0.40957520040235
  },
  "test_frac": {
   "mean": 0.25863035718363914,
   "median": 0.30115141791862526,
   "min": 0.05873130491221071,
   "max": 0.4066531051476642
  }
 },
 "stump": {
  "splats": 2261151,
  "n_train": 109,
  "n_test": 16,
  "train_frac": {
   "mean": 0.2008663859060267,
   "median": 0.21306980382999632,
   "min": 0.04100920283519323,
   "max": 0.33442879312350215
  },
  "test_frac": {
   "mean": 0.24003145964157194,
   "median": 0.23888431157406118,
   "min": 0.17845911219551458,
   "max": 0.3518407218270695
  }
 },
 "Caterpillar": {
  "splats": 1763251,
  "n_train": 278,
  "n_test": 40,
  "train_frac": {
   "mean": 0.34224722956866194,
   "median": 0.3474769048762768,
   "min": 0.1331302236607267,
   "max": 0.5027588244668513
  },
  "test_frac": {
   "mean": 0.3405744559339538,
   "median": 0.3353997814264673,
   "min": 0.19041531806872647,
   "max": 0.5015633055078376
  }
 },
 "Family": {
  "splats": 1753998,
  "n_train": 321,
  "n_test": 46,
  "train_frac": {
   "mean": 0.2906506775749511,
   "median": 0.2863030630593649,
   "min": 0.1784146846233576,
   "max": 0.38241719773910804
  },
  "test_frac": {
   "mean": 0.2894346044814785,
   "median": 0.28206759642827417,
   "min": 0.17865755833244965,
   "max": 0.37706941513046194
  }
 },
 "Francis": {
  "splats": 1157413,
  "n_train": 286,
  "n_test": 41,
  "train_frac": {
   "mean": 0.35897187372762646,
   "median": 0.3701474754473986,
   "min": 0.09723236217322598,
   "max": 0.5998723014170395
  },
  "test_frac": {
   "mean": 0.3578883967320475,
   "median": 0.3530779419273846,
   "min": 0.09944591947731708,
   "max": 0.600732841258911
  }
 },
 "Horse": {
  "splats": 1083939,
  "n_train": 63,
  "n_test": 9,
  "train_frac": {
   "mean": 0.4285933357375569,
   "median": 0.43489255391677945,
   "min": 0.3030631797545803,
   "max": 0.55914308831032
  },
  "test_frac": {
   "mean": 0.4445652999538412,
   "median": 0.45488906663566864,
   "min": 0.3225891862918485,
   "max": 0.5288166585020005
  }
 },
 "Ignatius": {
  "splats": 2545391,
  "n_train": 286,
  "n_test": 41,
  "train_frac": {
   "mean": 0.3026485828782215,
   "median": 0.3018815183993343,
   "min": 0.11499490647998677,
   "max": 0.4552738655868588
  },
  "test_frac": {
   "mean": 0.3050992089183174,
   "median": 0.2982732318924676,
   "min": 0.18474764780735062,
   "max": 0.4503826720531345
  }
 },
 "Lighthouse": {
  "splats": 1574183,
  "n_train": 270,
  "n_test": 39,
  "train_frac": {
   "mean": 0.31307333061963877,
   "median": 0.29897159351866964,
   "min": 0.05506983622615668,
   "max": 0.672633359653865
  },
  "test_frac": {
   "mean": 0.31945544662427006,
   "median": 0.30985596973160046,
   "min": 0.10906482918440867,
   "max": 0.6661023527760114
  }
 },
 "Train": {
  "splats": 1758874,
  "n_train": 263,
  "n_test": 38,
  "train_frac": {
   "mean": 0.346486849556373,
   "median": 0.34427480308424596,
   "min": 0.11473817908502826,
   "max": 0.5318277488893463
  },
  "test_frac": {
   "mean": 0.34766671596056403,
   "median": 0.34504120249659725,
   "min": 0.13787912039179612,
   "max": 0.5317407614189532
  }
 },
 "Truck": {
  "splats": 2122837,
  "n_train": 273,
  "n_test": 40,
  "train_frac": {
   "mean": 0.31097383622377295,
   "median": 0.30443317127033304,
   "min": 0.19774057075507917,
   "max": 0.4501928315739739
  },
  "test_frac": {
   "mean": 0.30646287256157684,
   "median": 0.309734803001832,
   "min": 0.23348000812120762,
   "max": 0.4343626006141781
  }
 }
}
